Black holes and solitonic objects with bosonic fields

Black holes (BH) are among the most unusual and exciting physical objects. Besides being simultaneously Relativistic and quantum mechanical objects, which allows the discovery and/or tests of new physics, BHs also present a lack of "individuality". As a recall, if two stars have the same mass M and angular momentum J, nothing binds them to be distributed in the same way in both stars. However, two distinctly originated BH with the same M and J, will be indistinguishable. In recent years, several alternative models of ultra-compact objects have emerged to explain the unknown Universe. Between them, objects made and/or surrounded by bosonic fields are at the centre of recent developments. This thesis aims to construct and study such bosonic objects. In particular, the scalarization phenomena - where a BH gets immersed in a non-trivial scalar field - and the construction of Boson Stars - self-gravitating configurations of bosonic fields; as well as techniques to study them, namely: decomposition into spherical harmonics and the "complete" study of the virial identity through Derrick's argument. In this regard, we have constructed a parallelized, adaptative-step 6(5) order Runge-Kutta integrator to solve, with very high accuracy, the set of ODEs. Concerning PDEs, we resort to a professional solver (CADSOL/FIDISOL program package) due to the added complexity.

==> Imagens/Domain_A/Legends.dat <==
0.8   2.2   1.8  
0.9   2.2   1.8


==> Imagens/Domain_A/Phase0.dat <==
0.99999 111728.00000000 148967.0000000000 -1.5080300000000003e-8
0.9999 35262.2000000000 47005.30000000000 -3.176910000000000e-7
0.9995 15655.9000000000 20849.80000000000 -4.065050000000000e-6
0.999 15637.60000000000 20825.30000000000 -0.0000446074
0.995 4647.230000000000 6118.630000000000 -0.0000149944
0.99  2455.370000000000 3158.910000000000 -5.804830000000000e-7
0.98  1353.900000000000 1657.120000000000 -1.039200000000000e-8
0.97	1179.817695490000	1408.922892220000	-2.4027469954840235e-8
0.96	1113.480833980000	1307.990695480000	9.029313229996618e-10
0.95	1087.337336450000	1262.569651980000	-3.207370716981424e-8
0.94	1081.440832340000	1245.433668880000	-4.954918259906562e-9
0.93	1087.568066510000	1245.355914520000	-1.3725661065836663e-8
0.92	1101.892384300000	1256.956458410000	-1.4223822571030426e-8
0.91	1122.081979500000	1277.156898470000	-9.999165760028788e-7
0.90	1146.796475860000	1304.119190920000	-5.299859391579632e-7
0.89	1175.658533130000	1337.239501170000	-2.467617601519152e-7
0.88	1207.780607270000	1375.427330790000	-1.3196815428002135e-7
0.87	1242.976506900000	1418.418449330000	-9.939586874971725e-6
0.86	1281.105211480000	1466.086692390000	-7.185311499138865e-6
0.85	1322.040442160000	1518.299839740000	-5.376106843411715e-6
0.84	1365.743633020000	1575.068679270000	-4.016458853002283e-6
0.83	1412.222128640000	1636.477118270000	-3.085827700205319e-6
0.82	1461.520125980000	1702.671797310000	-2.309508929848482e-6
0.81	1513.443947030000	1773.483507510000	-1.8223354132820195e-6
0.80	1568.616721980000	1849.872949150000	-1.40213721321508e-6
0.79	1627.210762290000	1932.219596050000	-1.1599140434599098e-6
0.78	1688.793601170000	2020.052866900000	-9.712347673410287e-7
0.77	1753.821949010000	2114.165961640000	-7.726655430212784e-7
0.76	1822.492622460000	2215.009188260000	-6.598732151421619e-7
0.75	1895.026621380000	2323.089772460000	-4.548716820023595e-7
0.74	1971.670449920000	2438.976148920000	-4.167155751428849e-7
0.73	2052.698179040000	2563.304427060000	-4.0166470978660863e-7
0.72	2138.413606760000	2696.785186550000	-3.7517376093632586e-7
0.71	2229.152889180000	2840.212588970000	-3.168762387171789e-7
0.70	2325.287765930000	2994.473804020000	-2.3447463567627983e-7
0.69	2427.229053250000	3160.560810820000	-2.468557239321254e-7
0.68	2534.874094230000	3338.654417190000	-2.44569462123564e-7
0.67	2650.398893890000	3532.786872730000	-1.3841486038159735e-7
0.66	2772.689248380000	3741.567390810000	-1.765576921705068e-7
0.65	2902.921628720000	3967.495215130000	-1.910826058464909e-7
0.64	3041.784709770000	4212.339174580000	-1.0183632187533069e-7
0.63	3190.044561060000	4478.095960110000	-1.2439675895619378e-7
0.62	3348.555748730000	4767.023146350000	-1.2472889515475866e-7
0.61	3518.272509520000	5081.679366210000	-1.2155845135442665e-7
0.60	3700.263850670000	5424.971464610000	-6.627340091478706e-8
0.59	3894.714155640000	5798.247200280000	-1.3104321527989942e-7
0.58	4106.009200610000	6211.167982320000	-1.0769535162318256e-7
0.57	4332.626060010000	6662.169968620000	-1.330841121456212e-7
0.56	4576.017023670000	7155.568748480000	-1.7880248825467172e-7
0.55	4841.930872270000	7704.864055040000	-1.2470946863077502e-7
0.54	5128.746151760000	8308.819529350000	-1.6054331898407517e-7
0.53	5440.223710960000	8977.626128720000	-1.725334065020277e-7
0.52	5779.197669590000	9720.074344950000	-2.1603495190272933e-7
0.51	6148.900054080000	10546.380038000000	-1.7605866708805822e-7
0.50	6553.025171590000	11468.437547400000	-2.6790365262473743e-7
0.49	6995.805015100000	12500.138788300000	-2.1184643751952115e-7
0.48	7482.097732970000	13657.752215700000	-2.5113208517806104e-7
0.47	8017.492675080000	14960.378089900000	-3.1909203441964665e-7
0.46	8605.332561220000	16422.703498600000	-4.4231433258708895e-7
0.45	9258.944557650000	18085.877849000000	-5.270830771414483e-7
0.44	9984.156170300000	19974.455293700000	-8.213896888771324e-7
0.43	10791.006795300000	22125.857439900000	-9.863039877898001e-7
0.42	11691.213574400000	24584.759768000000	-1.3902254415062006e-6
0.41	12703.826489600000	27419.830248000000	-2.0415141339164187e-6
0.40	13828.978812500000	30650.231172900000	-3.095945543620793e-6
0.39	15108.475501400000	34419.518097300000	-5.055763006372981e-6
0.38	16546.960343600000	38770.470852300000	-8.54129032646184e-6
0.37	18177.413455600000	43836.811884200000	-0.000014800174851784973
0.36	20032.247945700000	49761.811585800000	-0.00002852973372343238
0.35  22150.700000000000   56723.200000000000   -0.000058856
0.34	24567.636685700000	64899.340092100000	-0.00012886006132141058
0.33	27367.400889900000	74656.142614500000	-0.00030828609060308136
0.32	30606.536636800000	86306.049828400000	-3.2150174757974566e-6
0.31	34365.415434500000	100255.820098000000	-9.260774768432115e-6
0.30  38757.900000000000   117099.000000000000  -0.0000300449
0.29	43916.819880300000	137561.939156000000	-0.000017598209988027594
0.28	49984.722012100000	162481.647934000000	-0.00007452745315837377
0.27	57276.414744900000	193529.786644000000	-0.00015645296518392162
0.26	65913.600324200000	231714.222170000000	-0.000151228598647842
0.25  76371.300000000000   279779.000000000000  -0.0007274210
0.24	89086.986700800000	340628.492487000000	-0.000017216211915397993
0.23	104683.363197000000	418467.521036000000	-0.000014483579966957296


==> Imagens/Domain_A/Phase1.dat <==
0.995	26954.7170524804	26809.708869190938	6.6751415e-6
0.994	24279.4722014803	24119.696418728432	6.25191731e-6
0.993	22147.677876098	21973.998700071206	6.04747891e-6
0.992	20379.4509909415	20192.443611248007	5.85064507e-6
0.991	18866.1678425775	18666.190219942477	4.95382761e-6
0.99	17537.3055409112	17324.5801155388	4.25401339e-6
0.989	16344.2867550983	16118.935209195375	4.79289236e-6
0.988	15251.6706805212	15013.618056080291	3.60261679e-6
0.987	14232.1008085192	13981.147179366459	3.49465985e-6
0.986	13262.950764899	12998.744110683641	2.6216734e-6
0.985	12324.0259558019	12045.99151501248	1.96077484e-6
0.984	11395.7017549962	11103.056182930368	1.10797105e-6
0.983	10458.3788541171	10150.010867017138	2.6196374e-7
0.982	9497.07572195564	9171.583619551137	1.49018879e-6
0.981	8528.1437728071	8184.390268461682	3.32862333e-6
0.98	7653.36666715774	7292.232966987247	6.25619748e-6
0.979	6991.11433069617	6616.144184269624	6.6078332e-6
0.978	6528.76442108168	6143.62735126988	6.94116075e-6
0.977	6198.18723594239	5805.464510406622	5.44087335e-6
0.976	5950.00173841316	5551.313077374742	4.15575577e-6
0.975	5755.55719449215	5351.990119371098	2.14161968e-6
0.974	5598.11892117099	5190.4284652717	1.38700196e-6
0.973	5467.39800895811	5056.160723511092	1.0600463e-6
0.972	5356.75317857326	4942.3969494983885	2.69625119e-6
0.971	5261.68197937587	4844.536990638458	2.0221688e-7
0.97	5178.98750133259	4759.33098640948	3.654522e-8
0.969	5106.36214754497	4684.412449195521	5.7786455e-7
0.968	5042.03918993511	4618.004998317379	8.6183314e-7
0.967	4984.69384090559	4558.745912912613	1.26426763e-6
0.966	4933.28488977673	4505.56837839766	3.7419939e-6
0.965	4887.01618027477	4457.621937862217	3.1567533e-6
0.964	4845.15294066228	4414.219823938339	3.5988631e-6
0.963	4807.16301808336	4374.798265797255	4.20738691e-6
0.962	4772.61951864954	4338.887839311395	5.28436957e-6
0.961	4741.09169737906	4306.102062982358	5.68014506e-6
0.96	4712.24069439102	4276.1106915193	5.37049811e-6
0.959	4685.90653509118	4248.624125994139	5.44407317e-6
0.958	4661.73609380755	4223.4053444675355	6.11823028e-6
0.957	4639.55598857902	4200.243637755722	5.88559806e-6
0.956	4619.19592209041	4178.9547210522105	9.1705267e-6
0.955	4600.49516948556	4159.382473073798	0.00001128361101
0.954	4583.25702055335	4141.3860045853735	8.88466396e-6
0.953	4567.51853122903	4124.836217557818	8.6949458e-6
0.952	4553.04849774144	4109.629043052284	9.28863496e-6
0.951	4539.7598638125	4095.663896717288	9.75353065e-6
0.95	4527.58058505543	4082.85250772946	9.94395168e-6
0.949	4516.42025391423	4071.1162436434774	9.80391251e-6
0.948	4506.20557927339	4060.383488189989	0.00001043148432
0.947	4496.91780723876	4050.590827043531	0.0000109383054
0.946	4488.48021186775	4041.678057410495	0.00001122937706
0.945	4480.8669407777	4033.5932915954545	0.00001160302017
0.944	4473.97821616417	4026.2879701028	0.00001087240323
0.943	4467.77482907483	4019.717488496443	0.00001151503161
0.942	4462.23419791963	4013.842203787811	0.00001171042998
0.941	4457.31642902034	4008.6241674303815	0.0000125185789
0.94	4452.99350317886	4004.029853318374	0.0000127265294
0.939	4449.23422680747	4000.0266263156086	0.00001323658246
0.938	4446.00523659187	3996.5870042359156	0.0000136447772
0.937	4443.31447304402	3993.683246477282	0.00001391535744
0.936	4441.04283881726	3991.2907896362026	0.00001412580952
0.935	4439.25830827407	3989.385880457217	0.00001152398237
0.934	4437.91056178017	3987.9483876298686	0.00001375886544
0.933	4437.01983810033	3986.9563760803558	0.00001448842746
0.932	4436.40542048879	3986.391349995595	0.00001442269652
0.931	4436.3209183704	3986.2375265624523	0.00001452242256
0.93	4436.54436447471	3986.479026090054	0.00001499798998
0.929	4437.11890955406	3987.0982533917154	0.00001509146711
0.928	4438.03037280852	3988.0822679643134	0.00001557330062
0.927	4439.30179356936	3989.4179336140805	0.0000139786566
0.926	4440.82410460916	3991.0923750631673	0.00001442394615
0.925	4442.70885593593	3993.0936231731357	0.00001627020464
0.924	4444.81811365437	3995.4111370081723	0.00001750175962
0.923	4447.24904541557	3998.0348584468156	0.00001437247384
0.922	4449.93916492804	4000.954526558869	0.00001428404864
0.921	4452.89618363577	4004.1609529855764	0.0000156070942
0.92	4456.10251843592	4007.6453693249273	0.00001330556678
0.919	4459.56467929878	4011.4008212004237	0.00001589742401
0.918	4463.2431494279	4015.4168850790406	0.00001675634786
0.917	4467.16295229835	4019.6877753119766	0.00001631698046
0.916	4471.3064149709	4024.20609206858	0.00001697920083
0.915	4475.6632507924	4028.9655817068056	0.00001609805851
0.914	4480.24442797456	4033.9598369221976	0.0000182747229
0.913	4485.01089791356	4039.1851082497597	0.00001960297618
0.912	4489.99170428882	4044.6325112881473	0.0000204241201
0.911	4495.15187057696	4050.298022450208	0.00002062844102
0.91	4500.50370428906	4056.1764415870434	0.00002080656386
0.909	4506.04483613404	4062.2614949596878	0.00002044591553
0.908	4511.73707335059	4068.551450764177	0.00001654479067
0.907	4517.64952343572	4075.040562988976	0.00001550969959
0.906	4523.68516237235	4081.725726653843	0.00002077610454
0.905	4529.93179942053	4088.6022375649227	0.00002104316104
0.904	4536.30446231241	4095.6662329182636	0.00002126266132
0.903	4542.85177019924	4102.9143207855195	0.00002046003668
0.902	4549.55444665742	4110.34339949007	0.00002046127102
0.901	4556.41425081018	4117.953752796107	0.00004079521453
0.901	4556.41425081012	4117.953752796037	0.00004079521453
0.899	4570.58526883065	4133.684651399798	0.00002124283122
0.898	4577.85892313215	4141.808431415102	0.00001990921485
0.897	4585.3284603621	4150.095943570855	0.00002164037852
0.896	4592.90575784928	4158.546101595807	0.00002147915043
0.895	4600.59175051001	4167.158991560575	0.00002012935955
0.894	4608.43691249375	4175.929942922407	0.00002021678716
0.893	4616.41271535333	4184.85750174463	0.00002214608218
0.892	4624.51487601535	4193.93950476951	0.00002250928405
0.891	4632.7555892667	4203.172438114032	0.00002307435592
0.89	4641.13727451843	4212.55792304036	0.00001954956397
0.889	4649.58972209574	4222.092344100418	0.00002012554823
0.888	4658.19844898176	4231.774664224606	0.00002126592583
0.887	4666.91987658751	4241.601524950398	0.00002165319593
0.886	4675.75417858041	4251.572509147116	0.00002169917747
0.885	4684.73669065653	4261.683150089494	0.00002224215083
0.884	4693.78332396496	4271.939324324597	0.00002259715995
0.883	4702.9301378649	4282.333518416991	0.00002571204254
0.882	4712.23010852621	4292.866196039835	0.00003680007749
0.881	4721.68780893396	4303.535864023956	0.00002354858662
0.88	4731.14104967378	4314.3431149577755	0.00002379056126
0.879	4740.76885707656	4325.283653896852	0.00003365100564
0.878	4750.43777005745	4336.357930186515	0.0000336154266
0.877	4760.32463086018	4347.56499879674	0.00003345683711
0.876	4770.26211151109	4358.90330451971	0.00002433027155
0.875	4780.30470382757	4370.373958919265	0.0000246143774
0.874	4790.44986320754	4381.973629713984	0.00002562202495
0.873	4800.70533987699	4393.702994403332	0.00002405756326
0.872	4811.04149267665	4405.560514565372	0.00002587000341
0.871	4821.47997407502	4417.545089471332	0.00002583252029
0.87	4832.04823905307	4429.65942807585	0.00002410639677
0.869	4842.72068585834	4441.898456052363	0.00002426639461
0.868	4853.45452630922	4454.262901109144	0.00002562396117
0.867	4864.28536984629	4466.75257462112	0.00002484333261
0.866	4875.21846423415	4479.367801612211	0.00002556536733
0.865	4886.24617770827	4492.106814153783	0.00002551490867
0.864	4897.27611565855	4504.970106294922	0.00003501833755
0.863	4908.57166838422	4517.956680291592	0.00003494066559
0.862	4919.88688055933	4531.066354560271	0.00003500138587
0.861	4931.2410962247	4544.298643911959	0.00003524188415
0.86	4942.71890763987	4557.651980342578	0.00002724499452
0.859	4954.31022448507	4571.1284809449	0.00002773005612
0.858	4966.04045407837	4584.726537769565	0.00002789463667
0.857	4977.80522516331	4598.445931904792	0.00002763265904
0.856	4989.60910805171	4612.2868423211285	0.00002865118535
0.855	5001.59731644981	4626.248632127728	0.00002883348878
0.854	5013.63348790352	4640.331312526271	0.0000293634155
0.853	5025.75336208921	4654.53649585721	0.00002854621448
0.852	5037.96440649499	4668.860159741217	0.00002984115175
0.851	5050.22105269785	4683.300925747477	0.0000303590614
0.85	5062.66270231279	4697.86996679437	0.0000304947495
0.849	5075.0891419001	4712.554672271544	0.00002591654358
0.848	5087.65290099249	4727.3594992995995	0.0000336819173
0.847	5100.25654369766	4742.2844122057395	0.00003007942941
0.846	5113.0587432579	4757.329486801955	0.00003351609915
0.845	5125.89469701143	4772.494832774798	0.0000351533883
0.844	5138.81425933805	4787.780430356536	0.00003513269653
0.843	5151.79802593881	4803.186294371522	0.00003636915046
0.842	5164.87445028462	4818.710440949243	0.00003640325871
0.841	5178.04212228174	4834.357592335148	0.00003660332811
0.84	5191.29349201996	4850.126151233976	0.00003712175591
0.839	5204.63067216706	4866.013920570055	0.00003722587195
0.838	5218.05385960316	4882.022768396962	0.00003508613748
0.837	5231.55830599693	4898.152295222119	0.00003376070474
0.836	5245.15465252747	4914.403193785126	0.00003614810333
0.835	5258.8332108197	4930.774907888944	0.00003578492083
0.834	5272.59688508504	4947.268959739462	0.00003686664289
0.833	5286.44891085276	4963.884262368792	0.00003154889485
0.832	5300.37584211131	4980.62135212902	0.00003740970717
0.831	5314.39525264715	4997.480871159994	0.0000375784232
0.83	5328.4971918211	5014.462782799992	0.00004057203312
0.829	5342.68497914894	5031.567529454247	0.00003829677573
0.828	5356.96247351624	5048.795368280593	0.00003835135187
0.827	5371.31613116958	5066.140379397799	0.00003950295142
0.826	5385.75731025522	5083.621584873805	0.00003711262916
0.825	5400.28281281836	5101.220620599455	0.00003829554927
0.824	5414.90533374291	5118.944219945333	0.00004019366508
0.823	5429.60268514319	5136.7923633962655	0.00004044839141
0.822	5444.38635814142	5154.765475169268	0.00004066360793
0.821	5459.27153127145	5172.8643779506565	0.00004059242451
0.82	5474.19505462912	5191.089154011025	0.00004666171548
0.819	5489.24402619095	5209.440309205212	0.00004615565112
0.818	5504.36752709095	5227.918363436592	0.00004715367881
0.817	5519.56302777627	5246.524487018928	0.0000468703872
0.816	5534.89391933186	5265.257454657222	0.00004584614095
0.815	5550.23096383038	5284.118580769012	0.0000516867685
0.814	5565.69771843536	5303.108468724564	0.00004761018589
0.813	5581.27598548893	5322.226416348724	0.00004918899183
0.812	5596.89096001015	5341.475074620092	0.00005010632128
0.811	5612.63782849786	5360.85397174654	0.00004769424382
0.81	5628.44789511687	5380.363401263507	0.00004455710476
0.809	5644.32358515871	5400.004615884916	0.00004855300702
0.808	5660.32809023789	5419.777261740045	0.00004539939008
0.807	5676.39788851271	5439.681125785782	0.00004918488085
0.806	5692.51614136082	5459.719897973143	0.00004923732027
0.805	5708.74181233687	5479.891360764172	0.00008575388124
0.804	5725.09272961152	5500.197404909217	0.00006249484391
0.803	5741.51688221785	5520.636962358557	0.00006249352977
0.802	5758.02412197307	5541.212523727227	0.00005289615307
0.801	5774.62077857545	5561.924199811675	0.00005297212461
0.8	5791.30673679078	5582.772625743985	0.00005086618197
0.799	5808.08741387557	5603.758884702492	0.00005157140896
0.798	5824.99505737346	5624.882621369105	0.00004386725726
0.797	5841.92126945634	5646.145161852688	0.00005292802322
0.796	5858.96595350382	5667.5464487059635	0.00005376681709
0.795	5876.10648237965	5689.089139916999	0.00005438564471
0.794	5893.36790621691	5710.7716922463	0.00005561707057
0.793	5910.64819318317	5732.5956551607005	0.00005608523592
0.792	5928.11967040292	5754.5633265894585	0.00005718560848
0.791	5945.61155969589	5776.672534174335	0.0000565060543
0.79	5963.13844803453	5798.925353235511	0.00005395312805
0.789	5980.80230089586	5821.322998512575	0.00005600120315
0.788	5998.60648223781	5843.86589718186	0.00005112294627
0.787	6016.49889928029	5866.554632301626	0.00005149569472
0.786	6034.45235059458	5889.389930225895	0.00004922930466
0.785	6052.55267159247	5912.372384821203	0.0000556642852
0.784	6070.64123363992	5935.504362335935	0.00005394931766
0.783	6088.87708921266	5958.78588777917	0.0000435856324
0.782	6107.19972593752	5982.217554901836	0.00005485190052
0.781	6125.63656012335	6005.800212684974	0.00005642255872
0.78	6144.14858717188	6029.5349620787065	0.00005657963525
0.779	6162.84759369997	6053.422640554728	0.00005991628924
0.778	6181.55021965259	6077.46410954917	0.00006069244668
0.777	6200.31939003527	6101.660061501562	0.00005756863665
0.776	6219.23097423241	6126.011927680729	0.00005789900903
0.775	6238.27668994824	6150.5201571290645	0.00005741683286
0.774	6257.37668657925	6175.1857278144635	0.00004974759759
0.773	6276.57849717455	6200.009986934667	0.00006609718526
0.772	6295.84430472753	6224.993949200491	0.00006654491722
0.771	6315.24697910378	6250.137877699268	0.00005697602364
0.77	6334.74061255138	6275.443022145674	0.00005892971338
0.769	6354.37474061276	6300.907929058274	0.00005904763635
0.768	6374.08199355881	6326.542243409929	0.00005903888074
0.767	6393.85962407414	6352.337916705214	0.00005939079884
0.766	6413.77910488872	6378.298734966528	0.00005252784694
0.765	6433.77303329107	6404.426361725681	0.0000583108238
0.764	6453.87655438765	6430.722055701675	0.00005811756355
0.763	6474.06485624073	6457.1861738140415	0.00004777308349
0.762	6494.38530359957	6483.819853670068	0.00004758111605
0.761	6514.79893011914	6510.624551165546	0.00006199211007
0.76	6535.31405006227	6537.600892834767	0.0000479323063
0.759	6555.93213566221	6564.7506054735695	0.00004833479896
0.758	6576.56226575246	6592.075313222534	0.0000537961253
0.757	6597.37803881122	6619.574611014317	0.00006221999397
0.756	6618.32359864615	6647.251224722944	0.00005335681689
0.755	6639.36374995499	6675.105338883071	0.00005273169537
0.754	6660.51612081407	6703.138412032756	0.00005281076933
0.753	6681.77101168135	6731.351528069031	0.00005282856968
0.752	6702.96703241809	6759.7456228053015	0.00004967457802
0.751	6724.61850354677	6788.322585613587	0.00004871478442
0.75	6746.20052413199	6817.08384692152	0.0000518027681
0.749	6767.88819113358	6846.031023753093	0.00005230380955
0.748	6789.69792136773	6875.163631310483	0.00005108645387
0.747	6811.61266130765	6904.484183365739	0.0000510491364
0.746	6833.75690237882	6933.994938095457	0.00005170858092
0.745	6855.89093776016	6963.694786693604	0.00005219464174
0.744	6878.14758805126	6993.5866347506135	0.00005044234534
0.743	6900.50825144297	7023.6706778746	0.00005009723083
0.742	6923.00501921328	7053.949831516061	0.0000529261718
0.741	6945.59651344281	7084.424315228291	0.00005852484559
0.74	6968.30177139351	7115.098360233808	0.00005862890698
0.739	6991.12739818065	7145.96778438327	0.00005794704194
0.738	7014.08425546202	7177.039295669477	0.00005595625638
0.737	7037.13221966054	7208.312088079728	0.00005634981085
0.736	7060.31746106314	7239.78599970347	0.00005926510014
0.735	7083.61760935309	7271.464288390317	0.00005880927261
0.734	7107.03598512788	7303.350418848997	0.00006323909609
0.733	7130.58918280302	7335.444964287109	0.00005921593338
0.732	7154.25805892297	7367.746975673282	0.00006461011067
0.731	7178.03992049745	7400.258264483935	0.00006034492262
0.73	7201.92058029047	7432.982434477332	0.00005088334075
0.729	7225.90488651718	7465.922111059231	0.00005213781159
0.728	7250.08693902884	7499.075648384525	0.00005731685561
0.727	7274.39783255023	7532.446028362159	0.00006374586962
0.726	7298.76389073969	7566.034874720394	0.00005122455248
0.725	7323.30328570094	7599.843325810323	0.00005555498996
0.724	7347.95439682645	7633.873813787583	0.00006611175315
0.723	7372.73537470496	7668.127854780007	0.00006730928533
0.722	7397.67475363037	7702.60674623365	0.00005923179596
0.721	7422.67934599072	7737.312185980004	0.00006836378675
0.72	7447.84880509117	7772.246238429949	0.00006990619671
0.719	7473.1486132427	7807.407915282976	0.00006761805121
0.718	7498.5755687628	7842.803736706379	0.00005639903684
0.717	7524.12954948163	7878.435472124243	0.00005674317263
0.716	7549.88372743939	7914.302007472336	0.00005548903268
0.715	7575.70364151738	7950.405737993144	0.00006185312073
0.714	7601.66708564168	7986.747836762257	0.0000581066114
0.713	7627.72289837872	8023.331758286308	0.00006770334914
0.712	7653.96729003713	8060.159357521024	0.00006571051261
0.711	7680.37670954328	8097.230676210061	0.0000680593476
0.71	7706.89841856526	8134.545547795679	0.00006793007679
0.709	7733.55466405723	8172.11277645998	0.00006744081491
0.708	7760.34026383132	8209.931094849382	0.00005904972919
0.707	7787.24140359417	8248.00198479046	0.00005904470006
0.706	7814.34156889551	8286.321465332276	0.00005799327959
0.705	7841.53304042544	8324.901456409205	0.00006317459409
0.704	7868.8913360813	8363.7466111087	0.00005966754697
0.703	7896.44193803224	8402.849862548452	0.00005984357444
0.702	7924.04118023828	8442.216135701563	0.00006159742939
0.701	7951.85341834054	8481.847952714714	0.00006173602384
0.7	7979.83804818191	8521.75052081845	0.00006083909516
0.699	8007.93400023514	8561.918538459573	0.00006084737703
0.698	8036.14608752499	8602.36061144161	0.00006208269024
0.697	8064.54344893179	8643.073029811201	0.00006295276934
0.696	8093.09168296402	8684.067168299845	0.00006363804329
0.695	8121.82156154701	8725.334662676438	0.00006465139084
0.694	8150.66144112233	8766.879237884512	0.00006464022859
0.693	8179.6691869186	8808.709213133634	0.00006474162855
0.692	8208.81292667114	8850.824814286698	0.00006683855495
0.691	8238.16547406028	8893.226232203304	0.00006519681884
0.69	8267.6250340354	8935.918423970372	0.00007231729694
0.689	8297.27565737996	8978.90308768559	0.00006868041821
0.688	8327.07051673627	9022.181678114266	0.00007115169194
0.687	8357.03418402002	9065.758107155112	0.00006971066268
0.686	8387.16026987444	9109.633959039502	0.00006917938464
0.685	8417.44383207925	9153.812466426944	0.00006939862587
0.684	8447.87651032749	9198.297830510204	0.00006827885913
0.683	8478.48714444279	9243.090311001357	0.000070457023
0.682	8509.27063121215	9288.190930620434	0.00007258086679
0.681	8540.21692893985	9333.601762505044	0.00007496431854
0.68	8571.33307473307	9379.3276715083	0.00007696800514
0.679	8602.61348490131	9425.373803762282	0.000088465584
0.678	8634.07200686864	9471.739269036407	0.0000812311305
0.677	8665.69032203685	9518.42823518992	0.00007525959147
0.676	8697.5119320529	9565.438295799802	0.00007761436716
0.675	8729.4956882403	9612.782570597987	0.00007697849804
0.674	8761.62176320303	9660.458419255094	0.00007609188425
0.673	8793.98348855709	9708.467668193432	0.00007479816196
0.672	8826.49773038111	9756.813829972667	0.00007292370208
0.671	8859.19171193314	9805.500786060076	0.00007371796372
0.67	8892.06718395292	9854.530466084952	0.00007187376472
0.669	8925.09145017451	9903.906928413884	0.00007573024684
0.668	8958.26807666494	9953.632902922416	0.00008063210381
0.667	8991.79154346796	10003.70120007667	0.00007561834907
0.666	9025.40061146316	10054.143186131	0.0000744318736
0.665	9059.19022358268	10104.934008766058	0.00007623092097
0.664	9093.19271031482	10156.088519338224	0.00007955873232
0.663	9127.33575676881	10207.605276649656	0.0000774781317
0.662	9161.74343598401	10259.489876809548	0.0000801501579
0.661	9196.32532883842	10311.74600482136	0.00007441383972
0.66	9231.08200417358	10364.37574090803	0.00007827567698
0.659	9266.03661351124	10417.383284696252	0.00007489621521
0.658	9301.18717282576	10470.773499163233	0.00007734326031
0.657	9336.53650144809	10524.547518055393	0.00007837933278
0.656	9371.99669744386	10578.711109418347	0.00008055687676
0.655	9407.84516512637	10633.263554128147	0.00007748804832
0.654	9443.77188117774	10688.213253324768	0.00007477866738
0.653	9479.95546029388	10743.560018720364	0.0000845720951
0.652	9516.32459773945	10799.310756063696	0.00007524235046
0.651	9552.91091401318	10855.469608575651	0.00007681877284
0.65	9589.72028838676	10912.032106957324	0.00007761694582
0.649	9626.7265410722	10969.00833657079	0.00007832198273
0.648	9663.95069112904	11026.401686596117	0.00007817422716
0.647	9701.38964982777	11084.216213521568	0.00007854507579
0.646	9739.00762682458	11142.4559154621	0.00007573432581
0.645	9776.88910888158	11201.124118313372	0.00007623465732
0.644	9814.99546241636	11260.224622387548	0.00007777587174
0.643	9853.3262345139	11319.763003812404	0.00007690900005
0.642	9891.87317438225	11379.742145585773	0.00007760476841
0.641	9930.61039733075	11440.167350665786	0.00007584256631
0.64	9969.60645726687	11501.037461052378	0.0000790739764
0.639	10008.7862200807	11562.362516410147	0.00008127319806
0.638	10048.2471186648	11624.145035074107	0.00007989963225
0.637	10087.9497187096	11686.381720827645	0.00008081174707
0.636	10127.8632145828	11749.092212287826	0.00008099511236
0.635	10168.0084144911	11812.267417564057	0.00007739453115
0.634	10208.3573924085	11875.918579383724	0.00007927366169
0.633	10248.9722941647	11940.047513145995	0.00008342694347
0.632	10289.8369618665	12004.657837551751	0.00008208953516
0.631	10330.9822298463	12069.757292557488	0.00008471125494
0.63	10372.3455034672	12135.352700435908	0.00008829422702
0.629	10413.9475697027	12201.4462995318	0.00008016653154
0.628	10455.8002590632	12268.043394706534	0.00007900497308
0.627	10497.9301524258	12335.145153267678	0.00007844983259
0.626	10540.2989396377	12402.765239406423	0.00007915026074
0.625	10582.8806625233	12470.894622937998	0.00008100985234
0.624	10625.7680054353	12539.544727283972	0.00008304108428
0.623	10668.9009393033	12608.718572362055	0.0000886245753
0.622	10712.2745203015	12678.42158139534	0.00009266483922
0.621	10755.9481331766	12748.661042010499	0.0000946365799
0.62	10799.8430912239	12819.440513713062	0.00009336707785
0.619	10844.0432825034	12890.767827587646	0.0000929318786
0.618	10888.5066781123	12962.65111601702	0.0000943067379
0.617	10933.2343419779	13035.094154709332	0.00009501487307
0.616	10978.2472542906	13108.10545223235	0.00009392509637
0.615	11023.5433137495	13181.68383420139	0.00008725628749
0.614	11069.1112524585	13255.841815165215	0.00008782442318
0.613	11114.9661936091	13330.578329463964	0.00008773756496
0.612	11161.1026459682	13405.901487568963	0.00008782510001
0.611	11207.5188793739	13481.815211990304	0.00008802413157
0.61	11254.2082892006	13558.313900257437	0.00008999702464
0.609	11301.2097948158	13635.417343146459	0.00008951955483
0.608	11348.4706028567	13713.121480223372	0.0000886646438
0.607	11396.0682457511	13791.438030656873	0.00008647369554
0.606	11443.9192424377	13870.380013750626	0.00009187130054
0.605	11492.1412457303	13949.955798612116	0.00008899838318
0.604	11540.6424568056	14030.168104920727	0.00009288619652
0.603	11589.4553641428	14111.026789283542	0.0000889831201
0.602	11638.5567259014	14192.539781439595	0.00008729103653
0.601	11687.9814741893	14274.706954578234	0.00009138138198
0.6	11737.7113244759	14357.538337606053	0.00009449325867
0.599	11787.7985433545	14441.032930235013	0.00009193661939
0.598	11838.1692743612	14525.194750445196	0.00009561272673
0.597	11888.8461798605	14610.028555695793	0.00009588489272
0.596	11939.8591662149	14695.537940063225	0.00009463662793
0.595	11991.1897305993	14781.73556711524	0.00009858989426
0.594	12042.8412853757	14868.632600870858	0.00009752757203
0.593	12094.8289936755	14956.235982158025	0.00009321662782
0.592	12147.1647721712	15044.559649663135	0.0000965374807
0.591	12199.8830464767	15133.617810008715	0.00010179145391
0.59	12252.9151833036	15223.422410777555	0.00010332914469
0.589	12306.2753707765	15313.976724469836	0.00008441347615
0.588	12359.9644820877	15405.290172058101	0.00009098379464
0.587	12414.0535782287	15497.348781510542	0.00009476218652
0.586	12468.5122656702	15590.170758894155	0.00009522749678
0.585	12523.2936796843	15683.750167611013	0.00009744877862
0.584	12578.4430970076	15778.091702022612	0.00009517099047
0.583	12633.9200910302	15873.20093341385	0.00009462120562
0.582	12689.7820297064	15969.086538915528	0.00009836909796
0.581	12746.0033574272	16065.764265799002	0.0000947536299
0.58	12802.5499286505	16163.25461882989	0.0000902035173
0.579	12859.5696515304	16261.580175757435	0.00009393582197
0.578	12916.9353132772	16360.752037630638	0.00009428396021
0.577	12974.7257896897	16460.7793133829	0.0000975403198
0.576	13032.906548677	16561.684137554956	0.00009595617242
0.575	13091.4827824215	16663.460164935528	0.0000973094908
0.574	13150.4450274843	16766.105848352883	0.00010146238679
0.573	13209.7553006523	16869.620258979314	0.00010667190659
0.572	13269.5577614842	16973.987671147013	0.00010210037425
0.571	13329.690060293	17079.20989399338	0.00010179841512
0.57	13390.2066979656	17185.300119984302	0.00010026875976
0.569	13451.1471575365	17292.271631465683	0.00009827191169
0.568	13512.4576167343	17400.151355597893	0.00009442900698
0.567	13574.2640786941	17508.965758140304	0.00009121129647
0.566	13636.4602836436	17618.74791761506	0.00008461342319
0.565	13699.0951567552	17729.521462911245	0.00007929426846
0.564	13762.2039057445	17841.30805199436	0.00007921696859
0.563	13825.7920969074	17954.11643976772	0.00008475296922
0.562	13889.7651438373	18067.94050147748	0.00009142783113
0.561	13954.2123539738	18182.74228364797	0.00010203596908
0.56	14019.1700430266	18298.554815829728	0.00010518398353
0.559	14084.5388647152	18415.31426299597	0.00010378731749
0.558	14149.8434675565	18533.039676004984	0.00011022055679
0.557	14216.6048147224	18651.73397919381	0.00010258250781
0.556	14283.074887135	18771.422799122516	0.00009206940472
0.555	14350.1889830158	18892.16447613283	0.00008980556459
0.554	14417.5979812567	19013.998399210028	0.00009467321444
0.553	14485.7902515793	19136.981374322233	0.0000746207821
0.552	14554.3160799431	19261.14902591186	0.00007802335039
0.551	14623.4678620745	19386.526751113528	0.00008388080006
0.55	14693.2043630692	19513.109266712665	0.00009483428081
0.549	14763.2749925676	19640.864139302146	0.00009753921498
0.548	14834.0731805952	19769.75566744193	0.00011276219105
0.547	14905.2725531212	19899.734809758054	0.00012877030719
0.546	14976.771100779	20030.777555720404	0.00012441999507
0.545	15048.9028255185	20162.87604568459	0.00012794148753
0.544	15121.407765103	20296.057358368722	0.00011824631736
0.543	15194.4743408744	20430.38086661718	0.00010248688374
0.542	15268.0435619816	20565.93343555723	0.00007590199055
0.541	15342.0876771789	20702.807652566906	0.00007996834948
0.54	15416.7674064452	20841.084734363663	0.0000708817133
0.539	15492.1988278773	20980.827676385325	0.00007771501246
0.538	15568.2545114298	21122.013543254783	0.00009110691211
0.537	15644.973631962	21264.630149285676	0.00010615798068
0.536	15722.2352507594	21408.58398641971	0.00012214417994
0.535	15800.0318003889	21553.78953476069	0.00013192599391
0.534	15878.2455047603	21700.163804728843	0.00013629291618
0.533	15956.9051803128	21847.6584232518	0.00013099963411
0.532	16036.0514731106	21996.288708257336	0.00011381446223
0.531	16115.720547209	22146.131301957405	0.00009797581273
0.53	16195.9336993691	22297.333868626916	0.00007132791978
0.529	16276.8733024299	22450.04962661616	0.00005064112436
0.528	16358.4526295753	22604.43884264809	0.00004427234851
0.527	16440.8570840759	22760.618585037315	0.00004846736765
0.526	16523.9961371422	22918.62188790062	0.00007244406002
0.525	16607.9889755452	23078.385679189625	0.0000961144083
0.524	16692.6589920067	23239.781058601027	0.00011992617587
0.523	16777.8978544952	23402.62225531191	0.00013818224229
0.522	16863.6890963049	23566.729714270416	0.00013775776331
0.521	16949.8830162453	23731.98019362886	0.00014813224907
0.52	17036.4216026746	23898.352129778083	0.00013337876572
0.519	17123.4957996015	24065.95384780299	0.00009926740189
0.518	17211.1741794382	24235.005334660844	0.00006879346293
0.517	17299.6188695856	24405.79525904807	0.00004623112764
0.516	17388.8869447886	24578.64341785157	0.00003366588806
0.515	17479.1310600289	24753.71630905831	0.00002810099861
0.514	17570.4531908166	24931.155200117748	0.00003927465503
0.513	17662.4040744792	25110.85805277829	0.00008208089306
0.512	17755.8203222732	25292.579766169154	0.0001253087723
0.511	17849.6104957796	25475.998633382602	0.00016719996854
0.51	17944.0551747669	25660.735829200155	0.00019682539579
0.509	18038.4874378996	25846.53076716431	0.00020068700907
0.508	18133.4667651319	26033.301425394642	0.00017097107949
0.507	18228.8482787957	26221.192974183978	0.0001152867329
0.506	18325.0324612708	26410.58507192213	0.00005861060349
0.505	18421.8786596165	26601.990860675854	0.00001034254287
0.504	18519.560231508	26795.96528518426	0.00003934579273
0.503	18618.8282015098	26992.90862124407	0.0000325563824
0.502	18719.40621711	27193.002937064073	8.32205423e-6
0.501	18821.2288269019	27396.10263547997	0.00008189195384
0.5	18924.0955020493	27601.77943399168	0.00015121997941
0.499	19027.8355627348	27809.390956066036	0.00021529530633
0.498	19131.951243477	28018.261370065455	0.00025306084713
0.497	19236.2950122174	28227.85212059376	0.00025725955199
0.496	19340.6301947428	28437.99248862381	0.00021609974459
0.495	19445.1795152256	28648.950527900422	0.00018507499058
0.494	19550.2074688979	28861.39385846077	0.0000374539545
0.493	19656.2143229407	29076.27156603671	0.0000411157961
0.492	19763.6934802008	29294.563009512105	0.00010099149389
0.491	19873.1485165845	29516.994748824072	0.00009373300768
0.49	19984.4716389424	29743.850347254716	0.0000479496772
0.489	20097.4350915864	29974.830839620576	0.00006020272136
0.488	20212.0576402977	30209.082645593964	0.00017898824115
0.487	20328.1061000202	30445.415484740093	0.0002966980474
0.486	20442.4843052988	30682.563680892672	0.00034329025983
0.485	20557.5874684098	30919.600430658174	0.00033152360304
0.484	20672.1684558707	31156.250630955503	0.00026741202681
0.483	20786.7244236533	31393.1055197538	0.0001355744203
0.482	20901.7862213134	31631.438599469275	0.00001655314677
0.481	21018.234372019	31873.009502657962	0.00014544507067
0.48	21136.5415952117	32119.53665381513	0.00022485779491
0.479	21257.5262486806	32372.20101681096	0.00020106985312
0.478	21381.8060890781	32631.32642816907	0.00011137642567
0.477	21508.4132019356	32896.17019412998	0.00005854262682
0.476	21636.473744729	33165.0468790303	0.00025276365867
0.475	21765.1712851789	33435.68100235194	0.00043385556775
0.474	21893.3562311843	33705.83964236248	0.00051584777656
0.473	22020.343029641	33973.991631349134	0.00046477870766
0.472	22146.0676865378	34239.980857658345	0.00031456979752
0.471	22271.154022614	34505.18311501554	0.00008485509691
0.47	22396.7805765812	34772.241921788765	0.00017033477837
0.469	22524.5976813039	35044.34282174991	0.00033385495844
0.468	22655.6809960133	35324.35623814482	0.00042829398748
0.467	22790.4012743305	35614.012707539194	0.00036922971052
0.466	22930.7866941408	35913.30860162391	0.00015887984397
0.465	23073.7113306482	36220.3961495799	0.00011018323098
0.464	23218.2962777294	36531.817008426486	0.00046636267264
0.463	23362.7465005589	36843.311971435505	0.00067271846207
0.462	23505.0136834507	37151.03395737344	0.00074488841098
0.461	23644.1820342747	37452.98957601002	0.00062012319812
0.46	23781.2254174204	37749.82422660086	0.0003599045196
0.459	23916.0835868629	38044.99615520832	0.00005987786127
0.458	24053.7753428455	38343.810546954024	0.00043641915465
0.457	24194.2189901707	38651.79782934596	0.00068773737053
0.456	24341.675020911	38973.52026245336	0.00069128657023
0.455	24494.937884358	39310.66074801991	0.00051515300834
0.454	24654.2306891412	39662.0097828876	0.00011947727207
0.453	24818.7768035573	40023.003552880655	0.00037458590047
0.452	24983.1808915583	40386.65509865827	0.00080445666738
0.451	25144.7557380939	40745.256812794265	0.00107055337966
0.45	25302.1022695502	41092.98605560105	0.00103531575386
0.449	25452.0306864543	41428.28568749871	0.00071723044753
0.448	25598.8937783689	41754.882115460365	0.000170149688
0.447	25744.9766510358	42080.847718154284	0.00046632129827
0.446	25894.6147739421	42416.091213438645	0.00094862580789
0.445	26052.1692225849	42769.59561596953	0.00121471007874
0.444	26220.227136668	43146.94535164742	0.00107611656519
0.443	26398.2146567608	43548.81885521922	0.00059678007997
0.442	26584.2948880854	43970.14345223284	0.00013229403455
0.441	26798.0927223875	44400.459966931834	0.00087821724643
0.44	26961.9567255379	44826.008082354216	0.00146040234506
0.439	27140.9038508704	45233.8453651904	0.00163889481266
0.438	27308.8931319147	45617.26815342448	0.00133056124656
0.437	27467.6377898171	45979.06926613261	0.00056794746975
0.436	27621.2940500958	46331.04619142876	0.00034113358136
0.435	27777.4548923229	46690.045386721074	0.00121910060074
0.434	27944.0183745954	47072.53221486849	0.00178575466477
0.433	28125.6415123595	47490.70172713745	0.00184986565466
0.432	28324.0609118754	47949.375329255294	0.00132901173096
0.431	28538.0583316961	48444.31295076778	0.00034767849791
0.43	28759.6895959713	48960.94419734989	0.00085554349498
0.429	28981.797710593	49476.501907928316	0.00187928286693
0.428	29190.923990334	49965.81851972852	0.00243598312423
0.427	29381.9374736995	50411.41171131764	0.00220477172663
0.426	29552.6270100741	50812.5398291775	0.00124890077146
0.425	29711.8657586452	51186.33858243389	0.00014180619475
0.424	29870.7250896934	51560.695381296566	0.00156617615533
0.423	30042.118837724	51964.58916357701	0.00260079823806
0.422	30235.3621143711	52420.94311535773	0.00294193040387
0.421	30455.2764963221	52942.18887677374	0.00241406483423
0.42	30701.5673562	53527.16325683522	0.0010950406038
0.419	30969.6445640269	54157.95553781923	0.00068341359825
0.418	31234.4186468238	54798.680639649094	0.00242652342639
0.417	31486.3087243728	55402.38171469986	0.00363996645253
0.416	31705.5972723206	55930.316398072064	0.0034808553395
0.415	31889.5902489725	56373.50714099368	0.00227922807379
0.414	32049.0729325981	56757.89949751507	0.00025201821875
0.413	32201.7308222023	57130.419736383075	0.0019398558867
0.412	32372.4712517127	57540.29311473488	0.00368550955796
0.411	32573.264129955	58027.16690859033	0.00446482227308
0.41	32815.6152813487	58615.989092427066	0.00399648794282
0.409	33100.9702875583	59312.858603738314	0.00232053781147
0.408	33421.1625639125	60097.97104688759	0.00029891018796
0.407	33756.4823939726	60917.485407157896	0.00306763844224
0.406	34068.8553706874	61687.88953858598	0.00517411603916
0.405	34328.6303101686	62328.19951538624	0.00538638378936
0.404	34523.4659809609	62811.41434923641	0.00378089327158
0.403	34672.7271493676	63181.26316821792	0.00085142257718
0.402	34809.2563582821	63519.52077212411	0.00245501483619
0.401	34965.571137519	63907.76169101367	0.00518260474954
0.4	35167.4242444402	64409.85047794662	0.00665241744744
0.399	35432.0542646689	65068.79980733789	0.00638355136367
0.398	35765.871618843	65904.58437938821	0.00422129327998
0.397	36163.4758272157	66902.97882246342	0.00048602989784
0.396	36594.6415677491	67990.41354600799	0.00387673794297
0.395	37000.9772418333	69016.08794916571	0.00730757191694
0.394	37313.8550590213	69811.31974508357	0.00809599653662
0.393	37512.9959084183	70316.70257448455	0.00584201679402
0.392	37632.3466768796	70619.01908982734	0.00151179584253
0.391	37729.680608034	70865.31946888668	0.00336219920087
0.39	37856.2318159239	71186.20701637425	0.00748109685542
0.389	38049.5790869096	71676.9988289823	0.00988011367096
0.388	38329.6185841609	72405.13777475854	0.00986908686799
0.387	38722.3888738588	73414.94844510776	0.00719150934972
0.386	39225.3398274722	74712.53462841161	0.00195373215374
0.385	39803.8090364993	76213.67773867515	0.00483431574772
0.384	40358.526300036	77654.63117646708	0.01050502539258
0.383	40744.0695970173	78665.87982961211	0.01199403957283
0.382	40920.7823882724	79132.9446830613	0.00857137802761
0.381	40972.9202205795	79262.53638283795	0.00217249909812
0.38	40996.0278239876	79322.02278874886	0.00485221656304
0.379	41069.7530391683	79507.04103465161	0.01073445034247
0.378	41234.7107891395	79945.62442468657	0.01429429057484
0.377	41533.8514507355	80732.10209214501	0.01469213349805
0.376	41996.4702024698	81949.56994900493	0.01133923514681
0.375	42641.0388446954	83669.04513139845	0.00395262745165
0.374	43453.0544799012	85839.03006957918	0.0065475836918
0.373	44264.9608672811	88008.28814190773	0.01612591182897
0.372	44742.1820273173	89300.1118208517	0.01831235694139
0.371	44834.6237022088	89558.76351492868	0.01254016580376
0.37	44750.3745301228	89326.05178592107	0.00299354554228
0.369	44651.567322587	89058.62557654217	0.00687987533885
0.368	44637.1712445496	89011.64646691456	0.01494216253444
0.367	44755.0610509455	89335.8210374916	0.02012952699212
0.366	45060.3965267586	90152.91652473148	0.02125072317286
0.365	45593.1289654666	91605.91808811035	0.01735524934246
0.364	46421.1479166175	93874.06586554143	0.00759236776567
0.363	47622.0225294111	97168.26620844068	0.00885925437845
0.362	48930.1059741734	100780.48511539868	0.02549114728302
0.361	49471.3559556108	102291.63154932567	0.0273290740842
0.36	49337.3399002477	101925.52147673619	0.01699015082874
0.359	49018.3966756323	101038.20034424243	0.00312212899969
0.358	48739.1471706836	100258.40222785366	0.0102123858522
0.357	48601.7136571439	99857.8638053753	0.02105547799925
0.356	48647.4938696383	99982.79116915971	0.02819426380799
0.355	48932.0111414723	100770.15668575303	0.03038045450344
0.354	49522.0617976538	102417.23361379521	0.02657902486658
0.353	50560.1176350831	105345.35526188834	0.014221495569
0.352	52365.1310170817	110454.4107632248	0.01070964790137
0.351	54846.685502676	117534.14645342168	0.04306270663428
0.35	55088.352092766	118248.01974261693	0.038660442928
0.349	54482.5630082711	116519.86196316319	0.02103228260733
0.348	53824.2109993221	114637.47570444489	0.00206136325546
0.347	53309.9815317466	113142.28593454127	0.01523214843835
0.346	53004.5144426283	112245.24115077406	0.02917916818918
0.345	52940.488726703	112044.6162937546	0.0388369070494
0.344	53163.5893167766	112678.46056039986	0.04290300066291
0.343	53765.0814540052	114403.56931341204	0.0398977162818
0.342	54944.2995662167	117823.09930941697	0.02658102210724
0.341	57461.302433697	125164.58728048937	0.00743593183917
0.34	62592.6188123502	140286.56919013054	0.06985666459085
0.339	61526.1918166493	137168.63465385605	0.04828509101591
0.338	60302.0184514005	133564.73127658718	0.02341110704355
0.337	59240.9158955928	130424.00917686045	0.00054784095425
0.336	58437.9442486919	128027.65764819137	0.02180783631324
0.335	57913.0022908505	126446.07609090199	0.03919652016708
0.334	57682.223342025	125742.04637626385	0.05190967613341
0.333	57788.0706678299	126034.11103705637	0.05878260058728
0.332	58312.4794733492	127582.96092431723	0.05815607413027
0.331	59472.5471339263	131040.63747218893	0.04664599626903
0.33	62080.7519021738	138884.95650148782	0.01328987750039

==> Imagens/Domain_A/Phase2.dat <==
0.977	26937.2752165689	11228.69951995967	2.90905780679583
0.976	25418.4926709366	10620.058891228404	2.90210737191587
0.975	24251.4164583125	10154.399676034047	2.89587183891059
0.974	23322.6559246214	9785.589912222402	2.89019816505402
0.973	22562.1635349387	9485.12307816534	2.88499776595221
0.972	21925.1964187122	9234.828096301584	2.880169216234
0.971	21382.110558031	9022.627242234896	2.87557657995637
0.97	20912.3668902096	8840.195858604786	2.87134826013652
0.969	20501.2405384571	8681.543511642822	2.867331855395
0.968	20137.9230870588	8542.28232690373	2.86348229242389
0.967	19814.2294978879	8419.08317204268	2.85981608124184
0.966	19523.8412135498	8309.381795782694	2.85628957161764
0.965	19261.722873138	8211.161171915503	2.85291181544082
0.964	19023.9924214698	8122.807193184536	2.84966430417035
0.963	18807.3325405876	8043.014938054441	2.84649864304486
0.962	18609.1328483112	7970.71065077273	2.84345940568963
0.961	18427.1996265382	7905.004144723471	2.84050243334289
0.96	18259.686527979	7845.1486931310465	2.83764950342409
0.959	18105.0452129093	7790.516185471614	2.83486707513707
0.958	17961.9137139495	7740.568160052168	2.83217507143471
0.957	17829.1905598079	7694.826914786401	2.82951631194605
0.956	17705.8523604193	7652.949602390139	2.8269195051082
0.955	17590.945853732	7614.532711427566	2.82440269312048
0.954	17484.0686916863	7579.295930156746	2.82193717028297
0.953	17384.2377341163	7546.97000660155	2.81952584569325
0.952	17290.9551431941	7517.322468425223	2.81716109386138
0.951	17203.697298566	7490.14473284307	2.81484772974621
0.95	17122.035097432	7465.252381117847	2.81258826777306
0.949	17045.5278376309	7442.479640758265	2.81035545934171
0.948	16973.8229901104	7421.6786003805055	2.80814820392885
0.947	16906.6032650542	7402.7151948617075	2.80603332011311
0.946	16843.534604626	7385.470005450679	2.80394112956336
0.945	16784.3849193158	7369.833113629235	2.8018667282546
0.944	16728.8728553415	7355.706119533035	2.79982872111427
0.943	16676.7949877432	7342.998922834285	2.79781959417851
0.942	16627.9095023884	7331.629206424055	2.7958385795602
0.941	16582.0654268244	7321.522688879562	2.79387158105236
0.94	16539.1412154973	7312.608816646194	2.79196832679482
0.939	16498.8828409129	7304.819474582025	2.7900706330163
0.938	16461.1936534605	7298.115353114192	2.78821104385319
0.937	16425.9226909879	7292.422331204672	2.78634550204939
0.936	16392.940637029	7287.700012044916	2.78453152175118
0.935	16362.145666816	7283.896569012357	2.7827322842106
0.934	16333.4570701549	7280.982702989505	2.7809745435101
0.933	16306.7011648245	7278.906346151489	2.77922227760818
0.932	16281.8706990566	7277.634791755552	2.77748760865476
0.931	16258.8474620422	7277.133646958817	2.77577722592096
0.93	16237.5226238144	7277.3763372652365	2.77408550720381
0.929	16217.849749231	7278.323571081256	2.77241869904378
0.928	16199.7609454123	7279.951278009133	2.77076568271526
0.927	16183.1860318958	7282.2343466498205	2.76913219002298
0.926	16168.0561274766	7285.150842376133	2.76751315774853
0.925	16154.3455570378	7288.6759815892	2.76591274793877
0.924	16141.9378954418	7292.788483131873	2.76432286533719
0.923	16130.8290666636	7297.468775572412	2.76275502139183
0.922	16120.9617715585	7302.696887219021	2.76120560055802
0.921	16112.2899938934	7308.455870527775	2.75978794075068
0.92	16104.7013305973	7314.72872204601	2.7581675069565
0.919	16098.3063659802	7321.5028640789615	2.75670214110426
0.918	16092.9688825973	7328.758785702948	2.75521467584288
0.917	16088.6689162962	7336.480183364447	2.75374159629809
0.916	16085.3692463967	7344.660865502212	2.75227233485912
0.915	16083.0427578405	7353.284854259338	2.7508191472626
0.914	16081.6517999818	7362.343286895352	2.74937940200691
0.913	16081.1740027319	7371.816286911577	2.74795035391407
0.912	16081.6098835638	7381.7022613310855	2.74653016874105
0.911	16082.837574842	7391.988186230719	2.74511003990794
0.91	16084.9693880904	7402.664114743265	2.74371425837289
0.909	16087.8301944051	7413.720609885482	2.74233379546014
0.908	16091.446843931	7425.150070715445	2.74098694126074
0.907	16095.9997093909	7436.944520939493	2.73961643146015
0.906	16101.1868124944	7449.09597167115	2.73826728872779
0.905	16107.0875514764	7461.5965795967995	2.73692699968604
0.904	16113.7016105229	7474.438746351077	2.73559961532113
0.903	16121.0324551887	7487.617413337612	2.73428410451525
0.902	16128.9996757306	7501.124856715487	2.7329213063558
0.901	16137.6496288006	7514.955522602704	2.73162447815531
0.9	16146.9133499919	7529.103874034886	2.73033188432289
0.899	16156.7999884775	7543.564080676782	2.72905580528724
0.898	16167.3080999061	7558.331173467247	2.72778236772773
0.897	16178.4034105332	7573.399675385091	2.72651188451458
0.896	16190.0809248425	7588.765639389235	2.72530027310977
0.895	16202.3429896692	7604.424795855331	2.72402186771052
0.894	16215.1603576734	7620.363528256863	2.72278482964484
0.893	16228.5150785106	7636.601711798948	2.72155750486293
0.892	16242.4194944269	7653.112904396705	2.72033870348293
0.891	16256.8421174028	7669.900792897124	2.71908704483083
0.89	16271.7778032614	7686.961518506578	2.717919395618
0.889	16287.2162480895	7704.291661948896	2.71673294758369
0.888	16303.1506842724	7721.889693406182	2.71554248001135
0.887	16319.5825938749	7739.749553244191	2.71436096787793
0.886	16336.4854503683	7757.87129227262	2.71318785583608
0.885	16353.8580873172	7776.249673546669	2.71203739940442
0.884	16371.7030684193	7794.883232295738	2.71088517411603
0.883	16389.9970135365	7813.769095058295	2.70976663408544
0.882	16408.7423735095	7832.901411372507	2.70862525871974
0.881	16427.9333038146	7852.289000734793	2.70743367743916
0.88	16447.5517744592	7871.918958430708	2.7062612570913
0.879	16467.5721622621	7891.793575048041	2.70513599526304
0.878	16488.0252096616	7911.908588333274	2.7040173242587
0.877	16508.9055916624	7932.263509865038	2.70289586784097
0.876	16530.2277095149	7952.856820532647	2.70179608852554
0.875	16551.9206935698	7973.685177793246	2.7006938961267
0.874	16574.0108243372	7994.748677170919	2.69959733260622
0.873	16596.4953065543	8016.046655031373	2.69853952878326
0.872	16619.0487842641	8037.575608100996	2.69745412908692
0.871	16642.6264973884	8059.333584058224	2.69636218339811
0.87	16666.2636426985	8081.322279931429	2.69529149427811
0.869	16690.2738958821	8103.540324083848	2.69422666824613
0.868	16714.607706619	8125.98289719526	2.69316908977649
0.867	16739.4006107125	8148.65231672465	2.69210529483774
0.866	16764.5155458189	8171.54632421202	2.69108224667037
0.865	16789.9982074283	8194.664759630874	2.69003232362349
0.864	16815.8070882302	8218.006313428057	2.68899989675883
0.863	16841.9499434187	8241.569576714212	2.68796201068164
0.862	16868.4931659554	8265.354138074621	2.68693293001027
0.861	16895.3713926454	8289.359769074814	2.68591031859086
0.86	16922.5745232904	8313.585457524563	2.68488766271845
0.859	16950.1136880276	8338.030682923742	2.68387239953238
0.858	16978.0010464064	8362.694955060657	2.68286234345608
0.857	17006.2066238241	8387.577847325203	2.68185772800991
0.856	17034.7559894161	8412.67847461957	2.68083496435172
0.855	17063.5530083083	8437.996728499253	2.67984002234746
0.854	17092.8094278087	8463.525861647438	2.67887291519696
0.853	17122.3228355056	8489.286551463538	2.67788576251619
0.852	17152.1521057188	8515.256364749725	2.67690562412936
0.851	17182.2876746661	8541.44232423975	2.67591890198246
0.85	17212.7553374587	8567.845390582952	2.6749499960841
0.849	17243.5300275796	8594.465188418666	2.67398206041252
0.848	17274.6213440118	8621.299761761928	2.67302363625601
0.847	17306.0227114329	8648.350866740979	2.67206931598529
0.846	17337.7170906355	8675.618288039841	2.67111356222686
0.845	17369.734451362	8703.101754500918	2.67016193479134
0.844	17402.0568227763	8730.800957173291	2.6692154211743
0.843	17434.5446346617	8758.715572852641	2.66824162646627
0.842	17467.5962303893	8786.846267217225	2.66730366117599
0.841	17500.8356183083	8815.193673326403	2.66636839943209
0.84	17534.3565326619	8843.75701594968	2.66543514095331
0.839	17568.1787712155	8872.53708817553	2.66450861820172
0.838	17602.2995612316	8901.534165493256	2.66364082719466
0.837	17636.4639299089	8930.74811055589	2.66271900889592
0.836	17671.3963480223	8960.179862906716	2.66180108504234
0.835	17706.3884991921	8989.828826965542	2.66089071656059
0.834	17741.6797413732	9019.69565192152	2.65999085768716
0.833	17777.2562735763	9049.780839037192	2.6590880490736
0.832	17813.1174544154	9080.085165733171	2.65817493949471
0.831	17849.2729668082	9110.608932420078	2.65722631479027
0.83	17885.708360208	9141.35272749125	2.65633557406463
0.829	17922.4423516783	9172.31621000915	2.65546035266319
0.828	17959.4577867278	9203.501036836356	2.65457341438113
0.827	17996.7769234509	9234.9077280104	2.65369653573215
0.826	18034.3696833956	9266.536357760355	2.65281984514842
0.825	18072.2601862522	9298.387761038142	2.65194503137939
0.824	18110.5039379196	9330.463029140326	2.65107675438773
0.823	18148.9522684596	9362.762922275851	2.65020618540675
0.822	18187.5838918837	9395.287547080035	2.64933345540727
0.821	18226.5484128386	9428.037736196784	2.64843519915962
0.82	18265.8608631836	9461.014256604982	2.64761691138593
0.819	18305.4432068537	9494.218564800389	2.64676021089081
0.818	18345.3494895272	9527.65090915121	2.64591314177106
0.817	18385.4980463641	9561.310983884367	2.64505975159834
0.816	18425.9340064075	9595.201027091376	2.64420727524559
0.815	18466.5772650572	9629.320237700555	2.64336283363193
0.814	18507.6396797809	9663.67055212212	2.64252160621139
0.813	18548.8462339975	9698.251889233594	2.6416682095721
0.812	18590.3870810519	9733.065360808812	2.64085660846424
0.811	18632.2240173116	9768.112217288419	2.64002802795463
0.81	18674.4149466846	9803.38877262285	2.63919986215944
0.809	18716.7492391399	9838.903205377728	2.63837622742767
0.808	18759.5063877638	9874.656710079744	2.63755578275107
0.807	18802.3825265861	9910.643069415315	2.63673536488918
0.806	18845.5627464167	9946.866181814514	2.63592246657845
0.805	18889.1258311768	9983.327696242557	2.63509993862613
0.804	18932.9332786922	10020.028708024249	2.63429863512811
0.803	18976.9290186389	10056.967918270777	2.63351678847682
0.802	19021.4926746593	10094.15258607077	2.63270991275797
0.801	19066.0578461578	10131.578432997841	2.63191760881268
0.8	19111.0218703712	10168.935736827005	2.63170990594907
0.799	19156.2014413988	10207.165467478872	2.6302919398181
0.798	19201.72065279	10245.329245578225	2.62950132672008
0.797	19247.5646022948	10283.744562429985	2.6287495887939
0.796	19293.5424183085	10322.405526276169	2.62802255491783
0.795	19339.9384254057	10361.320500047392	2.62724278264612
0.794	19386.5477790113	10400.489471315503	2.62646173378161
0.793	19433.481386235	10439.913565551271	2.62567105447771
0.792	19480.7650162528	10479.593882462865	2.62491528555789
0.791	19528.2774179697	10519.531015899376	2.62413748141907
0.79	19576.0433619907	10559.728435645633	2.62336767982205
0.789	19624.1662014688	10600.186438057151	2.62259818749364
0.788	19672.4904619228	10640.907002880294	2.62183411119114
0.787	19721.2170747818	10681.888711650874	2.62106831113451
0.786	19770.1793734793	10723.13434640299	2.62028636166557
0.785	19819.3821559026	10764.643037029276	2.61954496723764
0.784	19868.8113174246	10806.418486588103	2.6187842318878
0.783	19918.7427325165	10848.459747047393	2.61797690432059
0.782	19968.885231417	10890.76945720498	2.61722897763626
0.781	20019.2343591227	10933.349957930226	2.61648918361937
0.78	20070.0633202232	10976.191178983632	2.61581788127593
0.779	20121.0842736577	11018.989344540612	2.61508041978413
0.778	20172.4346394123	11062.687349285135	2.61434871987313
0.777	20224.0611072929	11106.347017513812	2.61354829917999
0.776	20275.9428137996	11150.281478209154	2.61282805975701
0.775	20328.1884208557	11194.49209980079	2.61210368051837
0.774	20380.7048292309	11238.982682050975	2.61151307273381
0.773	20433.5005484944	11283.755491456504	2.61080988626861
0.772	20486.5924598419	11328.811062175124	2.610096844805
0.771	20539.9925179313	11374.156471204484	2.60938656744152
0.77	20593.6901521068	11419.790344562987	2.60854948924288
0.769	20647.7316955742	11465.716460704089	2.60785990859995
0.768	20702.0674063953	11511.938083864397	2.60717068549803
0.767	20756.6988848349	11558.458707789932	2.60646278882301
0.766	20811.6552700316	11605.288328532022	2.6057576485189
0.765	20866.6880864311	11652.36713529664	2.60505059782631
0.764	20922.4334399104	11699.834167568253	2.60434825453582
0.763	20978.4742155754	11747.57074719601	2.60361600493071
0.762	21034.680510311	11795.61534548951	2.6029206216035
0.761	21091.2043961577	11843.969890183862	2.60221337799212
0.76	21148.0674197455	11892.632986667637	2.60158287586832
0.759	21205.2481594402	11941.606198802867	2.60083277515993
0.758	21262.7810713176	11990.889428993387	2.60013546004578
0.757	21320.5938607725	12040.483221368715	2.59943209700749
0.756	21378.7403664166	12090.3912176444	2.59875763807219
0.755	21437.1609989521	12140.606119227086	2.59808622829503
0.754	21496.0015872192	12191.135934783262	2.59741211327253
0.753	21555.1055210428	12241.975905297959	2.59673767808696
0.752	21614.5702394302	12293.121964812693	2.59615074064075
0.751	21674.3418571499	12344.592873209796	2.59541397437207
0.75	21734.4402881894	12396.383077453804	2.59474193836802
0.749	21794.7957928961	12448.496964511445	2.59409252239758
0.748	21855.4797103408	12500.924312215631	2.59342392320678
0.747	21916.8038406397	12553.710672551988	2.59288073302471
0.746	21978.1693801386	12606.823336199788	2.5922398456022
0.745	22039.9188441848	12660.275184442431	2.59165187572082
0.744	22101.9801262556	12714.077760415365	2.5909995984541
0.743	22164.4482820949	12768.233894559018	2.59032726466176
0.742	22227.249849491	12822.747750429802	2.58968633452439
0.741	22290.4149220469	12877.62450538312	2.58893995117369
0.74	22353.0451360476	12932.867182065249	2.58827848181035
0.739	22417.7507700379	12988.478305787161	2.58764040628702
0.738	22482.0257405014	13044.459933133356	2.58699903404786
0.737	22546.6123909492	13100.810786998822	2.58633518017132
0.736	22611.5376717168	13157.535489823096	2.58568865673339
0.735	22676.9375714389	13214.61452500701	2.58503331822204
0.734	22742.6434944748	13272.073927645948	2.58436490226326
0.733	22808.6716428543	13329.896999044344	2.58372468721133
0.732	22875.1862556394	13388.08595209776	2.58310587517383
0.731	22941.8244052542	13446.649104751232	2.58243891961616
0.73	23008.9413147635	13505.557629483123	2.58182750906512
0.729	23076.4789115723	13564.824948001808	2.58119324158356
0.728	23144.3130582979	13624.454066957966	2.580570509956
0.727	23212.5150080691	13684.445800013053	2.57998104216544
0.726	23281.0860060948	13744.805296192206	2.57937318522953
0.725	23349.9584544866	13805.53834543722	2.57880710003052
0.724	23419.250232863	13866.65208414413	2.57819754670575
0.723	23488.9133901576	13928.156857297587	2.57764883958443
0.722	23558.9694198328	13990.062021667592	2.57719843974614
0.721	23629.406075051	14052.357883619447	2.5766401961015
0.72	23700.2398099991	14115.119541351169	2.57607173707996
0.719	23771.4755296813	14178.291824112584	2.57527529082231
0.718	23843.0591391609	14241.905765779991	2.57474183423537
0.717	23915.0316766637	14305.968701199756	2.57430168127721
0.716	23987.6986116222	14370.486079806526	2.57351782715977
0.715	24060.4220602483	14435.460944731885	2.57309522892164
0.714	24133.9605076279	14500.890834531407	2.57230318282101
0.713	24207.7168176928	14566.77434649506	2.57185566277156
0.712	24281.8885381085	14633.105212367886	2.57105570450837
0.711	24356.4932849734	14699.878027040728	2.57057188080919
0.71	24431.5260400761	14767.085878560616	2.56995937841456
0.709	24506.8871460696	14834.718096517334	2.56935547356177
0.708	24582.7084030947	14902.767740757869	2.56878816637989
0.707	24658.7430712689	14971.226593514652	2.56790291986256
0.706	24735.4449522916	15040.089435422955	2.5676154650281
0.705	24812.4277540993	15109.356811178517	2.56700649461139
0.704	24889.8342304348	15179.030316152503	2.56658157277926
0.703	24967.3185393602	15249.117435959843	2.56607417209218
0.702	25045.6775924692	15319.638099389529	2.56557122665628
0.701	25124.0796356053	15390.58886303521	2.56508232185131
0.7	25203.1269272331	15462.001895264504	2.56458484214918
0.699	25282.5446106518	15533.888799178545	2.56394040077343
0.698	25362.5577159605	15606.284577202141	2.5636175923352
0.697	25442.9518856986	15679.209173471438	2.56310413664375
0.696	25523.8935177917	15752.68023930727	2.56256774997655
0.695	25605.2433309104	15826.714174208595	2.56204895522966
0.694	25687.0749924932	15901.323164982237	2.56145619192518
0.693	25769.5168242493	15976.512422901735	2.56092014723414
0.692	25852.3634255672	16052.283566815348	2.56033841618804
0.691	25935.764167253	16128.627475222971	2.559727187356
0.69	26019.6186751882	16205.534804164412	2.55910399610665
0.689	26104.1709697702	16282.981625423216	2.55851499188641
0.688	26188.9487662757	16360.935440553358	2.55787726310171
0.687	26274.2903797681	16439.417153380873	2.55727604953581
0.686	26360.0707484207	16518.367817521477	2.55672215459871
0.685	26446.3160447829	16597.75036539426	2.55618818312822
0.684	26532.8956957111	16677.581655854035	2.5556430833217
0.683	26619.8181194209	16757.842506442226	2.5551626813695
0.682	26707.6420314713	16838.53359112595	2.55468342026794
0.681	26795.4754497671	16919.66738134469	2.55426392916391
0.68	26883.7097492566	17001.265568380837	2.55383827407019
0.679	26972.6389132484	17083.36028251815	2.5534711649934
0.678	27060.7080108313	17165.992207366242	2.5530429512627
0.677	27151.5209274958	17249.207008268575	2.55266584167108
0.676	27241.9408788086	17333.051817149142	2.55227214482799
0.675	27332.7403713345	17417.572570944823	2.55183906982334
0.674	27424.2802076259	17502.810341198983	2.55137917833411
0.673	27516.4209762047	17588.787562243953	2.5508901332103
0.672	27609.159603011	17675.536904215107	2.55035035112746
0.671	27702.5875522931	17763.0504235628	2.54980453468178
0.67	27796.7160706354	17851.321532844067	2.54917677048684
0.669	27891.3685449984	17940.329204862654	2.54857250454367
0.668	27986.8251032619	18030.0350317412	2.54795911106726
0.667	28082.5740742629	18120.387519708835	2.54733395313899
0.666	28178.9669997401	18211.333778136326	2.54672423760878
0.665	28275.8614400231	18302.80509996439	2.54616081702352
0.664	28373.2178448864	18394.81012165246	2.54561738000013
0.663	28471.0581249705	18487.241837996455	2.5451073373075
0.662	28569.3348835443	18580.093069387018	2.54466477165012
0.661	28667.888827762	18673.352832580833	2.54425097496356
0.66	28766.8562908143	18767.05638993921	2.54391663045917
0.659	28866.4514286988	18861.1921854094	2.54360576061008
0.658	28966.444419884	18955.841250188387	2.54333154042923
0.657	29066.9425025079	19051.089326778496	2.54307758082867
0.656	29167.8689579971	19147.049993916204	2.54282598469162
0.655	29269.7319708444	19243.789866392875	2.54256160220268
0.654	29372.1241857445	19341.411868962598	2.54223475019795
0.653	29475.3249966382	19439.99765973658	2.54185746190085
0.652	29579.3653740276	19539.597975169545	2.54143020592137
0.651	29684.2807325191	19640.25295332767	2.54096998818794
0.65	29789.9834905322	19741.977244497568	2.5403934994394
0.649	29896.5207091036	19844.723564935648	2.5397805072997
0.648	30003.891784874	19948.437270027724	2.53910253555684
0.647	30112.0120196047	20053.065820685813	2.5383975063061
0.646	30220.8538071063	20158.471460365625	2.53772258889085
0.645	30330.2794388894	20264.568230754372	2.53706423326433
0.644	30440.1900059002	20371.231092167378	2.53643433395138
0.643	30550.55779096	20478.348012700615	2.53592196005744
0.642	30661.3153031627	20585.829906945317	2.53546313640718
0.641	30772.447915278	20693.6128232415	2.53509756823883
0.64	30884.0126821988	20801.690052635648	2.53475375583788
0.639	30995.8831606261	20910.089957323395	2.53457630863165
0.638	31108.0865653418	21018.901813402164	2.53453047028212
0.637	31220.7671241081	21128.261027972974	2.53445020038499
0.636	31333.9734595956	21238.343158659995	2.5343778953309
0.635	31448.0410563411	21349.34268977387	2.53428332170405
0.634	31562.9950187114	21461.454480817865	2.53412977469874
0.633	31677.1775624622	21574.856980561955	2.53392351502124
0.632	31796.0344745863	21689.69083013868	2.53356378116567
0.631	31914.2011413487	21806.037390569814	2.53312950158704
0.63	32033.5095601975	21923.932460257907	2.53255860161469
0.629	32154.069447895	22043.335469892656	2.53189287859753
0.628	32275.7022598717	22164.161495046283	2.53114392752495
0.627	32398.4725997882	22286.25025766213	2.53037127405238
0.626	32522.0704161582	22409.411549598844	2.52956356722759
0.625	32646.1958557586	22533.41392517794	2.52885645545733
0.624	32771.0556292937	22658.011278508067	2.52814267899505
0.623	32896.4248381248	22782.963064554413	2.52753793000686
0.622	33021.912523628	22908.06205533493	2.52707006827283
0.621	33147.6230269528	23033.158420092837	2.52668439356134
0.62	33273.3255174702	23158.192832216395	2.5265078523395
0.619	33399.2308836078	23283.211968116677	2.52645473233327
0.618	33525.3323830823	23408.383586631397	2.52667691555159
0.617	33652.0257001868	23533.984927698828	2.52691931844055
0.616	33778.9974151597	23660.374082596827	2.52713424147903
0.615	33906.6108941016	23787.955411397623	2.52728913227885
0.614	34035.7446886054	23917.129873850645	2.52737912163734
0.613	34166.5718258836	24048.250033092743	2.52731776688555
0.612	34299.3788939676	24181.57457737773	2.52706493519032
0.611	34433.2710648471	24317.243785837323	2.52664717236358
0.61	34568.5440089143	24455.301492633636	2.52597018241584
0.609	34706.0935118824	24595.6324931693	2.52516030184766
0.608	34845.4397935866	24738.01377535797	2.52419561421438
0.607	34986.2732809507	24882.11585086704	2.52318335054373
0.606	35127.6786265876	25027.52582571343	2.52216365012357
0.605	35269.7262583203	25173.763173371906	2.52119892375152
0.604	35412.0481806476	25320.327118417234	2.52035557690317
0.603	35554.9590386118	25466.738141458394	2.51972766525736
0.602	35697.5949754652	25612.598902816633	2.51933343446599
0.601	35839.6482447948	25757.659428132763	2.51925887235757
0.6	35981.5734496999	25901.862807829115	2.51977616107428
0.599	36122.9473924623	26045.423274168163	2.52020476813857
0.598	36264.2243647887	26188.797048772474	2.52013523973065
0.597	36406.0542184929	26332.612755325223	2.52105670405997
0.596	36548.944809811	26477.748787580615	2.52158084088527
0.595	36693.0941771967	26624.93025611859	2.52252005492327
0.594	36839.6644035178	26774.959200849873	2.52228646196874
0.593	36987.2653027298	26928.39170219327	2.52234840932214
0.592	37139.2136580761	27085.525861654274	2.5219281889813
0.591	37293.0517665109	27246.464854238497	2.52115561918001
0.59	37449.4521331682	27411.056441107245	2.52022246691444
0.589	37608.4629557187	27578.90719397341	2.51897767410857
0.588	37769.9453987411	27749.42936049096	2.51750922477575
0.587	37932.2103798061	27921.85658334654	2.51619028812629
0.586	38095.8975310482	28095.300780238296	2.51487107830448
0.585	38259.5588940191	28268.80570455143	2.51353811147441
0.584	38422.5839142218	28441.457710230257	2.51268970082659
0.583	38585.4934207233	28612.388180297687	2.51235508837758
0.582	38746.5636167307	28780.973702535364	2.51237110367452
0.581	38905.7854240874	28947.149519784012	2.512918496634
0.58	39064.4639710024	29111.206664267156	2.51394237667897
0.579	39221.5482904913	29274.022971603714	2.51503654588387
0.578	39379.8495057702	29436.923891472954	2.51627801106131
0.577	39538.6615582205	29601.570906902572	2.51746404061685
0.576	39699.6888168966	29769.48592566117	2.51846276673427
0.575	39863.828760912	29942.050275479403	2.51910897313666
0.574	40032.0648890495	30120.257495023907	2.51914654554267
0.573	40204.7891769032	30304.58554254304	2.51869473688141
0.572	40381.3315209408	30495.0688053286	2.51773027793112
0.571	40561.9817957021	30691.29250901326	2.51625110173857
0.57	40746.1424888806	30892.4786045849	2.51449165052128
0.569	40933.0763852636	31097.507856665037	2.51261079188451
0.568	41121.706228382	31304.972002939205	2.51045986145532
0.567	41311.4040403685	31513.226723505384	2.50855685038722
0.566	41500.2176338588	31720.477630624082	2.50701640580187
0.565	41688.7690942077	31924.915426013868	2.50600170579431
0.564	41873.8871436818	32124.937231728207	2.50555787253885
0.563	42055.5937528153	32319.49123069048	2.50607160111856
0.562	42233.7995530544	32508.416477455372	2.50726567763403
0.561	42408.755446665	32692.69012522839	2.50910309611283
0.56	42582.8963317061	32874.491966870366	2.51141764914753
0.559	42756.2441944564	33056.80930075838	2.51376861842216
0.558	42932.6793305624	33242.88290933227	2.51583734228778
0.557	43113.3005257964	33435.59239857474	2.51734089361722
0.556	43299.6402730679	33637.06148325315	2.51808872203577
0.555	43492.5574264584	33848.496166041135	2.51801301891342
0.554	43692.74912219	34070.23137050507	2.51703584272791
0.553	43899.468497084	34301.84273445974	2.51524119331493
0.552	44112.225167895	34542.232533078895	2.51286227172937
0.551	44330.0146455718	34789.72231469635	2.50999096908161
0.55	44551.3938990977	35042.06040122273	2.50694637003596
0.549	44774.549543072	35296.404719196435	2.50399487869813
0.548	44997.2073913862	35549.456325121886	2.50146870405571
0.547	45217.2000926894	35797.56714859656	2.49960561814127
0.546	45431.8054584174	36037.21933884718	2.49886228621841
0.545	45639.315916085	36265.6583742527	2.49935740767232
0.544	45839.2820663049	36481.78757327248	2.50117964629072
0.543	46031.8130490037	36686.93957008281	2.50422835914725
0.542	46219.7391095884	36885.078447293075	2.50797978879967
0.541	46406.7865210582	37082.17385782535	2.51189703104719
0.54	46597.0754828969	37284.729249747696	2.51549753124088
0.539	46795.1864477961	37498.35174572594	2.51814290022628
0.538	47002.0098868096	37726.971257115554	2.51975444785925
0.537	47220.7183869728	37972.69415884199	2.51966842265992
0.536	47450.6472320739	38235.97869307091	2.51841957092631
0.535	47691.9831215057	38516.115156880696	2.51591950612945
0.534	47943.8047835897	38811.06312945362	2.51225984796442
0.533	48202.9896114455	39117.967140037275	2.5079933409949
0.532	48467.8601047598	39432.664901985976	2.50336640122738
0.531	48735.2479281879	39749.92650899375	2.49891067995485
0.53	49001.4179762423	40063.537404056064	2.49508073788618
0.529	49260.3078125448	40366.60969951309	2.492833056885
0.528	49508.6227368301	40652.330572601975	2.49161436634306
0.527	49742.7317797812	40915.30537121291	2.49281068486827
0.526	49961.1172099645	41153.49053384233	2.49604522556657
0.525	50165.468075264	41370.11673873895	2.50117179738557
0.524	50361.790826271	41574.25159264171	2.50746747239992
0.523	50557.9922313405	41778.57413510075	2.51372244772136
0.522	50760.948306035	41995.65385170105	2.51908628723154
0.521	50978.8032717616	42234.97529311611	2.52274574355281
0.52	51212.9092480703	42502.09615346615	2.5242434224163
0.519	51469.1232404931	42799.11398911834	2.52379147060529
0.518	51742.8272061602	43125.5764107703	2.52094950183532
0.517	52034.0825087864	43478.935533842836	2.51694459780727
0.516	52340.0548490044	43854.91099526562	2.51124048895428
0.515	52655.9294940921	44247.57019756368	2.50472622401244
0.514	52979.7673995031	44649.40297791254	2.49787488931815
0.513	53304.9903405703	45051.45080572216	2.49156686834734
0.512	53623.8814648188	45442.373681522324	2.48659706147907
0.511	53928.4938779327	45809.9482617282	2.48352430852989
0.51	54211.3955334075	46140.80972881689	2.48338593482623
0.509	54464.198452758	46424.72818051184	2.48726814656492
0.508	54686.0698790425	46660.44627335031	2.49347970782455
0.507	54885.3124136901	46860.33666242394	2.50300080872631
0.506	55077.675452815	47048.763368422224	2.51315379001548
0.505	55277.7327898817	47252.21720473501	2.52235516447475
0.504	55497.2878482656	47490.865582733364	2.52920560408692
0.503	55747.980320781	47775.686292461854	2.53292919431031
0.502	56029.0238640584	48110.39255039471	2.53332902834208
0.501	56341.5165975041	48493.88818005004	2.53066678901233
0.5	56682.3281249995	48922.19627323303	2.52526108818268
0.499	57050.4046595218	49389.233648970556	2.51772565240435
0.498	57433.0579962482	49887.46943428001	2.50866347229896
0.497	57836.1705498534	50407.58249846001	2.49868078739914
0.496	58241.2896478345	50937.13672987088	2.48876286112038
0.495	58645.1530232834	51458.36679981409	2.47997423598829
0.494	59030.2186162057	51946.595101535015	2.47380310114566
0.493	59376.2210244671	52372.138652377755	2.47216896587775
0.492	59668.0081523615	52708.11647673041	2.47567250395315
0.491	59897.3761865566	52944.610452518216	2.48428295342024
0.49	60076.7768212424	53103.02810860486	2.50009207440192
0.489	60238.6806216975	53233.73908825502	2.51573527751597
0.488	60415.6536523615	53391.409545919196	2.53017580165813
0.487	60631.1713575977	53612.785654592175	2.54068046904165
0.486	60896.6854012383	53914.00127055898	2.546443593677
0.485	61210.3262983623	54298.10436931977	2.54734655104659
0.484	61573.463546211	54761.906204856474	2.54365727731017
0.483	61983.5387168154	55299.68081437036	2.53617908325817
0.482	62436.1003756186	55904.463716325066	2.52527567575611
0.481	62924.9424140985	56567.43027882372	2.51187419232828
0.48	63444.1253660328	57274.55002223713	2.49688256169209
0.479	63976.6772574779	58002.147754935744	2.48150901048151
0.478	64501.9023367471	58714.26473302502	2.46793578367049
0.477	64990.3735141656	59364.078947750095	2.45835655053154
0.476	65407.458817242	59896.314722009556	2.45541043123695
0.475	65721.1642926566	60256.0366820249	2.46154878517171
0.474	65913.4657666439	60420.14050556701	2.47773586005223
0.473	66018.1469646447	60441.900427334855	2.50114326309514
0.472	66105.0141039788	60437.73838020913	2.52587824024988
0.471	66236.5262797961	60510.52758860107	2.54671966484318
0.47	66445.0209327006	60710.22682139096	2.56083877057716
0.469	66735.8075505881	61049.51549694556	2.56758667497314
0.468	67109.6020887854	61526.06710829554	2.56721313915791
0.467	67563.0373029555	62132.957920580615	2.56060913098344
0.466	68089.5521583327	62861.12147794119	2.54820803232714
0.465	68683.3288373212	63697.18415096603	2.53132095527239
0.464	69330.3059673745	64620.43389035805	2.5112431764036
0.463	70013.1632801598	65601.69174086525	2.48940334817749
0.462	70714.3272717671	66606.82003996975	2.46791167388894
0.461	71406.0476827188	67591.19778128203	2.44850228350309
0.46	72038.1452449538	68471.60662096071	2.4351478497891
0.459	72525.9994538978	69109.73722660083	2.43287341196963
0.458	72788.9578113101	69368.14570786926	2.44701214958506
0.457	72820.9072239202	69242.75929718354	2.47776394004399
0.456	72740.8943887629	68935.75034120916	2.51662309178106
0.455	72705.5079023518	68707.68555388894	2.55216050822264
0.454	72795.1236651495	68694.710348541	2.57809046960722
0.453	73026.443001408	68923.06350450563	2.59308965846526
0.452	73393.6155020961	69382.78434071448	2.59729869143147
0.451	73886.173617403	70055.99234002324	2.59210158729894
0.45	74491.0664137657	70919.36632845574	2.57895140194965
0.449	75192.6867897777	71946.16155650561	2.55926825628614
0.448	75982.0825744861	73118.17295943276	2.53445416451757
0.447	76860.5649527825	74437.98844450153	2.50519308232948
0.446	77833.0138759556	75908.90782962523	2.47212906441323
0.445	78859.8205109223	77462.30244919982	2.43830608586833
0.444	79831.4735208135	78914.11685157327	2.41047786218154
0.443	80602.2404152972	80017.43377116846	2.3965945637898
0.442	80992.4831119239	80469.87790670173	2.40651782472422
0.441	80885.1222219607	80071.72508204835	2.44694015829514
0.44	80487.1279687628	79183.62649379183	2.50594271242555
0.439	80156.3439186072	78419.19566781347	2.56144913247118
0.438	80046.4701902758	78039.95950818696	2.60265471665798
0.437	80172.1141145458	78072.92549873736	2.62769895936281
0.436	80511.2286723707	78477.64347333266	2.63764908244806
0.435	81033.8705709451	79202.72649040153	2.6347045499986
0.434	81709.553660192	80197.28742341262	2.62130916521837
0.433	82530.0050961922	81441.74714208208	2.59869505000159
0.432	83528.3875415976	82988.81974578339	2.56703072717423
0.431	84746.0536392045	84908.37034554867	2.52430291331469
0.43	86105.1401712478	87066.92677715882	2.47641804268266
0.429	87513.2672523321	89302.13401271655	2.42958629552317
0.428	89016.2187873132	91688.90137139002	2.38198617723475
0.427	90370.5336023338	93793.64045733135	2.34694751881913
0.426	90973.0316219181	94580.69759254098	2.35127536426085
0.425	90559.8928871553	93603.95666037095	2.40612796936129
0.424	89569.1325354858	91623.1241698708	2.4933791959972
0.423	88673.0372636569	89809.61469181611	2.58001218655506
0.422	88255.778881025	88852.60057523455	2.64035060549724
0.421	88231.8421923057	88599.21933954557	2.67668826505889
0.42	88519.8785756948	88905.24762257078	2.69300842472825
0.419	89058.0932440602	89661.36129267972	2.69308163962147
0.418	89813.1733052782	90806.94534070622	2.67952192808298
0.417	90828.8675734092	92413.41306842468	2.65124295329401
0.416	92212.7670120933	94665.3431931138	2.60426659473147
0.415	93791.6323652287	97262.33679854796	2.54979171752649
0.414	95478.2030705382	100052.11806345094	2.49327821322424
0.413	97880.616399072	104087.38410240541	2.40966932666551
0.412	100262.256775949	108065.9867358237	2.33543860590544
0.411	102738.676975532	112174.67981161103	2.26714489589444
0.41	103475.536239869	113157.140704908	2.27301582475211
0.409	102074.08385144	110331.24946920919	2.36528014202776
0.408	99743.1924198548	105832.70866507794	2.50793506571224
0.407	98318.1108433012	102989.1529857006	2.61579000111291
0.406	97502.6454687061	101250.60686218568	2.69700917316888
0.405	97278.8356799139	100594.08099886317	2.74657715248548
0.404	97492.1697847773	100747.25460486166	2.77037777080469
0.403	98045.1835911486	101529.12353131655	2.77366831147451
0.402	98930.9114749636	102922.8751214986	2.75772778060495
0.401	100317.98076489	105230.59191557176	2.71581256056929
0.4	102090.325093022	108245.45213093724	2.65615630364669
0.399	103819.272126152	111180.21439245276	2.60181204195608
0.398	106837.719808461	116448.84011310716	2.49593875078555
0.397	109702.754293967	121445.63964562003	2.40703819504769
0.396	114690.882507303	130260.26611902125	2.25539315002352
0.395	120199.38904894	139891.86182427767	2.11839920633168
0.394	118650.917948152	136605.61917788122	2.20158165352223
0.393	114529.027399854	128642.7368765808	2.37769118101671
0.392	110993.580905632	121754.690232243	2.55653424925292
0.391	108912.099118142	117566.9710290045	2.6897455036526
0.39	107835.218324768	115255.14447104842	2.7820917134861
0.389	107400.091167706	114152.71081963433	2.84382913031857
0.388	107513.387125326	114093.25321032602	2.87601011382219
0.387	108076.546347787	114894.89066190121	2.88262942252258
0.386	109160.502265992	116677.50450998485	2.86151281079573
0.385	111090.695269125	120045.72948831343	2.79938919418446
0.384	4.11290488653695e7	3.7523921939356625e7	3.67352527760653
0.383	3.98710975512887e7	3.946874362051781e7	3.22871009573201
0.382	3.76109477064948e7	4.306266659570005e7	2.51129671640243

==> Imagens/Domain_A/plot.txt <==

reset
set out 'AxionDomain.eps' 
set term postscript eps enhanced color 

# set multiplot

 
set style line  1 linetype   1 linewidth 3 lc rgb "red"
set style line  13 linetype   1 linewidth 3 lc rgb "green"
# dotted green 
set style line  2 linetype  2 linewidth 3 
# dotted blue
set style line  3 linetype  3 linewidth 3
set style line  4 linetype  4 linewidth 3
set style line  5 linetype  5 linewidth 3
set style line  6 linetype  6 linewidth 3
set style line  7 linetype  7 linewidth 3
set style line  8 linetype  8 linewidth 3
set style line  81 linetype  1 linewidth 3  lc rgb "black"
set style line  81 linetype  1 linewidth 3  lc rgb "blue" 
set style line  9 linetype  9 linewidth 3
set style line 10 linetype 10 dashtype '.' lc rgb "red"
set style line 13 linetype   1 linewidth 3 lc rgb "blue"
set style line 14 linetype   1 linewidth 3 lc rgb "red"

# set style line 10 lt 1 lw 5

#pi=3.1412

#  set  label "{/Symbol m}={/Symbol l}=1" at -0.3,180  font "Times-Roman,24"
 

#  set ylabel "A_H" font "Times-Roman,26"
   set xlabel "{/Symbol w}/{/Symbol m}" font "Times-Roman,26"
 
 
           set xtics 0.1 font "Times-Roman,22"
           set ytics 0.5 font "Times-Roman,22" 
#

    set xrange [ 0.4 : 1.01 ]
   set yrange [0.0 :2.5 ] 
 


plot  "Phase0.dat"   using (  ($1)  ) :(   ($2)/10000 )   notitle with line ls 81,\
      "Phase0.dat"   using (  ($1)  ) :(   ($3)/10000 )   notitle with line ls 10,\
      "Phase1.dat"   using (  ($1)  ) :(   ($2)/10000 )   notitle with line ls 81,\
      "Phase1.dat"   using (  ($1)  ) :(   ($3)/10000 )   notitle with line ls 10,\
      "Legends.dat"   using (  ($1)  ) :(   ($2))   notitle with line ls 10,\
      "Legends.dat"   using (  ($1)  ) :(   ($3))   notitle with line ls 81,\
 


==> Imagens/Domain_u/Critical.dat <==
0.50972 1.000003e+00
0.536 1.000106e+00
0.55 1.000309e+00
0.57 1.000661e+00 
0.60 1.001148e+00
0.65 1.002492e+00
0.70 1.004145e+00
0.75 1.006036e+00
0.80 1.008110e+00
0.85 1.010322e+00
0.90 1.012647e+00
0.95 1.015052e+00
1.00 1.017520e+00
1.05 1.020034e+00
1.10 1.022582e+00
1.15 1.025153e+00
1.20 1.027739e+00
1.25 1.030334e+00
1.30 1.032932e+00
1.35 1.035528e+00
1.40 1.038119e+00
1.45 1.040701e+00
1.50 1.043274e+00 
1.55 1.045834e+00
1.60 1.048380e+00
1.65 1.050911e+00
1.70 1.053425e+00 
1.75 1.055921e+00
1.80 1.058411e+00
1.85 1.060860e+00
1.90 1.063299e+00
1.95 1.065724e+00
2.00 1.068127e+00
2.05 1.070511e+00
2.10 1.072875e+00
2.15 1.075217e+00
2.20 1.077545e+00
2.25 1.079841e+00
2.30 1.082135e+00
2.35 1.084400e+00
2.40 1.086647e+00
2.45 1.088885e+00
2.50 1.091087e+00
2.55 1.093280e+00
2.60 1.095466e+00
2.65 1.097613e+00
2.70 1.099754e+00
2.75 1.101879e+00
2.80 1.103992e+00
2.85 1.106078e+00
2.90 1.108141e+00
2.95 1.110200e+00
3.00 1.112244e+00
3.05 1.114261e+00
3.10 1.116274e+00
3.15 1.118271e+00
3.20 1.120244e+00
3.25 1.122199e+00
3.30 1.124154e+00
3.35 1.126082e+00
3.40 1.128012e+00
3.45 1.129910e+00
3.50 1.131796e+00
3.55 1.133668e+00
3.60 1.135543e+00
3.65 1.137391e+00
3.70 1.139226e+00
3.75 1.141048e+00
3.80 1.142858e+00
3.85 1.144656e+00
3.90 1.146442e+00
3.93 1.147515e+00
3.94 1.147876e+00
3.95 1.148216e+00
4    1.149993e+00
5    1.182985e+00
6    1.212383e+00
8    1.263326e+00
10   1.306784e+00
12   1.344925e+00
14   1.379066e+00
16   1.410083e+00
18   1.433972e+00
20   1.464974e+00
22   1.489619e+00
24   1.512761e+00
26   1.534596e+00
28   1.555290e+00
30   1.574966e+00
32   1.593746e+00
34   1.611717e+00
36   1.628946e+00
38   1.645517e+00
40   1.661484e+00 
50   1.733730e+00
60   1.796262e+00 
80   1.901622e+00
100  1.989266e+00
120  2.064855e+00
140  2.131754e+00
160  2.167822e+00
180  2.246929e+00



==> Imagens/Domain_u/Exist10.dat <==
-1.650000e+00 9.999644e-01
-1.650100e+00 9.999643e-01
-1.650200e+00 9.999643e-01
-1.650300e+00 9.999643e-01
-1.650400e+00 9.999642e-01
-1.650500e+00 9.999642e-01
-1.650600e+00 9.999642e-01
-1.650700e+00 9.999641e-01
-1.650800e+00 9.999641e-01
-1.650900e+00 9.999641e-01
-1.651000e+00 9.999640e-01
-1.651100e+00 9.999640e-01
-1.651200e+00 9.999640e-01
-1.651300e+00 9.999639e-01
-1.651400e+00 9.999639e-01
-1.651500e+00 9.999639e-01
-1.651600e+00 9.999638e-01
-1.651700e+00 9.999638e-01
-1.651800e+00 9.999638e-01
-1.651900e+00 9.999637e-01
-1.652000e+00 9.999637e-01
-1.652100e+00 9.999637e-01
-1.652200e+00 9.999636e-01
-1.652300e+00 9.999636e-01
-1.652400e+00 9.999636e-01
-1.652500e+00 9.999635e-01
-1.652600e+00 9.999635e-01
-1.652700e+00 9.999635e-01
-1.652800e+00 9.999634e-01
-1.652900e+00 9.999634e-01
-1.653000e+00 9.999634e-01
-1.653100e+00 9.999633e-01
-1.653200e+00 9.999633e-01
-1.653300e+00 9.999633e-01
-1.653400e+00 9.999632e-01
-1.653500e+00 9.999632e-01
-1.653600e+00 9.999632e-01
-1.653700e+00 9.999631e-01
-1.653800e+00 9.999631e-01
-1.653900e+00 9.999631e-01
-1.654000e+00 9.999630e-01
-1.654100e+00 9.999630e-01
-1.654200e+00 9.999630e-01
-1.654300e+00 9.999629e-01
-1.654400e+00 9.999629e-01
-1.654500e+00 9.999629e-01
-1.654600e+00 9.999628e-01
-1.654700e+00 9.999628e-01
-1.654800e+00 9.999628e-01
-1.654900e+00 9.999627e-01
-1.655000e+00 9.999627e-01
-1.655100e+00 9.999626e-01
-1.655200e+00 9.999626e-01
-1.655300e+00 9.999626e-01
-1.655400e+00 9.999625e-01
-1.655500e+00 9.999625e-01
-1.655600e+00 9.999625e-01
-1.655700e+00 9.999624e-01
-1.655800e+00 9.999624e-01
-1.655900e+00 9.999624e-01
-1.656000e+00 9.999623e-01
-1.656100e+00 9.999623e-01
-1.656200e+00 9.999623e-01
-1.656300e+00 9.999622e-01
-1.656400e+00 9.999622e-01
-1.656500e+00 9.999622e-01
-1.656600e+00 9.999621e-01
-1.656700e+00 9.999621e-01
-1.656800e+00 9.999621e-01
-1.656900e+00 9.999620e-01
-1.657000e+00 9.999620e-01
-1.657100e+00 9.999620e-01
-1.657200e+00 9.999619e-01
-1.657300e+00 9.999619e-01
-1.657400e+00 9.999618e-01
-1.657500e+00 9.999618e-01
-1.657600e+00 9.999618e-01
-1.657700e+00 9.999617e-01
-1.657800e+00 9.999617e-01
-1.657900e+00 9.999617e-01
-1.658000e+00 9.999616e-01
-1.658100e+00 9.999616e-01
-1.658200e+00 9.999616e-01
-1.658300e+00 9.999615e-01
-1.658400e+00 9.999615e-01
-1.658500e+00 9.999615e-01
-1.658600e+00 9.999614e-01
-1.658700e+00 9.999614e-01
-1.658800e+00 9.999614e-01
-1.658900e+00 9.999613e-01
-1.659000e+00 9.999613e-01
-1.659100e+00 9.999612e-01
-1.659200e+00 9.999612e-01
-1.659300e+00 9.999612e-01
-1.659400e+00 9.999611e-01
-1.659500e+00 9.999611e-01
-1.659600e+00 9.999611e-01
-1.659700e+00 9.999610e-01
-1.659800e+00 9.999610e-01
-1.659900e+00 9.999610e-01
-1.660000e+00 9.999609e-01
-1.660100e+00 9.999609e-01
-1.660200e+00 9.999609e-01
-1.660300e+00 9.999608e-01
-1.660400e+00 9.999608e-01
-1.660500e+00 9.999607e-01
-1.660600e+00 9.999607e-01
-1.660700e+00 9.999607e-01
-1.660800e+00 9.999606e-01
-1.660900e+00 9.999606e-01
-1.661000e+00 9.999606e-01
-1.661100e+00 9.999605e-01
-1.661200e+00 9.999605e-01
-1.661300e+00 9.999605e-01
-1.661400e+00 9.999604e-01
-1.661500e+00 9.999604e-01
-1.661600e+00 9.999604e-01
-1.661700e+00 9.999603e-01
-1.661800e+00 9.999603e-01
-1.661900e+00 9.999602e-01
-1.662000e+00 9.999602e-01
-1.662100e+00 9.999602e-01
-1.662200e+00 9.999601e-01
-1.662300e+00 9.999601e-01
-1.662400e+00 9.999601e-01
-1.662500e+00 9.999600e-01
-1.662600e+00 9.999600e-01
-1.662700e+00 9.999600e-01
-1.662800e+00 9.999599e-01
-1.662900e+00 9.999599e-01
-1.663000e+00 9.999598e-01
-1.663100e+00 9.999598e-01
-1.663200e+00 9.999598e-01
-1.663300e+00 9.999597e-01
-1.663400e+00 9.999597e-01
-1.663500e+00 9.999597e-01
-1.663600e+00 9.999596e-01
-1.663700e+00 9.999596e-01
-1.663800e+00 9.999596e-01
-1.663900e+00 9.999595e-01
-1.664000e+00 9.999595e-01
-1.664100e+00 9.999594e-01
-1.664200e+00 9.999594e-01
-1.664300e+00 9.999594e-01
-1.664400e+00 9.999593e-01
-1.664500e+00 9.999593e-01
-1.664600e+00 9.999593e-01
-1.664700e+00 9.999592e-01
-1.664800e+00 9.999592e-01
-1.664900e+00 9.999592e-01
-1.665000e+00 9.999591e-01
-1.665100e+00 9.999591e-01
-1.665200e+00 9.999590e-01
-1.665300e+00 9.999590e-01
-1.665400e+00 9.999590e-01
-1.665500e+00 9.999589e-01
-1.665600e+00 9.999589e-01
-1.665700e+00 9.999589e-01
-1.665800e+00 9.999588e-01
-1.665900e+00 9.999588e-01
-1.666000e+00 9.999587e-01
-1.666100e+00 9.999587e-01
-1.666200e+00 9.999587e-01
-1.666300e+00 9.999586e-01
-1.666400e+00 9.999586e-01
-1.666500e+00 9.999586e-01
-1.666600e+00 9.999585e-01
-1.666700e+00 9.999585e-01
-1.666800e+00 9.999585e-01
-1.666900e+00 9.999584e-01
-1.667000e+00 9.999584e-01
-1.667100e+00 9.999583e-01
-1.667200e+00 9.999583e-01
-1.667300e+00 9.999583e-01
-1.667400e+00 9.999582e-01
-1.667500e+00 9.999582e-01
-1.667600e+00 9.999582e-01
-1.667700e+00 9.999581e-01
-1.667800e+00 9.999581e-01
-1.667900e+00 9.999580e-01
-1.668000e+00 9.999580e-01
-1.668100e+00 9.999580e-01
-1.668200e+00 9.999579e-01
-1.668300e+00 9.999579e-01
-1.668400e+00 9.999579e-01
-1.668500e+00 9.999578e-01
-1.668600e+00 9.999578e-01
-1.668700e+00 9.999577e-01
-1.668800e+00 9.999577e-01
-1.668900e+00 9.999577e-01
-1.669000e+00 9.999576e-01
-1.669100e+00 9.999576e-01
-1.669200e+00 9.999576e-01
-1.669300e+00 9.999575e-01
-1.669400e+00 9.999575e-01
-1.669500e+00 9.999574e-01
-1.669600e+00 9.999574e-01
-1.669700e+00 9.999574e-01
-1.669800e+00 9.999573e-01
-1.669900e+00 9.999573e-01
-1.670000e+00 9.999573e-01
-1.670100e+00 9.999572e-01
-1.670200e+00 9.999572e-01
-1.670300e+00 9.999571e-01
-1.670400e+00 9.999571e-01
-1.670500e+00 9.999571e-01
-1.670600e+00 9.999570e-01
-1.670700e+00 9.999570e-01
-1.670800e+00 9.999569e-01
-1.670900e+00 9.999569e-01
-1.671000e+00 9.999569e-01
-1.671100e+00 9.999568e-01
-1.671200e+00 9.999568e-01
-1.671300e+00 9.999568e-01
-1.671400e+00 9.999567e-01
-1.671500e+00 9.999567e-01
-1.671600e+00 9.999566e-01
-1.671700e+00 9.999566e-01
-1.671800e+00 9.999566e-01
-1.671900e+00 9.999565e-01
-1.672000e+00 9.999565e-01
-1.672100e+00 9.999564e-01
-1.672200e+00 9.999564e-01
-1.672300e+00 9.999564e-01
-1.672400e+00 9.999563e-01
-1.672500e+00 9.999563e-01
-1.672600e+00 9.999563e-01
-1.672700e+00 9.999562e-01
-1.672800e+00 9.999562e-01
-1.672900e+00 9.999561e-01
-1.673000e+00 9.999561e-01
-1.673100e+00 9.999561e-01
-1.673200e+00 9.999560e-01
-1.673300e+00 9.999560e-01
-1.673400e+00 9.999559e-01
-1.673500e+00 9.999559e-01
-1.673600e+00 9.999559e-01
-1.673700e+00 9.999558e-01
-1.673800e+00 9.999558e-01
-1.673900e+00 9.999558e-01
-1.674000e+00 9.999557e-01
-1.674100e+00 9.999557e-01
-1.674200e+00 9.999556e-01
-1.674300e+00 9.999556e-01
-1.674400e+00 9.999556e-01
-1.674500e+00 9.999555e-01
-1.674600e+00 9.999555e-01
-1.674700e+00 9.999554e-01
-1.674800e+00 9.999554e-01
-1.674900e+00 9.999554e-01
-1.675000e+00 9.999553e-01
-1.675100e+00 9.999553e-01
-1.675200e+00 9.999552e-01
-1.675300e+00 9.999552e-01
-1.675400e+00 9.999552e-01
-1.675500e+00 9.999551e-01
-1.675600e+00 9.999551e-01
-1.675700e+00 9.999551e-01
-1.675800e+00 9.999550e-01
-1.675900e+00 9.999550e-01
-1.676000e+00 9.999549e-01
-1.676100e+00 9.999549e-01
-1.676200e+00 9.999549e-01
-1.676300e+00 9.999548e-01
-1.676400e+00 9.999548e-01
-1.676500e+00 9.999547e-01
-1.676600e+00 9.999547e-01
-1.676700e+00 9.999547e-01
-1.676800e+00 9.999546e-01
-1.676900e+00 9.999546e-01
-1.677000e+00 9.999545e-01
-1.677100e+00 9.999545e-01
-1.677200e+00 9.999545e-01
-1.677300e+00 9.999544e-01
-1.677400e+00 9.999544e-01
-1.677500e+00 9.999543e-01
-1.677600e+00 9.999543e-01
-1.677700e+00 9.999543e-01
-1.677800e+00 9.999542e-01
-1.677900e+00 9.999542e-01
-1.678000e+00 9.999541e-01
-1.678100e+00 9.999541e-01
-1.678200e+00 9.999541e-01
-1.678300e+00 9.999540e-01
-1.678400e+00 9.999540e-01
-1.678500e+00 9.999539e-01
-1.678600e+00 9.999539e-01
-1.678700e+00 9.999539e-01
-1.678800e+00 9.999538e-01
-1.678900e+00 9.999538e-01
-1.679000e+00 9.999537e-01
-1.679100e+00 9.999537e-01
-1.679200e+00 9.999537e-01
-1.679300e+00 9.999536e-01
-1.679400e+00 9.999536e-01
-1.679500e+00 9.999535e-01
-1.679600e+00 9.999535e-01
-1.679700e+00 9.999535e-01
-1.679800e+00 9.999534e-01
-1.679900e+00 9.999534e-01
-1.680000e+00 9.999533e-01
-1.680100e+00 9.999533e-01
-1.680200e+00 9.999533e-01
-1.680300e+00 9.999532e-01
-1.680400e+00 9.999532e-01
-1.680500e+00 9.999531e-01
-1.680600e+00 9.999531e-01
-1.680700e+00 9.999531e-01
-1.680800e+00 9.999530e-01
-1.680900e+00 9.999530e-01
-1.681000e+00 9.999529e-01
-1.681100e+00 9.999529e-01
-1.681200e+00 9.999529e-01
-1.681300e+00 9.999528e-01
-1.681400e+00 9.999528e-01
-1.681500e+00 9.999527e-01
-1.681600e+00 9.999527e-01
-1.681700e+00 9.999527e-01
-1.681800e+00 9.999526e-01
-1.681900e+00 9.999526e-01
-1.682000e+00 9.999525e-01
-1.682100e+00 9.999525e-01
-1.682200e+00 9.999525e-01
-1.682300e+00 9.999524e-01
-1.682400e+00 9.999524e-01
-1.682500e+00 9.999523e-01
-1.682600e+00 9.999523e-01
-1.682700e+00 9.999523e-01
-1.682800e+00 9.999522e-01
-1.682900e+00 9.999522e-01
-1.683000e+00 9.999521e-01
-1.683100e+00 9.999521e-01
-1.683200e+00 9.999520e-01
-1.683300e+00 9.999520e-01
-1.683400e+00 9.999520e-01
-1.683500e+00 9.999519e-01
-1.683600e+00 9.999519e-01
-1.683700e+00 9.999518e-01
-1.683800e+00 9.999518e-01
-1.683900e+00 9.999518e-01
-1.684000e+00 9.999517e-01
-1.684100e+00 9.999517e-01
-1.684200e+00 9.999516e-01
-1.684300e+00 9.999516e-01
-1.684400e+00 9.999516e-01
-1.684500e+00 9.999515e-01
-1.684600e+00 9.999515e-01
-1.684700e+00 9.999514e-01
-1.684800e+00 9.999514e-01
-1.684900e+00 9.999513e-01
-1.685000e+00 9.999513e-01
-1.685100e+00 9.999513e-01
-1.685200e+00 9.999512e-01
-1.685300e+00 9.999512e-01
-1.685400e+00 9.999511e-01
-1.685500e+00 9.999511e-01
-1.685600e+00 9.999511e-01
-1.685700e+00 9.999510e-01
-1.685800e+00 9.999510e-01
-1.685900e+00 9.999509e-01
-1.686000e+00 9.999509e-01
-1.686100e+00 9.999508e-01
-1.686200e+00 9.999508e-01
-1.686300e+00 9.999508e-01
-1.686400e+00 9.999507e-01
-1.686500e+00 9.999507e-01
-1.686600e+00 9.999506e-01
-1.686700e+00 9.999506e-01
-1.686800e+00 9.999506e-01
-1.686900e+00 9.999505e-01
-1.687000e+00 9.999505e-01
-1.687100e+00 9.999504e-01
-1.687200e+00 9.999504e-01
-1.687300e+00 9.999503e-01
-1.687400e+00 9.999503e-01
-1.687500e+00 9.999503e-01
-1.687600e+00 9.999502e-01
-1.687700e+00 9.999502e-01
-1.687800e+00 9.999501e-01
-1.687900e+00 9.999501e-01
-1.688000e+00 9.999501e-01
-1.688100e+00 9.999500e-01
-1.688200e+00 9.999500e-01
-1.688300e+00 9.999499e-01
-1.688400e+00 9.999499e-01
-1.688500e+00 9.999498e-01
-1.688600e+00 9.999498e-01
-1.688700e+00 9.999498e-01
-1.688800e+00 9.999497e-01
-1.688900e+00 9.999497e-01
-1.689000e+00 9.999496e-01
-1.689100e+00 9.999496e-01
-1.689200e+00 9.999495e-01
-1.689300e+00 9.999495e-01
-1.689400e+00 9.999495e-01
-1.689500e+00 9.999494e-01
-1.689600e+00 9.999494e-01
-1.689700e+00 9.999493e-01
-1.689800e+00 9.999493e-01
-1.689900e+00 9.999492e-01
-1.690000e+00 9.999492e-01
-1.690100e+00 9.999492e-01
-1.690200e+00 9.999491e-01
-1.690300e+00 9.999491e-01
-1.690400e+00 9.999490e-01
-1.690500e+00 9.999490e-01
-1.690600e+00 9.999489e-01
-1.690700e+00 9.999489e-01
-1.690800e+00 9.999489e-01
-1.690900e+00 9.999488e-01
-1.691000e+00 9.999488e-01
-1.691100e+00 9.999487e-01
-1.691200e+00 9.999487e-01
-1.691300e+00 9.999486e-01
-1.691400e+00 9.999486e-01
-1.691500e+00 9.999486e-01
-1.691600e+00 9.999485e-01
-1.691700e+00 9.999485e-01
-1.691800e+00 9.999484e-01
-1.691900e+00 9.999484e-01
-1.692000e+00 9.999483e-01
-1.692100e+00 9.999483e-01
-1.692200e+00 9.999483e-01
-1.692300e+00 9.999482e-01
-1.692400e+00 9.999482e-01
-1.692500e+00 9.999481e-01
-1.692600e+00 9.999481e-01
-1.692700e+00 9.999480e-01
-1.692800e+00 9.999480e-01
-1.692900e+00 9.999480e-01
-1.693000e+00 9.999479e-01
-1.693100e+00 9.999479e-01
-1.693200e+00 9.999478e-01
-1.693300e+00 9.999478e-01
-1.693400e+00 9.999477e-01
-1.693500e+00 9.999477e-01
-1.693600e+00 9.999477e-01
-1.693700e+00 9.999476e-01
-1.693800e+00 9.999476e-01
-1.693900e+00 9.999475e-01
-1.694000e+00 9.999475e-01
-1.694100e+00 9.999474e-01
-1.694200e+00 9.999474e-01
-1.694300e+00 9.999473e-01
-1.694400e+00 9.999473e-01
-1.694500e+00 9.999473e-01
-1.694600e+00 9.999472e-01
-1.694700e+00 9.999472e-01
-1.694800e+00 9.999471e-01
-1.694900e+00 9.999471e-01
-1.695000e+00 9.999470e-01
-1.695100e+00 9.999470e-01
-1.695200e+00 9.999470e-01
-1.695300e+00 9.999469e-01
-1.695400e+00 9.999469e-01
-1.695500e+00 9.999468e-01
-1.695600e+00 9.999468e-01
-1.695700e+00 9.999467e-01
-1.695800e+00 9.999467e-01
-1.695900e+00 9.999466e-01
-1.696000e+00 9.999466e-01
-1.696100e+00 9.999466e-01
-1.696200e+00 9.999465e-01
-1.696300e+00 9.999465e-01
-1.696400e+00 9.999464e-01
-1.696500e+00 9.999464e-01
-1.696600e+00 9.999463e-01
-1.696700e+00 9.999463e-01
-1.696800e+00 9.999462e-01
-1.696900e+00 9.999462e-01
-1.697000e+00 9.999462e-01
-1.697100e+00 9.999461e-01
-1.697200e+00 9.999461e-01
-1.697300e+00 9.999460e-01
-1.697400e+00 9.999460e-01
-1.697500e+00 9.999459e-01
-1.697600e+00 9.999459e-01
-1.697700e+00 9.999458e-01
-1.697800e+00 9.999458e-01
-1.697900e+00 9.999458e-01
-1.698000e+00 9.999457e-01
-1.698100e+00 9.999457e-01
-1.698200e+00 9.999456e-01
-1.698300e+00 9.999456e-01
-1.698400e+00 9.999455e-01
-1.698500e+00 9.999455e-01
-1.698600e+00 9.999454e-01
-1.698700e+00 9.999454e-01
-1.698800e+00 9.999454e-01
-1.698900e+00 9.999453e-01
-1.699000e+00 9.999453e-01
-1.699100e+00 9.999452e-01
-1.699200e+00 9.999452e-01
-1.699300e+00 9.999451e-01
-1.699400e+00 9.999451e-01
-1.699500e+00 9.999450e-01
-1.699600e+00 9.999450e-01
-1.699700e+00 9.999450e-01
-1.699800e+00 9.999449e-01
-1.699900e+00 9.999449e-01
-1.700000e+00 9.999448e-01
-1.700100e+00 9.999448e-01
-1.700200e+00 9.999447e-01
-1.700300e+00 9.999447e-01
-1.700400e+00 9.999446e-01
-1.700500e+00 9.999446e-01
-1.700600e+00 9.999445e-01
-1.700700e+00 9.999445e-01
-1.700800e+00 9.999445e-01
-1.700900e+00 9.999444e-01
-1.701000e+00 9.999444e-01
-1.701100e+00 9.999443e-01
-1.701200e+00 9.999443e-01
-1.701300e+00 9.999442e-01
-1.701400e+00 9.999442e-01
-1.701500e+00 9.999441e-01
-1.701600e+00 9.999441e-01
-1.701700e+00 9.999440e-01
-1.701800e+00 9.999440e-01
-1.701900e+00 9.999440e-01
-1.702000e+00 9.999439e-01
-1.702100e+00 9.999439e-01
-1.702200e+00 9.999438e-01
-1.702300e+00 9.999438e-01
-1.702400e+00 9.999437e-01
-1.702500e+00 9.999437e-01
-1.702600e+00 9.999436e-01
-1.702700e+00 9.999436e-01
-1.702800e+00 9.999435e-01
-1.702900e+00 9.999435e-01
-1.703000e+00 9.999435e-01
-1.703100e+00 9.999434e-01
-1.703200e+00 9.999434e-01
-1.703300e+00 9.999433e-01
-1.703400e+00 9.999433e-01
-1.703500e+00 9.999432e-01
-1.703600e+00 9.999432e-01
-1.703700e+00 9.999431e-01
-1.703800e+00 9.999431e-01
-1.703900e+00 9.999430e-01
-1.704000e+00 9.999430e-01
-1.704100e+00 9.999429e-01
-1.704200e+00 9.999429e-01
-1.704300e+00 9.999429e-01
-1.704400e+00 9.999428e-01
-1.704500e+00 9.999428e-01
-1.704600e+00 9.999427e-01
-1.704700e+00 9.999427e-01
-1.704800e+00 9.999426e-01
-1.704900e+00 9.999426e-01
-1.705000e+00 9.999425e-01
-1.705100e+00 9.999425e-01
-1.705200e+00 9.999424e-01
-1.705300e+00 9.999424e-01
-1.705400e+00 9.999423e-01
-1.705500e+00 9.999423e-01
-1.705600e+00 9.999423e-01
-1.705700e+00 9.999422e-01
-1.705800e+00 9.999422e-01
-1.705900e+00 9.999421e-01
-1.706000e+00 9.999421e-01
-1.706100e+00 9.999420e-01
-1.706200e+00 9.999420e-01
-1.706300e+00 9.999419e-01
-1.706400e+00 9.999419e-01
-1.706500e+00 9.999418e-01
-1.706600e+00 9.999418e-01
-1.706700e+00 9.999417e-01
-1.706800e+00 9.999417e-01
-1.706900e+00 9.999416e-01
-1.707000e+00 9.999416e-01
-1.707100e+00 9.999416e-01
-1.707200e+00 9.999415e-01
-1.707300e+00 9.999415e-01
-1.707400e+00 9.999414e-01
-1.707500e+00 9.999414e-01
-1.707600e+00 9.999413e-01
-1.707700e+00 9.999413e-01
-1.707800e+00 9.999412e-01
-1.707900e+00 9.999412e-01
-1.708000e+00 9.999411e-01
-1.708100e+00 9.999411e-01
-1.708200e+00 9.999410e-01
-1.708300e+00 9.999410e-01
-1.708400e+00 9.999409e-01
-1.708500e+00 9.999409e-01
-1.708600e+00 9.999408e-01
-1.708700e+00 9.999408e-01
-1.708800e+00 9.999408e-01
-1.708900e+00 9.999407e-01
-1.709000e+00 9.999407e-01
-1.709100e+00 9.999406e-01
-1.709200e+00 9.999406e-01
-1.709300e+00 9.999405e-01
-1.709400e+00 9.999405e-01
-1.709500e+00 9.999404e-01
-1.709600e+00 9.999404e-01
-1.709700e+00 9.999403e-01
-1.709800e+00 9.999403e-01
-1.709900e+00 9.999402e-01
-1.710000e+00 9.999402e-01
-1.710100e+00 9.999401e-01
-1.710200e+00 9.999401e-01
-1.710300e+00 9.999400e-01
-1.710400e+00 9.999400e-01
-1.710500e+00 9.999399e-01
-1.710600e+00 9.999399e-01
-1.710700e+00 9.999399e-01
-1.710800e+00 9.999398e-01
-1.710900e+00 9.999398e-01
-1.711000e+00 9.999397e-01
-1.711100e+00 9.999397e-01
-1.711200e+00 9.999396e-01
-1.711300e+00 9.999396e-01
-1.711400e+00 9.999395e-01
-1.711500e+00 9.999395e-01
-1.711600e+00 9.999394e-01
-1.711700e+00 9.999394e-01
-1.711800e+00 9.999393e-01
-1.711900e+00 9.999393e-01
-1.712000e+00 9.999392e-01
-1.712100e+00 9.999392e-01
-1.712200e+00 9.999391e-01
-1.712300e+00 9.999391e-01
-1.712400e+00 9.999390e-01
-1.712500e+00 9.999390e-01
-1.712600e+00 9.999389e-01
-1.712700e+00 9.999389e-01
-1.712800e+00 9.999388e-01
-1.712900e+00 9.999388e-01
-1.713000e+00 9.999387e-01
-1.713100e+00 9.999387e-01
-1.713200e+00 9.999387e-01
-1.713300e+00 9.999386e-01
-1.713400e+00 9.999386e-01
-1.713500e+00 9.999385e-01
-1.713600e+00 9.999385e-01
-1.713700e+00 9.999384e-01
-1.713800e+00 9.999384e-01
-1.713900e+00 9.999383e-01
-1.714000e+00 9.999383e-01
-1.714100e+00 9.999382e-01
-1.714200e+00 9.999382e-01
-1.714300e+00 9.999381e-01
-1.714400e+00 9.999381e-01
-1.714500e+00 9.999380e-01
-1.714600e+00 9.999380e-01
-1.714700e+00 9.999379e-01
-1.714800e+00 9.999379e-01
-1.714900e+00 9.999378e-01
-1.715000e+00 9.999378e-01
-1.715100e+00 9.999377e-01
-1.715200e+00 9.999377e-01
-1.715300e+00 9.999376e-01
-1.715400e+00 9.999376e-01
-1.715500e+00 9.999375e-01
-1.715600e+00 9.999375e-01
-1.715700e+00 9.999374e-01
-1.715800e+00 9.999374e-01
-1.715900e+00 9.999373e-01
-1.716000e+00 9.999373e-01
-1.716100e+00 9.999372e-01
-1.716200e+00 9.999372e-01
-1.716300e+00 9.999371e-01
-1.716400e+00 9.999371e-01
-1.716500e+00 9.999370e-01
-1.716600e+00 9.999370e-01
-1.716700e+00 9.999369e-01
-1.716800e+00 9.999369e-01
-1.716900e+00 9.999368e-01
-1.717000e+00 9.999368e-01
-1.717100e+00 9.999367e-01
-1.717200e+00 9.999367e-01
-1.717300e+00 9.999366e-01
-1.717400e+00 9.999366e-01
-1.717500e+00 9.999365e-01
-1.717600e+00 9.999365e-01
-1.717700e+00 9.999364e-01
-1.717800e+00 9.999364e-01
-1.717900e+00 9.999363e-01
-1.718000e+00 9.999363e-01
-1.718100e+00 9.999362e-01
-1.718200e+00 9.999362e-01
-1.718300e+00 9.999361e-01
-1.718400e+00 9.999361e-01
-1.718500e+00 9.999360e-01
-1.718600e+00 9.999360e-01
-1.718700e+00 9.999359e-01
-1.718800e+00 9.999359e-01
-1.718900e+00 9.999358e-01
-1.719000e+00 9.999358e-01
-1.719100e+00 9.999357e-01
-1.719200e+00 9.999357e-01
-1.719300e+00 9.999356e-01
-1.719400e+00 9.999356e-01
-1.719500e+00 9.999355e-01
-1.719600e+00 9.999355e-01
-1.719700e+00 9.999354e-01
-1.719800e+00 9.999354e-01
-1.719900e+00 9.999353e-01
-1.720000e+00 9.999353e-01
-1.720100e+00 9.999352e-01
-1.720200e+00 9.999352e-01
-1.720300e+00 9.999351e-01
-1.720400e+00 9.999351e-01
-1.720500e+00 9.999350e-01
-1.720600e+00 9.999350e-01
-1.720700e+00 9.999349e-01
-1.720800e+00 9.999349e-01
-1.720900e+00 9.999348e-01
-1.721000e+00 9.999348e-01
-1.721100e+00 9.999347e-01
-1.721200e+00 9.999347e-01
-1.721300e+00 9.999346e-01
-1.721400e+00 9.999346e-01
-1.721500e+00 9.999345e-01
-1.721600e+00 9.999345e-01
-1.721700e+00 9.999344e-01
-1.721800e+00 9.999344e-01
-1.721900e+00 9.999343e-01
-1.722000e+00 9.999343e-01
-1.722100e+00 9.999342e-01
-1.722200e+00 9.999342e-01
-1.722300e+00 9.999341e-01
-1.722400e+00 9.999341e-01
-1.722500e+00 9.999340e-01
-1.722600e+00 9.999340e-01
-1.722700e+00 9.999339e-01
-1.722800e+00 9.999339e-01
-1.722900e+00 9.999338e-01
-1.723000e+00 9.999338e-01
-1.723100e+00 9.999337e-01
-1.723200e+00 9.999337e-01
-1.723300e+00 9.999336e-01
-1.723400e+00 9.999336e-01
-1.723500e+00 9.999335e-01
-1.723600e+00 9.999335e-01
-1.723700e+00 9.999334e-01
-1.723800e+00 9.999334e-01
-1.723900e+00 9.999333e-01
-1.724000e+00 9.999333e-01
-1.724100e+00 9.999332e-01
-1.724200e+00 9.999332e-01
-1.724300e+00 9.999331e-01
-1.724400e+00 9.999331e-01
-1.724500e+00 9.999330e-01
-1.724600e+00 9.999330e-01
-1.724700e+00 9.999329e-01
-1.724800e+00 9.999329e-01
-1.724900e+00 9.999328e-01
-1.725000e+00 9.999328e-01
-1.725100e+00 9.999327e-01
-1.725200e+00 9.999327e-01
-1.725300e+00 9.999326e-01
-1.725400e+00 9.999326e-01
-1.725500e+00 9.999325e-01
-1.725600e+00 9.999324e-01
-1.725700e+00 9.999324e-01
-1.725800e+00 9.999323e-01
-1.725900e+00 9.999323e-01
-1.726000e+00 9.999322e-01
-1.726100e+00 9.999322e-01
-1.726200e+00 9.999321e-01
-1.726300e+00 9.999321e-01
-1.726400e+00 9.999320e-01
-1.726500e+00 9.999320e-01
-1.726600e+00 9.999319e-01
-1.726700e+00 9.999319e-01
-1.726800e+00 9.999318e-01
-1.726900e+00 9.999318e-01
-1.727000e+00 9.999317e-01
-1.727100e+00 9.999317e-01
-1.727200e+00 9.999316e-01
-1.727300e+00 9.999316e-01
-1.727400e+00 9.999315e-01
-1.727500e+00 9.999315e-01
-1.727600e+00 9.999314e-01
-1.727700e+00 9.999314e-01
-1.727800e+00 9.999313e-01
-1.727900e+00 9.999313e-01
-1.728000e+00 9.999312e-01
-1.728100e+00 9.999311e-01
-1.728200e+00 9.999311e-01
-1.728300e+00 9.999310e-01
-1.728400e+00 9.999310e-01
-1.728500e+00 9.999309e-01
-1.728600e+00 9.999309e-01
-1.728700e+00 9.999308e-01
-1.728800e+00 9.999308e-01
-1.728900e+00 9.999307e-01
-1.729000e+00 9.999307e-01
-1.729100e+00 9.999306e-01
-1.729200e+00 9.999306e-01
-1.729300e+00 9.999305e-01
-1.729400e+00 9.999305e-01
-1.729500e+00 9.999304e-01
-1.729600e+00 9.999304e-01
-1.729700e+00 9.999303e-01
-1.729800e+00 9.999303e-01
-1.729900e+00 9.999302e-01
-1.730000e+00 9.999302e-01
-1.730100e+00 9.999301e-01
-1.730200e+00 9.999300e-01
-1.730300e+00 9.999300e-01
-1.730400e+00 9.999299e-01
-1.730500e+00 9.999299e-01
-1.730600e+00 9.999298e-01
-1.730700e+00 9.999298e-01
-1.730800e+00 9.999297e-01
-1.730900e+00 9.999297e-01
-1.731000e+00 9.999296e-01
-1.731100e+00 9.999296e-01
-1.731200e+00 9.999295e-01
-1.731300e+00 9.999295e-01
-1.731400e+00 9.999294e-01
-1.731500e+00 9.999294e-01
-1.731600e+00 9.999293e-01
-1.731700e+00 9.999292e-01
-1.731800e+00 9.999292e-01
-1.731900e+00 9.999291e-01
-1.732000e+00 9.999291e-01
-1.732100e+00 9.999290e-01
-1.732200e+00 9.999290e-01
-1.732300e+00 9.999289e-01
-1.732400e+00 9.999289e-01
-1.732500e+00 9.999288e-01
-1.732600e+00 9.999288e-01
-1.732700e+00 9.999287e-01
-1.732800e+00 9.999287e-01
-1.732900e+00 9.999286e-01
-1.733000e+00 9.999286e-01
-1.733100e+00 9.999285e-01
-1.733200e+00 9.999284e-01
-1.733300e+00 9.999284e-01
-1.733400e+00 9.999283e-01
-1.733500e+00 9.999283e-01
-1.733600e+00 9.999282e-01
-1.733700e+00 9.999282e-01
-1.733800e+00 9.999281e-01
-1.733900e+00 9.999281e-01
-1.734000e+00 9.999280e-01
-1.734100e+00 9.999280e-01
-1.734200e+00 9.999279e-01
-1.734300e+00 9.999279e-01
-1.734400e+00 9.999278e-01
-1.734500e+00 9.999277e-01
-1.734600e+00 9.999277e-01
-1.734700e+00 9.999276e-01
-1.734800e+00 9.999276e-01
-1.734900e+00 9.999275e-01
-1.735000e+00 9.999275e-01
-1.735100e+00 9.999274e-01
-1.735200e+00 9.999274e-01
-1.735300e+00 9.999273e-01
-1.735400e+00 9.999273e-01
-1.735500e+00 9.999272e-01
-1.735600e+00 9.999272e-01
-1.735700e+00 9.999271e-01
-1.735800e+00 9.999270e-01
-1.735900e+00 9.999270e-01
-1.736000e+00 9.999269e-01
-1.736100e+00 9.999269e-01
-1.736200e+00 9.999268e-01
-1.736300e+00 9.999268e-01
-1.736400e+00 9.999267e-01
-1.736500e+00 9.999267e-01
-1.736600e+00 9.999266e-01
-1.736700e+00 9.999266e-01
-1.736800e+00 9.999265e-01
-1.736900e+00 9.999264e-01
-1.737000e+00 9.999264e-01
-1.737100e+00 9.999263e-01
-1.737200e+00 9.999263e-01
-1.737300e+00 9.999262e-01
-1.737400e+00 9.999262e-01
-1.737500e+00 9.999261e-01
-1.737600e+00 9.999261e-01
-1.737700e+00 9.999260e-01
-1.737800e+00 9.999260e-01
-1.737900e+00 9.999259e-01
-1.738000e+00 9.999258e-01
-1.738100e+00 9.999258e-01
-1.738200e+00 9.999257e-01
-1.738300e+00 9.999257e-01
-1.738400e+00 9.999256e-01
-1.738500e+00 9.999256e-01
-1.738600e+00 9.999255e-01
-1.738700e+00 9.999255e-01
-1.738800e+00 9.999254e-01
-1.738900e+00 9.999253e-01
-1.739000e+00 9.999253e-01
-1.739100e+00 9.999252e-01
-1.739200e+00 9.999252e-01
-1.739300e+00 9.999251e-01
-1.739400e+00 9.999251e-01
-1.739500e+00 9.999250e-01
-1.739600e+00 9.999250e-01
-1.739700e+00 9.999249e-01
-1.739800e+00 9.999248e-01
-1.739900e+00 9.999248e-01
-1.740000e+00 9.999247e-01
-1.740100e+00 9.999247e-01
-1.740200e+00 9.999246e-01
-1.740300e+00 9.999246e-01
-1.740400e+00 9.999245e-01
-1.740500e+00 9.999245e-01
-1.740600e+00 9.999244e-01
-1.740700e+00 9.999243e-01
-1.740800e+00 9.999243e-01
-1.740900e+00 9.999242e-01
-1.741000e+00 9.999242e-01
-1.741100e+00 9.999241e-01
-1.741200e+00 9.999241e-01
-1.741300e+00 9.999240e-01
-1.741400e+00 9.999240e-01
-1.741500e+00 9.999239e-01
-1.741600e+00 9.999238e-01
-1.741700e+00 9.999238e-01
-1.741800e+00 9.999237e-01
-1.741900e+00 9.999237e-01
-1.742000e+00 9.999236e-01
-1.742100e+00 9.999236e-01
-1.742200e+00 9.999235e-01
-1.742300e+00 9.999235e-01
-1.742400e+00 9.999234e-01
-1.742500e+00 9.999233e-01
-1.742600e+00 9.999233e-01
-1.742700e+00 9.999232e-01
-1.742800e+00 9.999232e-01
-1.742900e+00 9.999231e-01
-1.743000e+00 9.999231e-01
-1.743100e+00 9.999230e-01
-1.743200e+00 9.999229e-01
-1.743300e+00 9.999229e-01
-1.743400e+00 9.999228e-01
-1.743500e+00 9.999228e-01
-1.743600e+00 9.999227e-01
-1.743700e+00 9.999227e-01
-1.743800e+00 9.999226e-01
-1.743900e+00 9.999226e-01
-1.744000e+00 9.999225e-01
-1.744100e+00 9.999224e-01
-1.744200e+00 9.999224e-01
-1.744300e+00 9.999223e-01
-1.744400e+00 9.999223e-01
-1.744500e+00 9.999222e-01
-1.744600e+00 9.999222e-01
-1.744700e+00 9.999221e-01
-1.744800e+00 9.999220e-01
-1.744900e+00 9.999220e-01
-1.745000e+00 9.999219e-01
-1.745100e+00 9.999219e-01
-1.745200e+00 9.999218e-01
-1.745300e+00 9.999218e-01
-1.745400e+00 9.999217e-01
-1.745500e+00 9.999216e-01
-1.745600e+00 9.999216e-01
-1.745700e+00 9.999215e-01
-1.745800e+00 9.999215e-01
-1.745900e+00 9.999214e-01
-1.746000e+00 9.999214e-01
-1.746100e+00 9.999213e-01
-1.746200e+00 9.999212e-01
-1.746300e+00 9.999212e-01
-1.746400e+00 9.999211e-01
-1.746500e+00 9.999211e-01
-1.746600e+00 9.999210e-01
-1.746700e+00 9.999210e-01
-1.746800e+00 9.999209e-01
-1.746900e+00 9.999208e-01
-1.747000e+00 9.999208e-01
-1.747100e+00 9.999207e-01
-1.747200e+00 9.999207e-01
-1.747300e+00 9.999206e-01
-1.747400e+00 9.999206e-01
-1.747500e+00 9.999205e-01
-1.747600e+00 9.999204e-01
-1.747700e+00 9.999204e-01
-1.747800e+00 9.999203e-01
-1.747900e+00 9.999203e-01
-1.748000e+00 9.999202e-01
-1.748100e+00 9.999202e-01
-1.748200e+00 9.999201e-01
-1.748300e+00 9.999200e-01
-1.748400e+00 9.999200e-01
-1.748500e+00 9.999199e-01
-1.748600e+00 9.999199e-01
-1.748700e+00 9.999198e-01
-1.748800e+00 9.999197e-01
-1.748900e+00 9.999197e-01
-1.749000e+00 9.999196e-01
-1.749100e+00 9.999196e-01
-1.749200e+00 9.999195e-01
-1.749300e+00 9.999195e-01
-1.749400e+00 9.999194e-01
-1.749500e+00 9.999193e-01
-1.749600e+00 9.999193e-01
-1.749700e+00 9.999192e-01
-1.749800e+00 9.999192e-01
-1.749900e+00 9.999191e-01
-1.750000e+00 9.999191e-01
-1.750100e+00 9.999190e-01
-1.750200e+00 9.999189e-01
-1.750300e+00 9.999189e-01
-1.750400e+00 9.999188e-01
-1.750500e+00 9.999188e-01
-1.750600e+00 9.999187e-01
-1.750700e+00 9.999186e-01
-1.750800e+00 9.999186e-01
-1.750900e+00 9.999185e-01
-1.751000e+00 9.999185e-01
-1.751100e+00 9.999184e-01
-1.751200e+00 9.999184e-01
-1.751300e+00 9.999183e-01
-1.751400e+00 9.999182e-01
-1.751500e+00 9.999182e-01
-1.751600e+00 9.999181e-01
-1.751700e+00 9.999181e-01
-1.751800e+00 9.999180e-01
-1.751900e+00 9.999179e-01
-1.752000e+00 9.999179e-01
-1.752100e+00 9.999178e-01
-1.752200e+00 9.999178e-01
-1.752300e+00 9.999177e-01
-1.752400e+00 9.999176e-01
-1.752500e+00 9.999176e-01
-1.752600e+00 9.999175e-01
-1.752700e+00 9.999175e-01
-1.752800e+00 9.999174e-01
-1.752900e+00 9.999174e-01
-1.753000e+00 9.999173e-01
-1.753100e+00 9.999172e-01
-1.753200e+00 9.999172e-01
-1.753300e+00 9.999171e-01
-1.753400e+00 9.999171e-01
-1.753500e+00 9.999170e-01
-1.753600e+00 9.999169e-01
-1.753700e+00 9.999169e-01
-1.753800e+00 9.999168e-01
-1.753900e+00 9.999168e-01
-1.754000e+00 9.999167e-01
-1.754100e+00 9.999166e-01
-1.754200e+00 9.999166e-01
-1.754300e+00 9.999165e-01
-1.754400e+00 9.999165e-01
-1.754500e+00 9.999164e-01
-1.754600e+00 9.999163e-01
-1.754700e+00 9.999163e-01
-1.754800e+00 9.999162e-01
-1.754900e+00 9.999162e-01
-1.755000e+00 9.999161e-01
-1.755100e+00 9.999160e-01
-1.755200e+00 9.999160e-01
-1.755300e+00 9.999159e-01
-1.755400e+00 9.999159e-01
-1.755500e+00 9.999158e-01
-1.755600e+00 9.999157e-01
-1.755700e+00 9.999157e-01
-1.755800e+00 9.999156e-01
-1.755900e+00 9.999156e-01
-1.756000e+00 9.999155e-01
-1.756100e+00 9.999154e-01
-1.756200e+00 9.999154e-01
-1.756300e+00 9.999153e-01
-1.756400e+00 9.999153e-01
-1.756500e+00 9.999152e-01
-1.756600e+00 9.999151e-01
-1.756700e+00 9.999151e-01
-1.756800e+00 9.999150e-01
-1.756900e+00 9.999150e-01
-1.757000e+00 9.999149e-01
-1.757100e+00 9.999148e-01
-1.757200e+00 9.999148e-01
-1.757300e+00 9.999147e-01
-1.757400e+00 9.999147e-01
-1.757500e+00 9.999146e-01
-1.757600e+00 9.999145e-01
-1.757700e+00 9.999145e-01
-1.757800e+00 9.999144e-01
-1.757900e+00 9.999144e-01
-1.758000e+00 9.999143e-01
-1.758100e+00 9.999142e-01
-1.758200e+00 9.999142e-01
-1.758300e+00 9.999141e-01
-1.758400e+00 9.999141e-01
-1.758500e+00 9.999140e-01
-1.758600e+00 9.999139e-01
-1.758700e+00 9.999139e-01
-1.758800e+00 9.999138e-01
-1.758900e+00 9.999138e-01
-1.759000e+00 9.999137e-01
-1.759100e+00 9.999136e-01
-1.759200e+00 9.999136e-01
-1.759300e+00 9.999135e-01
-1.759400e+00 9.999135e-01
-1.759500e+00 9.999134e-01
-1.759600e+00 9.999133e-01
-1.759700e+00 9.999133e-01
-1.759800e+00 9.999132e-01
-1.759900e+00 9.999131e-01
-1.760000e+00 9.999131e-01
-1.760100e+00 9.999130e-01
-1.760200e+00 9.999130e-01
-1.760300e+00 9.999129e-01
-1.760400e+00 9.999128e-01
-1.760500e+00 9.999128e-01
-1.760600e+00 9.999127e-01
-1.760700e+00 9.999127e-01
-1.760800e+00 9.999126e-01
-1.760900e+00 9.999125e-01
-1.761000e+00 9.999125e-01
-1.761100e+00 9.999124e-01
-1.761200e+00 9.999124e-01
-1.761300e+00 9.999123e-01
-1.761400e+00 9.999122e-01
-1.761500e+00 9.999122e-01
-1.761600e+00 9.999121e-01
-1.761700e+00 9.999120e-01
-1.761800e+00 9.999120e-01
-1.761900e+00 9.999119e-01
-1.762000e+00 9.999119e-01
-1.762100e+00 9.999118e-01
-1.762200e+00 9.999117e-01
-1.762300e+00 9.999117e-01
-1.762400e+00 9.999116e-01
-1.762500e+00 9.999116e-01
-1.762600e+00 9.999115e-01
-1.762700e+00 9.999114e-01
-1.762800e+00 9.999114e-01
-1.762900e+00 9.999113e-01
-1.763000e+00 9.999112e-01
-1.763100e+00 9.999112e-01
-1.763200e+00 9.999111e-01
-1.763300e+00 9.999111e-01
-1.763400e+00 9.999110e-01
-1.763500e+00 9.999109e-01
-1.763600e+00 9.999109e-01
-1.763700e+00 9.999108e-01
-1.763800e+00 9.999107e-01
-1.763900e+00 9.999107e-01
-1.764000e+00 9.999106e-01
-1.764100e+00 9.999106e-01
-1.764200e+00 9.999105e-01
-1.764300e+00 9.999104e-01
-1.764400e+00 9.999104e-01
-1.764500e+00 9.999103e-01
-1.764600e+00 9.999103e-01
-1.764700e+00 9.999102e-01
-1.764800e+00 9.999101e-01
-1.764900e+00 9.999101e-01
-1.765000e+00 9.999100e-01
-1.765100e+00 9.999099e-01
-1.765200e+00 9.999099e-01
-1.765300e+00 9.999098e-01
-1.765400e+00 9.999098e-01
-1.765500e+00 9.999097e-01
-1.765600e+00 9.999096e-01
-1.765700e+00 9.999096e-01
-1.765800e+00 9.999095e-01
-1.765900e+00 9.999094e-01
-1.766000e+00 9.999094e-01
-1.766100e+00 9.999093e-01
-1.766200e+00 9.999092e-01
-1.766300e+00 9.999092e-01
-1.766400e+00 9.999091e-01
-1.766500e+00 9.999091e-01
-1.766600e+00 9.999090e-01
-1.766700e+00 9.999089e-01
-1.766800e+00 9.999089e-01
-1.766900e+00 9.999088e-01
-1.767000e+00 9.999087e-01
-1.767100e+00 9.999087e-01
-1.767200e+00 9.999086e-01
-1.767300e+00 9.999086e-01
-1.767400e+00 9.999085e-01
-1.767500e+00 9.999084e-01
-1.767600e+00 9.999084e-01
-1.767700e+00 9.999083e-01
-1.767800e+00 9.999082e-01
-1.767900e+00 9.999082e-01
-1.768000e+00 9.999081e-01
-1.768100e+00 9.999081e-01
-1.768200e+00 9.999080e-01
-1.768300e+00 9.999079e-01
-1.768400e+00 9.999079e-01
-1.768500e+00 9.999078e-01
-1.768600e+00 9.999077e-01
-1.768700e+00 9.999077e-01
-1.768800e+00 9.999076e-01
-1.768900e+00 9.999075e-01
-1.769000e+00 9.999075e-01
-1.769100e+00 9.999074e-01
-1.769200e+00 9.999074e-01
-1.769300e+00 9.999073e-01
-1.769400e+00 9.999072e-01
-1.769500e+00 9.999072e-01
-1.769600e+00 9.999071e-01
-1.769700e+00 9.999070e-01
-1.769800e+00 9.999070e-01
-1.769900e+00 9.999069e-01
-1.770000e+00 9.999068e-01
-1.770100e+00 9.999068e-01
-1.770200e+00 9.999067e-01
-1.770300e+00 9.999067e-01
-1.770400e+00 9.999066e-01
-1.770500e+00 9.999065e-01
-1.770600e+00 9.999065e-01
-1.770700e+00 9.999064e-01
-1.770800e+00 9.999063e-01
-1.770900e+00 9.999063e-01
-1.771000e+00 9.999062e-01
-1.771100e+00 9.999061e-01
-1.771200e+00 9.999061e-01
-1.771300e+00 9.999060e-01
-1.771400e+00 9.999059e-01
-1.771500e+00 9.999059e-01
-1.771600e+00 9.999058e-01
-1.771700e+00 9.999058e-01
-1.771800e+00 9.999057e-01
-1.771900e+00 9.999056e-01
-1.772000e+00 9.999056e-01
-1.772100e+00 9.999055e-01
-1.772200e+00 9.999054e-01
-1.772300e+00 9.999054e-01
-1.772400e+00 9.999053e-01
-1.772500e+00 9.999052e-01
-1.772600e+00 9.999052e-01
-1.772700e+00 9.999051e-01
-1.772800e+00 9.999050e-01
-1.772900e+00 9.999050e-01
-1.773000e+00 9.999049e-01
-1.773100e+00 9.999048e-01
-1.773200e+00 9.999048e-01
-1.773300e+00 9.999047e-01
-1.773400e+00 9.999047e-01
-1.773500e+00 9.999046e-01
-1.773600e+00 9.999045e-01
-1.773700e+00 9.999045e-01
-1.773800e+00 9.999044e-01
-1.773900e+00 9.999043e-01
-1.774000e+00 9.999043e-01
-1.774100e+00 9.999042e-01
-1.774200e+00 9.999041e-01
-1.774300e+00 9.999041e-01
-1.774400e+00 9.999040e-01
-1.774500e+00 9.999039e-01
-1.774600e+00 9.999039e-01
-1.774700e+00 9.999038e-01
-1.774800e+00 9.999037e-01
-1.774900e+00 9.999037e-01
-1.775000e+00 9.999036e-01
-1.775100e+00 9.999035e-01
-1.775200e+00 9.999035e-01
-1.775300e+00 9.999034e-01
-1.775400e+00 9.999033e-01
-1.775500e+00 9.999033e-01
-1.775600e+00 9.999032e-01
-1.775700e+00 9.999032e-01
-1.775800e+00 9.999031e-01
-1.775900e+00 9.999030e-01
-1.776000e+00 9.999030e-01
-1.776100e+00 9.999029e-01
-1.776200e+00 9.999028e-01
-1.776300e+00 9.999028e-01
-1.776400e+00 9.999027e-01
-1.776500e+00 9.999026e-01
-1.776600e+00 9.999026e-01
-1.776700e+00 9.999025e-01
-1.776800e+00 9.999024e-01
-1.776900e+00 9.999024e-01
-1.777000e+00 9.999023e-01
-1.777100e+00 9.999022e-01
-1.777200e+00 9.999022e-01
-1.777300e+00 9.999021e-01
-1.777400e+00 9.999020e-01
-1.777500e+00 9.999020e-01
-1.777600e+00 9.999019e-01
-1.777700e+00 9.999018e-01
-1.777800e+00 9.999018e-01
-1.777900e+00 9.999017e-01
-1.778000e+00 9.999016e-01
-1.778100e+00 9.999016e-01
-1.778200e+00 9.999015e-01
-1.778300e+00 9.999014e-01
-1.778400e+00 9.999014e-01
-1.778500e+00 9.999013e-01
-1.778600e+00 9.999012e-01
-1.778700e+00 9.999012e-01
-1.778800e+00 9.999011e-01
-1.778900e+00 9.999010e-01
-1.779000e+00 9.999010e-01
-1.779100e+00 9.999009e-01
-1.779200e+00 9.999008e-01
-1.779300e+00 9.999008e-01
-1.779400e+00 9.999007e-01
-1.779500e+00 9.999006e-01
-1.779600e+00 9.999006e-01
-1.779700e+00 9.999005e-01
-1.779800e+00 9.999004e-01
-1.779900e+00 9.999004e-01
-1.780000e+00 9.999003e-01
-1.780100e+00 9.999002e-01
-1.780200e+00 9.999002e-01
-1.780300e+00 9.999001e-01
-1.780400e+00 9.999000e-01
-1.780500e+00 9.999000e-01
-1.780600e+00 9.998999e-01
-1.780700e+00 9.998998e-01
-1.780800e+00 9.998998e-01
-1.780900e+00 9.998997e-01
-1.781000e+00 9.998996e-01
-1.781100e+00 9.998996e-01
-1.781200e+00 9.998995e-01
-1.781300e+00 9.998994e-01
-1.781400e+00 9.998994e-01
-1.781500e+00 9.998993e-01
-1.781600e+00 9.998992e-01
-1.781700e+00 9.998992e-01
-1.781800e+00 9.998991e-01
-1.781900e+00 9.998990e-01
-1.782000e+00 9.998990e-01
-1.782100e+00 9.998989e-01
-1.782200e+00 9.998988e-01
-1.782300e+00 9.998988e-01
-1.782400e+00 9.998987e-01
-1.782500e+00 9.998986e-01
-1.782600e+00 9.998986e-01
-1.782700e+00 9.998985e-01
-1.782800e+00 9.998984e-01
-1.782900e+00 9.998984e-01
-1.783000e+00 9.998983e-01
-1.783100e+00 9.998982e-01
-1.783200e+00 9.998982e-01
-1.783300e+00 9.998981e-01
-1.783400e+00 9.998980e-01
-1.783500e+00 9.998980e-01
-1.783600e+00 9.998979e-01
-1.783700e+00 9.998978e-01
-1.783800e+00 9.998977e-01
-1.783900e+00 9.998977e-01
-1.784000e+00 9.998976e-01
-1.784100e+00 9.998975e-01
-1.784200e+00 9.998975e-01
-1.784300e+00 9.998974e-01
-1.784400e+00 9.998973e-01
-1.784500e+00 9.998973e-01
-1.784600e+00 9.998972e-01
-1.784700e+00 9.998971e-01
-1.784800e+00 9.998971e-01
-1.784900e+00 9.998970e-01
-1.785000e+00 9.998969e-01
-1.785100e+00 9.998969e-01
-1.785200e+00 9.998968e-01
-1.785300e+00 9.998967e-01
-1.785400e+00 9.998967e-01
-1.785500e+00 9.998966e-01
-1.785600e+00 9.998965e-01
-1.785700e+00 9.998965e-01
-1.785800e+00 9.998964e-01
-1.785900e+00 9.998963e-01
-1.786000e+00 9.998962e-01
-1.786100e+00 9.998962e-01
-1.786200e+00 9.998961e-01
-1.786300e+00 9.998960e-01
-1.786400e+00 9.998960e-01
-1.786500e+00 9.998959e-01
-1.786600e+00 9.998958e-01
-1.786700e+00 9.998958e-01
-1.786800e+00 9.998957e-01
-1.786900e+00 9.998956e-01
-1.787000e+00 9.998956e-01
-1.787100e+00 9.998955e-01
-1.787200e+00 9.998954e-01
-1.787300e+00 9.998954e-01
-1.787400e+00 9.998953e-01
-1.787500e+00 9.998952e-01
-1.787600e+00 9.998951e-01
-1.787700e+00 9.998951e-01
-1.787800e+00 9.998950e-01
-1.787900e+00 9.998949e-01
-1.788000e+00 9.998949e-01
-1.788100e+00 9.998948e-01
-1.788200e+00 9.998947e-01
-1.788300e+00 9.998947e-01
-1.788400e+00 9.998946e-01
-1.788500e+00 9.998945e-01
-1.788600e+00 9.998945e-01
-1.788700e+00 9.998944e-01
-1.788800e+00 9.998943e-01
-1.788900e+00 9.998942e-01
-1.789000e+00 9.998942e-01
-1.789100e+00 9.998941e-01
-1.789200e+00 9.998940e-01
-1.789300e+00 9.998940e-01
-1.789400e+00 9.998939e-01
-1.789500e+00 9.998938e-01
-1.789600e+00 9.998938e-01
-1.789700e+00 9.998937e-01
-1.789800e+00 9.998936e-01
-1.789900e+00 9.998936e-01
-1.790000e+00 9.998935e-01
-1.790100e+00 9.998934e-01
-1.790200e+00 9.998933e-01
-1.790300e+00 9.998933e-01
-1.790400e+00 9.998932e-01
-1.790500e+00 9.998931e-01
-1.790600e+00 9.998931e-01
-1.790700e+00 9.998930e-01
-1.790800e+00 9.998929e-01
-1.790900e+00 9.998929e-01
-1.791000e+00 9.998928e-01
-1.791100e+00 9.998927e-01
-1.791200e+00 9.998926e-01
-1.791300e+00 9.998926e-01
-1.791400e+00 9.998925e-01
-1.791500e+00 9.998924e-01
-1.791600e+00 9.998924e-01
-1.791700e+00 9.998923e-01
-1.791800e+00 9.998922e-01
-1.791900e+00 9.998922e-01
-1.792000e+00 9.998921e-01
-1.792100e+00 9.998920e-01
-1.792200e+00 9.998919e-01
-1.792300e+00 9.998919e-01
-1.792400e+00 9.998918e-01
-1.792500e+00 9.998917e-01
-1.792600e+00 9.998917e-01
-1.792700e+00 9.998916e-01
-1.792800e+00 9.998915e-01
-1.792900e+00 9.998914e-01
-1.793000e+00 9.998914e-01
-1.793100e+00 9.998913e-01
-1.793200e+00 9.998912e-01
-1.793300e+00 9.998912e-01
-1.793400e+00 9.998911e-01
-1.793500e+00 9.998910e-01
-1.793600e+00 9.998910e-01
-1.793700e+00 9.998909e-01
-1.793800e+00 9.998908e-01
-1.793900e+00 9.998907e-01
-1.794000e+00 9.998907e-01
-1.794100e+00 9.998906e-01
-1.794200e+00 9.998905e-01
-1.794300e+00 9.998905e-01
-1.794400e+00 9.998904e-01
-1.794500e+00 9.998903e-01
-1.794600e+00 9.998902e-01
-1.794700e+00 9.998902e-01
-1.794800e+00 9.998901e-01
-1.794900e+00 9.998900e-01
-1.795000e+00 9.998900e-01
-1.795100e+00 9.998899e-01
-1.795200e+00 9.998898e-01
-1.795300e+00 9.998897e-01
-1.795400e+00 9.998897e-01
-1.795500e+00 9.998896e-01
-1.795600e+00 9.998895e-01
-1.795700e+00 9.998895e-01
-1.795800e+00 9.998894e-01
-1.795900e+00 9.998893e-01
-1.796000e+00 9.998892e-01
-1.796100e+00 9.998892e-01
-1.796200e+00 9.998891e-01
-1.796300e+00 9.998890e-01
-1.796400e+00 9.998890e-01
-1.796500e+00 9.998889e-01
-1.796600e+00 9.998888e-01
-1.796700e+00 9.998887e-01
-1.796800e+00 9.998887e-01
-1.796900e+00 9.998886e-01
-1.797000e+00 9.998885e-01
-1.797100e+00 9.998885e-01
-1.797200e+00 9.998884e-01
-1.797300e+00 9.998883e-01
-1.797400e+00 9.998882e-01
-1.797500e+00 9.998882e-01
-1.797600e+00 9.998881e-01
-1.797700e+00 9.998880e-01
-1.797800e+00 9.998879e-01
-1.797900e+00 9.998879e-01
-1.798000e+00 9.998878e-01
-1.798100e+00 9.998877e-01
-1.798200e+00 9.998877e-01
-1.798300e+00 9.998876e-01
-1.798400e+00 9.998875e-01
-1.798500e+00 9.998874e-01
-1.798600e+00 9.998874e-01
-1.798700e+00 9.998873e-01
-1.798800e+00 9.998872e-01
-1.798900e+00 9.998872e-01
-1.799000e+00 9.998871e-01
-1.799100e+00 9.998870e-01
-1.799200e+00 9.998869e-01
-1.799300e+00 9.998869e-01
-1.799400e+00 9.998868e-01
-1.799500e+00 9.998867e-01
-1.799600e+00 9.998866e-01
-1.799700e+00 9.998866e-01
-1.799800e+00 9.998865e-01
-1.799900e+00 9.998864e-01
-1.800000e+00 9.998864e-01
-1.800100e+00 9.998863e-01
-1.800200e+00 9.998862e-01
-1.800300e+00 9.998861e-01
-1.800400e+00 9.998861e-01
-1.800500e+00 9.998860e-01
-1.800600e+00 9.998859e-01
-1.800700e+00 9.998858e-01
-1.800800e+00 9.998858e-01
-1.800900e+00 9.998857e-01
-1.801000e+00 9.998856e-01
-1.801100e+00 9.998856e-01
-1.801200e+00 9.998855e-01
-1.801300e+00 9.998854e-01
-1.801400e+00 9.998853e-01
-1.801500e+00 9.998853e-01
-1.801600e+00 9.998852e-01
-1.801700e+00 9.998851e-01
-1.801800e+00 9.998850e-01
-1.801900e+00 9.998850e-01
-1.802000e+00 9.998849e-01
-1.802100e+00 9.998848e-01
-1.802200e+00 9.998847e-01
-1.802300e+00 9.998847e-01
-1.802400e+00 9.998846e-01
-1.802500e+00 9.998845e-01
-1.802600e+00 9.998845e-01
-1.802700e+00 9.998844e-01
-1.802800e+00 9.998843e-01
-1.802900e+00 9.998842e-01
-1.803000e+00 9.998842e-01
-1.803100e+00 9.998841e-01
-1.803200e+00 9.998840e-01
-1.803300e+00 9.998839e-01
-1.803400e+00 9.998839e-01
-1.803500e+00 9.998838e-01
-1.803600e+00 9.998837e-01
-1.803700e+00 9.998836e-01
-1.803800e+00 9.998836e-01
-1.803900e+00 9.998835e-01
-1.804000e+00 9.998834e-01
-1.804100e+00 9.998833e-01
-1.804200e+00 9.998833e-01
-1.804300e+00 9.998832e-01
-1.804400e+00 9.998831e-01
-1.804500e+00 9.998831e-01
-1.804600e+00 9.998830e-01
-1.804700e+00 9.998829e-01
-1.804800e+00 9.998828e-01
-1.804900e+00 9.998828e-01
-1.805000e+00 9.998827e-01
-1.805100e+00 9.998826e-01
-1.805200e+00 9.998825e-01
-1.805300e+00 9.998825e-01
-1.805400e+00 9.998824e-01
-1.805500e+00 9.998823e-01
-1.805600e+00 9.998822e-01
-1.805700e+00 9.998822e-01
-1.805800e+00 9.998821e-01
-1.805900e+00 9.998820e-01
-1.806000e+00 9.998819e-01
-1.806100e+00 9.998819e-01
-1.806200e+00 9.998818e-01
-1.806300e+00 9.998817e-01
-1.806400e+00 9.998816e-01
-1.806500e+00 9.998816e-01
-1.806600e+00 9.998815e-01
-1.806700e+00 9.998814e-01
-1.806800e+00 9.998813e-01
-1.806900e+00 9.998813e-01
-1.807000e+00 9.998812e-01
-1.807100e+00 9.998811e-01
-1.807200e+00 9.998810e-01
-1.807300e+00 9.998810e-01
-1.807400e+00 9.998809e-01
-1.807500e+00 9.998808e-01
-1.807600e+00 9.998807e-01
-1.807700e+00 9.998807e-01
-1.807800e+00 9.998806e-01
-1.807900e+00 9.998805e-01
-1.808000e+00 9.998804e-01
-1.808100e+00 9.998804e-01
-1.808200e+00 9.998803e-01
-1.808300e+00 9.998802e-01
-1.808400e+00 9.998801e-01
-1.808500e+00 9.998801e-01
-1.808600e+00 9.998800e-01
-1.808700e+00 9.998799e-01
-1.808800e+00 9.998798e-01
-1.808900e+00 9.998798e-01
-1.809000e+00 9.998797e-01
-1.809100e+00 9.998796e-01
-1.809200e+00 9.998795e-01
-1.809300e+00 9.998795e-01
-1.809400e+00 9.998794e-01
-1.809500e+00 9.998793e-01
-1.809600e+00 9.998792e-01
-1.809700e+00 9.998792e-01
-1.809800e+00 9.998791e-01
-1.809900e+00 9.998790e-01
-1.810000e+00 9.998789e-01
-1.810100e+00 9.998789e-01
-1.810200e+00 9.998788e-01
-1.810300e+00 9.998787e-01
-1.810400e+00 9.998786e-01
-1.810500e+00 9.998785e-01
-1.810600e+00 9.998785e-01
-1.810700e+00 9.998784e-01
-1.810800e+00 9.998783e-01
-1.810900e+00 9.998782e-01
-1.811000e+00 9.998782e-01
-1.811100e+00 9.998781e-01
-1.811200e+00 9.998780e-01
-1.811300e+00 9.998779e-01
-1.811400e+00 9.998779e-01
-1.811500e+00 9.998778e-01
-1.811600e+00 9.998777e-01
-1.811700e+00 9.998776e-01
-1.811800e+00 9.998776e-01
-1.811900e+00 9.998775e-01
-1.812000e+00 9.998774e-01
-1.812100e+00 9.998773e-01
-1.812200e+00 9.998773e-01
-1.812300e+00 9.998772e-01
-1.812400e+00 9.998771e-01
-1.812500e+00 9.998770e-01
-1.812600e+00 9.998769e-01
-1.812700e+00 9.998769e-01
-1.812800e+00 9.998768e-01
-1.812900e+00 9.998767e-01
-1.813000e+00 9.998766e-01
-1.813100e+00 9.998766e-01
-1.813200e+00 9.998765e-01
-1.813300e+00 9.998764e-01
-1.813400e+00 9.998763e-01
-1.813500e+00 9.998763e-01
-1.813600e+00 9.998762e-01
-1.813700e+00 9.998761e-01
-1.813800e+00 9.998760e-01
-1.813900e+00 9.998759e-01
-1.814000e+00 9.998759e-01
-1.814100e+00 9.998758e-01
-1.814200e+00 9.998757e-01
-1.814300e+00 9.998756e-01
-1.814400e+00 9.998756e-01
-1.814500e+00 9.998755e-01
-1.814600e+00 9.998754e-01
-1.814700e+00 9.998753e-01
-1.814800e+00 9.998753e-01
-1.814900e+00 9.998752e-01
-1.815000e+00 9.998751e-01
-1.815100e+00 9.998750e-01
-1.815200e+00 9.998749e-01
-1.815300e+00 9.998749e-01
-1.815400e+00 9.998748e-01
-1.815500e+00 9.998747e-01
-1.815600e+00 9.998746e-01
-1.815700e+00 9.998746e-01
-1.815800e+00 9.998745e-01
-1.815900e+00 9.998744e-01
-1.816000e+00 9.998743e-01
-1.816100e+00 9.998742e-01
-1.816200e+00 9.998742e-01
-1.816300e+00 9.998741e-01
-1.816400e+00 9.998740e-01
-1.816500e+00 9.998739e-01
-1.816600e+00 9.998739e-01
-1.816700e+00 9.998738e-01
-1.816800e+00 9.998737e-01
-1.816900e+00 9.998736e-01
-1.817000e+00 9.998735e-01
-1.817100e+00 9.998735e-01
-1.817200e+00 9.998734e-01
-1.817300e+00 9.998733e-01
-1.817400e+00 9.998732e-01
-1.817500e+00 9.998732e-01
-1.817600e+00 9.998731e-01
-1.817700e+00 9.998730e-01
-1.817800e+00 9.998729e-01
-1.817900e+00 9.998728e-01
-1.818000e+00 9.998728e-01
-1.818100e+00 9.998727e-01
-1.818200e+00 9.998726e-01
-1.818300e+00 9.998725e-01
-1.818400e+00 9.998725e-01
-1.818500e+00 9.998724e-01
-1.818600e+00 9.998723e-01
-1.818700e+00 9.998722e-01
-1.818800e+00 9.998721e-01
-1.818900e+00 9.998721e-01
-1.819000e+00 9.998720e-01
-1.819100e+00 9.998719e-01
-1.819200e+00 9.998718e-01
-1.819300e+00 9.998717e-01
-1.819400e+00 9.998717e-01
-1.819500e+00 9.998716e-01
-1.819600e+00 9.998715e-01
-1.819700e+00 9.998714e-01
-1.819800e+00 9.998714e-01
-1.819900e+00 9.998713e-01
-1.820000e+00 9.998712e-01
-1.820100e+00 9.998711e-01
-1.820200e+00 9.998710e-01
-1.820300e+00 9.998710e-01
-1.820400e+00 9.998709e-01
-1.820500e+00 9.998708e-01
-1.820600e+00 9.998707e-01
-1.820700e+00 9.998706e-01
-1.820800e+00 9.998706e-01
-1.820900e+00 9.998705e-01
-1.821000e+00 9.998704e-01
-1.821100e+00 9.998703e-01
-1.821200e+00 9.998702e-01
-1.821300e+00 9.998702e-01
-1.821400e+00 9.998701e-01
-1.821500e+00 9.998700e-01
-1.821600e+00 9.998699e-01
-1.821700e+00 9.998698e-01
-1.821800e+00 9.998698e-01
-1.821900e+00 9.998697e-01
-1.822000e+00 9.998696e-01
-1.822100e+00 9.998695e-01
-1.822200e+00 9.998694e-01
-1.822300e+00 9.998694e-01
-1.822400e+00 9.998693e-01
-1.822500e+00 9.998692e-01
-1.822600e+00 9.998691e-01
-1.822700e+00 9.998691e-01
-1.822800e+00 9.998690e-01
-1.822900e+00 9.998689e-01
-1.823000e+00 9.998688e-01
-1.823100e+00 9.998687e-01
-1.823200e+00 9.998687e-01
-1.823300e+00 9.998686e-01
-1.823400e+00 9.998685e-01
-1.823500e+00 9.998684e-01
-1.823600e+00 9.998683e-01
-1.823700e+00 9.998683e-01
-1.823800e+00 9.998682e-01
-1.823900e+00 9.998681e-01
-1.824000e+00 9.998680e-01
-1.824100e+00 9.998679e-01
-1.824200e+00 9.998679e-01
-1.824300e+00 9.998678e-01
-1.824400e+00 9.998677e-01
-1.824500e+00 9.998676e-01
-1.824600e+00 9.998675e-01
-1.824700e+00 9.998674e-01
-1.824800e+00 9.998674e-01
-1.824900e+00 9.998673e-01
-1.825000e+00 9.998672e-01
-1.825100e+00 9.998671e-01
-1.825200e+00 9.998670e-01
-1.825300e+00 9.998670e-01
-1.825400e+00 9.998669e-01
-1.825500e+00 9.998668e-01
-1.825600e+00 9.998667e-01
-1.825700e+00 9.998666e-01
-1.825800e+00 9.998666e-01
-1.825900e+00 9.998665e-01
-1.826000e+00 9.998664e-01
-1.826100e+00 9.998663e-01
-1.826200e+00 9.998662e-01
-1.826300e+00 9.998662e-01
-1.826400e+00 9.998661e-01
-1.826500e+00 9.998660e-01
-1.826600e+00 9.998659e-01
-1.826700e+00 9.998658e-01
-1.826800e+00 9.998658e-01
-1.826900e+00 9.998657e-01
-1.827000e+00 9.998656e-01
-1.827100e+00 9.998655e-01
-1.827200e+00 9.998654e-01
-1.827300e+00 9.998653e-01
-1.827400e+00 9.998653e-01
-1.827500e+00 9.998652e-01
-1.827600e+00 9.998651e-01
-1.827700e+00 9.998650e-01
-1.827800e+00 9.998649e-01
-1.827900e+00 9.998649e-01
-1.828000e+00 9.998648e-01
-1.828100e+00 9.998647e-01
-1.828200e+00 9.998646e-01
-1.828300e+00 9.998645e-01
-1.828400e+00 9.998645e-01
-1.828500e+00 9.998644e-01
-1.828600e+00 9.998643e-01
-1.828700e+00 9.998642e-01
-1.828800e+00 9.998641e-01
-1.828900e+00 9.998640e-01
-1.829000e+00 9.998640e-01
-1.829100e+00 9.998639e-01
-1.829200e+00 9.998638e-01
-1.829300e+00 9.998637e-01
-1.829400e+00 9.998636e-01
-1.829500e+00 9.998636e-01
-1.829600e+00 9.998635e-01
-1.829700e+00 9.998634e-01
-1.829800e+00 9.998633e-01
-1.829900e+00 9.998632e-01
-1.830000e+00 9.998631e-01
-1.830100e+00 9.998631e-01
-1.830200e+00 9.998630e-01
-1.830300e+00 9.998629e-01
-1.830400e+00 9.998628e-01
-1.830500e+00 9.998627e-01
-1.830600e+00 9.998627e-01
-1.830700e+00 9.998626e-01
-1.830800e+00 9.998625e-01
-1.830900e+00 9.998624e-01
-1.831000e+00 9.998623e-01
-1.831100e+00 9.998622e-01
-1.831200e+00 9.998622e-01
-1.831300e+00 9.998621e-01
-1.831400e+00 9.998620e-01
-1.831500e+00 9.998619e-01
-1.831600e+00 9.998618e-01
-1.831700e+00 9.998617e-01
-1.831800e+00 9.998617e-01
-1.831900e+00 9.998616e-01
-1.832000e+00 9.998615e-01
-1.832100e+00 9.998614e-01
-1.832200e+00 9.998613e-01
-1.832300e+00 9.998612e-01
-1.832400e+00 9.998612e-01
-1.832500e+00 9.998611e-01
-1.832600e+00 9.998610e-01
-1.832700e+00 9.998609e-01
-1.832800e+00 9.998608e-01
-1.832900e+00 9.998608e-01
-1.833000e+00 9.998607e-01
-1.833100e+00 9.998606e-01
-1.833200e+00 9.998605e-01
-1.833300e+00 9.998604e-01
-1.833400e+00 9.998603e-01
-1.833500e+00 9.998603e-01
-1.833600e+00 9.998602e-01
-1.833700e+00 9.998601e-01
-1.833800e+00 9.998600e-01
-1.833900e+00 9.998599e-01
-1.834000e+00 9.998598e-01
-1.834100e+00 9.998598e-01
-1.834200e+00 9.998597e-01
-1.834300e+00 9.998596e-01
-1.834400e+00 9.998595e-01
-1.834500e+00 9.998594e-01
-1.834600e+00 9.998593e-01
-1.834700e+00 9.998593e-01
-1.834800e+00 9.998592e-01
-1.834900e+00 9.998591e-01
-1.835000e+00 9.998590e-01
-1.835100e+00 9.998589e-01
-1.835200e+00 9.998588e-01
-1.835300e+00 9.998588e-01
-1.835400e+00 9.998587e-01
-1.835500e+00 9.998586e-01
-1.835600e+00 9.998585e-01
-1.835700e+00 9.998584e-01
-1.835800e+00 9.998583e-01
-1.835900e+00 9.998582e-01
-1.836000e+00 9.998582e-01
-1.836100e+00 9.998581e-01
-1.836200e+00 9.998580e-01
-1.836300e+00 9.998579e-01
-1.836400e+00 9.998578e-01
-1.836500e+00 9.998577e-01
-1.836600e+00 9.998577e-01
-1.836700e+00 9.998576e-01
-1.836800e+00 9.998575e-01
-1.836900e+00 9.998574e-01
-1.837000e+00 9.998573e-01
-1.837100e+00 9.998572e-01
-1.837200e+00 9.998572e-01
-1.837300e+00 9.998571e-01
-1.837400e+00 9.998570e-01
-1.837500e+00 9.998569e-01
-1.837600e+00 9.998568e-01
-1.837700e+00 9.998567e-01
-1.837800e+00 9.998566e-01
-1.837900e+00 9.998566e-01
-1.838000e+00 9.998565e-01
-1.838100e+00 9.998564e-01
-1.838200e+00 9.998563e-01
-1.838300e+00 9.998562e-01
-1.838400e+00 9.998561e-01
-1.838500e+00 9.998561e-01
-1.838600e+00 9.998560e-01
-1.838700e+00 9.998559e-01
-1.838800e+00 9.998558e-01
-1.838900e+00 9.998557e-01
-1.839000e+00 9.998556e-01
-1.839100e+00 9.998555e-01
-1.839200e+00 9.998555e-01
-1.839300e+00 9.998554e-01
-1.839400e+00 9.998553e-01
-1.839500e+00 9.998552e-01
-1.839600e+00 9.998551e-01
-1.839700e+00 9.998550e-01
-1.839800e+00 9.998550e-01
-1.839900e+00 9.998549e-01
-1.840000e+00 9.998548e-01
-1.840100e+00 9.998547e-01
-1.840200e+00 9.998546e-01
-1.840300e+00 9.998545e-01
-1.840400e+00 9.998544e-01
-1.840500e+00 9.998544e-01
-1.840600e+00 9.998543e-01
-1.840700e+00 9.998542e-01
-1.840800e+00 9.998541e-01
-1.840900e+00 9.998540e-01
-1.841000e+00 9.998539e-01
-1.841100e+00 9.998538e-01
-1.841200e+00 9.998538e-01
-1.841300e+00 9.998537e-01
-1.841400e+00 9.998536e-01
-1.841500e+00 9.998535e-01
-1.841600e+00 9.998534e-01
-1.841700e+00 9.998533e-01
-1.841800e+00 9.998532e-01
-1.841900e+00 9.998532e-01
-1.842000e+00 9.998531e-01
-1.842100e+00 9.998530e-01
-1.842200e+00 9.998529e-01
-1.842300e+00 9.998528e-01
-1.842400e+00 9.998527e-01
-1.842500e+00 9.998526e-01
-1.842600e+00 9.998526e-01
-1.842700e+00 9.998525e-01
-1.842800e+00 9.998524e-01
-1.842900e+00 9.998523e-01
-1.843000e+00 9.998522e-01
-1.843100e+00 9.998521e-01
-1.843200e+00 9.998520e-01
-1.843300e+00 9.998520e-01
-1.843400e+00 9.998519e-01
-1.843500e+00 9.998518e-01
-1.843600e+00 9.998517e-01
-1.843700e+00 9.998516e-01
-1.843800e+00 9.998515e-01
-1.843900e+00 9.998514e-01
-1.844000e+00 9.998513e-01
-1.844100e+00 9.998513e-01
-1.844200e+00 9.998512e-01
-1.844300e+00 9.998511e-01
-1.844400e+00 9.998510e-01
-1.844500e+00 9.998509e-01
-1.844600e+00 9.998508e-01
-1.844700e+00 9.998507e-01
-1.844800e+00 9.998507e-01
-1.844900e+00 9.998506e-01
-1.845000e+00 9.998505e-01
-1.845100e+00 9.998504e-01
-1.845200e+00 9.998503e-01
-1.845300e+00 9.998502e-01
-1.845400e+00 9.998501e-01
-1.845500e+00 9.998500e-01
-1.845600e+00 9.998500e-01
-1.845700e+00 9.998499e-01
-1.845800e+00 9.998498e-01
-1.845900e+00 9.998497e-01
-1.846000e+00 9.998496e-01
-1.846100e+00 9.998495e-01
-1.846200e+00 9.998494e-01
-1.846300e+00 9.998493e-01
-1.846400e+00 9.998493e-01
-1.846500e+00 9.998492e-01
-1.846600e+00 9.998491e-01
-1.846700e+00 9.998490e-01
-1.846800e+00 9.998489e-01
-1.846900e+00 9.998488e-01
-1.847000e+00 9.998487e-01
-1.847100e+00 9.998486e-01
-1.847200e+00 9.998486e-01
-1.847300e+00 9.998485e-01
-1.847400e+00 9.998484e-01
-1.847500e+00 9.998483e-01
-1.847600e+00 9.998482e-01
-1.847700e+00 9.998481e-01
-1.847800e+00 9.998480e-01
-1.847900e+00 9.998479e-01
-1.848000e+00 9.998479e-01
-1.848100e+00 9.998478e-01
-1.848200e+00 9.998477e-01
-1.848300e+00 9.998476e-01
-1.848400e+00 9.998475e-01
-1.848500e+00 9.998474e-01
-1.848600e+00 9.998473e-01
-1.848700e+00 9.998472e-01
-1.848800e+00 9.998472e-01
-1.848900e+00 9.998471e-01
-1.849000e+00 9.998470e-01
-1.849100e+00 9.998469e-01
-1.849200e+00 9.998468e-01
-1.849300e+00 9.998467e-01
-1.849400e+00 9.998466e-01
-1.849500e+00 9.998465e-01
-1.849600e+00 9.998465e-01
-1.849700e+00 9.998464e-01
-1.849800e+00 9.998463e-01
-1.849900e+00 9.998462e-01
-1.850000e+00 9.998461e-01
-1.850100e+00 9.998460e-01
-1.850200e+00 9.998459e-01
-1.850300e+00 9.998458e-01
-1.850400e+00 9.998457e-01
-1.850500e+00 9.998457e-01
-1.850600e+00 9.998456e-01
-1.850700e+00 9.998455e-01
-1.850800e+00 9.998454e-01
-1.850900e+00 9.998453e-01
-1.851000e+00 9.998452e-01
-1.851100e+00 9.998451e-01
-1.851200e+00 9.998450e-01
-1.851300e+00 9.998449e-01
-1.851400e+00 9.998449e-01
-1.851500e+00 9.998448e-01
-1.851600e+00 9.998447e-01
-1.851700e+00 9.998446e-01
-1.851800e+00 9.998445e-01
-1.851900e+00 9.998444e-01
-1.852000e+00 9.998443e-01
-1.852100e+00 9.998442e-01
-1.852200e+00 9.998441e-01
-1.852300e+00 9.998441e-01
-1.852400e+00 9.998440e-01
-1.852500e+00 9.998439e-01
-1.852600e+00 9.998438e-01
-1.852700e+00 9.998437e-01
-1.852800e+00 9.998436e-01
-1.852900e+00 9.998435e-01
-1.853000e+00 9.998434e-01
-1.853100e+00 9.998433e-01
-1.853200e+00 9.998433e-01
-1.853300e+00 9.998432e-01
-1.853400e+00 9.998431e-01
-1.853500e+00 9.998430e-01
-1.853600e+00 9.998429e-01
-1.853700e+00 9.998428e-01
-1.853800e+00 9.998427e-01
-1.853900e+00 9.998426e-01
-1.854000e+00 9.998425e-01
-1.854100e+00 9.998424e-01
-1.854200e+00 9.998424e-01
-1.854300e+00 9.998423e-01
-1.854400e+00 9.998422e-01
-1.854500e+00 9.998421e-01
-1.854600e+00 9.998420e-01
-1.854700e+00 9.998419e-01
-1.854800e+00 9.998418e-01
-1.854900e+00 9.998417e-01
-1.855000e+00 9.998416e-01
-1.855100e+00 9.998415e-01
-1.855200e+00 9.998415e-01
-1.855300e+00 9.998414e-01
-1.855400e+00 9.998413e-01
-1.855500e+00 9.998412e-01
-1.855600e+00 9.998411e-01
-1.855700e+00 9.998410e-01
-1.855800e+00 9.998409e-01
-1.855900e+00 9.998408e-01
-1.856000e+00 9.998407e-01
-1.856100e+00 9.998406e-01
-1.856200e+00 9.998406e-01
-1.856300e+00 9.998405e-01
-1.856400e+00 9.998404e-01
-1.856500e+00 9.998403e-01
-1.856600e+00 9.998402e-01
-1.856700e+00 9.998401e-01
-1.856800e+00 9.998400e-01
-1.856900e+00 9.998399e-01
-1.857000e+00 9.998398e-01
-1.857100e+00 9.998397e-01
-1.857200e+00 9.998396e-01
-1.857300e+00 9.998396e-01
-1.857400e+00 9.998395e-01
-1.857500e+00 9.998394e-01
-1.857600e+00 9.998393e-01
-1.857700e+00 9.998392e-01
-1.857800e+00 9.998391e-01
-1.857900e+00 9.998390e-01
-1.858000e+00 9.998389e-01
-1.858100e+00 9.998388e-01
-1.858200e+00 9.998387e-01
-1.858300e+00 9.998386e-01
-1.858400e+00 9.998386e-01
-1.858500e+00 9.998385e-01
-1.858600e+00 9.998384e-01
-1.858700e+00 9.998383e-01
-1.858800e+00 9.998382e-01
-1.858900e+00 9.998381e-01
-1.859000e+00 9.998380e-01
-1.859100e+00 9.998379e-01
-1.859200e+00 9.998378e-01
-1.859300e+00 9.998377e-01
-1.859400e+00 9.998376e-01
-1.859500e+00 9.998375e-01
-1.859600e+00 9.998375e-01
-1.859700e+00 9.998374e-01
-1.859800e+00 9.998373e-01
-1.859900e+00 9.998372e-01
-1.860000e+00 9.998371e-01
-1.860100e+00 9.998370e-01
-1.860200e+00 9.998369e-01
-1.860300e+00 9.998368e-01
-1.860400e+00 9.998367e-01
-1.860500e+00 9.998366e-01
-1.860600e+00 9.998365e-01
-1.860700e+00 9.998364e-01
-1.860800e+00 9.998364e-01
-1.860900e+00 9.998363e-01
-1.861000e+00 9.998362e-01
-1.861100e+00 9.998361e-01
-1.861200e+00 9.998360e-01
-1.861300e+00 9.998359e-01
-1.861400e+00 9.998358e-01
-1.861500e+00 9.998357e-01
-1.861600e+00 9.998356e-01
-1.861700e+00 9.998355e-01
-1.861800e+00 9.998354e-01
-1.861900e+00 9.998353e-01
-1.862000e+00 9.998352e-01
-1.862100e+00 9.998352e-01
-1.862200e+00 9.998351e-01
-1.862300e+00 9.998350e-01
-1.862400e+00 9.998349e-01
-1.862500e+00 9.998348e-01
-1.862600e+00 9.998347e-01
-1.862700e+00 9.998346e-01
-1.862800e+00 9.998345e-01
-1.862900e+00 9.998344e-01
-1.863000e+00 9.998343e-01
-1.863100e+00 9.998342e-01
-1.863200e+00 9.998341e-01
-1.863300e+00 9.998340e-01
-1.863400e+00 9.998340e-01
-1.863500e+00 9.998339e-01
-1.863600e+00 9.998338e-01
-1.863700e+00 9.998337e-01
-1.863800e+00 9.998336e-01
-1.863900e+00 9.998335e-01
-1.864000e+00 9.998334e-01
-1.864100e+00 9.998333e-01
-1.864200e+00 9.998332e-01
-1.864300e+00 9.998331e-01
-1.864400e+00 9.998330e-01
-1.864500e+00 9.998329e-01
-1.864600e+00 9.998328e-01
-1.864700e+00 9.998327e-01
-1.864800e+00 9.998326e-01
-1.864900e+00 9.998326e-01
-1.865000e+00 9.998325e-01
-1.865100e+00 9.998324e-01
-1.865200e+00 9.998323e-01
-1.865300e+00 9.998322e-01
-1.865400e+00 9.998321e-01
-1.865500e+00 9.998320e-01
-1.865600e+00 9.998319e-01
-1.865700e+00 9.998318e-01
-1.865800e+00 9.998317e-01
-1.865900e+00 9.998316e-01
-1.866000e+00 9.998315e-01
-1.866100e+00 9.998314e-01
-1.866200e+00 9.998313e-01
-1.866300e+00 9.998312e-01
-1.866400e+00 9.998312e-01
-1.866500e+00 9.998311e-01
-1.866600e+00 9.998310e-01
-1.866700e+00 9.998309e-01
-1.866800e+00 9.998308e-01
-1.866900e+00 9.998307e-01
-1.867000e+00 9.998306e-01
-1.867100e+00 9.998305e-01
-1.867200e+00 9.998304e-01
-1.867300e+00 9.998303e-01
-1.867400e+00 9.998302e-01
-1.867500e+00 9.998301e-01
-1.867600e+00 9.998300e-01
-1.867700e+00 9.998299e-01
-1.867800e+00 9.998298e-01
-1.867900e+00 9.998297e-01
-1.868000e+00 9.998296e-01
-1.868100e+00 9.998296e-01
-1.868200e+00 9.998295e-01
-1.868300e+00 9.998294e-01
-1.868400e+00 9.998293e-01
-1.868500e+00 9.998292e-01
-1.868600e+00 9.998291e-01
-1.868700e+00 9.998290e-01
-1.868800e+00 9.998289e-01
-1.868900e+00 9.998288e-01
-1.869000e+00 9.998287e-01
-1.869100e+00 9.998286e-01
-1.869200e+00 9.998285e-01
-1.869300e+00 9.998284e-01
-1.869400e+00 9.998283e-01
-1.869500e+00 9.998282e-01
-1.869600e+00 9.998281e-01
-1.869700e+00 9.998280e-01
-1.869800e+00 9.998279e-01
-1.869900e+00 9.998278e-01
-1.870000e+00 9.998278e-01
-1.870100e+00 9.998277e-01
-1.870200e+00 9.998276e-01
-1.870300e+00 9.998275e-01
-1.870400e+00 9.998274e-01
-1.870500e+00 9.998273e-01
-1.870600e+00 9.998272e-01
-1.870700e+00 9.998271e-01
-1.870800e+00 9.998270e-01
-1.870900e+00 9.998269e-01
-1.871000e+00 9.998268e-01
-1.871100e+00 9.998267e-01
-1.871200e+00 9.998266e-01
-1.871300e+00 9.998265e-01
-1.871400e+00 9.998264e-01
-1.871500e+00 9.998263e-01
-1.871600e+00 9.998262e-01
-1.871700e+00 9.998261e-01
-1.871800e+00 9.998260e-01
-1.871900e+00 9.998259e-01
-1.872000e+00 9.998258e-01
-1.872100e+00 9.998258e-01
-1.872200e+00 9.998257e-01
-1.872300e+00 9.998256e-01
-1.872400e+00 9.998255e-01
-1.872500e+00 9.998254e-01
-1.872600e+00 9.998253e-01
-1.872700e+00 9.998252e-01
-1.872800e+00 9.998251e-01
-1.872900e+00 9.998250e-01
-1.873000e+00 9.998249e-01
-1.873100e+00 9.998248e-01
-1.873200e+00 9.998247e-01
-1.873300e+00 9.998246e-01
-1.873400e+00 9.998245e-01
-1.873500e+00 9.998244e-01
-1.873600e+00 9.998243e-01
-1.873700e+00 9.998242e-01
-1.873800e+00 9.998241e-01
-1.873900e+00 9.998240e-01
-1.874000e+00 9.998239e-01
-1.874100e+00 9.998238e-01
-1.874200e+00 9.998237e-01
-1.874300e+00 9.998236e-01
-1.874400e+00 9.998235e-01
-1.874500e+00 9.998234e-01
-1.874600e+00 9.998233e-01
-1.874700e+00 9.998233e-01
-1.874800e+00 9.998232e-01
-1.874900e+00 9.998231e-01
-1.875000e+00 9.998230e-01
-1.875100e+00 9.998229e-01
-1.875200e+00 9.998228e-01
-1.875300e+00 9.998227e-01
-1.875400e+00 9.998226e-01
-1.875500e+00 9.998225e-01
-1.875600e+00 9.998224e-01
-1.875700e+00 9.998223e-01
-1.875800e+00 9.998222e-01
-1.875900e+00 9.998221e-01
-1.876000e+00 9.998220e-01
-1.876100e+00 9.998219e-01
-1.876200e+00 9.998218e-01
-1.876300e+00 9.998217e-01
-1.876400e+00 9.998216e-01
-1.876500e+00 9.998215e-01
-1.876600e+00 9.998214e-01
-1.876700e+00 9.998213e-01
-1.876800e+00 9.998212e-01
-1.876900e+00 9.998211e-01
-1.877000e+00 9.998210e-01
-1.877100e+00 9.998209e-01
-1.877200e+00 9.998208e-01
-1.877300e+00 9.998207e-01
-1.877400e+00 9.998206e-01
-1.877500e+00 9.998205e-01
-1.877600e+00 9.998204e-01
-1.877700e+00 9.998203e-01
-1.877800e+00 9.998202e-01
-1.877900e+00 9.998201e-01
-1.878000e+00 9.998200e-01
-1.878100e+00 9.998199e-01
-1.878200e+00 9.998198e-01
-1.878300e+00 9.998198e-01
-1.878400e+00 9.998197e-01
-1.878500e+00 9.998196e-01
-1.878600e+00 9.998195e-01
-1.878700e+00 9.998194e-01
-1.878800e+00 9.998193e-01
-1.878900e+00 9.998192e-01
-1.879000e+00 9.998191e-01
-1.879100e+00 9.998190e-01
-1.879200e+00 9.998189e-01
-1.879300e+00 9.998188e-01
-1.879400e+00 9.998187e-01
-1.879500e+00 9.998186e-01
-1.879600e+00 9.998185e-01
-1.879700e+00 9.998184e-01
-1.879800e+00 9.998183e-01
-1.879900e+00 9.998182e-01
-1.880000e+00 9.998181e-01
-1.880100e+00 9.998180e-01
-1.880200e+00 9.998179e-01
-1.880300e+00 9.998178e-01
-1.880400e+00 9.998177e-01
-1.880500e+00 9.998176e-01
-1.880600e+00 9.998175e-01
-1.880700e+00 9.998174e-01
-1.880800e+00 9.998173e-01
-1.880900e+00 9.998172e-01
-1.881000e+00 9.998171e-01
-1.881100e+00 9.998170e-01
-1.881200e+00 9.998169e-01
-1.881300e+00 9.998168e-01
-1.881400e+00 9.998167e-01
-1.881500e+00 9.998166e-01
-1.881600e+00 9.998165e-01
-1.881700e+00 9.998164e-01
-1.881800e+00 9.998163e-01
-1.881900e+00 9.998162e-01
-1.882000e+00 9.998161e-01
-1.882100e+00 9.998160e-01
-1.882200e+00 9.998159e-01
-1.882300e+00 9.998158e-01
-1.882400e+00 9.998157e-01
-1.882500e+00 9.998156e-01
-1.882600e+00 9.998155e-01
-1.882700e+00 9.998154e-01
-1.882800e+00 9.998153e-01
-1.882900e+00 9.998152e-01
-1.883000e+00 9.998151e-01
-1.883100e+00 9.998150e-01
-1.883200e+00 9.998149e-01
-1.883300e+00 9.998148e-01
-1.883400e+00 9.998147e-01
-1.883500e+00 9.998146e-01
-1.883600e+00 9.998145e-01
-1.883700e+00 9.998144e-01
-1.883800e+00 9.998143e-01
-1.883900e+00 9.998142e-01
-1.884000e+00 9.998141e-01
-1.884100e+00 9.998140e-01
-1.884200e+00 9.998139e-01
-1.884300e+00 9.998138e-01
-1.884400e+00 9.998137e-01
-1.884500e+00 9.998136e-01
-1.884600e+00 9.998135e-01
-1.884700e+00 9.998134e-01
-1.884800e+00 9.998133e-01
-1.884900e+00 9.998132e-01
-1.885000e+00 9.998131e-01
-1.885100e+00 9.998130e-01
-1.885200e+00 9.998129e-01
-1.885300e+00 9.998128e-01
-1.885400e+00 9.998127e-01
-1.885500e+00 9.998126e-01
-1.885600e+00 9.998125e-01
-1.885700e+00 9.998124e-01
-1.885800e+00 9.998123e-01
-1.885900e+00 9.998122e-01
-1.886000e+00 9.998121e-01
-1.886100e+00 9.998120e-01
-1.886200e+00 9.998119e-01
-1.886300e+00 9.998118e-01
-1.886400e+00 9.998117e-01
-1.886500e+00 9.998116e-01
-1.886600e+00 9.998115e-01
-1.886700e+00 9.998114e-01
-1.886800e+00 9.998113e-01
-1.886900e+00 9.998112e-01
-1.887000e+00 9.998111e-01
-1.887100e+00 9.998110e-01
-1.887200e+00 9.998109e-01
-1.887300e+00 9.998108e-01
-1.887400e+00 9.998107e-01
-1.887500e+00 9.998106e-01
-1.887600e+00 9.998105e-01
-1.887700e+00 9.998104e-01
-1.887800e+00 9.998103e-01
-1.887900e+00 9.998102e-01
-1.888000e+00 9.998101e-01
-1.888100e+00 9.998100e-01
-1.888200e+00 9.998099e-01
-1.888300e+00 9.998098e-01
-1.888400e+00 9.998097e-01
-1.888500e+00 9.998096e-01
-1.888600e+00 9.998095e-01
-1.888700e+00 9.998094e-01
-1.888800e+00 9.998093e-01
-1.888900e+00 9.998092e-01
-1.889000e+00 9.998091e-01
-1.889100e+00 9.998090e-01
-1.889200e+00 9.998089e-01
-1.889300e+00 9.998088e-01
-1.889400e+00 9.998087e-01
-1.889500e+00 9.998086e-01
-1.889600e+00 9.998085e-01
-1.889700e+00 9.998084e-01
-1.889800e+00 9.998083e-01
-1.889900e+00 9.998082e-01
-1.890000e+00 9.998081e-01
-1.890100e+00 9.998080e-01
-1.890200e+00 9.998079e-01
-1.890300e+00 9.998078e-01
-1.890400e+00 9.998077e-01
-1.890500e+00 9.998076e-01
-1.890600e+00 9.998075e-01
-1.890700e+00 9.998074e-01
-1.890800e+00 9.998073e-01
-1.890900e+00 9.998072e-01
-1.891000e+00 9.998071e-01
-1.891100e+00 9.998070e-01
-1.891200e+00 9.998069e-01
-1.891300e+00 9.998068e-01
-1.891400e+00 9.998067e-01
-1.891500e+00 9.998065e-01
-1.891600e+00 9.998064e-01
-1.891700e+00 9.998063e-01
-1.891800e+00 9.998062e-01
-1.891900e+00 9.998061e-01
-1.892000e+00 9.998060e-01
-1.892100e+00 9.998059e-01
-1.892200e+00 9.998058e-01
-1.892300e+00 9.998057e-01
-1.892400e+00 9.998056e-01
-1.892500e+00 9.998055e-01
-1.892600e+00 9.998054e-01
-1.892700e+00 9.998053e-01
-1.892800e+00 9.998052e-01
-1.892900e+00 9.998051e-01
-1.893000e+00 9.998050e-01
-1.893100e+00 9.998049e-01
-1.893200e+00 9.998048e-01
-1.893300e+00 9.998047e-01
-1.893400e+00 9.998046e-01
-1.893500e+00 9.998045e-01
-1.893600e+00 9.998044e-01
-1.893700e+00 9.998043e-01
-1.893800e+00 9.998042e-01
-1.893900e+00 9.998041e-01
-1.894000e+00 9.998040e-01
-1.894100e+00 9.998039e-01
-1.894200e+00 9.998038e-01
-1.894300e+00 9.998037e-01
-1.894400e+00 9.998036e-01
-1.894500e+00 9.998035e-01
-1.894600e+00 9.998034e-01
-1.894700e+00 9.998033e-01
-1.894800e+00 9.998032e-01
-1.894900e+00 9.998031e-01
-1.895000e+00 9.998030e-01
-1.895100e+00 9.998028e-01
-1.895200e+00 9.998027e-01
-1.895300e+00 9.998026e-01
-1.895400e+00 9.998025e-01
-1.895500e+00 9.998024e-01
-1.895600e+00 9.998023e-01
-1.895700e+00 9.998022e-01
-1.895800e+00 9.998021e-01
-1.895900e+00 9.998020e-01
-1.896000e+00 9.998019e-01
-1.896100e+00 9.998018e-01
-1.896200e+00 9.998017e-01
-1.896300e+00 9.998016e-01
-1.896400e+00 9.998015e-01
-1.896500e+00 9.998014e-01
-1.896600e+00 9.998013e-01
-1.896700e+00 9.998012e-01
-1.896800e+00 9.998011e-01
-1.896900e+00 9.998010e-01
-1.897000e+00 9.998009e-01
-1.897100e+00 9.998008e-01
-1.897200e+00 9.998007e-01
-1.897300e+00 9.998006e-01
-1.897400e+00 9.998005e-01
-1.897500e+00 9.998004e-01
-1.897600e+00 9.998002e-01
-1.897700e+00 9.998001e-01
-1.897800e+00 9.998000e-01
-1.897900e+00 9.997999e-01
-1.898000e+00 9.997998e-01
-1.898100e+00 9.997997e-01
-1.898200e+00 9.997996e-01
-1.898300e+00 9.997995e-01
-1.898400e+00 9.997994e-01
-1.898500e+00 9.997993e-01
-1.898600e+00 9.997992e-01
-1.898700e+00 9.997991e-01
-1.898800e+00 9.997990e-01
-1.898900e+00 9.997989e-01
-1.899000e+00 9.997988e-01
-1.899100e+00 9.997987e-01
-1.899200e+00 9.997986e-01
-1.899300e+00 9.997985e-01
-1.899400e+00 9.997984e-01
-1.899500e+00 9.997983e-01
-1.899600e+00 9.997982e-01
-1.899700e+00 9.997981e-01
-1.899800e+00 9.997979e-01
-1.899900e+00 9.997978e-01
-1.900000e+00 9.997977e-01
-1.900100e+00 9.997976e-01
-1.900200e+00 9.997975e-01
-1.900300e+00 9.997974e-01
-1.900400e+00 9.997973e-01
-1.900500e+00 9.997972e-01
-1.900600e+00 9.997971e-01
-1.900700e+00 9.997970e-01
-1.900800e+00 9.997969e-01
-1.900900e+00 9.997968e-01
-1.901000e+00 9.997967e-01
-1.901100e+00 9.997966e-01
-1.901200e+00 9.997965e-01
-1.901300e+00 9.997964e-01
-1.901400e+00 9.997963e-01
-1.901500e+00 9.997962e-01
-1.901600e+00 9.997960e-01
-1.901700e+00 9.997959e-01
-1.901800e+00 9.997958e-01
-1.901900e+00 9.997957e-01
-1.902000e+00 9.997956e-01
-1.902100e+00 9.997955e-01
-1.902200e+00 9.997954e-01
-1.902300e+00 9.997953e-01
-1.902400e+00 9.997952e-01
-1.902500e+00 9.997951e-01
-1.902600e+00 9.997950e-01
-1.902700e+00 9.997949e-01
-1.902800e+00 9.997948e-01
-1.902900e+00 9.997947e-01
-1.903000e+00 9.997946e-01
-1.903100e+00 9.997945e-01
-1.903200e+00 9.997944e-01
-1.903300e+00 9.997942e-01
-1.903400e+00 9.997941e-01
-1.903500e+00 9.997940e-01
-1.903600e+00 9.997939e-01
-1.903700e+00 9.997938e-01
-1.903800e+00 9.997937e-01
-1.903900e+00 9.997936e-01
-1.904000e+00 9.997935e-01
-1.904100e+00 9.997934e-01
-1.904200e+00 9.997933e-01
-1.904300e+00 9.997932e-01
-1.904400e+00 9.997931e-01
-1.904500e+00 9.997930e-01
-1.904600e+00 9.997929e-01
-1.904700e+00 9.997928e-01
-1.904800e+00 9.997926e-01
-1.904900e+00 9.997925e-01
-1.905000e+00 9.997924e-01
-1.905100e+00 9.997923e-01
-1.905200e+00 9.997922e-01
-1.905300e+00 9.997921e-01
-1.905400e+00 9.997920e-01
-1.905500e+00 9.997919e-01
-1.905600e+00 9.997918e-01
-1.905700e+00 9.997917e-01
-1.905800e+00 9.997916e-01
-1.905900e+00 9.997915e-01
-1.906000e+00 9.997914e-01
-1.906100e+00 9.997913e-01
-1.906200e+00 9.997912e-01
-1.906300e+00 9.997910e-01
-1.906400e+00 9.997909e-01
-1.906500e+00 9.997908e-01
-1.906600e+00 9.997907e-01
-1.906700e+00 9.997906e-01
-1.906800e+00 9.997905e-01
-1.906900e+00 9.997904e-01
-1.907000e+00 9.997903e-01
-1.907100e+00 9.997902e-01
-1.907200e+00 9.997901e-01
-1.907300e+00 9.997900e-01
-1.907400e+00 9.997899e-01
-1.907500e+00 9.997898e-01
-1.907600e+00 9.997896e-01
-1.907700e+00 9.997895e-01
-1.907800e+00 9.997894e-01
-1.907900e+00 9.997893e-01
-1.908000e+00 9.997892e-01
-1.908100e+00 9.997891e-01
-1.908200e+00 9.997890e-01
-1.908300e+00 9.997889e-01
-1.908400e+00 9.997888e-01
-1.908500e+00 9.997887e-01
-1.908600e+00 9.997886e-01
-1.908700e+00 9.997885e-01
-1.908800e+00 9.997883e-01
-1.908900e+00 9.997882e-01
-1.909000e+00 9.997881e-01
-1.909100e+00 9.997880e-01
-1.909200e+00 9.997879e-01
-1.909300e+00 9.997878e-01
-1.909400e+00 9.997877e-01
-1.909500e+00 9.997876e-01
-1.909600e+00 9.997875e-01
-1.909700e+00 9.997874e-01
-1.909800e+00 9.997873e-01
-1.909900e+00 9.997872e-01
-1.910000e+00 9.997870e-01
-1.910100e+00 9.997869e-01
-1.910200e+00 9.997868e-01
-1.910300e+00 9.997867e-01
-1.910400e+00 9.997866e-01
-1.910500e+00 9.997865e-01
-1.910600e+00 9.997864e-01
-1.910700e+00 9.997863e-01
-1.910800e+00 9.997862e-01
-1.910900e+00 9.997861e-01
-1.911000e+00 9.997860e-01
-1.911100e+00 9.997859e-01
-1.911200e+00 9.997857e-01
-1.911300e+00 9.997856e-01
-1.911400e+00 9.997855e-01
-1.911500e+00 9.997854e-01
-1.911600e+00 9.997853e-01
-1.911700e+00 9.997852e-01
-1.911800e+00 9.997851e-01
-1.911900e+00 9.997850e-01
-1.912000e+00 9.997849e-01
-1.912100e+00 9.997848e-01
-1.912200e+00 9.997847e-01
-1.912300e+00 9.997845e-01
-1.912400e+00 9.997844e-01
-1.912500e+00 9.997843e-01
-1.912600e+00 9.997842e-01
-1.912700e+00 9.997841e-01
-1.912800e+00 9.997840e-01
-1.912900e+00 9.997839e-01
-1.913000e+00 9.997838e-01
-1.913100e+00 9.997837e-01
-1.913200e+00 9.997836e-01
-1.913300e+00 9.997834e-01
-1.913400e+00 9.997833e-01
-1.913500e+00 9.997832e-01
-1.913600e+00 9.997831e-01
-1.913700e+00 9.997830e-01
-1.913800e+00 9.997829e-01
-1.913900e+00 9.997828e-01
-1.914000e+00 9.997827e-01
-1.914100e+00 9.997826e-01
-1.914200e+00 9.997825e-01
-1.914300e+00 9.997823e-01
-1.914400e+00 9.997822e-01
-1.914500e+00 9.997821e-01
-1.914600e+00 9.997820e-01
-1.914700e+00 9.997819e-01
-1.914800e+00 9.997818e-01
-1.914900e+00 9.997817e-01
-1.915000e+00 9.997816e-01
-1.915100e+00 9.997815e-01
-1.915200e+00 9.997814e-01
-1.915300e+00 9.997812e-01
-1.915400e+00 9.997811e-01
-1.915500e+00 9.997810e-01
-1.915600e+00 9.997809e-01
-1.915700e+00 9.997808e-01
-1.915800e+00 9.997807e-01
-1.915900e+00 9.997806e-01
-1.916000e+00 9.997805e-01
-1.916100e+00 9.997804e-01
-1.916200e+00 9.997802e-01
-1.916300e+00 9.997801e-01
-1.916400e+00 9.997800e-01
-1.916500e+00 9.997799e-01
-1.916600e+00 9.997798e-01
-1.916700e+00 9.997797e-01
-1.916800e+00 9.997796e-01
-1.916900e+00 9.997795e-01
-1.917000e+00 9.997794e-01
-1.917100e+00 9.997793e-01
-1.917200e+00 9.997791e-01
-1.917300e+00 9.997790e-01
-1.917400e+00 9.997789e-01
-1.917500e+00 9.997788e-01
-1.917600e+00 9.997787e-01
-1.917700e+00 9.997786e-01
-1.917800e+00 9.997785e-01
-1.917900e+00 9.997784e-01
-1.918000e+00 9.997783e-01
-1.918100e+00 9.997781e-01
-1.918200e+00 9.997780e-01
-1.918300e+00 9.997779e-01
-1.918400e+00 9.997778e-01
-1.918500e+00 9.997777e-01
-1.918600e+00 9.997776e-01
-1.918700e+00 9.997775e-01
-1.918800e+00 9.997774e-01
-1.918900e+00 9.997772e-01
-1.919000e+00 9.997771e-01
-1.919100e+00 9.997770e-01
-1.919200e+00 9.997769e-01
-1.919300e+00 9.997768e-01
-1.919400e+00 9.997767e-01
-1.919500e+00 9.997766e-01
-1.919600e+00 9.997765e-01
-1.919700e+00 9.997764e-01
-1.919800e+00 9.997762e-01
-1.919900e+00 9.997761e-01
-1.920000e+00 9.997760e-01
-1.920100e+00 9.997759e-01
-1.920200e+00 9.997758e-01
-1.920300e+00 9.997757e-01
-1.920400e+00 9.997756e-01
-1.920500e+00 9.997755e-01
-1.920600e+00 9.997753e-01
-1.920700e+00 9.997752e-01
-1.920800e+00 9.997751e-01
-1.920900e+00 9.997750e-01
-1.921000e+00 9.997749e-01
-1.921100e+00 9.997748e-01
-1.921200e+00 9.997747e-01
-1.921300e+00 9.997746e-01
-1.921400e+00 9.997744e-01
-1.921500e+00 9.997743e-01
-1.921600e+00 9.997742e-01
-1.921700e+00 9.997741e-01
-1.921800e+00 9.997740e-01
-1.921900e+00 9.997739e-01
-1.922000e+00 9.997738e-01
-1.922100e+00 9.997737e-01
-1.922200e+00 9.997735e-01
-1.922300e+00 9.997734e-01
-1.922400e+00 9.997733e-01
-1.922500e+00 9.997732e-01
-1.922600e+00 9.997731e-01
-1.922700e+00 9.997730e-01
-1.922800e+00 9.997729e-01
-1.922900e+00 9.997728e-01
-1.923000e+00 9.997726e-01
-1.923100e+00 9.997725e-01
-1.923200e+00 9.997724e-01
-1.923300e+00 9.997723e-01
-1.923400e+00 9.997722e-01
-1.923500e+00 9.997721e-01
-1.923600e+00 9.997720e-01
-1.923700e+00 9.997718e-01
-1.923800e+00 9.997717e-01
-1.923900e+00 9.997716e-01
-1.924000e+00 9.997715e-01
-1.924100e+00 9.997714e-01
-1.924200e+00 9.997713e-01
-1.924300e+00 9.997712e-01
-1.924400e+00 9.997711e-01
-1.924500e+00 9.997709e-01
-1.924600e+00 9.997708e-01
-1.924700e+00 9.997707e-01
-1.924800e+00 9.997706e-01
-1.924900e+00 9.997705e-01
-1.925000e+00 9.997704e-01
-1.925100e+00 9.997703e-01
-1.925200e+00 9.997701e-01
-1.925300e+00 9.997700e-01
-1.925400e+00 9.997699e-01
-1.925500e+00 9.997698e-01
-1.925600e+00 9.997697e-01
-1.925700e+00 9.997696e-01
-1.925800e+00 9.997695e-01
-1.925900e+00 9.997693e-01
-1.926000e+00 9.997692e-01
-1.926100e+00 9.997691e-01
-1.926200e+00 9.997690e-01
-1.926300e+00 9.997689e-01
-1.926400e+00 9.997688e-01
-1.926500e+00 9.997687e-01
-1.926600e+00 9.997685e-01
-1.926700e+00 9.997684e-01
-1.926800e+00 9.997683e-01
-1.926900e+00 9.997682e-01
-1.927000e+00 9.997681e-01
-1.927100e+00 9.997680e-01
-1.927200e+00 9.997679e-01
-1.927300e+00 9.997677e-01
-1.927400e+00 9.997676e-01
-1.927500e+00 9.997675e-01
-1.927600e+00 9.997674e-01
-1.927700e+00 9.997673e-01
-1.927800e+00 9.997672e-01
-1.927900e+00 9.997671e-01
-1.928000e+00 9.997669e-01
-1.928100e+00 9.997668e-01
-1.928200e+00 9.997667e-01
-1.928300e+00 9.997666e-01
-1.928400e+00 9.997665e-01
-1.928500e+00 9.997664e-01
-1.928600e+00 9.997662e-01
-1.928700e+00 9.997661e-01
-1.928800e+00 9.997660e-01
-1.928900e+00 9.997659e-01
-1.929000e+00 9.997658e-01
-1.929100e+00 9.997657e-01
-1.929200e+00 9.997656e-01
-1.929300e+00 9.997654e-01
-1.929400e+00 9.997653e-01
-1.929500e+00 9.997652e-01
-1.929600e+00 9.997651e-01
-1.929700e+00 9.997650e-01
-1.929800e+00 9.997649e-01
-1.929900e+00 9.997648e-01
-1.930000e+00 9.997646e-01
-1.930100e+00 9.997645e-01
-1.930200e+00 9.997644e-01
-1.930300e+00 9.997643e-01
-1.930400e+00 9.997642e-01
-1.930500e+00 9.997641e-01
-1.930600e+00 9.997639e-01
-1.930700e+00 9.997638e-01
-1.930800e+00 9.997637e-01
-1.930900e+00 9.997636e-01
-1.931000e+00 9.997635e-01
-1.931100e+00 9.997634e-01
-1.931200e+00 9.997632e-01
-1.931300e+00 9.997631e-01
-1.931400e+00 9.997630e-01
-1.931500e+00 9.997629e-01
-1.931600e+00 9.997628e-01
-1.931700e+00 9.997627e-01
-1.931800e+00 9.997625e-01
-1.931900e+00 9.997624e-01
-1.932000e+00 9.997623e-01
-1.932100e+00 9.997622e-01
-1.932200e+00 9.997621e-01
-1.932300e+00 9.997620e-01
-1.932400e+00 9.997619e-01
-1.932500e+00 9.997617e-01
-1.932600e+00 9.997616e-01
-1.932700e+00 9.997615e-01
-1.932800e+00 9.997614e-01
-1.932900e+00 9.997613e-01
-1.933000e+00 9.997612e-01
-1.933100e+00 9.997610e-01
-1.933200e+00 9.997609e-01
-1.933300e+00 9.997608e-01
-1.933400e+00 9.997607e-01
-1.933500e+00 9.997606e-01
-1.933600e+00 9.997605e-01
-1.933700e+00 9.997603e-01
-1.933800e+00 9.997602e-01
-1.933900e+00 9.997601e-01
-1.934000e+00 9.997600e-01
-1.934100e+00 9.997599e-01
-1.934200e+00 9.997597e-01
-1.934300e+00 9.997596e-01
-1.934400e+00 9.997595e-01
-1.934500e+00 9.997594e-01
-1.934600e+00 9.997593e-01
-1.934700e+00 9.997592e-01
-1.934800e+00 9.997590e-01
-1.934900e+00 9.997589e-01
-1.935000e+00 9.997588e-01
-1.935100e+00 9.997587e-01
-1.935200e+00 9.997586e-01
-1.935300e+00 9.997585e-01
-1.935400e+00 9.997583e-01
-1.935500e+00 9.997582e-01
-1.935600e+00 9.997581e-01
-1.935700e+00 9.997580e-01
-1.935800e+00 9.997579e-01
-1.935900e+00 9.997578e-01
-1.936000e+00 9.997576e-01
-1.936100e+00 9.997575e-01
-1.936200e+00 9.997574e-01
-1.936300e+00 9.997573e-01
-1.936400e+00 9.997572e-01
-1.936500e+00 9.997570e-01
-1.936600e+00 9.997569e-01
-1.936700e+00 9.997568e-01
-1.936800e+00 9.997567e-01
-1.936900e+00 9.997566e-01
-1.937000e+00 9.997565e-01
-1.937100e+00 9.997563e-01
-1.937200e+00 9.997562e-01
-1.937300e+00 9.997561e-01
-1.937400e+00 9.997560e-01
-1.937500e+00 9.997559e-01
-1.937600e+00 9.997557e-01
-1.937700e+00 9.997556e-01
-1.937800e+00 9.997555e-01
-1.937900e+00 9.997554e-01
-1.938000e+00 9.997553e-01
-1.938100e+00 9.997552e-01
-1.938200e+00 9.997550e-01
-1.938300e+00 9.997549e-01
-1.938400e+00 9.997548e-01
-1.938500e+00 9.997547e-01
-1.938600e+00 9.997546e-01
-1.938700e+00 9.997544e-01
-1.938800e+00 9.997543e-01
-1.938900e+00 9.997542e-01
-1.939000e+00 9.997541e-01
-1.939100e+00 9.997540e-01
-1.939200e+00 9.997539e-01
-1.939300e+00 9.997537e-01
-1.939400e+00 9.997536e-01
-1.939500e+00 9.997535e-01
-1.939600e+00 9.997534e-01
-1.939700e+00 9.997533e-01
-1.939800e+00 9.997531e-01
-1.939900e+00 9.997530e-01
-1.940000e+00 9.997529e-01
-1.940100e+00 9.997528e-01
-1.940200e+00 9.997527e-01
-1.940300e+00 9.997525e-01
-1.940400e+00 9.997524e-01
-1.940500e+00 9.997523e-01
-1.940600e+00 9.997522e-01
-1.940700e+00 9.997521e-01
-1.940800e+00 9.997519e-01
-1.940900e+00 9.997518e-01
-1.941000e+00 9.997517e-01
-1.941100e+00 9.997516e-01
-1.941200e+00 9.997515e-01
-1.941300e+00 9.997513e-01
-1.941400e+00 9.997512e-01
-1.941500e+00 9.997511e-01
-1.941600e+00 9.997510e-01
-1.941700e+00 9.997509e-01
-1.941800e+00 9.997508e-01
-1.941900e+00 9.997506e-01
-1.942000e+00 9.997505e-01
-1.942100e+00 9.997504e-01
-1.942200e+00 9.997503e-01
-1.942300e+00 9.997502e-01
-1.942400e+00 9.997500e-01
-1.942500e+00 9.997499e-01
-1.942600e+00 9.997498e-01
-1.942700e+00 9.997497e-01
-1.942800e+00 9.997496e-01
-1.942900e+00 9.997494e-01
-1.943000e+00 9.997493e-01
-1.943100e+00 9.997492e-01
-1.943200e+00 9.997491e-01
-1.943300e+00 9.997490e-01
-1.943400e+00 9.997488e-01
-1.943500e+00 9.997487e-01
-1.943600e+00 9.997486e-01
-1.943700e+00 9.997485e-01
-1.943800e+00 9.997483e-01
-1.943900e+00 9.997482e-01
-1.944000e+00 9.997481e-01
-1.944100e+00 9.997480e-01
-1.944200e+00 9.997479e-01
-1.944300e+00 9.997477e-01
-1.944400e+00 9.997476e-01
-1.944500e+00 9.997475e-01
-1.944600e+00 9.997474e-01
-1.944700e+00 9.997473e-01
-1.944800e+00 9.997471e-01
-1.944900e+00 9.997470e-01
-1.945000e+00 9.997469e-01
-1.945100e+00 9.997468e-01
-1.945200e+00 9.997467e-01
-1.945300e+00 9.997465e-01
-1.945400e+00 9.997464e-01
-1.945500e+00 9.997463e-01
-1.945600e+00 9.997462e-01
-1.945700e+00 9.997461e-01
-1.945800e+00 9.997459e-01
-1.945900e+00 9.997458e-01
-1.946000e+00 9.997457e-01
-1.946100e+00 9.997456e-01
-1.946200e+00 9.997454e-01
-1.946300e+00 9.997453e-01
-1.946400e+00 9.997452e-01
-1.946500e+00 9.997451e-01
-1.946600e+00 9.997450e-01
-1.946700e+00 9.997448e-01
-1.946800e+00 9.997447e-01
-1.946900e+00 9.997446e-01
-1.947000e+00 9.997445e-01
-1.947100e+00 9.997444e-01
-1.947200e+00 9.997442e-01
-1.947300e+00 9.997441e-01
-1.947400e+00 9.997440e-01
-1.947500e+00 9.997439e-01
-1.947600e+00 9.997437e-01
-1.947700e+00 9.997436e-01
-1.947800e+00 9.997435e-01
-1.947900e+00 9.997434e-01
-1.948000e+00 9.997433e-01
-1.948100e+00 9.997431e-01
-1.948200e+00 9.997430e-01
-1.948300e+00 9.997429e-01
-1.948400e+00 9.997428e-01
-1.948500e+00 9.997426e-01
-1.948600e+00 9.997425e-01
-1.948700e+00 9.997424e-01
-1.948800e+00 9.997423e-01
-1.948900e+00 9.997422e-01
-1.949000e+00 9.997420e-01
-1.949100e+00 9.997419e-01
-1.949200e+00 9.997418e-01
-1.949300e+00 9.997417e-01
-1.949400e+00 9.997415e-01
-1.949500e+00 9.997414e-01
-1.949600e+00 9.997413e-01
-1.949700e+00 9.997412e-01
-1.949800e+00 9.997411e-01
-1.949900e+00 9.997409e-01
-1.950000e+00 9.997408e-01
-1.950100e+00 9.997407e-01
-1.950200e+00 9.997406e-01
-1.950300e+00 9.997404e-01
-1.950400e+00 9.997403e-01
-1.950500e+00 9.997402e-01
-1.950600e+00 9.997401e-01
-1.950700e+00 9.997400e-01
-1.950800e+00 9.997398e-01
-1.950900e+00 9.997397e-01
-1.951000e+00 9.997396e-01
-1.951100e+00 9.997395e-01
-1.951200e+00 9.997393e-01
-1.951300e+00 9.997392e-01
-1.951400e+00 9.997391e-01
-1.951500e+00 9.997390e-01
-1.951600e+00 9.997388e-01
-1.951700e+00 9.997387e-01
-1.951800e+00 9.997386e-01
-1.951900e+00 9.997385e-01
-1.952000e+00 9.997384e-01
-1.952100e+00 9.997382e-01
-1.952200e+00 9.997381e-01
-1.952300e+00 9.997380e-01
-1.952400e+00 9.997379e-01
-1.952500e+00 9.997377e-01
-1.952600e+00 9.997376e-01
-1.952700e+00 9.997375e-01
-1.952800e+00 9.997374e-01
-1.952900e+00 9.997372e-01
-1.953000e+00 9.997371e-01
-1.953100e+00 9.997370e-01
-1.953200e+00 9.997369e-01
-1.953300e+00 9.997367e-01
-1.953400e+00 9.997366e-01
-1.953500e+00 9.997365e-01
-1.953600e+00 9.997364e-01
-1.953700e+00 9.997362e-01
-1.953800e+00 9.997361e-01
-1.953900e+00 9.997360e-01
-1.954000e+00 9.997359e-01
-1.954100e+00 9.997358e-01
-1.954200e+00 9.997356e-01
-1.954300e+00 9.997355e-01
-1.954400e+00 9.997354e-01
-1.954500e+00 9.997353e-01
-1.954600e+00 9.997351e-01
-1.954700e+00 9.997350e-01
-1.954800e+00 9.997349e-01
-1.954900e+00 9.997348e-01
-1.955000e+00 9.997346e-01
-1.955100e+00 9.997345e-01
-1.955200e+00 9.997344e-01
-1.955300e+00 9.997343e-01
-1.955400e+00 9.997341e-01
-1.955500e+00 9.997340e-01
-1.955600e+00 9.997339e-01
-1.955700e+00 9.997338e-01
-1.955800e+00 9.997336e-01
-1.955900e+00 9.997335e-01
-1.956000e+00 9.997334e-01
-1.956100e+00 9.997333e-01
-1.956200e+00 9.997331e-01
-1.956300e+00 9.997330e-01
-1.956400e+00 9.997329e-01
-1.956500e+00 9.997328e-01
-1.956600e+00 9.997326e-01
-1.956700e+00 9.997325e-01
-1.956800e+00 9.997324e-01
-1.956900e+00 9.997323e-01
-1.957000e+00 9.997321e-01
-1.957100e+00 9.997320e-01
-1.957200e+00 9.997319e-01
-1.957300e+00 9.997318e-01
-1.957400e+00 9.997316e-01
-1.957500e+00 9.997315e-01
-1.957600e+00 9.997314e-01
-1.957700e+00 9.997313e-01
-1.957800e+00 9.997311e-01
-1.957900e+00 9.997310e-01
-1.958000e+00 9.997309e-01
-1.958100e+00 9.997308e-01
-1.958200e+00 9.997306e-01
-1.958300e+00 9.997305e-01
-1.958400e+00 9.997304e-01
-1.958500e+00 9.997303e-01
-1.958600e+00 9.997301e-01
-1.958700e+00 9.997300e-01
-1.958800e+00 9.997299e-01
-1.958900e+00 9.997298e-01
-1.959000e+00 9.997296e-01
-1.959100e+00 9.997295e-01
-1.959200e+00 9.997294e-01
-1.959300e+00 9.997292e-01
-1.959400e+00 9.997291e-01
-1.959500e+00 9.997290e-01
-1.959600e+00 9.997289e-01
-1.959700e+00 9.997287e-01
-1.959800e+00 9.997286e-01
-1.959900e+00 9.997285e-01
-1.960000e+00 9.997284e-01
-1.960100e+00 9.997282e-01
-1.960200e+00 9.997281e-01
-1.960300e+00 9.997280e-01
-1.960400e+00 9.997279e-01
-1.960500e+00 9.997277e-01
-1.960600e+00 9.997276e-01
-1.960700e+00 9.997275e-01
-1.960800e+00 9.997274e-01
-1.960900e+00 9.997272e-01
-1.961000e+00 9.997271e-01
-1.961100e+00 9.997270e-01
-1.961200e+00 9.997268e-01
-1.961300e+00 9.997267e-01
-1.961400e+00 9.997266e-01
-1.961500e+00 9.997265e-01
-1.961600e+00 9.997263e-01
-1.961700e+00 9.997262e-01
-1.961800e+00 9.997261e-01
-1.961900e+00 9.997260e-01
-1.962000e+00 9.997258e-01
-1.962100e+00 9.997257e-01
-1.962200e+00 9.997256e-01
-1.962300e+00 9.997255e-01
-1.962400e+00 9.997253e-01
-1.962500e+00 9.997252e-01
-1.962600e+00 9.997251e-01
-1.962700e+00 9.997249e-01
-1.962800e+00 9.997248e-01
-1.962900e+00 9.997247e-01
-1.963000e+00 9.997246e-01
-1.963100e+00 9.997244e-01
-1.963200e+00 9.997243e-01
-1.963300e+00 9.997242e-01
-1.963400e+00 9.997241e-01
-1.963500e+00 9.997239e-01
-1.963600e+00 9.997238e-01
-1.963700e+00 9.997237e-01
-1.963800e+00 9.997235e-01
-1.963900e+00 9.997234e-01
-1.964000e+00 9.997233e-01
-1.964100e+00 9.997232e-01
-1.964200e+00 9.997230e-01
-1.964300e+00 9.997229e-01
-1.964400e+00 9.997228e-01
-1.964500e+00 9.997226e-01
-1.964600e+00 9.997225e-01
-1.964700e+00 9.997224e-01
-1.964800e+00 9.997223e-01
-1.964900e+00 9.997221e-01
-1.965000e+00 9.997220e-01
-1.965100e+00 9.997219e-01
-1.965200e+00 9.997218e-01
-1.965300e+00 9.997216e-01
-1.965400e+00 9.997215e-01
-1.965500e+00 9.997214e-01
-1.965600e+00 9.997212e-01
-1.965700e+00 9.997211e-01
-1.965800e+00 9.997210e-01
-1.965900e+00 9.997209e-01
-1.966000e+00 9.997207e-01
-1.966100e+00 9.997206e-01
-1.966200e+00 9.997205e-01
-1.966300e+00 9.997203e-01
-1.966400e+00 9.997202e-01
-1.966500e+00 9.997201e-01
-1.966600e+00 9.997200e-01
-1.966700e+00 9.997198e-01
-1.966800e+00 9.997197e-01
-1.966900e+00 9.997196e-01
-1.967000e+00 9.997194e-01
-1.967100e+00 9.997193e-01
-1.967200e+00 9.997192e-01
-1.967300e+00 9.997191e-01
-1.967400e+00 9.997189e-01
-1.967500e+00 9.997188e-01
-1.967600e+00 9.997187e-01
-1.967700e+00 9.997185e-01
-1.967800e+00 9.997184e-01
-1.967900e+00 9.997183e-01
-1.968000e+00 9.997181e-01
-1.968100e+00 9.997180e-01
-1.968200e+00 9.997179e-01
-1.968300e+00 9.997178e-01
-1.968400e+00 9.997176e-01
-1.968500e+00 9.997175e-01
-1.968600e+00 9.997174e-01
-1.968700e+00 9.997172e-01
-1.968800e+00 9.997171e-01
-1.968900e+00 9.997170e-01
-1.969000e+00 9.997169e-01
-1.969100e+00 9.997167e-01
-1.969200e+00 9.997166e-01
-1.969300e+00 9.997165e-01
-1.969400e+00 9.997163e-01
-1.969500e+00 9.997162e-01
-1.969600e+00 9.997161e-01
-1.969700e+00 9.997159e-01
-1.969800e+00 9.997158e-01
-1.969900e+00 9.997157e-01
-1.970000e+00 9.997156e-01
-1.970100e+00 9.997154e-01
-1.970200e+00 9.997153e-01
-1.970300e+00 9.997152e-01
-1.970400e+00 9.997150e-01
-1.970500e+00 9.997149e-01
-1.970600e+00 9.997148e-01
-1.970700e+00 9.997146e-01
-1.970800e+00 9.997145e-01
-1.970900e+00 9.997144e-01
-1.971000e+00 9.997143e-01
-1.971100e+00 9.997141e-01
-1.971200e+00 9.997140e-01
-1.971300e+00 9.997139e-01
-1.971400e+00 9.997137e-01
-1.971500e+00 9.997136e-01
-1.971600e+00 9.997135e-01
-1.971700e+00 9.997133e-01
-1.971800e+00 9.997132e-01
-1.971900e+00 9.997131e-01
-1.972000e+00 9.997130e-01
-1.972100e+00 9.997128e-01
-1.972200e+00 9.997127e-01
-1.972300e+00 9.997126e-01
-1.972400e+00 9.997124e-01
-1.972500e+00 9.997123e-01
-1.972600e+00 9.997122e-01
-1.972700e+00 9.997120e-01
-1.972800e+00 9.997119e-01
-1.972900e+00 9.997118e-01
-1.973000e+00 9.997116e-01
-1.973100e+00 9.997115e-01
-1.973200e+00 9.997114e-01
-1.973300e+00 9.997113e-01
-1.973400e+00 9.997111e-01
-1.973500e+00 9.997110e-01
-1.973600e+00 9.997109e-01
-1.973700e+00 9.997107e-01
-1.973800e+00 9.997106e-01
-1.973900e+00 9.997105e-01
-1.974000e+00 9.997103e-01
-1.974100e+00 9.997102e-01
-1.974200e+00 9.997101e-01
-1.974300e+00 9.997099e-01
-1.974400e+00 9.997098e-01
-1.974500e+00 9.997097e-01
-1.974600e+00 9.997095e-01
-1.974700e+00 9.997094e-01
-1.974800e+00 9.997093e-01
-1.974900e+00 9.997092e-01
-1.975000e+00 9.997090e-01
-1.975100e+00 9.997089e-01
-1.975200e+00 9.997088e-01
-1.975300e+00 9.997086e-01
-1.975400e+00 9.997085e-01
-1.975500e+00 9.997084e-01
-1.975600e+00 9.997082e-01
-1.975700e+00 9.997081e-01
-1.975800e+00 9.997080e-01
-1.975900e+00 9.997078e-01
-1.976000e+00 9.997077e-01
-1.976100e+00 9.997076e-01
-1.976200e+00 9.997074e-01
-1.976300e+00 9.997073e-01
-1.976400e+00 9.997072e-01
-1.976500e+00 9.997070e-01
-1.976600e+00 9.997069e-01
-1.976700e+00 9.997068e-01
-1.976800e+00 9.997066e-01
-1.976900e+00 9.997065e-01
-1.977000e+00 9.997064e-01
-1.977100e+00 9.997062e-01
-1.977200e+00 9.997061e-01
-1.977300e+00 9.997060e-01
-1.977400e+00 9.997058e-01
-1.977500e+00 9.997057e-01
-1.977600e+00 9.997056e-01
-1.977700e+00 9.997055e-01
-1.977800e+00 9.997053e-01
-1.977900e+00 9.997052e-01
-1.978000e+00 9.997051e-01
-1.978100e+00 9.997049e-01
-1.978200e+00 9.997048e-01
-1.978300e+00 9.997047e-01
-1.978400e+00 9.997045e-01
-1.978500e+00 9.997044e-01
-1.978600e+00 9.997043e-01
-1.978700e+00 9.997041e-01
-1.978800e+00 9.997040e-01
-1.978900e+00 9.997039e-01
-1.979000e+00 9.997037e-01
-1.979100e+00 9.997036e-01
-1.979200e+00 9.997035e-01
-1.979300e+00 9.997033e-01
-1.979400e+00 9.997032e-01
-1.979500e+00 9.997031e-01
-1.979600e+00 9.997029e-01
-1.979700e+00 9.997028e-01
-1.979800e+00 9.997027e-01
-1.979900e+00 9.997025e-01
-1.980000e+00 9.997024e-01
-1.980100e+00 9.997023e-01
-1.980200e+00 9.997021e-01
-1.980300e+00 9.997020e-01
-1.980400e+00 9.997019e-01
-1.980500e+00 9.997017e-01
-1.980600e+00 9.997016e-01
-1.980700e+00 9.997015e-01
-1.980800e+00 9.997013e-01
-1.980900e+00 9.997012e-01
-1.981000e+00 9.997011e-01
-1.981100e+00 9.997009e-01
-1.981200e+00 9.997008e-01
-1.981300e+00 9.997007e-01
-1.981400e+00 9.997005e-01
-1.981500e+00 9.997004e-01
-1.981600e+00 9.997002e-01
-1.981700e+00 9.997001e-01
-1.981800e+00 9.997000e-01
-1.981900e+00 9.996998e-01
-1.982000e+00 9.996997e-01
-1.982100e+00 9.996996e-01
-1.982200e+00 9.996994e-01
-1.982300e+00 9.996993e-01
-1.982400e+00 9.996992e-01
-1.982500e+00 9.996990e-01
-1.982600e+00 9.996989e-01
-1.982700e+00 9.996988e-01
-1.982800e+00 9.996986e-01
-1.982900e+00 9.996985e-01
-1.983000e+00 9.996984e-01
-1.983100e+00 9.996982e-01
-1.983200e+00 9.996981e-01
-1.983300e+00 9.996980e-01
-1.983400e+00 9.996978e-01
-1.983500e+00 9.996977e-01
-1.983600e+00 9.996976e-01
-1.983700e+00 9.996974e-01
-1.983800e+00 9.996973e-01
-1.983900e+00 9.996972e-01
-1.984000e+00 9.996970e-01
-1.984100e+00 9.996969e-01
-1.984200e+00 9.996967e-01
-1.984300e+00 9.996966e-01
-1.984400e+00 9.996965e-01
-1.984500e+00 9.996963e-01
-1.984600e+00 9.996962e-01
-1.984700e+00 9.996961e-01
-1.984800e+00 9.996959e-01
-1.984900e+00 9.996958e-01
-1.985000e+00 9.996957e-01
-1.985100e+00 9.996955e-01
-1.985200e+00 9.996954e-01
-1.985300e+00 9.996953e-01
-1.985400e+00 9.996951e-01
-1.985500e+00 9.996950e-01
-1.985600e+00 9.996949e-01
-1.985700e+00 9.996947e-01
-1.985800e+00 9.996946e-01
-1.985900e+00 9.996944e-01
-1.986000e+00 9.996943e-01
-1.986100e+00 9.996942e-01
-1.986200e+00 9.996940e-01
-1.986300e+00 9.996939e-01
-1.986400e+00 9.996938e-01
-1.986500e+00 9.996936e-01
-1.986600e+00 9.996935e-01
-1.986700e+00 9.996934e-01
-1.986800e+00 9.996932e-01
-1.986900e+00 9.996931e-01
-1.987000e+00 9.996930e-01
-1.987100e+00 9.996928e-01
-1.987200e+00 9.996927e-01
-1.987300e+00 9.996925e-01
-1.987400e+00 9.996924e-01
-1.987500e+00 9.996923e-01
-1.987600e+00 9.996921e-01
-1.987700e+00 9.996920e-01
-1.987800e+00 9.996919e-01
-1.987900e+00 9.996917e-01
-1.988000e+00 9.996916e-01
-1.988100e+00 9.996915e-01
-1.988200e+00 9.996913e-01
-1.988300e+00 9.996912e-01
-1.988400e+00 9.996910e-01
-1.988500e+00 9.996909e-01
-1.988600e+00 9.996908e-01
-1.988700e+00 9.996906e-01
-1.988800e+00 9.996905e-01
-1.988900e+00 9.996904e-01
-1.989000e+00 9.996902e-01
-1.989100e+00 9.996901e-01
-1.989200e+00 9.996900e-01
-1.989300e+00 9.996898e-01
-1.989400e+00 9.996897e-01
-1.989500e+00 9.996895e-01
-1.989600e+00 9.996894e-01
-1.989700e+00 9.996893e-01
-1.989800e+00 9.996891e-01
-1.989900e+00 9.996890e-01
-1.990000e+00 9.996889e-01
-1.990100e+00 9.996887e-01
-1.990200e+00 9.996886e-01
-1.990300e+00 9.996884e-01
-1.990400e+00 9.996883e-01
-1.990500e+00 9.996882e-01
-1.990600e+00 9.996880e-01
-1.990700e+00 9.996879e-01
-1.990800e+00 9.996878e-01
-1.990900e+00 9.996876e-01
-1.991000e+00 9.996875e-01
-1.991100e+00 9.996873e-01
-1.991200e+00 9.996872e-01
-1.991300e+00 9.996871e-01
-1.991400e+00 9.996869e-01
-1.991500e+00 9.996868e-01
-1.991600e+00 9.996867e-01
-1.991700e+00 9.996865e-01
-1.991800e+00 9.996864e-01
-1.991900e+00 9.996862e-01
-1.992000e+00 9.996861e-01
-1.992100e+00 9.996860e-01
-1.992200e+00 9.996858e-01
-1.992300e+00 9.996857e-01
-1.992400e+00 9.996856e-01
-1.992500e+00 9.996854e-01
-1.992600e+00 9.996853e-01
-1.992700e+00 9.996851e-01
-1.992800e+00 9.996850e-01
-1.992900e+00 9.996849e-01
-1.993000e+00 9.996847e-01
-1.993100e+00 9.996846e-01
-1.993200e+00 9.996844e-01
-1.993300e+00 9.996843e-01
-1.993400e+00 9.996842e-01
-1.993500e+00 9.996840e-01
-1.993600e+00 9.996839e-01
-1.993700e+00 9.996838e-01
-1.993800e+00 9.996836e-01
-1.993900e+00 9.996835e-01
-1.994000e+00 9.996833e-01
-1.994100e+00 9.996832e-01
-1.994200e+00 9.996831e-01
-1.994300e+00 9.996829e-01
-1.994400e+00 9.996828e-01
-1.994500e+00 9.996826e-01
-1.994600e+00 9.996825e-01
-1.994700e+00 9.996824e-01
-1.994800e+00 9.996822e-01
-1.994900e+00 9.996821e-01
-1.995000e+00 9.996819e-01
-1.995100e+00 9.996818e-01
-1.995200e+00 9.996817e-01
-1.995300e+00 9.996815e-01
-1.995400e+00 9.996814e-01
-1.995500e+00 9.996813e-01
-1.995600e+00 9.996811e-01
-1.995700e+00 9.996810e-01
-1.995800e+00 9.996808e-01
-1.995900e+00 9.996807e-01
-1.996000e+00 9.996806e-01
-1.996100e+00 9.996804e-01
-1.996200e+00 9.996803e-01
-1.996300e+00 9.996801e-01
-1.996400e+00 9.996800e-01
-1.996500e+00 9.996799e-01
-1.996600e+00 9.996797e-01
-1.996700e+00 9.996796e-01
-1.996800e+00 9.996794e-01
-1.996900e+00 9.996793e-01
-1.997000e+00 9.996792e-01
-1.997100e+00 9.996790e-01
-1.997200e+00 9.996789e-01
-1.997300e+00 9.996787e-01
-1.997400e+00 9.996786e-01
-1.997500e+00 9.996785e-01
-1.997600e+00 9.996783e-01
-1.997700e+00 9.996782e-01
-1.997800e+00 9.996780e-01
-1.997900e+00 9.996779e-01
-1.998000e+00 9.996778e-01
-1.998100e+00 9.996776e-01
-1.998200e+00 9.996775e-01
-1.998300e+00 9.996773e-01
-1.998400e+00 9.996772e-01
-1.998500e+00 9.996771e-01
-1.998600e+00 9.996769e-01
-1.998700e+00 9.996768e-01
-1.998800e+00 9.996766e-01
-1.998900e+00 9.996765e-01
-1.999000e+00 9.996764e-01
-1.999100e+00 9.996762e-01
-1.999200e+00 9.996761e-01
-1.999300e+00 9.996759e-01
-1.999400e+00 9.996758e-01
-1.999500e+00 9.996757e-01
-1.999600e+00 9.996755e-01
-1.999700e+00 9.996754e-01
-1.999800e+00 9.996752e-01
-1.999900e+00 9.996751e-01
-2.000000e+00 9.996750e-01
-2.000100e+00 9.996748e-01
-2.000200e+00 9.996747e-01
-2.000300e+00 9.996745e-01
-2.000400e+00 9.996744e-01
-2.000500e+00 9.996742e-01
-2.000600e+00 9.996741e-01
-2.000700e+00 9.996740e-01
-2.000800e+00 9.996738e-01
-2.000900e+00 9.996737e-01
-2.001000e+00 9.996735e-01
-2.001100e+00 9.996734e-01
-2.001200e+00 9.996733e-01
-2.001300e+00 9.996731e-01
-2.001400e+00 9.996730e-01
-2.001500e+00 9.996728e-01
-2.001600e+00 9.996727e-01
-2.001700e+00 9.996726e-01
-2.001800e+00 9.996724e-01
-2.001900e+00 9.996723e-01
-2.002000e+00 9.996721e-01
-2.002100e+00 9.996720e-01
-2.002200e+00 9.996718e-01
-2.002300e+00 9.996717e-01
-2.002400e+00 9.996716e-01
-2.002500e+00 9.996714e-01
-2.002600e+00 9.996713e-01
-2.002700e+00 9.996711e-01
-2.002800e+00 9.996710e-01
-2.002900e+00 9.996709e-01
-2.003000e+00 9.996707e-01
-2.003100e+00 9.996706e-01
-2.003200e+00 9.996704e-01
-2.003300e+00 9.996703e-01
-2.003400e+00 9.996701e-01
-2.003500e+00 9.996700e-01
-2.003600e+00 9.996699e-01
-2.003700e+00 9.996697e-01
-2.003800e+00 9.996696e-01
-2.003900e+00 9.996694e-01
-2.004000e+00 9.996693e-01
-2.004100e+00 9.996691e-01
-2.004200e+00 9.996690e-01
-2.004300e+00 9.996689e-01
-2.004400e+00 9.996687e-01
-2.004500e+00 9.996686e-01
-2.004600e+00 9.996684e-01
-2.004700e+00 9.996683e-01
-2.004800e+00 9.996681e-01
-2.004900e+00 9.996680e-01
-2.005000e+00 9.996679e-01
-2.005100e+00 9.996677e-01
-2.005200e+00 9.996676e-01
-2.005300e+00 9.996674e-01
-2.005400e+00 9.996673e-01
-2.005500e+00 9.996671e-01
-2.005600e+00 9.996670e-01
-2.005700e+00 9.996669e-01
-2.005800e+00 9.996667e-01
-2.005900e+00 9.996666e-01
-2.006000e+00 9.996664e-01
-2.006100e+00 9.996663e-01
-2.006200e+00 9.996661e-01
-2.006300e+00 9.996660e-01
-2.006400e+00 9.996659e-01
-2.006500e+00 9.996657e-01
-2.006600e+00 9.996656e-01
-2.006700e+00 9.996654e-01
-2.006800e+00 9.996653e-01
-2.006900e+00 9.996651e-01
-2.007000e+00 9.996650e-01
-2.007100e+00 9.996649e-01
-2.007200e+00 9.996647e-01
-2.007300e+00 9.996646e-01
-2.007400e+00 9.996644e-01
-2.007500e+00 9.996643e-01
-2.007600e+00 9.996641e-01
-2.007700e+00 9.996640e-01
-2.007800e+00 9.996639e-01
-2.007900e+00 9.996637e-01
-2.008000e+00 9.996636e-01
-2.008100e+00 9.996634e-01
-2.008200e+00 9.996633e-01
-2.008300e+00 9.996631e-01
-2.008400e+00 9.996630e-01
-2.008500e+00 9.996628e-01
-2.008600e+00 9.996627e-01
-2.008700e+00 9.996626e-01
-2.008800e+00 9.996624e-01
-2.008900e+00 9.996623e-01
-2.009000e+00 9.996621e-01
-2.009100e+00 9.996620e-01
-2.009200e+00 9.996618e-01
-2.009300e+00 9.996617e-01
-2.009400e+00 9.996615e-01
-2.009500e+00 9.996614e-01
-2.009600e+00 9.996613e-01
-2.009700e+00 9.996611e-01
-2.009800e+00 9.996610e-01
-2.009900e+00 9.996608e-01
-2.010000e+00 9.996607e-01
-2.010100e+00 9.996605e-01
-2.010200e+00 9.996604e-01
-2.010300e+00 9.996602e-01
-2.010400e+00 9.996601e-01
-2.010500e+00 9.996600e-01
-2.010600e+00 9.996598e-01
-2.010700e+00 9.996597e-01
-2.010800e+00 9.996595e-01
-2.010900e+00 9.996594e-01
-2.011000e+00 9.996592e-01
-2.011100e+00 9.996591e-01
-2.011200e+00 9.996589e-01
-2.011300e+00 9.996588e-01
-2.011400e+00 9.996587e-01
-2.011500e+00 9.996585e-01
-2.011600e+00 9.996584e-01
-2.011700e+00 9.996582e-01
-2.011800e+00 9.996581e-01
-2.011900e+00 9.996579e-01
-2.012000e+00 9.996578e-01
-2.012100e+00 9.996576e-01
-2.012200e+00 9.996575e-01
-2.012300e+00 9.996573e-01
-2.012400e+00 9.996572e-01
-2.012500e+00 9.996571e-01
-2.012600e+00 9.996569e-01
-2.012700e+00 9.996568e-01
-2.012800e+00 9.996566e-01
-2.012900e+00 9.996565e-01
-2.013000e+00 9.996563e-01
-2.013100e+00 9.996562e-01
-2.013200e+00 9.996560e-01
-2.013300e+00 9.996559e-01
-2.013400e+00 9.996557e-01
-2.013500e+00 9.996556e-01
-2.013600e+00 9.996555e-01
-2.013700e+00 9.996553e-01
-2.013800e+00 9.996552e-01
-2.013900e+00 9.996550e-01
-2.014000e+00 9.996549e-01
-2.014100e+00 9.996547e-01
-2.014200e+00 9.996546e-01
-2.014300e+00 9.996544e-01
-2.014400e+00 9.996543e-01
-2.014500e+00 9.996541e-01
-2.014600e+00 9.996540e-01
-2.014700e+00 9.996538e-01
-2.014800e+00 9.996537e-01
-2.014900e+00 9.996536e-01
-2.015000e+00 9.996534e-01
-2.015100e+00 9.996533e-01
-2.015200e+00 9.996531e-01
-2.015300e+00 9.996530e-01
-2.015400e+00 9.996528e-01
-2.015500e+00 9.996527e-01
-2.015600e+00 9.996525e-01
-2.015700e+00 9.996524e-01
-2.015800e+00 9.996522e-01
-2.015900e+00 9.996521e-01
-2.016000e+00 9.996519e-01
-2.016100e+00 9.996518e-01
-2.016200e+00 9.996516e-01
-2.016300e+00 9.996515e-01
-2.016400e+00 9.996514e-01
-2.016500e+00 9.996512e-01
-2.016600e+00 9.996511e-01
-2.016700e+00 9.996509e-01
-2.016800e+00 9.996508e-01
-2.016900e+00 9.996506e-01
-2.017000e+00 9.996505e-01
-2.017100e+00 9.996503e-01
-2.017200e+00 9.996502e-01
-2.017300e+00 9.996500e-01
-2.017400e+00 9.996499e-01
-2.017500e+00 9.996497e-01
-2.017600e+00 9.996496e-01
-2.017700e+00 9.996494e-01
-2.017800e+00 9.996493e-01
-2.017900e+00 9.996491e-01
-2.018000e+00 9.996490e-01
-2.018100e+00 9.996488e-01
-2.018200e+00 9.996487e-01
-2.018300e+00 9.996486e-01
-2.018400e+00 9.996484e-01
-2.018500e+00 9.996483e-01
-2.018600e+00 9.996481e-01
-2.018700e+00 9.996480e-01
-2.018800e+00 9.996478e-01
-2.018900e+00 9.996477e-01
-2.019000e+00 9.996475e-01
-2.019100e+00 9.996474e-01
-2.019200e+00 9.996472e-01
-2.019300e+00 9.996471e-01
-2.019400e+00 9.996469e-01
-2.019500e+00 9.996468e-01
-2.019600e+00 9.996466e-01
-2.019700e+00 9.996465e-01
-2.019800e+00 9.996463e-01
-2.019900e+00 9.996462e-01
-2.020000e+00 9.996460e-01
-2.020100e+00 9.996459e-01
-2.020200e+00 9.996457e-01
-2.020300e+00 9.996456e-01
-2.020400e+00 9.996454e-01
-2.020500e+00 9.996453e-01
-2.020600e+00 9.996451e-01
-2.020700e+00 9.996450e-01
-2.020800e+00 9.996448e-01
-2.020900e+00 9.996447e-01
-2.021000e+00 9.996446e-01
-2.021100e+00 9.996444e-01
-2.021200e+00 9.996443e-01
-2.021300e+00 9.996441e-01
-2.021400e+00 9.996440e-01
-2.021500e+00 9.996438e-01
-2.021600e+00 9.996437e-01
-2.021700e+00 9.996435e-01
-2.021800e+00 9.996434e-01
-2.021900e+00 9.996432e-01
-2.022000e+00 9.996431e-01
-2.022100e+00 9.996429e-01
-2.022200e+00 9.996428e-01
-2.022300e+00 9.996426e-01
-2.022400e+00 9.996425e-01
-2.022500e+00 9.996423e-01
-2.022600e+00 9.996422e-01
-2.022700e+00 9.996420e-01
-2.022800e+00 9.996419e-01
-2.022900e+00 9.996417e-01
-2.023000e+00 9.996416e-01
-2.023100e+00 9.996414e-01
-2.023200e+00 9.996413e-01
-2.023300e+00 9.996411e-01
-2.023400e+00 9.996410e-01
-2.023500e+00 9.996408e-01
-2.023600e+00 9.996407e-01
-2.023700e+00 9.996405e-01
-2.023800e+00 9.996404e-01
-2.023900e+00 9.996402e-01
-2.024000e+00 9.996401e-01
-2.024100e+00 9.996399e-01
-2.024200e+00 9.996398e-01
-2.024300e+00 9.996396e-01
-2.024400e+00 9.996395e-01
-2.024500e+00 9.996393e-01
-2.024600e+00 9.996392e-01
-2.024700e+00 9.996390e-01
-2.024800e+00 9.996389e-01
-2.024900e+00 9.996387e-01
-2.025000e+00 9.996386e-01
-2.025100e+00 9.996384e-01
-2.025200e+00 9.996383e-01
-2.025300e+00 9.996381e-01
-2.025400e+00 9.996380e-01
-2.025500e+00 9.996378e-01
-2.025600e+00 9.996377e-01
-2.025700e+00 9.996375e-01
-2.025800e+00 9.996374e-01
-2.025900e+00 9.996372e-01
-2.026000e+00 9.996371e-01
-2.026100e+00 9.996369e-01
-2.026200e+00 9.996368e-01
-2.026300e+00 9.996366e-01
-2.026400e+00 9.996365e-01
-2.026500e+00 9.996363e-01
-2.026600e+00 9.996362e-01
-2.026700e+00 9.996360e-01
-2.026800e+00 9.996359e-01
-2.026900e+00 9.996357e-01
-2.027000e+00 9.996356e-01
-2.027100e+00 9.996354e-01
-2.027200e+00 9.996353e-01
-2.027300e+00 9.996351e-01
-2.027400e+00 9.996350e-01
-2.027500e+00 9.996348e-01
-2.027600e+00 9.996347e-01
-2.027700e+00 9.996345e-01
-2.027800e+00 9.996344e-01
-2.027900e+00 9.996342e-01
-2.028000e+00 9.996341e-01
-2.028100e+00 9.996339e-01
-2.028200e+00 9.996337e-01
-2.028300e+00 9.996336e-01
-2.028400e+00 9.996334e-01
-2.028500e+00 9.996333e-01
-2.028600e+00 9.996331e-01
-2.028700e+00 9.996330e-01
-2.028800e+00 9.996328e-01
-2.028900e+00 9.996327e-01
-2.029000e+00 9.996325e-01
-2.029100e+00 9.996324e-01
-2.029200e+00 9.996322e-01
-2.029300e+00 9.996321e-01
-2.029400e+00 9.996319e-01
-2.029500e+00 9.996318e-01
-2.029600e+00 9.996316e-01
-2.029700e+00 9.996315e-01
-2.029800e+00 9.996313e-01
-2.029900e+00 9.996312e-01
-2.030000e+00 9.996310e-01
-2.030100e+00 9.996309e-01
-2.030200e+00 9.996307e-01
-2.030300e+00 9.996306e-01
-2.030400e+00 9.996304e-01
-2.030500e+00 9.996303e-01
-2.030600e+00 9.996301e-01
-2.030700e+00 9.996300e-01
-2.030800e+00 9.996298e-01
-2.030900e+00 9.996296e-01
-2.031000e+00 9.996295e-01
-2.031100e+00 9.996293e-01
-2.031200e+00 9.996292e-01
-2.031300e+00 9.996290e-01
-2.031400e+00 9.996289e-01
-2.031500e+00 9.996287e-01
-2.031600e+00 9.996286e-01
-2.031700e+00 9.996284e-01
-2.031800e+00 9.996283e-01
-2.031900e+00 9.996281e-01
-2.032000e+00 9.996280e-01
-2.032100e+00 9.996278e-01
-2.032200e+00 9.996277e-01
-2.032300e+00 9.996275e-01
-2.032400e+00 9.996274e-01
-2.032500e+00 9.996272e-01
-2.032600e+00 9.996271e-01
-2.032700e+00 9.996269e-01
-2.032800e+00 9.996267e-01
-2.032900e+00 9.996266e-01
-2.033000e+00 9.996264e-01
-2.033100e+00 9.996263e-01
-2.033200e+00 9.996261e-01
-2.033300e+00 9.996260e-01
-2.033400e+00 9.996258e-01
-2.033500e+00 9.996257e-01
-2.033600e+00 9.996255e-01
-2.033700e+00 9.996254e-01
-2.033800e+00 9.996252e-01
-2.033900e+00 9.996251e-01
-2.034000e+00 9.996249e-01
-2.034100e+00 9.996248e-01
-2.034200e+00 9.996246e-01
-2.034300e+00 9.996244e-01
-2.034400e+00 9.996243e-01
-2.034500e+00 9.996241e-01
-2.034600e+00 9.996240e-01
-2.034700e+00 9.996238e-01
-2.034800e+00 9.996237e-01
-2.034900e+00 9.996235e-01
-2.035000e+00 9.996234e-01
-2.035100e+00 9.996232e-01
-2.035200e+00 9.996231e-01
-2.035300e+00 9.996229e-01
-2.035400e+00 9.996228e-01
-2.035500e+00 9.996226e-01
-2.035600e+00 9.996224e-01
-2.035700e+00 9.996223e-01
-2.035800e+00 9.996221e-01
-2.035900e+00 9.996220e-01
-2.036000e+00 9.996218e-01
-2.036100e+00 9.996217e-01
-2.036200e+00 9.996215e-01
-2.036300e+00 9.996214e-01
-2.036400e+00 9.996212e-01
-2.036500e+00 9.996211e-01
-2.036600e+00 9.996209e-01
-2.036700e+00 9.996207e-01
-2.036800e+00 9.996206e-01
-2.036900e+00 9.996204e-01
-2.037000e+00 9.996203e-01
-2.037100e+00 9.996201e-01
-2.037200e+00 9.996200e-01
-2.037300e+00 9.996198e-01
-2.037400e+00 9.996197e-01
-2.037500e+00 9.996195e-01
-2.037600e+00 9.996194e-01
-2.037700e+00 9.996192e-01
-2.037800e+00 9.996190e-01
-2.037900e+00 9.996189e-01
-2.038000e+00 9.996187e-01
-2.038100e+00 9.996186e-01
-2.038200e+00 9.996184e-01
-2.038300e+00 9.996183e-01
-2.038400e+00 9.996181e-01
-2.038500e+00 9.996180e-01
-2.038600e+00 9.996178e-01
-2.038700e+00 9.996176e-01
-2.038800e+00 9.996175e-01
-2.038900e+00 9.996173e-01
-2.039000e+00 9.996172e-01
-2.039100e+00 9.996170e-01
-2.039200e+00 9.996169e-01
-2.039300e+00 9.996167e-01
-2.039400e+00 9.996166e-01
-2.039500e+00 9.996164e-01
-2.039600e+00 9.996162e-01
-2.039700e+00 9.996161e-01
-2.039800e+00 9.996159e-01
-2.039900e+00 9.996158e-01
-2.040000e+00 9.996156e-01
-2.040100e+00 9.996155e-01
-2.040200e+00 9.996153e-01
-2.040300e+00 9.996152e-01
-2.040400e+00 9.996150e-01
-2.040500e+00 9.996148e-01
-2.040600e+00 9.996147e-01
-2.040700e+00 9.996145e-01
-2.040800e+00 9.996144e-01
-2.040900e+00 9.996142e-01
-2.041000e+00 9.996141e-01
-2.041100e+00 9.996139e-01
-2.041200e+00 9.996138e-01
-2.041300e+00 9.996136e-01
-2.041400e+00 9.996134e-01
-2.041500e+00 9.996133e-01
-2.041600e+00 9.996131e-01
-2.041700e+00 9.996130e-01
-2.041800e+00 9.996128e-01
-2.041900e+00 9.996127e-01
-2.042000e+00 9.996125e-01
-2.042100e+00 9.996123e-01
-2.042200e+00 9.996122e-01
-2.042300e+00 9.996120e-01
-2.042400e+00 9.996119e-01
-2.042500e+00 9.996117e-01
-2.042600e+00 9.996116e-01
-2.042700e+00 9.996114e-01
-2.042800e+00 9.996112e-01
-2.042900e+00 9.996111e-01
-2.043000e+00 9.996109e-01
-2.043100e+00 9.996108e-01
-2.043200e+00 9.996106e-01
-2.043300e+00 9.996105e-01
-2.043400e+00 9.996103e-01
-2.043500e+00 9.996101e-01
-2.043600e+00 9.996100e-01
-2.043700e+00 9.996098e-01
-2.043800e+00 9.996097e-01
-2.043900e+00 9.996095e-01
-2.044000e+00 9.996094e-01
-2.044100e+00 9.996092e-01
-2.044200e+00 9.996090e-01
-2.044300e+00 9.996089e-01
-2.044400e+00 9.996087e-01
-2.044500e+00 9.996086e-01
-2.044600e+00 9.996084e-01
-2.044700e+00 9.996083e-01
-2.044800e+00 9.996081e-01
-2.044900e+00 9.996079e-01
-2.045000e+00 9.996078e-01
-2.045100e+00 9.996076e-01
-2.045200e+00 9.996075e-01
-2.045300e+00 9.996073e-01
-2.045400e+00 9.996072e-01
-2.045500e+00 9.996070e-01
-2.045600e+00 9.996068e-01
-2.045700e+00 9.996067e-01
-2.045800e+00 9.996065e-01
-2.045900e+00 9.996064e-01
-2.046000e+00 9.996062e-01
-2.046100e+00 9.996060e-01
-2.046200e+00 9.996059e-01
-2.046300e+00 9.996057e-01
-2.046400e+00 9.996056e-01
-2.046500e+00 9.996054e-01
-2.046600e+00 9.996053e-01
-2.046700e+00 9.996051e-01
-2.046800e+00 9.996049e-01
-2.046900e+00 9.996048e-01
-2.047000e+00 9.996046e-01
-2.047100e+00 9.996045e-01
-2.047200e+00 9.996043e-01
-2.047300e+00 9.996041e-01
-2.047400e+00 9.996040e-01
-2.047500e+00 9.996038e-01
-2.047600e+00 9.996037e-01
-2.047700e+00 9.996035e-01
-2.047800e+00 9.996034e-01
-2.047900e+00 9.996032e-01
-2.048000e+00 9.996030e-01
-2.048100e+00 9.996029e-01
-2.048200e+00 9.996027e-01
-2.048300e+00 9.996026e-01
-2.048400e+00 9.996024e-01
-2.048500e+00 9.996022e-01
-2.048600e+00 9.996021e-01
-2.048700e+00 9.996019e-01
-2.048800e+00 9.996018e-01
-2.048900e+00 9.996016e-01
-2.049000e+00 9.996014e-01
-2.049100e+00 9.996013e-01
-2.049200e+00 9.996011e-01
-2.049300e+00 9.996010e-01
-2.049400e+00 9.996008e-01
-2.049500e+00 9.996007e-01
-2.049600e+00 9.996005e-01
-2.049700e+00 9.996003e-01
-2.049800e+00 9.996002e-01
-2.049900e+00 9.996000e-01
-2.050000e+00 9.995999e-01
-2.050100e+00 9.995997e-01
-2.050200e+00 9.995995e-01
-2.050300e+00 9.995994e-01
-2.050400e+00 9.995992e-01
-2.050500e+00 9.995991e-01
-2.050600e+00 9.995989e-01
-2.050700e+00 9.995987e-01
-2.050800e+00 9.995986e-01
-2.050900e+00 9.995984e-01
-2.051000e+00 9.995983e-01
-2.051100e+00 9.995981e-01
-2.051200e+00 9.995979e-01
-2.051300e+00 9.995978e-01
-2.051400e+00 9.995976e-01
-2.051500e+00 9.995975e-01
-2.051600e+00 9.995973e-01
-2.051700e+00 9.995971e-01
-2.051800e+00 9.995970e-01
-2.051900e+00 9.995968e-01
-2.052000e+00 9.995967e-01
-2.052100e+00 9.995965e-01
-2.052200e+00 9.995963e-01
-2.052300e+00 9.995962e-01
-2.052400e+00 9.995960e-01
-2.052500e+00 9.995959e-01
-2.052600e+00 9.995957e-01
-2.052700e+00 9.995955e-01
-2.052800e+00 9.995954e-01
-2.052900e+00 9.995952e-01
-2.053000e+00 9.995950e-01
-2.053100e+00 9.995949e-01
-2.053200e+00 9.995947e-01
-2.053300e+00 9.995946e-01
-2.053400e+00 9.995944e-01
-2.053500e+00 9.995942e-01
-2.053600e+00 9.995941e-01
-2.053700e+00 9.995939e-01
-2.053800e+00 9.995938e-01
-2.053900e+00 9.995936e-01
-2.054000e+00 9.995934e-01
-2.054100e+00 9.995933e-01
-2.054200e+00 9.995931e-01
-2.054300e+00 9.995930e-01
-2.054400e+00 9.995928e-01
-2.054500e+00 9.995926e-01
-2.054600e+00 9.995925e-01
-2.054700e+00 9.995923e-01
-2.054800e+00 9.995922e-01
-2.054900e+00 9.995920e-01
-2.055000e+00 9.995918e-01
-2.055100e+00 9.995917e-01
-2.055200e+00 9.995915e-01
-2.055300e+00 9.995913e-01
-2.055400e+00 9.995912e-01
-2.055500e+00 9.995910e-01
-2.055600e+00 9.995909e-01
-2.055700e+00 9.995907e-01
-2.055800e+00 9.995905e-01
-2.055900e+00 9.995904e-01
-2.056000e+00 9.995902e-01
-2.056100e+00 9.995900e-01
-2.056200e+00 9.995899e-01
-2.056300e+00 9.995897e-01
-2.056400e+00 9.995896e-01
-2.056500e+00 9.995894e-01
-2.056600e+00 9.995892e-01
-2.056700e+00 9.995891e-01
-2.056800e+00 9.995889e-01
-2.056900e+00 9.995888e-01
-2.057000e+00 9.995886e-01
-2.057100e+00 9.995884e-01
-2.057200e+00 9.995883e-01
-2.057300e+00 9.995881e-01
-2.057400e+00 9.995879e-01
-2.057500e+00 9.995878e-01
-2.057600e+00 9.995876e-01
-2.057700e+00 9.995875e-01
-2.057800e+00 9.995873e-01
-2.057900e+00 9.995871e-01
-2.058000e+00 9.995870e-01
-2.058100e+00 9.995868e-01
-2.058200e+00 9.995866e-01
-2.058300e+00 9.995865e-01
-2.058400e+00 9.995863e-01
-2.058500e+00 9.995862e-01
-2.058600e+00 9.995860e-01
-2.058700e+00 9.995858e-01
-2.058800e+00 9.995857e-01
-2.058900e+00 9.995855e-01
-2.059000e+00 9.995853e-01
-2.059100e+00 9.995852e-01
-2.059200e+00 9.995850e-01
-2.059300e+00 9.995848e-01
-2.059400e+00 9.995847e-01
-2.059500e+00 9.995845e-01
-2.059600e+00 9.995844e-01
-2.059700e+00 9.995842e-01
-2.059800e+00 9.995840e-01
-2.059900e+00 9.995839e-01
-2.060000e+00 9.995837e-01
-2.060100e+00 9.995835e-01
-2.060200e+00 9.995834e-01
-2.060300e+00 9.995832e-01
-2.060400e+00 9.995831e-01
-2.060500e+00 9.995829e-01
-2.060600e+00 9.995827e-01
-2.060700e+00 9.995826e-01
-2.060800e+00 9.995824e-01
-2.060900e+00 9.995822e-01
-2.061000e+00 9.995821e-01
-2.061100e+00 9.995819e-01
-2.061200e+00 9.995817e-01
-2.061300e+00 9.995816e-01
-2.061400e+00 9.995814e-01
-2.061500e+00 9.995812e-01
-2.061600e+00 9.995811e-01
-2.061700e+00 9.995809e-01
-2.061800e+00 9.995808e-01
-2.061900e+00 9.995806e-01
-2.062000e+00 9.995804e-01
-2.062100e+00 9.995803e-01
-2.062200e+00 9.995801e-01
-2.062300e+00 9.995799e-01
-2.062400e+00 9.995798e-01
-2.062500e+00 9.995796e-01
-2.062600e+00 9.995794e-01
-2.062700e+00 9.995793e-01
-2.062800e+00 9.995791e-01
-2.062900e+00 9.995790e-01
-2.063000e+00 9.995788e-01
-2.063100e+00 9.995786e-01
-2.063200e+00 9.995785e-01
-2.063300e+00 9.995783e-01
-2.063400e+00 9.995781e-01
-2.063500e+00 9.995780e-01
-2.063600e+00 9.995778e-01
-2.063700e+00 9.995776e-01
-2.063800e+00 9.995775e-01
-2.063900e+00 9.995773e-01
-2.064000e+00 9.995771e-01
-2.064100e+00 9.995770e-01
-2.064200e+00 9.995768e-01
-2.064300e+00 9.995766e-01
-2.064400e+00 9.995765e-01
-2.064500e+00 9.995763e-01
-2.064600e+00 9.995761e-01
-2.064700e+00 9.995760e-01
-2.064800e+00 9.995758e-01
-2.064900e+00 9.995757e-01
-2.065000e+00 9.995755e-01
-2.065100e+00 9.995753e-01
-2.065200e+00 9.995752e-01
-2.065300e+00 9.995750e-01
-2.065400e+00 9.995748e-01
-2.065500e+00 9.995747e-01
-2.065600e+00 9.995745e-01
-2.065700e+00 9.995743e-01
-2.065800e+00 9.995742e-01
-2.065900e+00 9.995740e-01
-2.066000e+00 9.995738e-01
-2.066100e+00 9.995737e-01
-2.066200e+00 9.995735e-01
-2.066300e+00 9.995733e-01
-2.066400e+00 9.995732e-01
-2.066500e+00 9.995730e-01
-2.066600e+00 9.995728e-01
-2.066700e+00 9.995727e-01
-2.066800e+00 9.995725e-01
-2.066900e+00 9.995723e-01
-2.067000e+00 9.995722e-01
-2.067100e+00 9.995720e-01
-2.067200e+00 9.995718e-01
-2.067300e+00 9.995717e-01
-2.067400e+00 9.995715e-01
-2.067500e+00 9.995713e-01
-2.067600e+00 9.995712e-01
-2.067700e+00 9.995710e-01
-2.067800e+00 9.995708e-01
-2.067900e+00 9.995707e-01
-2.068000e+00 9.995705e-01
-2.068100e+00 9.995703e-01
-2.068200e+00 9.995702e-01
-2.068300e+00 9.995700e-01
-2.068400e+00 9.995698e-01
-2.068500e+00 9.995697e-01
-2.068600e+00 9.995695e-01
-2.068700e+00 9.995693e-01
-2.068800e+00 9.995692e-01
-2.068900e+00 9.995690e-01
-2.069000e+00 9.995688e-01
-2.069100e+00 9.995687e-01
-2.069200e+00 9.995685e-01
-2.069300e+00 9.995683e-01
-2.069400e+00 9.995682e-01
-2.069500e+00 9.995680e-01
-2.069600e+00 9.995678e-01
-2.069700e+00 9.995677e-01
-2.069800e+00 9.995675e-01
-2.069900e+00 9.995673e-01
-2.070000e+00 9.995672e-01
-2.070100e+00 9.995670e-01
-2.070200e+00 9.995668e-01
-2.070300e+00 9.995667e-01
-2.070400e+00 9.995665e-01
-2.070500e+00 9.995663e-01
-2.070600e+00 9.995662e-01
-2.070700e+00 9.995660e-01
-2.070800e+00 9.995658e-01
-2.070900e+00 9.995657e-01
-2.071000e+00 9.995655e-01
-2.071100e+00 9.995653e-01
-2.071200e+00 9.995652e-01
-2.071300e+00 9.995650e-01
-2.071400e+00 9.995648e-01
-2.071500e+00 9.995647e-01
-2.071600e+00 9.995645e-01
-2.071700e+00 9.995643e-01
-2.071800e+00 9.995642e-01
-2.071900e+00 9.995640e-01
-2.072000e+00 9.995638e-01
-2.072100e+00 9.995637e-01
-2.072200e+00 9.995635e-01
-2.072300e+00 9.995633e-01
-2.072400e+00 9.995632e-01
-2.072500e+00 9.995630e-01
-2.072600e+00 9.995628e-01
-2.072700e+00 9.995626e-01
-2.072800e+00 9.995625e-01
-2.072900e+00 9.995623e-01
-2.073000e+00 9.995621e-01
-2.073100e+00 9.995620e-01
-2.073200e+00 9.995618e-01
-2.073300e+00 9.995616e-01
-2.073400e+00 9.995615e-01
-2.073500e+00 9.995613e-01
-2.073600e+00 9.995611e-01
-2.073700e+00 9.995610e-01
-2.073800e+00 9.995608e-01
-2.073900e+00 9.995606e-01
-2.074000e+00 9.995605e-01
-2.074100e+00 9.995603e-01
-2.074200e+00 9.995601e-01
-2.074300e+00 9.995600e-01
-2.074400e+00 9.995598e-01
-2.074500e+00 9.995596e-01
-2.074600e+00 9.995594e-01
-2.074700e+00 9.995593e-01
-2.074800e+00 9.995591e-01
-2.074900e+00 9.995589e-01
-2.075000e+00 9.995588e-01
-2.075100e+00 9.995586e-01
-2.075200e+00 9.995584e-01
-2.075300e+00 9.995583e-01
-2.075400e+00 9.995581e-01
-2.075500e+00 9.995579e-01
-2.075600e+00 9.995578e-01
-2.075700e+00 9.995576e-01
-2.075800e+00 9.995574e-01
-2.075900e+00 9.995572e-01
-2.076000e+00 9.995571e-01
-2.076100e+00 9.995569e-01
-2.076200e+00 9.995567e-01
-2.076300e+00 9.995566e-01
-2.076400e+00 9.995564e-01
-2.076500e+00 9.995562e-01
-2.076600e+00 9.995561e-01
-2.076700e+00 9.995559e-01
-2.076800e+00 9.995557e-01
-2.076900e+00 9.995555e-01
-2.077000e+00 9.995554e-01
-2.077100e+00 9.995552e-01
-2.077200e+00 9.995550e-01
-2.077300e+00 9.995549e-01
-2.077400e+00 9.995547e-01
-2.077500e+00 9.995545e-01
-2.077600e+00 9.995544e-01
-2.077700e+00 9.995542e-01
-2.077800e+00 9.995540e-01
-2.077900e+00 9.995538e-01
-2.078000e+00 9.995537e-01
-2.078100e+00 9.995535e-01
-2.078200e+00 9.995533e-01
-2.078300e+00 9.995532e-01
-2.078400e+00 9.995530e-01
-2.078500e+00 9.995528e-01
-2.078600e+00 9.995527e-01
-2.078700e+00 9.995525e-01
-2.078800e+00 9.995523e-01
-2.078900e+00 9.995521e-01
-2.079000e+00 9.995520e-01
-2.079100e+00 9.995518e-01
-2.079200e+00 9.995516e-01
-2.079300e+00 9.995515e-01
-2.079400e+00 9.995513e-01
-2.079500e+00 9.995511e-01
-2.079600e+00 9.995509e-01
-2.079700e+00 9.995508e-01
-2.079800e+00 9.995506e-01
-2.079900e+00 9.995504e-01
-2.080000e+00 9.995503e-01
-2.080100e+00 9.995501e-01
-2.080200e+00 9.995499e-01
-2.080300e+00 9.995498e-01
-2.080400e+00 9.995496e-01
-2.080500e+00 9.995494e-01
-2.080600e+00 9.995492e-01
-2.080700e+00 9.995491e-01
-2.080800e+00 9.995489e-01
-2.080900e+00 9.995487e-01
-2.081000e+00 9.995486e-01
-2.081100e+00 9.995484e-01
-2.081200e+00 9.995482e-01
-2.081300e+00 9.995480e-01
-2.081400e+00 9.995479e-01
-2.081500e+00 9.995477e-01
-2.081600e+00 9.995475e-01
-2.081700e+00 9.995474e-01
-2.081800e+00 9.995472e-01
-2.081900e+00 9.995470e-01
-2.082000e+00 9.995468e-01
-2.082100e+00 9.995467e-01
-2.082200e+00 9.995465e-01
-2.082300e+00 9.995463e-01
-2.082400e+00 9.995461e-01
-2.082500e+00 9.995460e-01
-2.082600e+00 9.995458e-01
-2.082700e+00 9.995456e-01
-2.082800e+00 9.995455e-01
-2.082900e+00 9.995453e-01
-2.083000e+00 9.995451e-01
-2.083100e+00 9.995449e-01
-2.083200e+00 9.995448e-01
-2.083300e+00 9.995446e-01
-2.083400e+00 9.995444e-01
-2.083500e+00 9.995443e-01
-2.083600e+00 9.995441e-01
-2.083700e+00 9.995439e-01
-2.083800e+00 9.995437e-01
-2.083900e+00 9.995436e-01
-2.084000e+00 9.995434e-01
-2.084100e+00 9.995432e-01
-2.084200e+00 9.995430e-01
-2.084300e+00 9.995429e-01
-2.084400e+00 9.995427e-01
-2.084500e+00 9.995425e-01
-2.084600e+00 9.995424e-01
-2.084700e+00 9.995422e-01
-2.084800e+00 9.995420e-01
-2.084900e+00 9.995418e-01
-2.085000e+00 9.995417e-01
-2.085100e+00 9.995415e-01
-2.085200e+00 9.995413e-01
-2.085300e+00 9.995411e-01
-2.085400e+00 9.995410e-01
-2.085500e+00 9.995408e-01
-2.085600e+00 9.995406e-01
-2.085700e+00 9.995405e-01
-2.085800e+00 9.995403e-01
-2.085900e+00 9.995401e-01
-2.086000e+00 9.995399e-01
-2.086100e+00 9.995398e-01
-2.086200e+00 9.995396e-01
-2.086300e+00 9.995394e-01
-2.086400e+00 9.995392e-01
-2.086500e+00 9.995391e-01
-2.086600e+00 9.995389e-01
-2.086700e+00 9.995387e-01
-2.086800e+00 9.995385e-01
-2.086900e+00 9.995384e-01
-2.087000e+00 9.995382e-01
-2.087100e+00 9.995380e-01
-2.087200e+00 9.995378e-01
-2.087300e+00 9.995377e-01
-2.087400e+00 9.995375e-01
-2.087500e+00 9.995373e-01
-2.087600e+00 9.995372e-01
-2.087700e+00 9.995370e-01
-2.087800e+00 9.995368e-01
-2.087900e+00 9.995366e-01
-2.088000e+00 9.995365e-01
-2.088100e+00 9.995363e-01
-2.088200e+00 9.995361e-01
-2.088300e+00 9.995359e-01
-2.088400e+00 9.995358e-01
-2.088500e+00 9.995356e-01
-2.088600e+00 9.995354e-01
-2.088700e+00 9.995352e-01
-2.088800e+00 9.995351e-01
-2.088900e+00 9.995349e-01
-2.089000e+00 9.995347e-01
-2.089100e+00 9.995345e-01
-2.089200e+00 9.995344e-01
-2.089300e+00 9.995342e-01
-2.089400e+00 9.995340e-01
-2.089500e+00 9.995338e-01
-2.089600e+00 9.995337e-01
-2.089700e+00 9.995335e-01
-2.089800e+00 9.995333e-01
-2.089900e+00 9.995331e-01
-2.090000e+00 9.995330e-01
-2.090100e+00 9.995328e-01
-2.090200e+00 9.995326e-01
-2.090300e+00 9.995324e-01
-2.090400e+00 9.995323e-01
-2.090500e+00 9.995321e-01
-2.090600e+00 9.995319e-01
-2.090700e+00 9.995317e-01
-2.090800e+00 9.995316e-01
-2.090900e+00 9.995314e-01
-2.091000e+00 9.995312e-01
-2.091100e+00 9.995310e-01
-2.091200e+00 9.995309e-01
-2.091300e+00 9.995307e-01
-2.091400e+00 9.995305e-01
-2.091500e+00 9.995303e-01
-2.091600e+00 9.995302e-01
-2.091700e+00 9.995300e-01
-2.091800e+00 9.995298e-01
-2.091900e+00 9.995296e-01
-2.092000e+00 9.995295e-01
-2.092100e+00 9.995293e-01
-2.092200e+00 9.995291e-01
-2.092300e+00 9.995289e-01
-2.092400e+00 9.995288e-01
-2.092500e+00 9.995286e-01
-2.092600e+00 9.995284e-01
-2.092700e+00 9.995282e-01
-2.092800e+00 9.995281e-01
-2.092900e+00 9.995279e-01
-2.093000e+00 9.995277e-01
-2.093100e+00 9.995275e-01
-2.093200e+00 9.995274e-01
-2.093300e+00 9.995272e-01
-2.093400e+00 9.995270e-01
-2.093500e+00 9.995268e-01
-2.093600e+00 9.995266e-01
-2.093700e+00 9.995265e-01
-2.093800e+00 9.995263e-01
-2.093900e+00 9.995261e-01
-2.094000e+00 9.995259e-01
-2.094100e+00 9.995258e-01
-2.094200e+00 9.995256e-01
-2.094300e+00 9.995254e-01
-2.094400e+00 9.995252e-01
-2.094500e+00 9.995251e-01
-2.094600e+00 9.995249e-01
-2.094700e+00 9.995247e-01
-2.094800e+00 9.995245e-01
-2.094900e+00 9.995244e-01
-2.095000e+00 9.995242e-01
-2.095100e+00 9.995240e-01
-2.095200e+00 9.995238e-01
-2.095300e+00 9.995236e-01
-2.095400e+00 9.995235e-01
-2.095500e+00 9.995233e-01
-2.095600e+00 9.995231e-01
-2.095700e+00 9.995229e-01
-2.095800e+00 9.995228e-01
-2.095900e+00 9.995226e-01
-2.096000e+00 9.995224e-01
-2.096100e+00 9.995222e-01
-2.096200e+00 9.995221e-01
-2.096300e+00 9.995219e-01
-2.096400e+00 9.995217e-01
-2.096500e+00 9.995215e-01
-2.096600e+00 9.995213e-01
-2.096700e+00 9.995212e-01
-2.096800e+00 9.995210e-01
-2.096900e+00 9.995208e-01
-2.097000e+00 9.995206e-01
-2.097100e+00 9.995205e-01
-2.097200e+00 9.995203e-01
-2.097300e+00 9.995201e-01
-2.097400e+00 9.995199e-01
-2.097500e+00 9.995197e-01
-2.097600e+00 9.995196e-01
-2.097700e+00 9.995194e-01
-2.097800e+00 9.995192e-01
-2.097900e+00 9.995190e-01
-2.098000e+00 9.995189e-01
-2.098100e+00 9.995187e-01
-2.098200e+00 9.995185e-01
-2.098300e+00 9.995183e-01
-2.098400e+00 9.995181e-01
-2.098500e+00 9.995180e-01
-2.098600e+00 9.995178e-01
-2.098700e+00 9.995176e-01
-2.098800e+00 9.995174e-01
-2.098900e+00 9.995173e-01
-2.099000e+00 9.995171e-01
-2.099100e+00 9.995169e-01
-2.099200e+00 9.995167e-01
-2.099300e+00 9.995165e-01
-2.099400e+00 9.995164e-01
-2.099500e+00 9.995162e-01
-2.099600e+00 9.995160e-01
-2.099700e+00 9.995158e-01
-2.099800e+00 9.995156e-01
-2.099900e+00 9.995155e-01
-2.100000e+00 9.995153e-01
-2.100100e+00 9.995151e-01
-2.100200e+00 9.995149e-01
-2.100300e+00 9.995148e-01
-2.100400e+00 9.995146e-01
-2.100500e+00 9.995144e-01
-2.100600e+00 9.995142e-01
-2.100700e+00 9.995140e-01
-2.100800e+00 9.995139e-01
-2.100900e+00 9.995137e-01
-2.101000e+00 9.995135e-01
-2.101100e+00 9.995133e-01
-2.101200e+00 9.995131e-01
-2.101300e+00 9.995130e-01
-2.101400e+00 9.995128e-01
-2.101500e+00 9.995126e-01
-2.101600e+00 9.995124e-01
-2.101700e+00 9.995122e-01
-2.101800e+00 9.995121e-01
-2.101900e+00 9.995119e-01
-2.102000e+00 9.995117e-01
-2.102100e+00 9.995115e-01
-2.102200e+00 9.995113e-01
-2.102300e+00 9.995112e-01
-2.102400e+00 9.995110e-01
-2.102500e+00 9.995108e-01
-2.102600e+00 9.995106e-01
-2.102700e+00 9.995104e-01
-2.102800e+00 9.995103e-01
-2.102900e+00 9.995101e-01
-2.103000e+00 9.995099e-01
-2.103100e+00 9.995097e-01
-2.103200e+00 9.995095e-01
-2.103300e+00 9.995094e-01
-2.103400e+00 9.995092e-01
-2.103500e+00 9.995090e-01
-2.103600e+00 9.995088e-01
-2.103700e+00 9.995086e-01
-2.103800e+00 9.995085e-01
-2.103900e+00 9.995083e-01
-2.104000e+00 9.995081e-01
-2.104100e+00 9.995079e-01
-2.104200e+00 9.995077e-01
-2.104300e+00 9.995076e-01
-2.104400e+00 9.995074e-01
-2.104500e+00 9.995072e-01
-2.104600e+00 9.995070e-01
-2.104700e+00 9.995068e-01
-2.104800e+00 9.995067e-01
-2.104900e+00 9.995065e-01
-2.105000e+00 9.995063e-01
-2.105100e+00 9.995061e-01
-2.105200e+00 9.995059e-01
-2.105300e+00 9.995058e-01
-2.105400e+00 9.995056e-01
-2.105500e+00 9.995054e-01
-2.105600e+00 9.995052e-01
-2.105700e+00 9.995050e-01
-2.105800e+00 9.995049e-01
-2.105900e+00 9.995047e-01
-2.106000e+00 9.995045e-01
-2.106100e+00 9.995043e-01
-2.106200e+00 9.995041e-01
-2.106300e+00 9.995040e-01
-2.106400e+00 9.995038e-01
-2.106500e+00 9.995036e-01
-2.106600e+00 9.995034e-01
-2.106700e+00 9.995032e-01
-2.106800e+00 9.995030e-01
-2.106900e+00 9.995029e-01
-2.107000e+00 9.995027e-01
-2.107100e+00 9.995025e-01
-2.107200e+00 9.995023e-01
-2.107300e+00 9.995021e-01
-2.107400e+00 9.995020e-01
-2.107500e+00 9.995018e-01
-2.107600e+00 9.995016e-01
-2.107700e+00 9.995014e-01
-2.107800e+00 9.995012e-01
-2.107900e+00 9.995010e-01
-2.108000e+00 9.995009e-01
-2.108100e+00 9.995007e-01
-2.108200e+00 9.995005e-01
-2.108300e+00 9.995003e-01
-2.108400e+00 9.995001e-01
-2.108500e+00 9.995000e-01
-2.108600e+00 9.994998e-01
-2.108700e+00 9.994996e-01
-2.108800e+00 9.994994e-01
-2.108900e+00 9.994992e-01
-2.109000e+00 9.994990e-01
-2.109100e+00 9.994989e-01
-2.109200e+00 9.994987e-01
-2.109300e+00 9.994985e-01
-2.109400e+00 9.994983e-01
-2.109500e+00 9.994981e-01
-2.109600e+00 9.994980e-01
-2.109700e+00 9.994978e-01
-2.109800e+00 9.994976e-01
-2.109900e+00 9.994974e-01
-2.110000e+00 9.994972e-01
-2.110100e+00 9.994970e-01
-2.110200e+00 9.994969e-01
-2.110300e+00 9.994967e-01
-2.110400e+00 9.994965e-01
-2.110500e+00 9.994963e-01
-2.110600e+00 9.994961e-01
-2.110700e+00 9.994959e-01
-2.110800e+00 9.994958e-01
-2.110900e+00 9.994956e-01
-2.111000e+00 9.994954e-01
-2.111100e+00 9.994952e-01
-2.111200e+00 9.994950e-01
-2.111300e+00 9.994948e-01
-2.111400e+00 9.994947e-01
-2.111500e+00 9.994945e-01
-2.111600e+00 9.994943e-01
-2.111700e+00 9.994941e-01
-2.111800e+00 9.994939e-01
-2.111900e+00 9.994937e-01
-2.112000e+00 9.994936e-01
-2.112100e+00 9.994934e-01
-2.112200e+00 9.994932e-01
-2.112300e+00 9.994930e-01
-2.112400e+00 9.994928e-01
-2.112500e+00 9.994926e-01
-2.112600e+00 9.994925e-01
-2.112700e+00 9.994923e-01
-2.112800e+00 9.994921e-01
-2.112900e+00 9.994919e-01
-2.113000e+00 9.994917e-01
-2.113100e+00 9.994915e-01
-2.113200e+00 9.994914e-01
-2.113300e+00 9.994912e-01
-2.113400e+00 9.994910e-01
-2.113500e+00 9.994908e-01
-2.113600e+00 9.994906e-01
-2.113700e+00 9.994904e-01
-2.113800e+00 9.994903e-01
-2.113900e+00 9.994901e-01
-2.114000e+00 9.994899e-01
-2.114100e+00 9.994897e-01
-2.114200e+00 9.994895e-01
-2.114300e+00 9.994893e-01
-2.114400e+00 9.994892e-01
-2.114500e+00 9.994890e-01
-2.114600e+00 9.994888e-01
-2.114700e+00 9.994886e-01
-2.114800e+00 9.994884e-01
-2.114900e+00 9.994882e-01
-2.115000e+00 9.994880e-01
-2.115100e+00 9.994879e-01
-2.115200e+00 9.994877e-01
-2.115300e+00 9.994875e-01
-2.115400e+00 9.994873e-01
-2.115500e+00 9.994871e-01
-2.115600e+00 9.994869e-01
-2.115700e+00 9.994868e-01
-2.115800e+00 9.994866e-01
-2.115900e+00 9.994864e-01
-2.116000e+00 9.994862e-01
-2.116100e+00 9.994860e-01
-2.116200e+00 9.994858e-01
-2.116300e+00 9.994856e-01
-2.116400e+00 9.994855e-01
-2.116500e+00 9.994853e-01
-2.116600e+00 9.994851e-01
-2.116700e+00 9.994849e-01
-2.116800e+00 9.994847e-01
-2.116900e+00 9.994845e-01
-2.117000e+00 9.994843e-01
-2.117100e+00 9.994842e-01
-2.117200e+00 9.994840e-01
-2.117300e+00 9.994838e-01
-2.117400e+00 9.994836e-01
-2.117500e+00 9.994834e-01
-2.117600e+00 9.994832e-01
-2.117700e+00 9.994830e-01
-2.117800e+00 9.994829e-01
-2.117900e+00 9.994827e-01
-2.118000e+00 9.994825e-01
-2.118100e+00 9.994823e-01
-2.118200e+00 9.994821e-01
-2.118300e+00 9.994819e-01
-2.118400e+00 9.994817e-01
-2.118500e+00 9.994816e-01
-2.118600e+00 9.994814e-01
-2.118700e+00 9.994812e-01
-2.118800e+00 9.994810e-01
-2.118900e+00 9.994808e-01
-2.119000e+00 9.994806e-01
-2.119100e+00 9.994804e-01
-2.119200e+00 9.994803e-01
-2.119300e+00 9.994801e-01
-2.119400e+00 9.994799e-01
-2.119500e+00 9.994797e-01
-2.119600e+00 9.994795e-01
-2.119700e+00 9.994793e-01
-2.119800e+00 9.994791e-01
-2.119900e+00 9.994790e-01
-2.120000e+00 9.994788e-01
-2.120100e+00 9.994786e-01
-2.120200e+00 9.994784e-01
-2.120300e+00 9.994782e-01
-2.120400e+00 9.994780e-01
-2.120500e+00 9.994778e-01
-2.120600e+00 9.994777e-01
-2.120700e+00 9.994775e-01
-2.120800e+00 9.994773e-01
-2.120900e+00 9.994771e-01
-2.121000e+00 9.994769e-01
-2.121100e+00 9.994767e-01
-2.121200e+00 9.994765e-01
-2.121300e+00 9.994763e-01
-2.121400e+00 9.994762e-01
-2.121500e+00 9.994760e-01
-2.121600e+00 9.994758e-01
-2.121700e+00 9.994756e-01
-2.121800e+00 9.994754e-01
-2.121900e+00 9.994752e-01
-2.122000e+00 9.994750e-01
-2.122100e+00 9.994748e-01
-2.122200e+00 9.994747e-01
-2.122300e+00 9.994745e-01
-2.122400e+00 9.994743e-01
-2.122500e+00 9.994741e-01
-2.122600e+00 9.994739e-01
-2.122700e+00 9.994737e-01
-2.122800e+00 9.994735e-01
-2.122900e+00 9.994733e-01
-2.123000e+00 9.994732e-01
-2.123100e+00 9.994730e-01
-2.123200e+00 9.994728e-01
-2.123300e+00 9.994726e-01
-2.123400e+00 9.994724e-01
-2.123500e+00 9.994722e-01
-2.123600e+00 9.994720e-01
-2.123700e+00 9.994718e-01
-2.123800e+00 9.994717e-01
-2.123900e+00 9.994715e-01
-2.124000e+00 9.994713e-01
-2.124100e+00 9.994711e-01
-2.124200e+00 9.994709e-01
-2.124300e+00 9.994707e-01
-2.124400e+00 9.994705e-01
-2.124500e+00 9.994703e-01
-2.124600e+00 9.994702e-01
-2.124700e+00 9.994700e-01
-2.124800e+00 9.994698e-01
-2.124900e+00 9.994696e-01
-2.125000e+00 9.994694e-01
-2.125100e+00 9.994692e-01
-2.125200e+00 9.994690e-01
-2.125300e+00 9.994688e-01
-2.125400e+00 9.994686e-01
-2.125500e+00 9.994685e-01
-2.125600e+00 9.994683e-01
-2.125700e+00 9.994681e-01
-2.125800e+00 9.994679e-01
-2.125900e+00 9.994677e-01
-2.126000e+00 9.994675e-01
-2.126100e+00 9.994673e-01
-2.126200e+00 9.994671e-01
-2.126300e+00 9.994669e-01
-2.126400e+00 9.994668e-01
-2.126500e+00 9.994666e-01
-2.126600e+00 9.994664e-01
-2.126700e+00 9.994662e-01
-2.126800e+00 9.994660e-01
-2.126900e+00 9.994658e-01
-2.127000e+00 9.994656e-01
-2.127100e+00 9.994654e-01
-2.127200e+00 9.994652e-01
-2.127300e+00 9.994651e-01
-2.127400e+00 9.994649e-01
-2.127500e+00 9.994647e-01
-2.127600e+00 9.994645e-01
-2.127700e+00 9.994643e-01
-2.127800e+00 9.994641e-01
-2.127900e+00 9.994639e-01
-2.128000e+00 9.994637e-01
-2.128100e+00 9.994635e-01
-2.128200e+00 9.994634e-01
-2.128300e+00 9.994632e-01
-2.128400e+00 9.994630e-01
-2.128500e+00 9.994628e-01
-2.128600e+00 9.994626e-01
-2.128700e+00 9.994624e-01
-2.128800e+00 9.994622e-01
-2.128900e+00 9.994620e-01
-2.129000e+00 9.994618e-01
-2.129100e+00 9.994616e-01
-2.129200e+00 9.994615e-01
-2.129300e+00 9.994613e-01
-2.129400e+00 9.994611e-01
-2.129500e+00 9.994609e-01
-2.129600e+00 9.994607e-01
-2.129700e+00 9.994605e-01
-2.129800e+00 9.994603e-01
-2.129900e+00 9.994601e-01
-2.130000e+00 9.994599e-01
-2.130100e+00 9.994597e-01
-2.130200e+00 9.994596e-01
-2.130300e+00 9.994594e-01
-2.130400e+00 9.994592e-01
-2.130500e+00 9.994590e-01
-2.130600e+00 9.994588e-01
-2.130700e+00 9.994586e-01
-2.130800e+00 9.994584e-01
-2.130900e+00 9.994582e-01
-2.131000e+00 9.994580e-01
-2.131100e+00 9.994578e-01
-2.131200e+00 9.994576e-01
-2.131300e+00 9.994575e-01
-2.131400e+00 9.994573e-01
-2.131500e+00 9.994571e-01
-2.131600e+00 9.994569e-01
-2.131700e+00 9.994567e-01
-2.131800e+00 9.994565e-01
-2.131900e+00 9.994563e-01
-2.132000e+00 9.994561e-01
-2.132100e+00 9.994559e-01
-2.132200e+00 9.994557e-01
-2.132300e+00 9.994555e-01
-2.132400e+00 9.994554e-01
-2.132500e+00 9.994552e-01
-2.132600e+00 9.994550e-01
-2.132700e+00 9.994548e-01
-2.132800e+00 9.994546e-01
-2.132900e+00 9.994544e-01
-2.133000e+00 9.994542e-01
-2.133100e+00 9.994540e-01
-2.133200e+00 9.994538e-01
-2.133300e+00 9.994536e-01
-2.133400e+00 9.994534e-01
-2.133500e+00 9.994532e-01
-2.133600e+00 9.994531e-01
-2.133700e+00 9.994529e-01
-2.133800e+00 9.994527e-01
-2.133900e+00 9.994525e-01
-2.134000e+00 9.994523e-01
-2.134100e+00 9.994521e-01
-2.134200e+00 9.994519e-01
-2.134300e+00 9.994517e-01
-2.134400e+00 9.994515e-01
-2.134500e+00 9.994513e-01
-2.134600e+00 9.994511e-01
-2.134700e+00 9.994509e-01
-2.134800e+00 9.994508e-01
-2.134900e+00 9.994506e-01
-2.135000e+00 9.994504e-01
-2.135100e+00 9.994502e-01
-2.135200e+00 9.994500e-01
-2.135300e+00 9.994498e-01
-2.135400e+00 9.994496e-01
-2.135500e+00 9.994494e-01
-2.135600e+00 9.994492e-01
-2.135700e+00 9.994490e-01
-2.135800e+00 9.994488e-01
-2.135900e+00 9.994486e-01
-2.136000e+00 9.994484e-01
-2.136100e+00 9.994482e-01
-2.136200e+00 9.994481e-01
-2.136300e+00 9.994479e-01
-2.136400e+00 9.994477e-01
-2.136500e+00 9.994475e-01
-2.136600e+00 9.994473e-01
-2.136700e+00 9.994471e-01
-2.136800e+00 9.994469e-01
-2.136900e+00 9.994467e-01
-2.137000e+00 9.994465e-01
-2.137100e+00 9.994463e-01
-2.137200e+00 9.994461e-01
-2.137300e+00 9.994459e-01
-2.137400e+00 9.994457e-01
-2.137500e+00 9.994455e-01
-2.137600e+00 9.994454e-01
-2.137700e+00 9.994452e-01
-2.137800e+00 9.994450e-01
-2.137900e+00 9.994448e-01
-2.138000e+00 9.994446e-01
-2.138100e+00 9.994444e-01
-2.138200e+00 9.994442e-01
-2.138300e+00 9.994440e-01
-2.138400e+00 9.994438e-01
-2.138500e+00 9.994436e-01
-2.138600e+00 9.994434e-01
-2.138700e+00 9.994432e-01
-2.138800e+00 9.994430e-01
-2.138900e+00 9.994428e-01
-2.139000e+00 9.994426e-01
-2.139100e+00 9.994424e-01
-2.139200e+00 9.994423e-01
-2.139300e+00 9.994421e-01
-2.139400e+00 9.994419e-01
-2.139500e+00 9.994417e-01
-2.139600e+00 9.994415e-01
-2.139700e+00 9.994413e-01
-2.139800e+00 9.994411e-01
-2.139900e+00 9.994409e-01
-2.140000e+00 9.994407e-01
-2.140100e+00 9.994405e-01
-2.140200e+00 9.994403e-01
-2.140300e+00 9.994401e-01
-2.140400e+00 9.994399e-01
-2.140500e+00 9.994397e-01
-2.140600e+00 9.994395e-01
-2.140700e+00 9.994393e-01
-2.140800e+00 9.994391e-01
-2.140900e+00 9.994390e-01
-2.141000e+00 9.994388e-01
-2.141100e+00 9.994386e-01
-2.141200e+00 9.994384e-01
-2.141300e+00 9.994382e-01
-2.141400e+00 9.994380e-01
-2.141500e+00 9.994378e-01
-2.141600e+00 9.994376e-01
-2.141700e+00 9.994374e-01
-2.141800e+00 9.994372e-01
-2.141900e+00 9.994370e-01
-2.142000e+00 9.994368e-01
-2.142100e+00 9.994366e-01
-2.142200e+00 9.994364e-01
-2.142300e+00 9.994362e-01
-2.142400e+00 9.994360e-01
-2.142500e+00 9.994358e-01
-2.142600e+00 9.994356e-01
-2.142700e+00 9.994354e-01
-2.142800e+00 9.994352e-01
-2.142900e+00 9.994351e-01
-2.143000e+00 9.994349e-01
-2.143100e+00 9.994347e-01
-2.143200e+00 9.994345e-01
-2.143300e+00 9.994343e-01
-2.143400e+00 9.994341e-01
-2.143500e+00 9.994339e-01
-2.143600e+00 9.994337e-01
-2.143700e+00 9.994335e-01
-2.143800e+00 9.994333e-01
-2.143900e+00 9.994331e-01
-2.144000e+00 9.994329e-01
-2.144100e+00 9.994327e-01
-2.144200e+00 9.994325e-01
-2.144300e+00 9.994323e-01
-2.144400e+00 9.994321e-01
-2.144500e+00 9.994319e-01
-2.144600e+00 9.994317e-01
-2.144700e+00 9.994315e-01
-2.144800e+00 9.994313e-01
-2.144900e+00 9.994311e-01
-2.145000e+00 9.994309e-01
-2.145100e+00 9.994307e-01
-2.145200e+00 9.994305e-01
-2.145300e+00 9.994304e-01
-2.145400e+00 9.994302e-01
-2.145500e+00 9.994300e-01
-2.145600e+00 9.994298e-01
-2.145700e+00 9.994296e-01
-2.145800e+00 9.994294e-01
-2.145900e+00 9.994292e-01
-2.146000e+00 9.994290e-01
-2.146100e+00 9.994288e-01
-2.146200e+00 9.994286e-01
-2.146300e+00 9.994284e-01
-2.146400e+00 9.994282e-01
-2.146500e+00 9.994280e-01
-2.146600e+00 9.994278e-01
-2.146700e+00 9.994276e-01
-2.146800e+00 9.994274e-01
-2.146900e+00 9.994272e-01
-2.147000e+00 9.994270e-01
-2.147100e+00 9.994268e-01
-2.147200e+00 9.994266e-01
-2.147300e+00 9.994264e-01
-2.147400e+00 9.994262e-01
-2.147500e+00 9.994260e-01
-2.147600e+00 9.994258e-01
-2.147700e+00 9.994256e-01
-2.147800e+00 9.994254e-01
-2.147900e+00 9.994252e-01
-2.148000e+00 9.994250e-01
-2.148100e+00 9.994248e-01
-2.148200e+00 9.994246e-01
-2.148300e+00 9.994244e-01
-2.148400e+00 9.994242e-01
-2.148500e+00 9.994241e-01
-2.148600e+00 9.994239e-01
-2.148700e+00 9.994237e-01
-2.148800e+00 9.994235e-01
-2.148900e+00 9.994233e-01
-2.149000e+00 9.994231e-01
-2.149100e+00 9.994229e-01
-2.149200e+00 9.994227e-01
-2.149300e+00 9.994225e-01
-2.149400e+00 9.994223e-01
-2.149500e+00 9.994221e-01
-2.149600e+00 9.994219e-01
-2.149700e+00 9.994217e-01
-2.149800e+00 9.994215e-01
-2.149900e+00 9.994213e-01
-2.150000e+00 9.994211e-01
-2.150100e+00 9.994209e-01
-2.150200e+00 9.994207e-01
-2.150300e+00 9.994205e-01
-2.150400e+00 9.994203e-01
-2.150500e+00 9.994201e-01
-2.150600e+00 9.994199e-01
-2.150700e+00 9.994197e-01
-2.150800e+00 9.994195e-01
-2.150900e+00 9.994193e-01
-2.151000e+00 9.994191e-01
-2.151100e+00 9.994189e-01
-2.151200e+00 9.994187e-01
-2.151300e+00 9.994185e-01
-2.151400e+00 9.994183e-01
-2.151500e+00 9.994181e-01
-2.151600e+00 9.994179e-01
-2.151700e+00 9.994177e-01
-2.151800e+00 9.994175e-01
-2.151900e+00 9.994173e-01
-2.152000e+00 9.994171e-01
-2.152100e+00 9.994169e-01
-2.152200e+00 9.994167e-01
-2.152300e+00 9.994165e-01
-2.152400e+00 9.994163e-01
-2.152500e+00 9.994161e-01
-2.152600e+00 9.994159e-01
-2.152700e+00 9.994157e-01
-2.152800e+00 9.994155e-01
-2.152900e+00 9.994153e-01
-2.153000e+00 9.994151e-01
-2.153100e+00 9.994149e-01
-2.153200e+00 9.994147e-01
-2.153300e+00 9.994145e-01
-2.153400e+00 9.994143e-01
-2.153500e+00 9.994141e-01
-2.153600e+00 9.994139e-01
-2.153700e+00 9.994137e-01
-2.153800e+00 9.994135e-01
-2.153900e+00 9.994133e-01
-2.154000e+00 9.994131e-01
-2.154100e+00 9.994129e-01
-2.154200e+00 9.994127e-01
-2.154300e+00 9.994125e-01
-2.154400e+00 9.994123e-01
-2.154500e+00 9.994121e-01
-2.154600e+00 9.994119e-01
-2.154700e+00 9.994117e-01
-2.154800e+00 9.994115e-01
-2.154900e+00 9.994113e-01
-2.155000e+00 9.994111e-01
-2.155100e+00 9.994109e-01
-2.155200e+00 9.994107e-01
-2.155300e+00 9.994105e-01
-2.155400e+00 9.994103e-01
-2.155500e+00 9.994101e-01
-2.155600e+00 9.994099e-01
-2.155700e+00 9.994097e-01
-2.155800e+00 9.994095e-01
-2.155900e+00 9.994093e-01
-2.156000e+00 9.994091e-01
-2.156100e+00 9.994089e-01
-2.156200e+00 9.994087e-01
-2.156300e+00 9.994085e-01
-2.156400e+00 9.994083e-01
-2.156500e+00 9.994081e-01
-2.156600e+00 9.994079e-01
-2.156700e+00 9.994077e-01
-2.156800e+00 9.994075e-01
-2.156900e+00 9.994073e-01
-2.157000e+00 9.994071e-01
-2.157100e+00 9.994069e-01
-2.157200e+00 9.994067e-01
-2.157300e+00 9.994065e-01
-2.157400e+00 9.994063e-01
-2.157500e+00 9.994061e-01
-2.157600e+00 9.994059e-01
-2.157700e+00 9.994057e-01
-2.157800e+00 9.994055e-01
-2.157900e+00 9.994053e-01
-2.158000e+00 9.994051e-01
-2.158100e+00 9.994049e-01
-2.158200e+00 9.994047e-01
-2.158300e+00 9.994045e-01
-2.158400e+00 9.994043e-01
-2.158500e+00 9.994041e-01
-2.158600e+00 9.994039e-01
-2.158700e+00 9.994037e-01
-2.158800e+00 9.994035e-01
-2.158900e+00 9.994033e-01
-2.159000e+00 9.994031e-01
-2.159100e+00 9.994029e-01
-2.159200e+00 9.994027e-01
-2.159300e+00 9.994025e-01
-2.159400e+00 9.994023e-01
-2.159500e+00 9.994021e-01
-2.159600e+00 9.994019e-01
-2.159700e+00 9.994017e-01
-2.159800e+00 9.994015e-01
-2.159900e+00 9.994013e-01
-2.160000e+00 9.994011e-01
-2.160100e+00 9.994009e-01
-2.160200e+00 9.994007e-01
-2.160300e+00 9.994005e-01
-2.160400e+00 9.994003e-01
-2.160500e+00 9.994001e-01
-2.160600e+00 9.993999e-01
-2.160700e+00 9.993997e-01
-2.160800e+00 9.993995e-01
-2.160900e+00 9.993993e-01
-2.161000e+00 9.993991e-01
-2.161100e+00 9.993989e-01
-2.161200e+00 9.993986e-01
-2.161300e+00 9.993984e-01
-2.161400e+00 9.993982e-01
-2.161500e+00 9.993980e-01
-2.161600e+00 9.993978e-01
-2.161700e+00 9.993976e-01
-2.161800e+00 9.993974e-01
-2.161900e+00 9.993972e-01
-2.162000e+00 9.993970e-01
-2.162100e+00 9.993968e-01
-2.162200e+00 9.993966e-01
-2.162300e+00 9.993964e-01
-2.162400e+00 9.993962e-01
-2.162500e+00 9.993960e-01
-2.162600e+00 9.993958e-01
-2.162700e+00 9.993956e-01
-2.162800e+00 9.993954e-01
-2.162900e+00 9.993952e-01
-2.163000e+00 9.993950e-01
-2.163100e+00 9.993948e-01
-2.163200e+00 9.993946e-01
-2.163300e+00 9.993944e-01
-2.163400e+00 9.993942e-01
-2.163500e+00 9.993940e-01
-2.163600e+00 9.993938e-01
-2.163700e+00 9.993936e-01
-2.163800e+00 9.993934e-01
-2.163900e+00 9.993932e-01
-2.164000e+00 9.993930e-01
-2.164100e+00 9.993928e-01
-2.164200e+00 9.993926e-01
-2.164300e+00 9.993924e-01
-2.164400e+00 9.993921e-01
-2.164500e+00 9.993919e-01
-2.164600e+00 9.993917e-01
-2.164700e+00 9.993915e-01
-2.164800e+00 9.993913e-01
-2.164900e+00 9.993911e-01
-2.165000e+00 9.993909e-01
-2.165100e+00 9.993907e-01
-2.165200e+00 9.993905e-01
-2.165300e+00 9.993903e-01
-2.165400e+00 9.993901e-01
-2.165500e+00 9.993899e-01
-2.165600e+00 9.993897e-01
-2.165700e+00 9.993895e-01
-2.165800e+00 9.993893e-01
-2.165900e+00 9.993891e-01
-2.166000e+00 9.993889e-01
-2.166100e+00 9.993887e-01
-2.166200e+00 9.993885e-01
-2.166300e+00 9.993883e-01
-2.166400e+00 9.993881e-01
-2.166500e+00 9.993879e-01
-2.166600e+00 9.993877e-01
-2.166700e+00 9.993875e-01
-2.166800e+00 9.993872e-01
-2.166900e+00 9.993870e-01
-2.167000e+00 9.993868e-01
-2.167100e+00 9.993866e-01
-2.167200e+00 9.993864e-01
-2.167300e+00 9.993862e-01
-2.167400e+00 9.993860e-01
-2.167500e+00 9.993858e-01
-2.167600e+00 9.993856e-01
-2.167700e+00 9.993854e-01
-2.167800e+00 9.993852e-01
-2.167900e+00 9.993850e-01
-2.168000e+00 9.993848e-01
-2.168100e+00 9.993846e-01
-2.168200e+00 9.993844e-01
-2.168300e+00 9.993842e-01
-2.168400e+00 9.993840e-01
-2.168500e+00 9.993838e-01
-2.168600e+00 9.993836e-01
-2.168700e+00 9.993834e-01
-2.168800e+00 9.993831e-01
-2.168900e+00 9.993829e-01
-2.169000e+00 9.993827e-01
-2.169100e+00 9.993825e-01
-2.169200e+00 9.993823e-01
-2.169300e+00 9.993821e-01
-2.169400e+00 9.993819e-01
-2.169500e+00 9.993817e-01
-2.169600e+00 9.993815e-01
-2.169700e+00 9.993813e-01
-2.169800e+00 9.993811e-01
-2.169900e+00 9.993809e-01
-2.170000e+00 9.993807e-01
-2.170100e+00 9.993805e-01
-2.170200e+00 9.993803e-01
-2.170300e+00 9.993801e-01
-2.170400e+00 9.993799e-01
-2.170500e+00 9.993796e-01
-2.170600e+00 9.993794e-01
-2.170700e+00 9.993792e-01
-2.170800e+00 9.993790e-01
-2.170900e+00 9.993788e-01
-2.171000e+00 9.993786e-01
-2.171100e+00 9.993784e-01
-2.171200e+00 9.993782e-01
-2.171300e+00 9.993780e-01
-2.171400e+00 9.993778e-01
-2.171500e+00 9.993776e-01
-2.171600e+00 9.993774e-01
-2.171700e+00 9.993772e-01
-2.171800e+00 9.993770e-01
-2.171900e+00 9.993768e-01
-2.172000e+00 9.993765e-01
-2.172100e+00 9.993763e-01
-2.172200e+00 9.993761e-01
-2.172300e+00 9.993759e-01
-2.172400e+00 9.993757e-01
-2.172500e+00 9.993755e-01
-2.172600e+00 9.993753e-01
-2.172700e+00 9.993751e-01
-2.172800e+00 9.993749e-01
-2.172900e+00 9.993747e-01
-2.173000e+00 9.993745e-01
-2.173100e+00 9.993743e-01
-2.173200e+00 9.993741e-01
-2.173300e+00 9.993739e-01
-2.173400e+00 9.993737e-01
-2.173500e+00 9.993734e-01
-2.173600e+00 9.993732e-01
-2.173700e+00 9.993730e-01
-2.173800e+00 9.993728e-01
-2.173900e+00 9.993726e-01
-2.174000e+00 9.993724e-01
-2.174100e+00 9.993722e-01
-2.174200e+00 9.993720e-01
-2.174300e+00 9.993718e-01
-2.174400e+00 9.993716e-01
-2.174500e+00 9.993714e-01
-2.174600e+00 9.993712e-01
-2.174700e+00 9.993710e-01
-2.174800e+00 9.993707e-01
-2.174900e+00 9.993705e-01
-2.175000e+00 9.993703e-01
-2.175100e+00 9.993701e-01
-2.175200e+00 9.993699e-01
-2.175300e+00 9.993697e-01
-2.175400e+00 9.993695e-01
-2.175500e+00 9.993693e-01
-2.175600e+00 9.993691e-01
-2.175700e+00 9.993689e-01
-2.175800e+00 9.993687e-01
-2.175900e+00 9.993685e-01
-2.176000e+00 9.993682e-01
-2.176100e+00 9.993680e-01
-2.176200e+00 9.993678e-01
-2.176300e+00 9.993676e-01
-2.176400e+00 9.993674e-01
-2.176500e+00 9.993672e-01
-2.176600e+00 9.993670e-01
-2.176700e+00 9.993668e-01
-2.176800e+00 9.993666e-01
-2.176900e+00 9.993664e-01
-2.177000e+00 9.993662e-01
-2.177100e+00 9.993660e-01
-2.177200e+00 9.993657e-01
-2.177300e+00 9.993655e-01
-2.177400e+00 9.993653e-01
-2.177500e+00 9.993651e-01
-2.177600e+00 9.993649e-01
-2.177700e+00 9.993647e-01
-2.177800e+00 9.993645e-01
-2.177900e+00 9.993643e-01
-2.178000e+00 9.993641e-01
-2.178100e+00 9.993639e-01
-2.178200e+00 9.993637e-01
-2.178300e+00 9.993634e-01
-2.178400e+00 9.993632e-01
-2.178500e+00 9.993630e-01
-2.178600e+00 9.993628e-01
-2.178700e+00 9.993626e-01
-2.178800e+00 9.993624e-01
-2.178900e+00 9.993622e-01
-2.179000e+00 9.993620e-01
-2.179100e+00 9.993618e-01
-2.179200e+00 9.993616e-01
-2.179300e+00 9.993614e-01
-2.179400e+00 9.993611e-01
-2.179500e+00 9.993609e-01
-2.179600e+00 9.993607e-01
-2.179700e+00 9.993605e-01
-2.179800e+00 9.993603e-01
-2.179900e+00 9.993601e-01
-2.180000e+00 9.993599e-01
-2.180100e+00 9.993597e-01
-2.180200e+00 9.993595e-01
-2.180300e+00 9.993593e-01
-2.180400e+00 9.993590e-01
-2.180500e+00 9.993588e-01
-2.180600e+00 9.993586e-01
-2.180700e+00 9.993584e-01
-2.180800e+00 9.993582e-01
-2.180900e+00 9.993580e-01
-2.181000e+00 9.993578e-01
-2.181100e+00 9.993576e-01
-2.181200e+00 9.993574e-01
-2.181300e+00 9.993572e-01
-2.181400e+00 9.993569e-01
-2.181500e+00 9.993567e-01
-2.181600e+00 9.993565e-01
-2.181700e+00 9.993563e-01
-2.181800e+00 9.993561e-01
-2.181900e+00 9.993559e-01
-2.182000e+00 9.993557e-01
-2.182100e+00 9.993555e-01
-2.182200e+00 9.993553e-01
-2.182300e+00 9.993550e-01
-2.182400e+00 9.993548e-01
-2.182500e+00 9.993546e-01
-2.182600e+00 9.993544e-01
-2.182700e+00 9.993542e-01
-2.182800e+00 9.993540e-01
-2.182900e+00 9.993538e-01
-2.183000e+00 9.993536e-01
-2.183100e+00 9.993534e-01
-2.183200e+00 9.993531e-01
-2.183300e+00 9.993529e-01
-2.183400e+00 9.993527e-01
-2.183500e+00 9.993525e-01
-2.183600e+00 9.993523e-01
-2.183700e+00 9.993521e-01
-2.183800e+00 9.993519e-01
-2.183900e+00 9.993517e-01
-2.184000e+00 9.993515e-01
-2.184100e+00 9.993512e-01
-2.184200e+00 9.993510e-01
-2.184300e+00 9.993508e-01
-2.184400e+00 9.993506e-01
-2.184500e+00 9.993504e-01
-2.184600e+00 9.993502e-01
-2.184700e+00 9.993500e-01
-2.184800e+00 9.993498e-01
-2.184900e+00 9.993496e-01
-2.185000e+00 9.993493e-01
-2.185100e+00 9.993491e-01
-2.185200e+00 9.993489e-01
-2.185300e+00 9.993487e-01
-2.185400e+00 9.993485e-01
-2.185500e+00 9.993483e-01
-2.185600e+00 9.993481e-01
-2.185700e+00 9.993479e-01
-2.185800e+00 9.993476e-01
-2.185900e+00 9.993474e-01
-2.186000e+00 9.993472e-01
-2.186100e+00 9.993470e-01
-2.186200e+00 9.993468e-01
-2.186300e+00 9.993466e-01
-2.186400e+00 9.993464e-01
-2.186500e+00 9.993462e-01
-2.186600e+00 9.993459e-01
-2.186700e+00 9.993457e-01
-2.186800e+00 9.993455e-01
-2.186900e+00 9.993453e-01
-2.187000e+00 9.993451e-01
-2.187100e+00 9.993449e-01
-2.187200e+00 9.993447e-01
-2.187300e+00 9.993445e-01
-2.187400e+00 9.993442e-01
-2.187500e+00 9.993440e-01
-2.187600e+00 9.993438e-01
-2.187700e+00 9.993436e-01
-2.187800e+00 9.993434e-01
-2.187900e+00 9.993432e-01
-2.188000e+00 9.993430e-01
-2.188100e+00 9.993428e-01
-2.188200e+00 9.993425e-01
-2.188300e+00 9.993423e-01
-2.188400e+00 9.993421e-01
-2.188500e+00 9.993419e-01
-2.188600e+00 9.993417e-01
-2.188700e+00 9.993415e-01
-2.188800e+00 9.993413e-01
-2.188900e+00 9.993411e-01
-2.189000e+00 9.993408e-01
-2.189100e+00 9.993406e-01
-2.189200e+00 9.993404e-01
-2.189300e+00 9.993402e-01
-2.189400e+00 9.993400e-01
-2.189500e+00 9.993398e-01
-2.189600e+00 9.993396e-01
-2.189700e+00 9.993393e-01
-2.189800e+00 9.993391e-01
-2.189900e+00 9.993389e-01
-2.190000e+00 9.993387e-01
-2.190100e+00 9.993385e-01
-2.190200e+00 9.993383e-01
-2.190300e+00 9.993381e-01
-2.190400e+00 9.993378e-01
-2.190500e+00 9.993376e-01
-2.190600e+00 9.993374e-01
-2.190700e+00 9.993372e-01
-2.190800e+00 9.993370e-01
-2.190900e+00 9.993368e-01
-2.191000e+00 9.993366e-01
-2.191100e+00 9.993363e-01
-2.191200e+00 9.993361e-01
-2.191300e+00 9.993359e-01
-2.191400e+00 9.993357e-01
-2.191500e+00 9.993355e-01
-2.191600e+00 9.993353e-01
-2.191700e+00 9.993351e-01
-2.191800e+00 9.993348e-01
-2.191900e+00 9.993346e-01
-2.192000e+00 9.993344e-01
-2.192100e+00 9.993342e-01
-2.192200e+00 9.993340e-01
-2.192300e+00 9.993338e-01
-2.192400e+00 9.993336e-01
-2.192500e+00 9.993333e-01
-2.192600e+00 9.993331e-01
-2.192700e+00 9.993329e-01
-2.192800e+00 9.993327e-01
-2.192900e+00 9.993325e-01
-2.193000e+00 9.993323e-01
-2.193100e+00 9.993321e-01
-2.193200e+00 9.993318e-01
-2.193300e+00 9.993316e-01
-2.193400e+00 9.993314e-01
-2.193500e+00 9.993312e-01
-2.193600e+00 9.993310e-01
-2.193700e+00 9.993308e-01
-2.193800e+00 9.993305e-01
-2.193900e+00 9.993303e-01
-2.194000e+00 9.993301e-01
-2.194100e+00 9.993299e-01
-2.194200e+00 9.993297e-01
-2.194300e+00 9.993295e-01
-2.194400e+00 9.993293e-01
-2.194500e+00 9.993290e-01
-2.194600e+00 9.993288e-01
-2.194700e+00 9.993286e-01
-2.194800e+00 9.993284e-01
-2.194900e+00 9.993282e-01
-2.195000e+00 9.993280e-01
-2.195100e+00 9.993277e-01
-2.195200e+00 9.993275e-01
-2.195300e+00 9.993273e-01
-2.195400e+00 9.993271e-01
-2.195500e+00 9.993269e-01
-2.195600e+00 9.993267e-01
-2.195700e+00 9.993265e-01
-2.195800e+00 9.993262e-01
-2.195900e+00 9.993260e-01
-2.196000e+00 9.993258e-01
-2.196100e+00 9.993256e-01
-2.196200e+00 9.993254e-01
-2.196300e+00 9.993252e-01
-2.196400e+00 9.993249e-01
-2.196500e+00 9.993247e-01
-2.196600e+00 9.993245e-01
-2.196700e+00 9.993243e-01
-2.196800e+00 9.993241e-01
-2.196900e+00 9.993239e-01
-2.197000e+00 9.993236e-01
-2.197100e+00 9.993234e-01
-2.197200e+00 9.993232e-01
-2.197300e+00 9.993230e-01
-2.197400e+00 9.993228e-01
-2.197500e+00 9.993226e-01
-2.197600e+00 9.993223e-01
-2.197700e+00 9.993221e-01
-2.197800e+00 9.993219e-01
-2.197900e+00 9.993217e-01
-2.198000e+00 9.993215e-01
-2.198100e+00 9.993213e-01
-2.198200e+00 9.993210e-01
-2.198300e+00 9.993208e-01
-2.198400e+00 9.993206e-01
-2.198500e+00 9.993204e-01
-2.198600e+00 9.993202e-01
-2.198700e+00 9.993200e-01
-2.198800e+00 9.993197e-01
-2.198900e+00 9.993195e-01
-2.199000e+00 9.993193e-01
-2.199100e+00 9.993191e-01
-2.199200e+00 9.993189e-01
-2.199300e+00 9.993186e-01
-2.199400e+00 9.993184e-01
-2.199500e+00 9.993182e-01
-2.199600e+00 9.993180e-01
-2.199700e+00 9.993178e-01
-2.199800e+00 9.993176e-01
-2.199900e+00 9.993173e-01
-2.200000e+00 9.993171e-01
-2.200100e+00 9.993169e-01
-2.200200e+00 9.993167e-01
-2.200300e+00 9.993165e-01
-2.200400e+00 9.993163e-01
-2.200500e+00 9.993160e-01
-2.200600e+00 9.993158e-01
-2.200700e+00 9.993156e-01
-2.200800e+00 9.993154e-01
-2.200900e+00 9.993152e-01
-2.201000e+00 9.993149e-01
-2.201100e+00 9.993147e-01
-2.201200e+00 9.993145e-01
-2.201300e+00 9.993143e-01
-2.201400e+00 9.993141e-01
-2.201500e+00 9.993139e-01
-2.201600e+00 9.993136e-01
-2.201700e+00 9.993134e-01
-2.201800e+00 9.993132e-01
-2.201900e+00 9.993130e-01
-2.202000e+00 9.993128e-01
-2.202100e+00 9.993125e-01
-2.202200e+00 9.993123e-01
-2.202300e+00 9.993121e-01
-2.202400e+00 9.993119e-01
-2.202500e+00 9.993117e-01
-2.202600e+00 9.993115e-01
-2.202700e+00 9.993112e-01
-2.202800e+00 9.993110e-01
-2.202900e+00 9.993108e-01
-2.203000e+00 9.993106e-01
-2.203100e+00 9.993104e-01
-2.203200e+00 9.993101e-01
-2.203300e+00 9.993099e-01
-2.203400e+00 9.993097e-01
-2.203500e+00 9.993095e-01
-2.203600e+00 9.993093e-01
-2.203700e+00 9.993090e-01
-2.203800e+00 9.993088e-01
-2.203900e+00 9.993086e-01
-2.204000e+00 9.993084e-01
-2.204100e+00 9.993082e-01
-2.204200e+00 9.993079e-01
-2.204300e+00 9.993077e-01
-2.204400e+00 9.993075e-01
-2.204500e+00 9.993073e-01
-2.204600e+00 9.993071e-01
-2.204700e+00 9.993068e-01
-2.204800e+00 9.993066e-01
-2.204900e+00 9.993064e-01
-2.205000e+00 9.993062e-01
-2.205100e+00 9.993060e-01
-2.205200e+00 9.993058e-01
-2.205300e+00 9.993055e-01
-2.205400e+00 9.993053e-01
-2.205500e+00 9.993051e-01
-2.205600e+00 9.993049e-01
-2.205700e+00 9.993047e-01
-2.205800e+00 9.993044e-01
-2.205900e+00 9.993042e-01
-2.206000e+00 9.993040e-01
-2.206100e+00 9.993038e-01
-2.206200e+00 9.993036e-01
-2.206300e+00 9.993033e-01
-2.206400e+00 9.993031e-01
-2.206500e+00 9.993029e-01
-2.206600e+00 9.993027e-01
-2.206700e+00 9.993024e-01
-2.206800e+00 9.993022e-01
-2.206900e+00 9.993020e-01
-2.207000e+00 9.993018e-01
-2.207100e+00 9.993016e-01
-2.207200e+00 9.993013e-01
-2.207300e+00 9.993011e-01
-2.207400e+00 9.993009e-01
-2.207500e+00 9.993007e-01
-2.207600e+00 9.993005e-01
-2.207700e+00 9.993002e-01
-2.207800e+00 9.993000e-01
-2.207900e+00 9.992998e-01
-2.208000e+00 9.992996e-01
-2.208100e+00 9.992994e-01
-2.208200e+00 9.992991e-01
-2.208300e+00 9.992989e-01
-2.208400e+00 9.992987e-01
-2.208500e+00 9.992985e-01
-2.208600e+00 9.992983e-01
-2.208700e+00 9.992980e-01
-2.208800e+00 9.992978e-01
-2.208900e+00 9.992976e-01
-2.209000e+00 9.992974e-01
-2.209100e+00 9.992971e-01
-2.209200e+00 9.992969e-01
-2.209300e+00 9.992967e-01
-2.209400e+00 9.992965e-01
-2.209500e+00 9.992963e-01
-2.209600e+00 9.992960e-01
-2.209700e+00 9.992958e-01
-2.209800e+00 9.992956e-01
-2.209900e+00 9.992954e-01
-2.210000e+00 9.992952e-01
-2.210100e+00 9.992949e-01
-2.210200e+00 9.992947e-01
-2.210300e+00 9.992945e-01
-2.210400e+00 9.992943e-01
-2.210500e+00 9.992940e-01
-2.210600e+00 9.992938e-01
-2.210700e+00 9.992936e-01
-2.210800e+00 9.992934e-01
-2.210900e+00 9.992932e-01
-2.211000e+00 9.992929e-01
-2.211100e+00 9.992927e-01
-2.211200e+00 9.992925e-01
-2.211300e+00 9.992923e-01
-2.211400e+00 9.992920e-01
-2.211500e+00 9.992918e-01
-2.211600e+00 9.992916e-01
-2.211700e+00 9.992914e-01
-2.211800e+00 9.992912e-01
-2.211900e+00 9.992909e-01
-2.212000e+00 9.992907e-01
-2.212100e+00 9.992905e-01
-2.212200e+00 9.992903e-01
-2.212300e+00 9.992900e-01
-2.212400e+00 9.992898e-01
-2.212500e+00 9.992896e-01
-2.212600e+00 9.992894e-01
-2.212700e+00 9.992892e-01
-2.212800e+00 9.992889e-01
-2.212900e+00 9.992887e-01
-2.213000e+00 9.992885e-01
-2.213100e+00 9.992883e-01
-2.213200e+00 9.992880e-01
-2.213300e+00 9.992878e-01
-2.213400e+00 9.992876e-01
-2.213500e+00 9.992874e-01
-2.213600e+00 9.992872e-01
-2.213700e+00 9.992869e-01
-2.213800e+00 9.992867e-01
-2.213900e+00 9.992865e-01
-2.214000e+00 9.992863e-01
-2.214100e+00 9.992860e-01
-2.214200e+00 9.992858e-01
-2.214300e+00 9.992856e-01
-2.214400e+00 9.992854e-01
-2.214500e+00 9.992851e-01
-2.214600e+00 9.992849e-01
-2.214700e+00 9.992847e-01
-2.214800e+00 9.992845e-01
-2.214900e+00 9.992842e-01
-2.215000e+00 9.992840e-01
-2.215100e+00 9.992838e-01
-2.215200e+00 9.992836e-01
-2.215300e+00 9.992834e-01
-2.215400e+00 9.992831e-01
-2.215500e+00 9.992829e-01
-2.215600e+00 9.992827e-01
-2.215700e+00 9.992825e-01
-2.215800e+00 9.992822e-01
-2.215900e+00 9.992820e-01
-2.216000e+00 9.992818e-01
-2.216100e+00 9.992816e-01
-2.216200e+00 9.992813e-01
-2.216300e+00 9.992811e-01
-2.216400e+00 9.992809e-01
-2.216500e+00 9.992807e-01
-2.216600e+00 9.992804e-01
-2.216700e+00 9.992802e-01
-2.216800e+00 9.992800e-01
-2.216900e+00 9.992798e-01
-2.217000e+00 9.992795e-01
-2.217100e+00 9.992793e-01
-2.217200e+00 9.992791e-01
-2.217300e+00 9.992789e-01
-2.217400e+00 9.992786e-01
-2.217500e+00 9.992784e-01
-2.217600e+00 9.992782e-01
-2.217700e+00 9.992780e-01
-2.217800e+00 9.992777e-01
-2.217900e+00 9.992775e-01
-2.218000e+00 9.992773e-01
-2.218100e+00 9.992771e-01
-2.218200e+00 9.992768e-01
-2.218300e+00 9.992766e-01
-2.218400e+00 9.992764e-01
-2.218500e+00 9.992762e-01
-2.218600e+00 9.992759e-01
-2.218700e+00 9.992757e-01
-2.218800e+00 9.992755e-01
-2.218900e+00 9.992753e-01
-2.219000e+00 9.992750e-01
-2.219100e+00 9.992748e-01
-2.219200e+00 9.992746e-01
-2.219300e+00 9.992744e-01
-2.219400e+00 9.992741e-01
-2.219500e+00 9.992739e-01
-2.219600e+00 9.992737e-01
-2.219700e+00 9.992735e-01
-2.219800e+00 9.992732e-01
-2.219900e+00 9.992730e-01
-2.220000e+00 9.992728e-01
-2.220100e+00 9.992726e-01
-2.220200e+00 9.992723e-01
-2.220300e+00 9.992721e-01
-2.220400e+00 9.992719e-01
-2.220500e+00 9.992717e-01
-2.220600e+00 9.992714e-01
-2.220700e+00 9.992712e-01
-2.220800e+00 9.992710e-01
-2.220900e+00 9.992708e-01
-2.221000e+00 9.992705e-01
-2.221100e+00 9.992703e-01
-2.221200e+00 9.992701e-01
-2.221300e+00 9.992699e-01
-2.221400e+00 9.992696e-01
-2.221500e+00 9.992694e-01
-2.221600e+00 9.992692e-01
-2.221700e+00 9.992690e-01
-2.221800e+00 9.992687e-01
-2.221900e+00 9.992685e-01
-2.222000e+00 9.992683e-01
-2.222100e+00 9.992680e-01
-2.222200e+00 9.992678e-01
-2.222300e+00 9.992676e-01
-2.222400e+00 9.992674e-01
-2.222500e+00 9.992671e-01
-2.222600e+00 9.992669e-01
-2.222700e+00 9.992667e-01
-2.222800e+00 9.992665e-01
-2.222900e+00 9.992662e-01
-2.223000e+00 9.992660e-01
-2.223100e+00 9.992658e-01
-2.223200e+00 9.992656e-01
-2.223300e+00 9.992653e-01
-2.223400e+00 9.992651e-01
-2.223500e+00 9.992649e-01
-2.223600e+00 9.992646e-01
-2.223700e+00 9.992644e-01
-2.223800e+00 9.992642e-01
-2.223900e+00 9.992640e-01
-2.224000e+00 9.992637e-01
-2.224100e+00 9.992635e-01
-2.224200e+00 9.992633e-01
-2.224300e+00 9.992631e-01
-2.224400e+00 9.992628e-01
-2.224500e+00 9.992626e-01
-2.224600e+00 9.992624e-01
-2.224700e+00 9.992621e-01
-2.224800e+00 9.992619e-01
-2.224900e+00 9.992617e-01
-2.225000e+00 9.992615e-01
-2.225100e+00 9.992612e-01
-2.225200e+00 9.992610e-01
-2.225300e+00 9.992608e-01
-2.225400e+00 9.992606e-01
-2.225500e+00 9.992603e-01
-2.225600e+00 9.992601e-01
-2.225700e+00 9.992599e-01
-2.225800e+00 9.992596e-01
-2.225900e+00 9.992594e-01
-2.226000e+00 9.992592e-01
-2.226100e+00 9.992590e-01
-2.226200e+00 9.992587e-01
-2.226300e+00 9.992585e-01
-2.226400e+00 9.992583e-01
-2.226500e+00 9.992580e-01
-2.226600e+00 9.992578e-01
-2.226700e+00 9.992576e-01
-2.226800e+00 9.992574e-01
-2.226900e+00 9.992571e-01
-2.227000e+00 9.992569e-01
-2.227100e+00 9.992567e-01
-2.227200e+00 9.992564e-01
-2.227300e+00 9.992562e-01
-2.227400e+00 9.992560e-01
-2.227500e+00 9.992558e-01
-2.227600e+00 9.992555e-01
-2.227700e+00 9.992553e-01
-2.227800e+00 9.992551e-01
-2.227900e+00 9.992548e-01
-2.228000e+00 9.992546e-01
-2.228100e+00 9.992544e-01
-2.228200e+00 9.992542e-01
-2.228300e+00 9.992539e-01
-2.228400e+00 9.992537e-01
-2.228500e+00 9.992535e-01
-2.228600e+00 9.992532e-01
-2.228700e+00 9.992530e-01
-2.228800e+00 9.992528e-01
-2.228900e+00 9.992526e-01
-2.229000e+00 9.992523e-01
-2.229100e+00 9.992521e-01
-2.229200e+00 9.992519e-01
-2.229300e+00 9.992516e-01
-2.229400e+00 9.992514e-01
-2.229500e+00 9.992512e-01
-2.229600e+00 9.992510e-01
-2.229700e+00 9.992507e-01
-2.229800e+00 9.992505e-01
-2.229900e+00 9.992503e-01
-2.230000e+00 9.992500e-01
-2.230100e+00 9.992498e-01
-2.230200e+00 9.992496e-01
-2.230300e+00 9.992493e-01
-2.230400e+00 9.992491e-01
-2.230500e+00 9.992489e-01
-2.230600e+00 9.992487e-01
-2.230700e+00 9.992484e-01
-2.230800e+00 9.992482e-01
-2.230900e+00 9.992480e-01
-2.231000e+00 9.992477e-01
-2.231100e+00 9.992475e-01
-2.231200e+00 9.992473e-01
-2.231300e+00 9.992471e-01
-2.231400e+00 9.992468e-01
-2.231500e+00 9.992466e-01
-2.231600e+00 9.992464e-01
-2.231700e+00 9.992461e-01
-2.231800e+00 9.992459e-01
-2.231900e+00 9.992457e-01
-2.232000e+00 9.992454e-01
-2.232100e+00 9.992452e-01
-2.232200e+00 9.992450e-01
-2.232300e+00 9.992447e-01
-2.232400e+00 9.992445e-01
-2.232500e+00 9.992443e-01
-2.232600e+00 9.992441e-01
-2.232700e+00 9.992438e-01
-2.232800e+00 9.992436e-01
-2.232900e+00 9.992434e-01
-2.233000e+00 9.992431e-01
-2.233100e+00 9.992429e-01
-2.233200e+00 9.992427e-01
-2.233300e+00 9.992424e-01
-2.233400e+00 9.992422e-01
-2.233500e+00 9.992420e-01
-2.233600e+00 9.992417e-01
-2.233700e+00 9.992415e-01
-2.233800e+00 9.992413e-01
-2.233900e+00 9.992411e-01
-2.234000e+00 9.992408e-01
-2.234100e+00 9.992406e-01
-2.234200e+00 9.992404e-01
-2.234300e+00 9.992401e-01
-2.234400e+00 9.992399e-01
-2.234500e+00 9.992397e-01
-2.234600e+00 9.992394e-01
-2.234700e+00 9.992392e-01
-2.234800e+00 9.992390e-01
-2.234900e+00 9.992387e-01
-2.235000e+00 9.992385e-01
-2.235100e+00 9.992383e-01
-2.235200e+00 9.992380e-01
-2.235300e+00 9.992378e-01
-2.235400e+00 9.992376e-01
-2.235500e+00 9.992374e-01
-2.235600e+00 9.992371e-01
-2.235700e+00 9.992369e-01
-2.235800e+00 9.992367e-01
-2.235900e+00 9.992364e-01
-2.236000e+00 9.992362e-01
-2.236100e+00 9.992360e-01
-2.236200e+00 9.992357e-01
-2.236300e+00 9.992355e-01
-2.236400e+00 9.992353e-01
-2.236500e+00 9.992350e-01
-2.236600e+00 9.992348e-01
-2.236700e+00 9.992346e-01
-2.236800e+00 9.992343e-01
-2.236900e+00 9.992341e-01
-2.237000e+00 9.992339e-01
-2.237100e+00 9.992336e-01
-2.237200e+00 9.992334e-01
-2.237300e+00 9.992332e-01
-2.237400e+00 9.992329e-01
-2.237500e+00 9.992327e-01
-2.237600e+00 9.992325e-01
-2.237700e+00 9.992322e-01
-2.237800e+00 9.992320e-01
-2.237900e+00 9.992318e-01
-2.238000e+00 9.992316e-01
-2.238100e+00 9.992313e-01
-2.238200e+00 9.992311e-01
-2.238300e+00 9.992309e-01
-2.238400e+00 9.992306e-01
-2.238500e+00 9.992304e-01
-2.238600e+00 9.992302e-01
-2.238700e+00 9.992299e-01
-2.238800e+00 9.992297e-01
-2.238900e+00 9.992295e-01
-2.239000e+00 9.992292e-01
-2.239100e+00 9.992290e-01
-2.239200e+00 9.992288e-01
-2.239300e+00 9.992285e-01
-2.239400e+00 9.992283e-01
-2.239500e+00 9.992281e-01
-2.239600e+00 9.992278e-01
-2.239700e+00 9.992276e-01
-2.239800e+00 9.992274e-01
-2.239900e+00 9.992271e-01
-2.240000e+00 9.992269e-01
-2.240100e+00 9.992267e-01
-2.240200e+00 9.992264e-01
-2.240300e+00 9.992262e-01
-2.240400e+00 9.992260e-01
-2.240500e+00 9.992257e-01
-2.240600e+00 9.992255e-01
-2.240700e+00 9.992253e-01
-2.240800e+00 9.992250e-01
-2.240900e+00 9.992248e-01
-2.241000e+00 9.992246e-01
-2.241100e+00 9.992243e-01
-2.241200e+00 9.992241e-01
-2.241300e+00 9.992239e-01
-2.241400e+00 9.992236e-01
-2.241500e+00 9.992234e-01
-2.241600e+00 9.992231e-01
-2.241700e+00 9.992229e-01
-2.241800e+00 9.992227e-01
-2.241900e+00 9.992224e-01
-2.242000e+00 9.992222e-01
-2.242100e+00 9.992220e-01
-2.242200e+00 9.992217e-01
-2.242300e+00 9.992215e-01
-2.242400e+00 9.992213e-01
-2.242500e+00 9.992210e-01
-2.242600e+00 9.992208e-01
-2.242700e+00 9.992206e-01
-2.242800e+00 9.992203e-01
-2.242900e+00 9.992201e-01
-2.243000e+00 9.992199e-01
-2.243100e+00 9.992196e-01
-2.243200e+00 9.992194e-01
-2.243300e+00 9.992192e-01
-2.243400e+00 9.992189e-01
-2.243500e+00 9.992187e-01
-2.243600e+00 9.992185e-01
-2.243700e+00 9.992182e-01
-2.243800e+00 9.992180e-01
-2.243900e+00 9.992178e-01
-2.244000e+00 9.992175e-01
-2.244100e+00 9.992173e-01
-2.244200e+00 9.992170e-01
-2.244300e+00 9.992168e-01
-2.244400e+00 9.992166e-01
-2.244500e+00 9.992163e-01
-2.244600e+00 9.992161e-01
-2.244700e+00 9.992159e-01
-2.244800e+00 9.992156e-01
-2.244900e+00 9.992154e-01
-2.245000e+00 9.992152e-01
-2.245100e+00 9.992149e-01
-2.245200e+00 9.992147e-01
-2.245300e+00 9.992145e-01
-2.245400e+00 9.992142e-01
-2.245500e+00 9.992140e-01
-2.245600e+00 9.992138e-01
-2.245700e+00 9.992135e-01
-2.245800e+00 9.992133e-01
-2.245900e+00 9.992130e-01
-2.246000e+00 9.992128e-01
-2.246100e+00 9.992126e-01
-2.246200e+00 9.992123e-01
-2.246300e+00 9.992121e-01
-2.246400e+00 9.992119e-01
-2.246500e+00 9.992116e-01
-2.246600e+00 9.992114e-01
-2.246700e+00 9.992112e-01
-2.246800e+00 9.992109e-01
-2.246900e+00 9.992107e-01
-2.247000e+00 9.992104e-01
-2.247100e+00 9.992102e-01
-2.247200e+00 9.992100e-01
-2.247300e+00 9.992097e-01
-2.247400e+00 9.992095e-01
-2.247500e+00 9.992093e-01
-2.247600e+00 9.992090e-01
-2.247700e+00 9.992088e-01
-2.247800e+00 9.992086e-01
-2.247900e+00 9.992083e-01
-2.248000e+00 9.992081e-01
-2.248100e+00 9.992078e-01
-2.248200e+00 9.992076e-01
-2.248300e+00 9.992074e-01
-2.248400e+00 9.992071e-01
-2.248500e+00 9.992069e-01
-2.248600e+00 9.992067e-01
-2.248700e+00 9.992064e-01
-2.248800e+00 9.992062e-01
-2.248900e+00 9.992060e-01
-2.249000e+00 9.992057e-01
-2.249100e+00 9.992055e-01
-2.249200e+00 9.992052e-01
-2.249300e+00 9.992050e-01
-2.249400e+00 9.992048e-01
-2.249500e+00 9.992045e-01
-2.249600e+00 9.992043e-01
-2.249700e+00 9.992041e-01
-2.249800e+00 9.992038e-01
-2.249900e+00 9.992036e-01
-2.250000e+00 9.992033e-01
-2.250100e+00 9.992031e-01
-2.250200e+00 9.992029e-01
-2.250300e+00 9.992026e-01
-2.250400e+00 9.992024e-01
-2.250500e+00 9.992022e-01
-2.250600e+00 9.992019e-01
-2.250700e+00 9.992017e-01
-2.250800e+00 9.992014e-01
-2.250900e+00 9.992012e-01
-2.251000e+00 9.992010e-01
-2.251100e+00 9.992007e-01
-2.251200e+00 9.992005e-01
-2.251300e+00 9.992003e-01
-2.251400e+00 9.992000e-01
-2.251500e+00 9.991998e-01
-2.251600e+00 9.991995e-01
-2.251700e+00 9.991993e-01
-2.251800e+00 9.991991e-01
-2.251900e+00 9.991988e-01
-2.252000e+00 9.991986e-01
-2.252100e+00 9.991984e-01
-2.252200e+00 9.991981e-01
-2.252300e+00 9.991979e-01
-2.252400e+00 9.991976e-01
-2.252500e+00 9.991974e-01
-2.252600e+00 9.991972e-01
-2.252700e+00 9.991969e-01
-2.252800e+00 9.991967e-01
-2.252900e+00 9.991964e-01
-2.253000e+00 9.991962e-01
-2.253100e+00 9.991960e-01
-2.253200e+00 9.991957e-01
-2.253300e+00 9.991955e-01
-2.253400e+00 9.991953e-01
-2.253500e+00 9.991950e-01
-2.253600e+00 9.991948e-01
-2.253700e+00 9.991945e-01
-2.253800e+00 9.991943e-01
-2.253900e+00 9.991941e-01
-2.254000e+00 9.991938e-01
-2.254100e+00 9.991936e-01
-2.254200e+00 9.991933e-01
-2.254300e+00 9.991931e-01
-2.254400e+00 9.991929e-01
-2.254500e+00 9.991926e-01
-2.254600e+00 9.991924e-01
-2.254700e+00 9.991921e-01
-2.254800e+00 9.991919e-01
-2.254900e+00 9.991917e-01
-2.255000e+00 9.991914e-01
-2.255100e+00 9.991912e-01
-2.255200e+00 9.991909e-01
-2.255300e+00 9.991907e-01
-2.255400e+00 9.991905e-01
-2.255500e+00 9.991902e-01
-2.255600e+00 9.991900e-01
-2.255700e+00 9.991897e-01
-2.255800e+00 9.991895e-01
-2.255900e+00 9.991893e-01
-2.256000e+00 9.991890e-01
-2.256100e+00 9.991888e-01
-2.256200e+00 9.991886e-01
-2.256300e+00 9.991883e-01
-2.256400e+00 9.991881e-01
-2.256500e+00 9.991878e-01
-2.256600e+00 9.991876e-01
-2.256700e+00 9.991874e-01
-2.256800e+00 9.991871e-01
-2.256900e+00 9.991869e-01
-2.257000e+00 9.991866e-01
-2.257100e+00 9.991864e-01
-2.257200e+00 9.991861e-01
-2.257300e+00 9.991859e-01
-2.257400e+00 9.991857e-01
-2.257500e+00 9.991854e-01
-2.257600e+00 9.991852e-01
-2.257700e+00 9.991849e-01
-2.257800e+00 9.991847e-01
-2.257900e+00 9.991845e-01
-2.258000e+00 9.991842e-01
-2.258100e+00 9.991840e-01
-2.258200e+00 9.991837e-01
-2.258300e+00 9.991835e-01
-2.258400e+00 9.991833e-01
-2.258500e+00 9.991830e-01
-2.258600e+00 9.991828e-01
-2.258700e+00 9.991825e-01
-2.258800e+00 9.991823e-01
-2.258900e+00 9.991821e-01
-2.259000e+00 9.991818e-01
-2.259100e+00 9.991816e-01
-2.259200e+00 9.991813e-01
-2.259300e+00 9.991811e-01
-2.259400e+00 9.991809e-01
-2.259500e+00 9.991806e-01
-2.259600e+00 9.991804e-01
-2.259700e+00 9.991801e-01
-2.259800e+00 9.991799e-01
-2.259900e+00 9.991796e-01
-2.260000e+00 9.991794e-01
-2.260100e+00 9.991792e-01
-2.260200e+00 9.991789e-01
-2.260300e+00 9.991787e-01
-2.260400e+00 9.991784e-01
-2.260500e+00 9.991782e-01
-2.260600e+00 9.991780e-01
-2.260700e+00 9.991777e-01
-2.260800e+00 9.991775e-01
-2.260900e+00 9.991772e-01
-2.261000e+00 9.991770e-01
-2.261100e+00 9.991768e-01
-2.261200e+00 9.991765e-01
-2.261300e+00 9.991763e-01
-2.261400e+00 9.991760e-01
-2.261500e+00 9.991758e-01
-2.261600e+00 9.991755e-01
-2.261700e+00 9.991753e-01
-2.261800e+00 9.991751e-01
-2.261900e+00 9.991748e-01
-2.262000e+00 9.991746e-01
-2.262100e+00 9.991743e-01
-2.262200e+00 9.991741e-01
-2.262300e+00 9.991738e-01
-2.262400e+00 9.991736e-01
-2.262500e+00 9.991734e-01
-2.262600e+00 9.991731e-01
-2.262700e+00 9.991729e-01
-2.262800e+00 9.991726e-01
-2.262900e+00 9.991724e-01
-2.263000e+00 9.991721e-01
-2.263100e+00 9.991719e-01
-2.263200e+00 9.991717e-01
-2.263300e+00 9.991714e-01
-2.263400e+00 9.991712e-01
-2.263500e+00 9.991709e-01
-2.263600e+00 9.991707e-01
-2.263700e+00 9.991705e-01
-2.263800e+00 9.991702e-01
-2.263900e+00 9.991700e-01
-2.264000e+00 9.991697e-01
-2.264100e+00 9.991695e-01
-2.264200e+00 9.991692e-01
-2.264300e+00 9.991690e-01
-2.264400e+00 9.991688e-01
-2.264500e+00 9.991685e-01
-2.264600e+00 9.991683e-01
-2.264700e+00 9.991680e-01
-2.264800e+00 9.991678e-01
-2.264900e+00 9.991675e-01
-2.265000e+00 9.991673e-01
-2.265100e+00 9.991670e-01
-2.265200e+00 9.991668e-01
-2.265300e+00 9.991666e-01
-2.265400e+00 9.991663e-01
-2.265500e+00 9.991661e-01
-2.265600e+00 9.991658e-01
-2.265700e+00 9.991656e-01
-2.265800e+00 9.991653e-01
-2.265900e+00 9.991651e-01
-2.266000e+00 9.991649e-01
-2.266100e+00 9.991646e-01
-2.266200e+00 9.991644e-01
-2.266300e+00 9.991641e-01
-2.266400e+00 9.991639e-01
-2.266500e+00 9.991636e-01
-2.266600e+00 9.991634e-01
-2.266700e+00 9.991631e-01
-2.266800e+00 9.991629e-01
-2.266900e+00 9.991627e-01
-2.267000e+00 9.991624e-01
-2.267100e+00 9.991622e-01
-2.267200e+00 9.991619e-01
-2.267300e+00 9.991617e-01
-2.267400e+00 9.991614e-01
-2.267500e+00 9.991612e-01
-2.267600e+00 9.991610e-01
-2.267700e+00 9.991607e-01
-2.267800e+00 9.991605e-01
-2.267900e+00 9.991602e-01
-2.268000e+00 9.991600e-01
-2.268100e+00 9.991597e-01
-2.268200e+00 9.991595e-01
-2.268300e+00 9.991592e-01
-2.268400e+00 9.991590e-01
-2.268500e+00 9.991588e-01
-2.268600e+00 9.991585e-01
-2.268700e+00 9.991583e-01
-2.268800e+00 9.991580e-01
-2.268900e+00 9.991578e-01
-2.269000e+00 9.991575e-01
-2.269100e+00 9.991573e-01
-2.269200e+00 9.991570e-01
-2.269300e+00 9.991568e-01
-2.269400e+00 9.991565e-01
-2.269500e+00 9.991563e-01
-2.269600e+00 9.991561e-01
-2.269700e+00 9.991558e-01
-2.269800e+00 9.991556e-01
-2.269900e+00 9.991553e-01
-2.270000e+00 9.991551e-01
-2.270100e+00 9.991548e-01
-2.270200e+00 9.991546e-01
-2.270300e+00 9.991543e-01
-2.270400e+00 9.991541e-01
-2.270500e+00 9.991538e-01
-2.270600e+00 9.991536e-01
-2.270700e+00 9.991534e-01
-2.270800e+00 9.991531e-01
-2.270900e+00 9.991529e-01
-2.271000e+00 9.991526e-01
-2.271100e+00 9.991524e-01
-2.271200e+00 9.991521e-01
-2.271300e+00 9.991519e-01
-2.271400e+00 9.991516e-01
-2.271500e+00 9.991514e-01
-2.271600e+00 9.991511e-01
-2.271700e+00 9.991509e-01
-2.271800e+00 9.991507e-01
-2.271900e+00 9.991504e-01
-2.272000e+00 9.991502e-01
-2.272100e+00 9.991499e-01
-2.272200e+00 9.991497e-01
-2.272300e+00 9.991494e-01
-2.272400e+00 9.991492e-01
-2.272500e+00 9.991489e-01
-2.272600e+00 9.991487e-01
-2.272700e+00 9.991484e-01
-2.272800e+00 9.991482e-01
-2.272900e+00 9.991479e-01
-2.273000e+00 9.991477e-01
-2.273100e+00 9.991475e-01
-2.273200e+00 9.991472e-01
-2.273300e+00 9.991470e-01
-2.273400e+00 9.991467e-01
-2.273500e+00 9.991465e-01
-2.273600e+00 9.991462e-01
-2.273700e+00 9.991460e-01
-2.273800e+00 9.991457e-01
-2.273900e+00 9.991455e-01
-2.274000e+00 9.991452e-01
-2.274100e+00 9.991450e-01
-2.274200e+00 9.991447e-01
-2.274300e+00 9.991445e-01
-2.274400e+00 9.991442e-01
-2.274500e+00 9.991440e-01
-2.274600e+00 9.991438e-01
-2.274700e+00 9.991435e-01
-2.274800e+00 9.991433e-01
-2.274900e+00 9.991430e-01
-2.275000e+00 9.991428e-01
-2.275100e+00 9.991425e-01
-2.275200e+00 9.991423e-01
-2.275300e+00 9.991420e-01
-2.275400e+00 9.991418e-01
-2.275500e+00 9.991415e-01
-2.275600e+00 9.991413e-01
-2.275700e+00 9.991410e-01
-2.275800e+00 9.991408e-01
-2.275900e+00 9.991405e-01
-2.276000e+00 9.991403e-01
-2.276100e+00 9.991400e-01
-2.276200e+00 9.991398e-01
-2.276300e+00 9.991395e-01
-2.276400e+00 9.991393e-01
-2.276500e+00 9.991390e-01
-2.276600e+00 9.991388e-01
-2.276700e+00 9.991386e-01
-2.276800e+00 9.991383e-01
-2.276900e+00 9.991381e-01
-2.277000e+00 9.991378e-01
-2.277100e+00 9.991376e-01
-2.277200e+00 9.991373e-01
-2.277300e+00 9.991371e-01
-2.277400e+00 9.991368e-01
-2.277500e+00 9.991366e-01
-2.277600e+00 9.991363e-01
-2.277700e+00 9.991361e-01
-2.277800e+00 9.991358e-01
-2.277900e+00 9.991356e-01
-2.278000e+00 9.991353e-01
-2.278100e+00 9.991351e-01
-2.278200e+00 9.991348e-01
-2.278300e+00 9.991346e-01
-2.278400e+00 9.991343e-01
-2.278500e+00 9.991341e-01
-2.278600e+00 9.991338e-01
-2.278700e+00 9.991336e-01
-2.278800e+00 9.991333e-01
-2.278900e+00 9.991331e-01
-2.279000e+00 9.991328e-01
-2.279100e+00 9.991326e-01
-2.279200e+00 9.991323e-01
-2.279300e+00 9.991321e-01
-2.279400e+00 9.991318e-01
-2.279500e+00 9.991316e-01
-2.279600e+00 9.991313e-01
-2.279700e+00 9.991311e-01
-2.279800e+00 9.991308e-01
-2.279900e+00 9.991306e-01
-2.280000e+00 9.991304e-01
-2.280100e+00 9.991301e-01
-2.280200e+00 9.991299e-01
-2.280300e+00 9.991296e-01
-2.280400e+00 9.991294e-01
-2.280500e+00 9.991291e-01
-2.280600e+00 9.991289e-01
-2.280700e+00 9.991286e-01
-2.280800e+00 9.991284e-01
-2.280900e+00 9.991281e-01
-2.281000e+00 9.991279e-01
-2.281100e+00 9.991276e-01
-2.281200e+00 9.991274e-01
-2.281300e+00 9.991271e-01
-2.281400e+00 9.991269e-01
-2.281500e+00 9.991266e-01
-2.281600e+00 9.991264e-01
-2.281700e+00 9.991261e-01
-2.281800e+00 9.991259e-01
-2.281900e+00 9.991256e-01
-2.282000e+00 9.991254e-01
-2.282100e+00 9.991251e-01
-2.282200e+00 9.991249e-01
-2.282300e+00 9.991246e-01
-2.282400e+00 9.991244e-01
-2.282500e+00 9.991241e-01
-2.282600e+00 9.991239e-01
-2.282700e+00 9.991236e-01
-2.282800e+00 9.991234e-01
-2.282900e+00 9.991231e-01
-2.283000e+00 9.991229e-01
-2.283100e+00 9.991226e-01
-2.283200e+00 9.991224e-01
-2.283300e+00 9.991221e-01
-2.283400e+00 9.991219e-01
-2.283500e+00 9.991216e-01
-2.283600e+00 9.991214e-01
-2.283700e+00 9.991211e-01
-2.283800e+00 9.991209e-01
-2.283900e+00 9.991206e-01
-2.284000e+00 9.991204e-01
-2.284100e+00 9.991201e-01
-2.284200e+00 9.991198e-01
-2.284300e+00 9.991196e-01
-2.284400e+00 9.991193e-01
-2.284500e+00 9.991191e-01
-2.284600e+00 9.991188e-01
-2.284700e+00 9.991186e-01
-2.284800e+00 9.991183e-01
-2.284900e+00 9.991181e-01
-2.285000e+00 9.991178e-01
-2.285100e+00 9.991176e-01
-2.285200e+00 9.991173e-01
-2.285300e+00 9.991171e-01
-2.285400e+00 9.991168e-01
-2.285500e+00 9.991166e-01
-2.285600e+00 9.991163e-01
-2.285700e+00 9.991161e-01
-2.285800e+00 9.991158e-01
-2.285900e+00 9.991156e-01
-2.286000e+00 9.991153e-01
-2.286100e+00 9.991151e-01
-2.286200e+00 9.991148e-01
-2.286300e+00 9.991146e-01
-2.286400e+00 9.991143e-01
-2.286500e+00 9.991141e-01
-2.286600e+00 9.991138e-01
-2.286700e+00 9.991136e-01
-2.286800e+00 9.991133e-01
-2.286900e+00 9.991131e-01
-2.287000e+00 9.991128e-01
-2.287100e+00 9.991126e-01
-2.287200e+00 9.991123e-01
-2.287300e+00 9.991121e-01
-2.287400e+00 9.991118e-01
-2.287500e+00 9.991115e-01
-2.287600e+00 9.991113e-01
-2.287700e+00 9.991110e-01
-2.287800e+00 9.991108e-01
-2.287900e+00 9.991105e-01
-2.288000e+00 9.991103e-01
-2.288100e+00 9.991100e-01
-2.288200e+00 9.991098e-01
-2.288300e+00 9.991095e-01
-2.288400e+00 9.991093e-01
-2.288500e+00 9.991090e-01
-2.288600e+00 9.991088e-01
-2.288700e+00 9.991085e-01
-2.288800e+00 9.991083e-01
-2.288900e+00 9.991080e-01
-2.289000e+00 9.991078e-01
-2.289100e+00 9.991075e-01
-2.289200e+00 9.991073e-01
-2.289300e+00 9.991070e-01
-2.289400e+00 9.991067e-01
-2.289500e+00 9.991065e-01
-2.289600e+00 9.991062e-01
-2.289700e+00 9.991060e-01
-2.289800e+00 9.991057e-01
-2.289900e+00 9.991055e-01
-2.290000e+00 9.991052e-01
-2.290100e+00 9.991050e-01
-2.290200e+00 9.991047e-01
-2.290300e+00 9.991045e-01
-2.290400e+00 9.991042e-01
-2.290500e+00 9.991040e-01
-2.290600e+00 9.991037e-01
-2.290700e+00 9.991035e-01
-2.290800e+00 9.991032e-01
-2.290900e+00 9.991030e-01
-2.291000e+00 9.991027e-01
-2.291100e+00 9.991024e-01
-2.291200e+00 9.991022e-01
-2.291300e+00 9.991019e-01
-2.291400e+00 9.991017e-01
-2.291500e+00 9.991014e-01
-2.291600e+00 9.991012e-01
-2.291700e+00 9.991009e-01
-2.291800e+00 9.991007e-01
-2.291900e+00 9.991004e-01
-2.292000e+00 9.991002e-01
-2.292100e+00 9.990999e-01
-2.292200e+00 9.990997e-01
-2.292300e+00 9.990994e-01
-2.292400e+00 9.990991e-01
-2.292500e+00 9.990989e-01
-2.292600e+00 9.990986e-01
-2.292700e+00 9.990984e-01
-2.292800e+00 9.990981e-01
-2.292900e+00 9.990979e-01
-2.293000e+00 9.990976e-01
-2.293100e+00 9.990974e-01
-2.293200e+00 9.990971e-01
-2.293300e+00 9.990969e-01
-2.293400e+00 9.990966e-01
-2.293500e+00 9.990963e-01
-2.293600e+00 9.990961e-01
-2.293700e+00 9.990958e-01
-2.293800e+00 9.990956e-01
-2.293900e+00 9.990953e-01
-2.294000e+00 9.990951e-01
-2.294100e+00 9.990948e-01
-2.294200e+00 9.990946e-01
-2.294300e+00 9.990943e-01
-2.294400e+00 9.990941e-01
-2.294500e+00 9.990938e-01
-2.294600e+00 9.990935e-01
-2.294700e+00 9.990933e-01
-2.294800e+00 9.990930e-01
-2.294900e+00 9.990928e-01
-2.295000e+00 9.990925e-01
-2.295100e+00 9.990923e-01
-2.295200e+00 9.990920e-01
-2.295300e+00 9.990918e-01
-2.295400e+00 9.990915e-01
-2.295500e+00 9.990912e-01
-2.295600e+00 9.990910e-01
-2.295700e+00 9.990907e-01
-2.295800e+00 9.990905e-01
-2.295900e+00 9.990902e-01
-2.296000e+00 9.990900e-01
-2.296100e+00 9.990897e-01
-2.296200e+00 9.990895e-01
-2.296300e+00 9.990892e-01
-2.296400e+00 9.990889e-01
-2.296500e+00 9.990887e-01
-2.296600e+00 9.990884e-01
-2.296700e+00 9.990882e-01
-2.296800e+00 9.990879e-01
-2.296900e+00 9.990877e-01
-2.297000e+00 9.990874e-01
-2.297100e+00 9.990872e-01
-2.297200e+00 9.990869e-01
-2.297300e+00 9.990866e-01
-2.297400e+00 9.990864e-01
-2.297500e+00 9.990861e-01
-2.297600e+00 9.990859e-01
-2.297700e+00 9.990856e-01
-2.297800e+00 9.990854e-01
-2.297900e+00 9.990851e-01
-2.298000e+00 9.990849e-01
-2.298100e+00 9.990846e-01
-2.298200e+00 9.990843e-01
-2.298300e+00 9.990841e-01
-2.298400e+00 9.990838e-01
-2.298500e+00 9.990836e-01
-2.298600e+00 9.990833e-01
-2.298700e+00 9.990831e-01
-2.298800e+00 9.990828e-01
-2.298900e+00 9.990825e-01
-2.299000e+00 9.990823e-01
-2.299100e+00 9.990820e-01
-2.299200e+00 9.990818e-01
-2.299300e+00 9.990815e-01
-2.299400e+00 9.990813e-01
-2.299500e+00 9.990810e-01
-2.299600e+00 9.990807e-01
-2.299700e+00 9.990805e-01
-2.299800e+00 9.990802e-01
-2.299900e+00 9.990800e-01
-2.300000e+00 9.990797e-01
-2.300100e+00 9.990795e-01
-2.300200e+00 9.990792e-01
-2.300300e+00 9.990789e-01
-2.300400e+00 9.990787e-01
-2.300500e+00 9.990784e-01
-2.300600e+00 9.990782e-01
-2.300700e+00 9.990779e-01
-2.300800e+00 9.990777e-01
-2.300900e+00 9.990774e-01
-2.301000e+00 9.990771e-01
-2.301100e+00 9.990769e-01
-2.301200e+00 9.990766e-01
-2.301300e+00 9.990764e-01
-2.301400e+00 9.990761e-01
-2.301500e+00 9.990759e-01
-2.301600e+00 9.990756e-01
-2.301700e+00 9.990753e-01
-2.301800e+00 9.990751e-01
-2.301900e+00 9.990748e-01
-2.302000e+00 9.990746e-01
-2.302100e+00 9.990743e-01
-2.302200e+00 9.990741e-01
-2.302300e+00 9.990738e-01
-2.302400e+00 9.990735e-01
-2.302500e+00 9.990733e-01
-2.302600e+00 9.990730e-01
-2.302700e+00 9.990728e-01
-2.302800e+00 9.990725e-01
-2.302900e+00 9.990722e-01
-2.303000e+00 9.990720e-01
-2.303100e+00 9.990717e-01
-2.303200e+00 9.990715e-01
-2.303300e+00 9.990712e-01
-2.303400e+00 9.990710e-01
-2.303500e+00 9.990707e-01
-2.303600e+00 9.990704e-01
-2.303700e+00 9.990702e-01
-2.303800e+00 9.990699e-01
-2.303900e+00 9.990697e-01
-2.304000e+00 9.990694e-01
-2.304100e+00 9.990691e-01
-2.304200e+00 9.990689e-01
-2.304300e+00 9.990686e-01
-2.304400e+00 9.990684e-01
-2.304500e+00 9.990681e-01
-2.304600e+00 9.990679e-01
-2.304700e+00 9.990676e-01
-2.304800e+00 9.990673e-01
-2.304900e+00 9.990671e-01
-2.305000e+00 9.990668e-01
-2.305100e+00 9.990666e-01
-2.305200e+00 9.990663e-01
-2.305300e+00 9.990660e-01
-2.305400e+00 9.990658e-01
-2.305500e+00 9.990655e-01
-2.305600e+00 9.990653e-01
-2.305700e+00 9.990650e-01
-2.305800e+00 9.990647e-01
-2.305900e+00 9.990645e-01
-2.306000e+00 9.990642e-01
-2.306100e+00 9.990640e-01
-2.306200e+00 9.990637e-01
-2.306300e+00 9.990634e-01
-2.306400e+00 9.990632e-01
-2.306500e+00 9.990629e-01
-2.306600e+00 9.990627e-01
-2.306700e+00 9.990624e-01
-2.306800e+00 9.990621e-01
-2.306900e+00 9.990619e-01
-2.307000e+00 9.990616e-01
-2.307100e+00 9.990614e-01
-2.307200e+00 9.990611e-01
-2.307300e+00 9.990608e-01
-2.307400e+00 9.990606e-01
-2.307500e+00 9.990603e-01
-2.307600e+00 9.990601e-01
-2.307700e+00 9.990598e-01
-2.307800e+00 9.990595e-01
-2.307900e+00 9.990593e-01
-2.308000e+00 9.990590e-01
-2.308100e+00 9.990588e-01
-2.308200e+00 9.990585e-01
-2.308300e+00 9.990582e-01
-2.308400e+00 9.990580e-01
-2.308500e+00 9.990577e-01
-2.308600e+00 9.990575e-01
-2.308700e+00 9.990572e-01
-2.308800e+00 9.990569e-01
-2.308900e+00 9.990567e-01
-2.309000e+00 9.990564e-01
-2.309100e+00 9.990562e-01
-2.309200e+00 9.990559e-01
-2.309300e+00 9.990556e-01
-2.309400e+00 9.990554e-01
-2.309500e+00 9.990551e-01
-2.309600e+00 9.990549e-01
-2.309700e+00 9.990546e-01
-2.309800e+00 9.990543e-01
-2.309900e+00 9.990541e-01
-2.310000e+00 9.990538e-01
-2.310100e+00 9.990536e-01
-2.310200e+00 9.990533e-01
-2.310300e+00 9.990530e-01
-2.310400e+00 9.990528e-01
-2.310500e+00 9.990525e-01
-2.310600e+00 9.990522e-01
-2.310700e+00 9.990520e-01
-2.310800e+00 9.990517e-01
-2.310900e+00 9.990515e-01
-2.311000e+00 9.990512e-01
-2.311100e+00 9.990509e-01
-2.311200e+00 9.990507e-01
-2.311300e+00 9.990504e-01
-2.311400e+00 9.990502e-01
-2.311500e+00 9.990499e-01
-2.311600e+00 9.990496e-01
-2.311700e+00 9.990494e-01
-2.311800e+00 9.990491e-01
-2.311900e+00 9.990488e-01
-2.312000e+00 9.990486e-01
-2.312100e+00 9.990483e-01
-2.312200e+00 9.990481e-01
-2.312300e+00 9.990478e-01
-2.312400e+00 9.990475e-01
-2.312500e+00 9.990473e-01
-2.312600e+00 9.990470e-01
-2.312700e+00 9.990467e-01
-2.312800e+00 9.990465e-01
-2.312900e+00 9.990462e-01
-2.313000e+00 9.990460e-01
-2.313100e+00 9.990457e-01
-2.313200e+00 9.990454e-01
-2.313300e+00 9.990452e-01
-2.313400e+00 9.990449e-01
-2.313500e+00 9.990447e-01
-2.313600e+00 9.990444e-01
-2.313700e+00 9.990441e-01
-2.313800e+00 9.990439e-01
-2.313900e+00 9.990436e-01
-2.314000e+00 9.990433e-01
-2.314100e+00 9.990431e-01
-2.314200e+00 9.990428e-01
-2.314300e+00 9.990426e-01
-2.314400e+00 9.990423e-01
-2.314500e+00 9.990420e-01
-2.314600e+00 9.990418e-01
-2.314700e+00 9.990415e-01
-2.314800e+00 9.990412e-01
-2.314900e+00 9.990410e-01
-2.315000e+00 9.990407e-01
-2.315100e+00 9.990404e-01
-2.315200e+00 9.990402e-01
-2.315300e+00 9.990399e-01
-2.315400e+00 9.990397e-01
-2.315500e+00 9.990394e-01
-2.315600e+00 9.990391e-01
-2.315700e+00 9.990389e-01
-2.315800e+00 9.990386e-01
-2.315900e+00 9.990383e-01
-2.316000e+00 9.990381e-01
-2.316100e+00 9.990378e-01
-2.316200e+00 9.990376e-01
-2.316300e+00 9.990373e-01
-2.316400e+00 9.990370e-01
-2.316500e+00 9.990368e-01
-2.316600e+00 9.990365e-01
-2.316700e+00 9.990362e-01
-2.316800e+00 9.990360e-01
-2.316900e+00 9.990357e-01
-2.317000e+00 9.990354e-01
-2.317100e+00 9.990352e-01
-2.317200e+00 9.990349e-01
-2.317300e+00 9.990347e-01
-2.317400e+00 9.990344e-01
-2.317500e+00 9.990341e-01
-2.317600e+00 9.990339e-01
-2.317700e+00 9.990336e-01
-2.317800e+00 9.990333e-01
-2.317900e+00 9.990331e-01
-2.318000e+00 9.990328e-01
-2.318100e+00 9.990325e-01
-2.318200e+00 9.990323e-01
-2.318300e+00 9.990320e-01
-2.318400e+00 9.990317e-01
-2.318500e+00 9.990315e-01
-2.318600e+00 9.990312e-01
-2.318700e+00 9.990310e-01
-2.318800e+00 9.990307e-01
-2.318900e+00 9.990304e-01
-2.319000e+00 9.990302e-01
-2.319100e+00 9.990299e-01
-2.319200e+00 9.990296e-01
-2.319300e+00 9.990294e-01
-2.319400e+00 9.990291e-01
-2.319500e+00 9.990288e-01
-2.319600e+00 9.990286e-01
-2.319700e+00 9.990283e-01
-2.319800e+00 9.990280e-01
-2.319900e+00 9.990278e-01
-2.320000e+00 9.990275e-01
-2.320100e+00 9.990272e-01
-2.320200e+00 9.990270e-01
-2.320300e+00 9.990267e-01
-2.320400e+00 9.990265e-01
-2.320500e+00 9.990262e-01
-2.320600e+00 9.990259e-01
-2.320700e+00 9.990257e-01
-2.320800e+00 9.990254e-01
-2.320900e+00 9.990251e-01
-2.321000e+00 9.990249e-01
-2.321100e+00 9.990246e-01
-2.321200e+00 9.990243e-01
-2.321300e+00 9.990241e-01
-2.321400e+00 9.990238e-01
-2.321500e+00 9.990235e-01
-2.321600e+00 9.990233e-01
-2.321700e+00 9.990230e-01
-2.321800e+00 9.990227e-01
-2.321900e+00 9.990225e-01
-2.322000e+00 9.990222e-01
-2.322100e+00 9.990219e-01
-2.322200e+00 9.990217e-01
-2.322300e+00 9.990214e-01
-2.322400e+00 9.990211e-01
-2.322500e+00 9.990209e-01
-2.322600e+00 9.990206e-01
-2.322700e+00 9.990203e-01
-2.322800e+00 9.990201e-01
-2.322900e+00 9.990198e-01
-2.323000e+00 9.990195e-01
-2.323100e+00 9.990193e-01
-2.323200e+00 9.990190e-01
-2.323300e+00 9.990187e-01
-2.323400e+00 9.990185e-01
-2.323500e+00 9.990182e-01
-2.323600e+00 9.990179e-01
-2.323700e+00 9.990177e-01
-2.323800e+00 9.990174e-01
-2.323900e+00 9.990171e-01
-2.324000e+00 9.990169e-01
-2.324100e+00 9.990166e-01
-2.324200e+00 9.990163e-01
-2.324300e+00 9.990161e-01
-2.324400e+00 9.990158e-01
-2.324500e+00 9.990155e-01
-2.324600e+00 9.990153e-01
-2.324700e+00 9.990150e-01
-2.324800e+00 9.990147e-01
-2.324900e+00 9.990145e-01
-2.325000e+00 9.990142e-01
-2.325100e+00 9.990139e-01
-2.325200e+00 9.990137e-01
-2.325300e+00 9.990134e-01
-2.325400e+00 9.990131e-01
-2.325500e+00 9.990129e-01
-2.325600e+00 9.990126e-01
-2.325700e+00 9.990123e-01
-2.325800e+00 9.990121e-01
-2.325900e+00 9.990118e-01
-2.326000e+00 9.990115e-01
-2.326100e+00 9.990113e-01
-2.326200e+00 9.990110e-01
-2.326300e+00 9.990107e-01
-2.326400e+00 9.990105e-01
-2.326500e+00 9.990102e-01
-2.326600e+00 9.990099e-01
-2.326700e+00 9.990097e-01
-2.326800e+00 9.990094e-01
-2.326900e+00 9.990091e-01
-2.327000e+00 9.990089e-01
-2.327100e+00 9.990086e-01
-2.327200e+00 9.990083e-01
-2.327300e+00 9.990081e-01
-2.327400e+00 9.990078e-01
-2.327500e+00 9.990075e-01
-2.327600e+00 9.990073e-01
-2.327700e+00 9.990070e-01
-2.327800e+00 9.990067e-01
-2.327900e+00 9.990065e-01
-2.328000e+00 9.990062e-01
-2.328100e+00 9.990059e-01
-2.328200e+00 9.990057e-01
-2.328300e+00 9.990054e-01
-2.328400e+00 9.990051e-01
-2.328500e+00 9.990048e-01
-2.328600e+00 9.990046e-01
-2.328700e+00 9.990043e-01
-2.328800e+00 9.990040e-01
-2.328900e+00 9.990038e-01
-2.329000e+00 9.990035e-01
-2.329100e+00 9.990032e-01
-2.329200e+00 9.990030e-01
-2.329300e+00 9.990027e-01
-2.329400e+00 9.990024e-01
-2.329500e+00 9.990022e-01
-2.329600e+00 9.990019e-01
-2.329700e+00 9.990016e-01
-2.329800e+00 9.990014e-01
-2.329900e+00 9.990011e-01
-2.330000e+00 9.990008e-01
-2.330100e+00 9.990006e-01
-2.330200e+00 9.990003e-01
-2.330300e+00 9.990000e-01
-2.330400e+00 9.989997e-01
-2.330500e+00 9.989995e-01
-2.330600e+00 9.989992e-01
-2.330700e+00 9.989989e-01
-2.330800e+00 9.989987e-01
-2.330900e+00 9.989984e-01
-2.331000e+00 9.989981e-01
-2.331100e+00 9.989979e-01
-2.331200e+00 9.989976e-01
-2.331300e+00 9.989973e-01
-2.331400e+00 9.989971e-01
-2.331500e+00 9.989968e-01
-2.331600e+00 9.989965e-01
-2.331700e+00 9.989962e-01
-2.331800e+00 9.989960e-01
-2.331900e+00 9.989957e-01
-2.332000e+00 9.989954e-01
-2.332100e+00 9.989952e-01
-2.332200e+00 9.989949e-01
-2.332300e+00 9.989946e-01
-2.332400e+00 9.989944e-01
-2.332500e+00 9.989941e-01
-2.332600e+00 9.989938e-01
-2.332700e+00 9.989935e-01
-2.332800e+00 9.989933e-01
-2.332900e+00 9.989930e-01
-2.333000e+00 9.989927e-01
-2.333100e+00 9.989925e-01
-2.333200e+00 9.989922e-01
-2.333300e+00 9.989919e-01
-2.333400e+00 9.989917e-01
-2.333500e+00 9.989914e-01
-2.333600e+00 9.989911e-01
-2.333700e+00 9.989908e-01
-2.333800e+00 9.989906e-01
-2.333900e+00 9.989903e-01
-2.334000e+00 9.989900e-01
-2.334100e+00 9.989898e-01
-2.334200e+00 9.989895e-01
-2.334300e+00 9.989892e-01
-2.334400e+00 9.989890e-01
-2.334500e+00 9.989887e-01
-2.334600e+00 9.989884e-01
-2.334700e+00 9.989881e-01
-2.334800e+00 9.989879e-01
-2.334900e+00 9.989876e-01
-2.335000e+00 9.989873e-01
-2.335100e+00 9.989871e-01
-2.335200e+00 9.989868e-01
-2.335300e+00 9.989865e-01
-2.335400e+00 9.989862e-01
-2.335500e+00 9.989860e-01
-2.335600e+00 9.989857e-01
-2.335700e+00 9.989854e-01
-2.335800e+00 9.989852e-01
-2.335900e+00 9.989849e-01
-2.336000e+00 9.989846e-01
-2.336100e+00 9.989843e-01
-2.336200e+00 9.989841e-01
-2.336300e+00 9.989838e-01
-2.336400e+00 9.989835e-01
-2.336500e+00 9.989833e-01
-2.336600e+00 9.989830e-01
-2.336700e+00 9.989827e-01
-2.336800e+00 9.989824e-01
-2.336900e+00 9.989822e-01
-2.337000e+00 9.989819e-01
-2.337100e+00 9.989816e-01
-2.337200e+00 9.989814e-01
-2.337300e+00 9.989811e-01
-2.337400e+00 9.989808e-01
-2.337500e+00 9.989805e-01
-2.337600e+00 9.989803e-01
-2.337700e+00 9.989800e-01
-2.337800e+00 9.989797e-01
-2.337900e+00 9.989795e-01
-2.338000e+00 9.989792e-01
-2.338100e+00 9.989789e-01
-2.338200e+00 9.989786e-01
-2.338300e+00 9.989784e-01
-2.338400e+00 9.989781e-01
-2.338500e+00 9.989778e-01
-2.338600e+00 9.989776e-01
-2.338700e+00 9.989773e-01
-2.338800e+00 9.989770e-01
-2.338900e+00 9.989767e-01
-2.339000e+00 9.989765e-01
-2.339100e+00 9.989762e-01
-2.339200e+00 9.989759e-01
-2.339300e+00 9.989756e-01
-2.339400e+00 9.989754e-01
-2.339500e+00 9.989751e-01
-2.339600e+00 9.989748e-01
-2.339700e+00 9.989746e-01
-2.339800e+00 9.989743e-01
-2.339900e+00 9.989740e-01
-2.340000e+00 9.989737e-01
-2.340100e+00 9.989735e-01
-2.340200e+00 9.989732e-01
-2.340300e+00 9.989729e-01
-2.340400e+00 9.989726e-01
-2.340500e+00 9.989724e-01
-2.340600e+00 9.989721e-01
-2.340700e+00 9.989718e-01
-2.340800e+00 9.989716e-01
-2.340900e+00 9.989713e-01
-2.341000e+00 9.989710e-01
-2.341100e+00 9.989707e-01
-2.341200e+00 9.989705e-01
-2.341300e+00 9.989702e-01
-2.341400e+00 9.989699e-01
-2.341500e+00 9.989696e-01
-2.341600e+00 9.989694e-01
-2.341700e+00 9.989691e-01
-2.341800e+00 9.989688e-01
-2.341900e+00 9.989685e-01
-2.342000e+00 9.989683e-01
-2.342100e+00 9.989680e-01
-2.342200e+00 9.989677e-01
-2.342300e+00 9.989674e-01
-2.342400e+00 9.989672e-01
-2.342500e+00 9.989669e-01
-2.342600e+00 9.989666e-01
-2.342700e+00 9.989664e-01
-2.342800e+00 9.989661e-01
-2.342900e+00 9.989658e-01
-2.343000e+00 9.989655e-01
-2.343100e+00 9.989653e-01
-2.343200e+00 9.989650e-01
-2.343300e+00 9.989647e-01
-2.343400e+00 9.989644e-01
-2.343500e+00 9.989642e-01
-2.343600e+00 9.989639e-01
-2.343700e+00 9.989636e-01
-2.343800e+00 9.989633e-01
-2.343900e+00 9.989631e-01
-2.344000e+00 9.989628e-01
-2.344100e+00 9.989625e-01
-2.344200e+00 9.989622e-01
-2.344300e+00 9.989620e-01
-2.344400e+00 9.989617e-01
-2.344500e+00 9.989614e-01
-2.344600e+00 9.989611e-01
-2.344700e+00 9.989609e-01
-2.344800e+00 9.989606e-01
-2.344900e+00 9.989603e-01
-2.345000e+00 9.989600e-01
-2.345100e+00 9.989598e-01
-2.345200e+00 9.989595e-01
-2.345300e+00 9.989592e-01
-2.345400e+00 9.989589e-01
-2.345500e+00 9.989587e-01
-2.345600e+00 9.989584e-01
-2.345700e+00 9.989581e-01
-2.345800e+00 9.989578e-01
-2.345900e+00 9.989576e-01
-2.346000e+00 9.989573e-01
-2.346100e+00 9.989570e-01
-2.346200e+00 9.989567e-01
-2.346300e+00 9.989565e-01
-2.346400e+00 9.989562e-01
-2.346500e+00 9.989559e-01
-2.346600e+00 9.989556e-01
-2.346700e+00 9.989554e-01
-2.346800e+00 9.989551e-01
-2.346900e+00 9.989548e-01
-2.347000e+00 9.989545e-01
-2.347100e+00 9.989543e-01
-2.347200e+00 9.989540e-01
-2.347300e+00 9.989537e-01
-2.347400e+00 9.989534e-01
-2.347500e+00 9.989532e-01
-2.347600e+00 9.989529e-01
-2.347700e+00 9.989526e-01
-2.347800e+00 9.989523e-01
-2.347900e+00 9.989521e-01
-2.348000e+00 9.989518e-01
-2.348100e+00 9.989515e-01
-2.348200e+00 9.989512e-01
-2.348300e+00 9.989510e-01
-2.348400e+00 9.989507e-01
-2.348500e+00 9.989504e-01
-2.348600e+00 9.989501e-01
-2.348700e+00 9.989499e-01
-2.348800e+00 9.989496e-01
-2.348900e+00 9.989493e-01
-2.349000e+00 9.989490e-01
-2.349100e+00 9.989487e-01
-2.349200e+00 9.989485e-01
-2.349300e+00 9.989482e-01
-2.349400e+00 9.989479e-01
-2.349500e+00 9.989476e-01
-2.349600e+00 9.989474e-01
-2.349700e+00 9.989471e-01
-2.349800e+00 9.989468e-01
-2.349900e+00 9.989465e-01
-2.350000e+00 9.989463e-01
-2.350100e+00 9.989460e-01
-2.350200e+00 9.989457e-01
-2.350300e+00 9.989454e-01
-2.350400e+00 9.989452e-01
-2.350500e+00 9.989449e-01
-2.350600e+00 9.989446e-01
-2.350700e+00 9.989443e-01
-2.350800e+00 9.989440e-01
-2.350900e+00 9.989438e-01
-2.351000e+00 9.989435e-01
-2.351100e+00 9.989432e-01
-2.351200e+00 9.989429e-01
-2.351300e+00 9.989427e-01
-2.351400e+00 9.989424e-01
-2.351500e+00 9.989421e-01
-2.351600e+00 9.989418e-01
-2.351700e+00 9.989415e-01
-2.351800e+00 9.989413e-01
-2.351900e+00 9.989410e-01
-2.352000e+00 9.989407e-01
-2.352100e+00 9.989404e-01
-2.352200e+00 9.989402e-01
-2.352300e+00 9.989399e-01
-2.352400e+00 9.989396e-01
-2.352500e+00 9.989393e-01
-2.352600e+00 9.989390e-01
-2.352700e+00 9.989388e-01
-2.352800e+00 9.989385e-01
-2.352900e+00 9.989382e-01
-2.353000e+00 9.989379e-01
-2.353100e+00 9.989377e-01
-2.353200e+00 9.989374e-01
-2.353300e+00 9.989371e-01
-2.353400e+00 9.989368e-01
-2.353500e+00 9.989365e-01
-2.353600e+00 9.989363e-01
-2.353700e+00 9.989360e-01
-2.353800e+00 9.989357e-01
-2.353900e+00 9.989354e-01
-2.354000e+00 9.989352e-01
-2.354100e+00 9.989349e-01
-2.354200e+00 9.989346e-01
-2.354300e+00 9.989343e-01
-2.354400e+00 9.989340e-01
-2.354500e+00 9.989338e-01
-2.354600e+00 9.989335e-01
-2.354700e+00 9.989332e-01
-2.354800e+00 9.989329e-01
-2.354900e+00 9.989327e-01
-2.355000e+00 9.989324e-01
-2.355100e+00 9.989321e-01
-2.355200e+00 9.989318e-01
-2.355300e+00 9.989315e-01
-2.355400e+00 9.989313e-01
-2.355500e+00 9.989310e-01
-2.355600e+00 9.989307e-01
-2.355700e+00 9.989304e-01
-2.355800e+00 9.989301e-01
-2.355900e+00 9.989299e-01
-2.356000e+00 9.989296e-01
-2.356100e+00 9.989293e-01
-2.356200e+00 9.989290e-01
-2.356300e+00 9.989287e-01
-2.356400e+00 9.989285e-01
-2.356500e+00 9.989282e-01
-2.356600e+00 9.989279e-01
-2.356700e+00 9.989276e-01
-2.356800e+00 9.989273e-01
-2.356900e+00 9.989271e-01
-2.357000e+00 9.989268e-01
-2.357100e+00 9.989265e-01
-2.357200e+00 9.989262e-01
-2.357300e+00 9.989260e-01
-2.357400e+00 9.989257e-01
-2.357500e+00 9.989254e-01
-2.357600e+00 9.989251e-01
-2.357700e+00 9.989248e-01
-2.357800e+00 9.989246e-01
-2.357900e+00 9.989243e-01
-2.358000e+00 9.989240e-01
-2.358100e+00 9.989237e-01
-2.358200e+00 9.989234e-01
-2.358300e+00 9.989232e-01
-2.358400e+00 9.989229e-01
-2.358500e+00 9.989226e-01
-2.358600e+00 9.989223e-01
-2.358700e+00 9.989220e-01
-2.358800e+00 9.989218e-01
-2.358900e+00 9.989215e-01
-2.359000e+00 9.989212e-01
-2.359100e+00 9.989209e-01
-2.359200e+00 9.989206e-01
-2.359300e+00 9.989204e-01
-2.359400e+00 9.989201e-01
-2.359500e+00 9.989198e-01
-2.359600e+00 9.989195e-01
-2.359700e+00 9.989192e-01
-2.359800e+00 9.989190e-01
-2.359900e+00 9.989187e-01
-2.360000e+00 9.989184e-01
-2.360100e+00 9.989181e-01
-2.360200e+00 9.989178e-01
-2.360300e+00 9.989175e-01
-2.360400e+00 9.989173e-01
-2.360500e+00 9.989170e-01
-2.360600e+00 9.989167e-01
-2.360700e+00 9.989164e-01
-2.360800e+00 9.989161e-01
-2.360900e+00 9.989159e-01
-2.361000e+00 9.989156e-01
-2.361100e+00 9.989153e-01
-2.361200e+00 9.989150e-01
-2.361300e+00 9.989147e-01
-2.361400e+00 9.989145e-01
-2.361500e+00 9.989142e-01
-2.361600e+00 9.989139e-01
-2.361700e+00 9.989136e-01
-2.361800e+00 9.989133e-01
-2.361900e+00 9.989130e-01
-2.362000e+00 9.989128e-01
-2.362100e+00 9.989125e-01
-2.362200e+00 9.989122e-01
-2.362300e+00 9.989119e-01
-2.362400e+00 9.989116e-01
-2.362500e+00 9.989114e-01
-2.362600e+00 9.989111e-01
-2.362700e+00 9.989108e-01
-2.362800e+00 9.989105e-01
-2.362900e+00 9.989102e-01
-2.363000e+00 9.989100e-01
-2.363100e+00 9.989097e-01
-2.363200e+00 9.989094e-01
-2.363300e+00 9.989091e-01
-2.363400e+00 9.989088e-01
-2.363500e+00 9.989085e-01
-2.363600e+00 9.989083e-01
-2.363700e+00 9.989080e-01
-2.363800e+00 9.989077e-01
-2.363900e+00 9.989074e-01
-2.364000e+00 9.989071e-01
-2.364100e+00 9.989068e-01
-2.364200e+00 9.989066e-01
-2.364300e+00 9.989063e-01
-2.364400e+00 9.989060e-01
-2.364500e+00 9.989057e-01
-2.364600e+00 9.989054e-01
-2.364700e+00 9.989052e-01
-2.364800e+00 9.989049e-01
-2.364900e+00 9.989046e-01
-2.365000e+00 9.989043e-01
-2.365100e+00 9.989040e-01
-2.365200e+00 9.989037e-01
-2.365300e+00 9.989035e-01
-2.365400e+00 9.989032e-01
-2.365500e+00 9.989029e-01
-2.365600e+00 9.989026e-01
-2.365700e+00 9.989023e-01
-2.365800e+00 9.989020e-01
-2.365900e+00 9.989018e-01
-2.366000e+00 9.989015e-01
-2.366100e+00 9.989012e-01
-2.366200e+00 9.989009e-01
-2.366300e+00 9.989006e-01
-2.366400e+00 9.989003e-01
-2.366500e+00 9.989001e-01
-2.366600e+00 9.988998e-01
-2.366700e+00 9.988995e-01
-2.366800e+00 9.988992e-01
-2.366900e+00 9.988989e-01
-2.367000e+00 9.988986e-01
-2.367100e+00 9.988984e-01
-2.367200e+00 9.988981e-01
-2.367300e+00 9.988978e-01
-2.367400e+00 9.988975e-01
-2.367500e+00 9.988972e-01
-2.367600e+00 9.988969e-01
-2.367700e+00 9.988967e-01
-2.367800e+00 9.988964e-01
-2.367900e+00 9.988961e-01
-2.368000e+00 9.988958e-01
-2.368100e+00 9.988955e-01
-2.368200e+00 9.988952e-01
-2.368300e+00 9.988950e-01
-2.368400e+00 9.988947e-01
-2.368500e+00 9.988944e-01
-2.368600e+00 9.988941e-01
-2.368700e+00 9.988938e-01
-2.368800e+00 9.988935e-01
-2.368900e+00 9.988933e-01
-2.369000e+00 9.988930e-01
-2.369100e+00 9.988927e-01
-2.369200e+00 9.988924e-01
-2.369300e+00 9.988921e-01
-2.369400e+00 9.988918e-01
-2.369500e+00 9.988916e-01
-2.369600e+00 9.988913e-01
-2.369700e+00 9.988910e-01
-2.369800e+00 9.988907e-01
-2.369900e+00 9.988904e-01
-2.370000e+00 9.988901e-01
-2.370100e+00 9.988898e-01
-2.370200e+00 9.988896e-01
-2.370300e+00 9.988893e-01
-2.370400e+00 9.988890e-01
-2.370500e+00 9.988887e-01
-2.370600e+00 9.988884e-01
-2.370700e+00 9.988881e-01
-2.370800e+00 9.988879e-01
-2.370900e+00 9.988876e-01
-2.371000e+00 9.988873e-01
-2.371100e+00 9.988870e-01
-2.371200e+00 9.988867e-01
-2.371300e+00 9.988864e-01
-2.371400e+00 9.988861e-01
-2.371500e+00 9.988859e-01
-2.371600e+00 9.988856e-01
-2.371700e+00 9.988853e-01
-2.371800e+00 9.988850e-01
-2.371900e+00 9.988847e-01
-2.372000e+00 9.988844e-01
-2.372100e+00 9.988841e-01
-2.372200e+00 9.988839e-01
-2.372300e+00 9.988836e-01
-2.372400e+00 9.988833e-01
-2.372500e+00 9.988830e-01
-2.372600e+00 9.988827e-01
-2.372700e+00 9.988824e-01
-2.372800e+00 9.988821e-01
-2.372900e+00 9.988819e-01
-2.373000e+00 9.988816e-01
-2.373100e+00 9.988813e-01
-2.373200e+00 9.988810e-01
-2.373300e+00 9.988807e-01
-2.373400e+00 9.988804e-01
-2.373500e+00 9.988801e-01
-2.373600e+00 9.988799e-01
-2.373700e+00 9.988796e-01
-2.373800e+00 9.988793e-01
-2.373900e+00 9.988790e-01
-2.374000e+00 9.988787e-01
-2.374100e+00 9.988784e-01
-2.374200e+00 9.988781e-01
-2.374300e+00 9.988779e-01
-2.374400e+00 9.988776e-01
-2.374500e+00 9.988773e-01
-2.374600e+00 9.988770e-01
-2.374700e+00 9.988767e-01
-2.374800e+00 9.988764e-01
-2.374900e+00 9.988761e-01
-2.375000e+00 9.988759e-01
-2.375100e+00 9.988756e-01
-2.375200e+00 9.988753e-01
-2.375300e+00 9.988750e-01
-2.375400e+00 9.988747e-01
-2.375500e+00 9.988744e-01
-2.375600e+00 9.988741e-01
-2.375700e+00 9.988738e-01
-2.375800e+00 9.988736e-01
-2.375900e+00 9.988733e-01
-2.376000e+00 9.988730e-01
-2.376100e+00 9.988727e-01
-2.376200e+00 9.988724e-01
-2.376300e+00 9.988721e-01
-2.376400e+00 9.988718e-01
-2.376500e+00 9.988716e-01
-2.376600e+00 9.988713e-01
-2.376700e+00 9.988710e-01
-2.376800e+00 9.988707e-01
-2.376900e+00 9.988704e-01
-2.377000e+00 9.988701e-01
-2.377100e+00 9.988698e-01
-2.377200e+00 9.988695e-01
-2.377300e+00 9.988693e-01
-2.377400e+00 9.988690e-01
-2.377500e+00 9.988687e-01
-2.377600e+00 9.988684e-01
-2.377700e+00 9.988681e-01
-2.377800e+00 9.988678e-01
-2.377900e+00 9.988675e-01
-2.378000e+00 9.988672e-01
-2.378100e+00 9.988670e-01
-2.378200e+00 9.988667e-01
-2.378300e+00 9.988664e-01
-2.378400e+00 9.988661e-01
-2.378500e+00 9.988658e-01
-2.378600e+00 9.988655e-01
-2.378700e+00 9.988652e-01
-2.378800e+00 9.988649e-01
-2.378900e+00 9.988646e-01
-2.379000e+00 9.988644e-01
-2.379100e+00 9.988641e-01
-2.379200e+00 9.988638e-01
-2.379300e+00 9.988635e-01
-2.379400e+00 9.988632e-01
-2.379500e+00 9.988629e-01
-2.379600e+00 9.988626e-01
-2.379700e+00 9.988623e-01
-2.379800e+00 9.988621e-01
-2.379900e+00 9.988618e-01
-2.380000e+00 9.988615e-01
-2.380100e+00 9.988612e-01
-2.380200e+00 9.988609e-01
-2.380300e+00 9.988606e-01
-2.380400e+00 9.988603e-01
-2.380500e+00 9.988600e-01
-2.380600e+00 9.988597e-01
-2.380700e+00 9.988595e-01
-2.380800e+00 9.988592e-01
-2.380900e+00 9.988589e-01
-2.381000e+00 9.988586e-01
-2.381100e+00 9.988583e-01
-2.381200e+00 9.988580e-01
-2.381300e+00 9.988577e-01
-2.381400e+00 9.988574e-01
-2.381500e+00 9.988571e-01
-2.381600e+00 9.988569e-01
-2.381700e+00 9.988566e-01
-2.381800e+00 9.988563e-01
-2.381900e+00 9.988560e-01
-2.382000e+00 9.988557e-01
-2.382100e+00 9.988554e-01
-2.382200e+00 9.988551e-01
-2.382300e+00 9.988548e-01
-2.382400e+00 9.988545e-01
-2.382500e+00 9.988543e-01
-2.382600e+00 9.988540e-01
-2.382700e+00 9.988537e-01
-2.382800e+00 9.988534e-01
-2.382900e+00 9.988531e-01
-2.383000e+00 9.988528e-01
-2.383100e+00 9.988525e-01
-2.383200e+00 9.988522e-01
-2.383300e+00 9.988519e-01
-2.383400e+00 9.988516e-01
-2.383500e+00 9.988514e-01
-2.383600e+00 9.988511e-01
-2.383700e+00 9.988508e-01
-2.383800e+00 9.988505e-01
-2.383900e+00 9.988502e-01
-2.384000e+00 9.988499e-01
-2.384100e+00 9.988496e-01
-2.384200e+00 9.988493e-01
-2.384300e+00 9.988490e-01
-2.384400e+00 9.988487e-01
-2.384500e+00 9.988485e-01
-2.384600e+00 9.988482e-01
-2.384700e+00 9.988479e-01
-2.384800e+00 9.988476e-01
-2.384900e+00 9.988473e-01
-2.385000e+00 9.988470e-01
-2.385100e+00 9.988467e-01
-2.385200e+00 9.988464e-01
-2.385300e+00 9.988461e-01
-2.385400e+00 9.988458e-01
-2.385500e+00 9.988456e-01
-2.385600e+00 9.988453e-01
-2.385700e+00 9.988450e-01
-2.385800e+00 9.988447e-01
-2.385900e+00 9.988444e-01
-2.386000e+00 9.988441e-01
-2.386100e+00 9.988438e-01
-2.386200e+00 9.988435e-01
-2.386300e+00 9.988432e-01
-2.386400e+00 9.988429e-01
-2.386500e+00 9.988426e-01
-2.386600e+00 9.988424e-01
-2.386700e+00 9.988421e-01
-2.386800e+00 9.988418e-01
-2.386900e+00 9.988415e-01
-2.387000e+00 9.988412e-01
-2.387100e+00 9.988409e-01
-2.387200e+00 9.988406e-01
-2.387300e+00 9.988403e-01
-2.387400e+00 9.988400e-01
-2.387500e+00 9.988397e-01
-2.387600e+00 9.988394e-01
-2.387700e+00 9.988392e-01
-2.387800e+00 9.988389e-01
-2.387900e+00 9.988386e-01
-2.388000e+00 9.988383e-01
-2.388100e+00 9.988380e-01
-2.388200e+00 9.988377e-01
-2.388300e+00 9.988374e-01
-2.388400e+00 9.988371e-01
-2.388500e+00 9.988368e-01
-2.388600e+00 9.988365e-01
-2.388700e+00 9.988362e-01
-2.388800e+00 9.988359e-01
-2.388900e+00 9.988357e-01
-2.389000e+00 9.988354e-01
-2.389100e+00 9.988351e-01
-2.389200e+00 9.988348e-01
-2.389300e+00 9.988345e-01
-2.389400e+00 9.988342e-01
-2.389500e+00 9.988339e-01
-2.389600e+00 9.988336e-01
-2.389700e+00 9.988333e-01
-2.389800e+00 9.988330e-01
-2.389900e+00 9.988327e-01
-2.390000e+00 9.988324e-01
-2.390100e+00 9.988321e-01
-2.390200e+00 9.988319e-01
-2.390300e+00 9.988316e-01
-2.390400e+00 9.988313e-01
-2.390500e+00 9.988310e-01
-2.390600e+00 9.988307e-01
-2.390700e+00 9.988304e-01
-2.390800e+00 9.988301e-01
-2.390900e+00 9.988298e-01
-2.391000e+00 9.988295e-01
-2.391100e+00 9.988292e-01
-2.391200e+00 9.988289e-01
-2.391300e+00 9.988286e-01
-2.391400e+00 9.988283e-01
-2.391500e+00 9.988280e-01
-2.391600e+00 9.988278e-01
-2.391700e+00 9.988275e-01
-2.391800e+00 9.988272e-01
-2.391900e+00 9.988269e-01
-2.392000e+00 9.988266e-01
-2.392100e+00 9.988263e-01
-2.392200e+00 9.988260e-01
-2.392300e+00 9.988257e-01
-2.392400e+00 9.988254e-01
-2.392500e+00 9.988251e-01
-2.392600e+00 9.988248e-01
-2.392700e+00 9.988245e-01
-2.392800e+00 9.988242e-01
-2.392900e+00 9.988239e-01
-2.393000e+00 9.988236e-01
-2.393100e+00 9.988234e-01
-2.393200e+00 9.988231e-01
-2.393300e+00 9.988228e-01
-2.393400e+00 9.988225e-01
-2.393500e+00 9.988222e-01
-2.393600e+00 9.988219e-01
-2.393700e+00 9.988216e-01
-2.393800e+00 9.988213e-01
-2.393900e+00 9.988210e-01
-2.394000e+00 9.988207e-01
-2.394100e+00 9.988204e-01
-2.394200e+00 9.988201e-01
-2.394300e+00 9.988198e-01
-2.394400e+00 9.988195e-01
-2.394500e+00 9.988192e-01
-2.394600e+00 9.988189e-01
-2.394700e+00 9.988187e-01
-2.394800e+00 9.988184e-01
-2.394900e+00 9.988181e-01
-2.395000e+00 9.988178e-01
-2.395100e+00 9.988175e-01
-2.395200e+00 9.988172e-01
-2.395300e+00 9.988169e-01
-2.395400e+00 9.988166e-01
-2.395500e+00 9.988163e-01
-2.395600e+00 9.988160e-01
-2.395700e+00 9.988157e-01
-2.395800e+00 9.988154e-01
-2.395900e+00 9.988151e-01
-2.396000e+00 9.988148e-01
-2.396100e+00 9.988145e-01
-2.396200e+00 9.988142e-01
-2.396300e+00 9.988139e-01
-2.396400e+00 9.988136e-01
-2.396500e+00 9.988134e-01
-2.396600e+00 9.988131e-01
-2.396700e+00 9.988128e-01
-2.396800e+00 9.988125e-01
-2.396900e+00 9.988122e-01
-2.397000e+00 9.988119e-01
-2.397100e+00 9.988116e-01
-2.397200e+00 9.988113e-01
-2.397300e+00 9.988110e-01
-2.397400e+00 9.988107e-01
-2.397500e+00 9.988104e-01
-2.397600e+00 9.988101e-01
-2.397700e+00 9.988098e-01
-2.397800e+00 9.988095e-01
-2.397900e+00 9.988092e-01
-2.398000e+00 9.988089e-01
-2.398100e+00 9.988086e-01
-2.398200e+00 9.988083e-01
-2.398300e+00 9.988080e-01
-2.398400e+00 9.988077e-01
-2.398500e+00 9.988074e-01
-2.398600e+00 9.988072e-01
-2.398700e+00 9.988069e-01
-2.398800e+00 9.988066e-01
-2.398900e+00 9.988063e-01
-2.399000e+00 9.988060e-01
-2.399100e+00 9.988057e-01
-2.399200e+00 9.988054e-01
-2.399300e+00 9.988051e-01
-2.399400e+00 9.988048e-01
-2.399500e+00 9.988045e-01
-2.399600e+00 9.988042e-01
-2.399700e+00 9.988039e-01
-2.399800e+00 9.988036e-01
-2.399900e+00 9.988033e-01
-2.400000e+00 9.988030e-01
-2.400100e+00 9.988027e-01
-2.400200e+00 9.988024e-01
-2.400300e+00 9.988021e-01
-2.400400e+00 9.988018e-01
-2.400500e+00 9.988015e-01
-2.400600e+00 9.988012e-01
-2.400700e+00 9.988009e-01
-2.400800e+00 9.988006e-01
-2.400900e+00 9.988003e-01
-2.401000e+00 9.988000e-01
-2.401100e+00 9.987997e-01
-2.401200e+00 9.987995e-01
-2.401300e+00 9.987992e-01
-2.401400e+00 9.987989e-01
-2.401500e+00 9.987986e-01
-2.401600e+00 9.987983e-01
-2.401700e+00 9.987980e-01
-2.401800e+00 9.987977e-01
-2.401900e+00 9.987974e-01
-2.402000e+00 9.987971e-01
-2.402100e+00 9.987968e-01
-2.402200e+00 9.987965e-01
-2.402300e+00 9.987962e-01
-2.402400e+00 9.987959e-01
-2.402500e+00 9.987956e-01
-2.402600e+00 9.987953e-01
-2.402700e+00 9.987950e-01
-2.402800e+00 9.987947e-01
-2.402900e+00 9.987944e-01
-2.403000e+00 9.987941e-01
-2.403100e+00 9.987938e-01
-2.403200e+00 9.987935e-01
-2.403300e+00 9.987932e-01
-2.403400e+00 9.987929e-01
-2.403500e+00 9.987926e-01
-2.403600e+00 9.987923e-01
-2.403700e+00 9.987920e-01
-2.403800e+00 9.987917e-01
-2.403900e+00 9.987914e-01
-2.404000e+00 9.987911e-01
-2.404100e+00 9.987908e-01
-2.404200e+00 9.987905e-01
-2.404300e+00 9.987902e-01
-2.404400e+00 9.987899e-01
-2.404500e+00 9.987896e-01
-2.404600e+00 9.987893e-01
-2.404700e+00 9.987890e-01
-2.404800e+00 9.987887e-01
-2.404900e+00 9.987884e-01
-2.405000e+00 9.987881e-01
-2.405100e+00 9.987878e-01
-2.405200e+00 9.987876e-01
-2.405300e+00 9.987873e-01
-2.405400e+00 9.987870e-01
-2.405500e+00 9.987867e-01
-2.405600e+00 9.987864e-01
-2.405700e+00 9.987861e-01
-2.405800e+00 9.987858e-01
-2.405900e+00 9.987855e-01
-2.406000e+00 9.987852e-01
-2.406100e+00 9.987849e-01
-2.406200e+00 9.987846e-01
-2.406300e+00 9.987843e-01
-2.406400e+00 9.987840e-01
-2.406500e+00 9.987837e-01
-2.406600e+00 9.987834e-01
-2.406700e+00 9.987831e-01
-2.406800e+00 9.987828e-01
-2.406900e+00 9.987825e-01
-2.407000e+00 9.987822e-01
-2.407100e+00 9.987819e-01
-2.407200e+00 9.987816e-01
-2.407300e+00 9.987813e-01
-2.407400e+00 9.987810e-01
-2.407500e+00 9.987807e-01
-2.407600e+00 9.987804e-01
-2.407700e+00 9.987801e-01
-2.407800e+00 9.987798e-01
-2.407900e+00 9.987795e-01
-2.408000e+00 9.987792e-01
-2.408100e+00 9.987789e-01
-2.408200e+00 9.987786e-01
-2.408300e+00 9.987783e-01
-2.408400e+00 9.987780e-01
-2.408500e+00 9.987777e-01
-2.408600e+00 9.987774e-01
-2.408700e+00 9.987771e-01
-2.408800e+00 9.987768e-01
-2.408900e+00 9.987765e-01
-2.409000e+00 9.987762e-01
-2.409100e+00 9.987759e-01
-2.409200e+00 9.987756e-01
-2.409300e+00 9.987753e-01
-2.409400e+00 9.987750e-01
-2.409500e+00 9.987747e-01
-2.409600e+00 9.987744e-01
-2.409700e+00 9.987741e-01
-2.409800e+00 9.987738e-01
-2.409900e+00 9.987735e-01
-2.410000e+00 9.987732e-01
-2.410100e+00 9.987729e-01
-2.410200e+00 9.987726e-01
-2.410300e+00 9.987723e-01
-2.410400e+00 9.987720e-01
-2.410500e+00 9.987717e-01
-2.410600e+00 9.987714e-01
-2.410700e+00 9.987711e-01
-2.410800e+00 9.987708e-01
-2.410900e+00 9.987705e-01
-2.411000e+00 9.987702e-01
-2.411100e+00 9.987699e-01
-2.411200e+00 9.987696e-01
-2.411300e+00 9.987693e-01
-2.411400e+00 9.987690e-01
-2.411500e+00 9.987687e-01
-2.411600e+00 9.987684e-01
-2.411700e+00 9.987681e-01
-2.411800e+00 9.987678e-01
-2.411900e+00 9.987675e-01
-2.412000e+00 9.987672e-01
-2.412100e+00 9.987669e-01
-2.412200e+00 9.987666e-01
-2.412300e+00 9.987663e-01
-2.412400e+00 9.987660e-01
-2.412500e+00 9.987657e-01
-2.412600e+00 9.987654e-01
-2.412700e+00 9.987651e-01
-2.412800e+00 9.987648e-01
-2.412900e+00 9.987645e-01
-2.413000e+00 9.987642e-01
-2.413100e+00 9.987639e-01
-2.413200e+00 9.987636e-01
-2.413300e+00 9.987633e-01
-2.413400e+00 9.987630e-01
-2.413500e+00 9.987627e-01
-2.413600e+00 9.987624e-01
-2.413700e+00 9.987621e-01
-2.413800e+00 9.987618e-01
-2.413900e+00 9.987615e-01
-2.414000e+00 9.987612e-01
-2.414100e+00 9.987609e-01
-2.414200e+00 9.987605e-01
-2.414300e+00 9.987602e-01
-2.414400e+00 9.987599e-01
-2.414500e+00 9.987596e-01
-2.414600e+00 9.987593e-01
-2.414700e+00 9.987590e-01
-2.414800e+00 9.987587e-01
-2.414900e+00 9.987584e-01
-2.415000e+00 9.987581e-01
-2.415100e+00 9.987578e-01
-2.415200e+00 9.987575e-01
-2.415300e+00 9.987572e-01
-2.415400e+00 9.987569e-01
-2.415500e+00 9.987566e-01
-2.415600e+00 9.987563e-01
-2.415700e+00 9.987560e-01
-2.415800e+00 9.987557e-01
-2.415900e+00 9.987554e-01
-2.416000e+00 9.987551e-01
-2.416100e+00 9.987548e-01
-2.416200e+00 9.987545e-01
-2.416300e+00 9.987542e-01
-2.416400e+00 9.987539e-01
-2.416500e+00 9.987536e-01
-2.416600e+00 9.987533e-01
-2.416700e+00 9.987530e-01
-2.416800e+00 9.987527e-01
-2.416900e+00 9.987524e-01
-2.417000e+00 9.987521e-01
-2.417100e+00 9.987518e-01
-2.417200e+00 9.987515e-01
-2.417300e+00 9.987512e-01
-2.417400e+00 9.987509e-01
-2.417500e+00 9.987506e-01
-2.417600e+00 9.987503e-01
-2.417700e+00 9.987500e-01
-2.417800e+00 9.987497e-01
-2.417900e+00 9.987494e-01
-2.418000e+00 9.987491e-01
-2.418100e+00 9.987488e-01
-2.418200e+00 9.987484e-01
-2.418300e+00 9.987481e-01
-2.418400e+00 9.987478e-01
-2.418500e+00 9.987475e-01
-2.418600e+00 9.987472e-01
-2.418700e+00 9.987469e-01
-2.418800e+00 9.987466e-01
-2.418900e+00 9.987463e-01
-2.419000e+00 9.987460e-01
-2.419100e+00 9.987457e-01
-2.419200e+00 9.987454e-01
-2.419300e+00 9.987451e-01
-2.419400e+00 9.987448e-01
-2.419500e+00 9.987445e-01
-2.419600e+00 9.987442e-01
-2.419700e+00 9.987439e-01
-2.419800e+00 9.987436e-01
-2.419900e+00 9.987433e-01
-2.420000e+00 9.987430e-01
-2.420100e+00 9.987427e-01
-2.420200e+00 9.987424e-01
-2.420300e+00 9.987421e-01
-2.420400e+00 9.987418e-01
-2.420500e+00 9.987415e-01
-2.420600e+00 9.987412e-01
-2.420700e+00 9.987409e-01
-2.420800e+00 9.987405e-01
-2.420900e+00 9.987402e-01
-2.421000e+00 9.987399e-01
-2.421100e+00 9.987396e-01
-2.421200e+00 9.987393e-01
-2.421300e+00 9.987390e-01
-2.421400e+00 9.987387e-01
-2.421500e+00 9.987384e-01
-2.421600e+00 9.987381e-01
-2.421700e+00 9.987378e-01
-2.421800e+00 9.987375e-01
-2.421900e+00 9.987372e-01
-2.422000e+00 9.987369e-01
-2.422100e+00 9.987366e-01
-2.422200e+00 9.987363e-01
-2.422300e+00 9.987360e-01
-2.422400e+00 9.987357e-01
-2.422500e+00 9.987354e-01
-2.422600e+00 9.987351e-01
-2.422700e+00 9.987348e-01
-2.422800e+00 9.987345e-01
-2.422900e+00 9.987342e-01
-2.423000e+00 9.987338e-01
-2.423100e+00 9.987335e-01
-2.423200e+00 9.987332e-01
-2.423300e+00 9.987329e-01
-2.423400e+00 9.987326e-01
-2.423500e+00 9.987323e-01
-2.423600e+00 9.987320e-01
-2.423700e+00 9.987317e-01
-2.423800e+00 9.987314e-01
-2.423900e+00 9.987311e-01
-2.424000e+00 9.987308e-01
-2.424100e+00 9.987305e-01
-2.424200e+00 9.987302e-01
-2.424300e+00 9.987299e-01
-2.424400e+00 9.987296e-01
-2.424500e+00 9.987293e-01
-2.424600e+00 9.987290e-01
-2.424700e+00 9.987287e-01
-2.424800e+00 9.987283e-01
-2.424900e+00 9.987280e-01
-2.425000e+00 9.987277e-01
-2.425100e+00 9.987274e-01
-2.425200e+00 9.987271e-01
-2.425300e+00 9.987268e-01
-2.425400e+00 9.987265e-01
-2.425500e+00 9.987262e-01
-2.425600e+00 9.987259e-01
-2.425700e+00 9.987256e-01
-2.425800e+00 9.987253e-01
-2.425900e+00 9.987250e-01
-2.426000e+00 9.987247e-01
-2.426100e+00 9.987244e-01
-2.426200e+00 9.987241e-01
-2.426300e+00 9.987238e-01
-2.426400e+00 9.987234e-01
-2.426500e+00 9.987231e-01
-2.426600e+00 9.987228e-01
-2.426700e+00 9.987225e-01
-2.426800e+00 9.987222e-01
-2.426900e+00 9.987219e-01
-2.427000e+00 9.987216e-01
-2.427100e+00 9.987213e-01
-2.427200e+00 9.987210e-01
-2.427300e+00 9.987207e-01
-2.427400e+00 9.987204e-01
-2.427500e+00 9.987201e-01
-2.427600e+00 9.987198e-01
-2.427700e+00 9.987195e-01
-2.427800e+00 9.987192e-01
-2.427900e+00 9.987188e-01
-2.428000e+00 9.987185e-01
-2.428100e+00 9.987182e-01
-2.428200e+00 9.987179e-01
-2.428300e+00 9.987176e-01
-2.428400e+00 9.987173e-01
-2.428500e+00 9.987170e-01
-2.428600e+00 9.987167e-01
-2.428700e+00 9.987164e-01
-2.428800e+00 9.987161e-01
-2.428900e+00 9.987158e-01
-2.429000e+00 9.987155e-01
-2.429100e+00 9.987152e-01
-2.429200e+00 9.987149e-01
-2.429300e+00 9.987145e-01
-2.429400e+00 9.987142e-01
-2.429500e+00 9.987139e-01
-2.429600e+00 9.987136e-01
-2.429700e+00 9.987133e-01
-2.429800e+00 9.987130e-01
-2.429900e+00 9.987127e-01
-2.430000e+00 9.987124e-01
-2.430100e+00 9.987121e-01
-2.430200e+00 9.987118e-01
-2.430300e+00 9.987115e-01
-2.430400e+00 9.987112e-01
-2.430500e+00 9.987108e-01
-2.430600e+00 9.987105e-01
-2.430700e+00 9.987102e-01
-2.430800e+00 9.987099e-01
-2.430900e+00 9.987096e-01
-2.431000e+00 9.987093e-01
-2.431100e+00 9.987090e-01
-2.431200e+00 9.987087e-01
-2.431300e+00 9.987084e-01
-2.431400e+00 9.987081e-01
-2.431500e+00 9.987078e-01
-2.431600e+00 9.987075e-01
-2.431700e+00 9.987071e-01
-2.431800e+00 9.987068e-01
-2.431900e+00 9.987065e-01
-2.432000e+00 9.987062e-01
-2.432100e+00 9.987059e-01
-2.432200e+00 9.987056e-01
-2.432300e+00 9.987053e-01
-2.432400e+00 9.987050e-01
-2.432500e+00 9.987047e-01
-2.432600e+00 9.987044e-01
-2.432700e+00 9.987041e-01
-2.432800e+00 9.987038e-01
-2.432900e+00 9.987034e-01
-2.433000e+00 9.987031e-01
-2.433100e+00 9.987028e-01
-2.433200e+00 9.987025e-01
-2.433300e+00 9.987022e-01
-2.433400e+00 9.987019e-01
-2.433500e+00 9.987016e-01
-2.433600e+00 9.987013e-01
-2.433700e+00 9.987010e-01
-2.433800e+00 9.987007e-01
-2.433900e+00 9.987004e-01
-2.434000e+00 9.987000e-01
-2.434100e+00 9.986997e-01
-2.434200e+00 9.986994e-01
-2.434300e+00 9.986991e-01
-2.434400e+00 9.986988e-01
-2.434500e+00 9.986985e-01
-2.434600e+00 9.986982e-01
-2.434700e+00 9.986979e-01
-2.434800e+00 9.986976e-01
-2.434900e+00 9.986973e-01
-2.435000e+00 9.986969e-01
-2.435100e+00 9.986966e-01
-2.435200e+00 9.986963e-01
-2.435300e+00 9.986960e-01
-2.435400e+00 9.986957e-01
-2.435500e+00 9.986954e-01
-2.435600e+00 9.986951e-01
-2.435700e+00 9.986948e-01
-2.435800e+00 9.986945e-01
-2.435900e+00 9.986942e-01
-2.436000e+00 9.986938e-01
-2.436100e+00 9.986935e-01
-2.436200e+00 9.986932e-01
-2.436300e+00 9.986929e-01
-2.436400e+00 9.986926e-01
-2.436500e+00 9.986923e-01
-2.436600e+00 9.986920e-01
-2.436700e+00 9.986917e-01
-2.436800e+00 9.986914e-01
-2.436900e+00 9.986911e-01
-2.437000e+00 9.986907e-01
-2.437100e+00 9.986904e-01
-2.437200e+00 9.986901e-01
-2.437300e+00 9.986898e-01
-2.437400e+00 9.986895e-01
-2.437500e+00 9.986892e-01
-2.437600e+00 9.986889e-01
-2.437700e+00 9.986886e-01
-2.437800e+00 9.986883e-01
-2.437900e+00 9.986879e-01
-2.438000e+00 9.986876e-01
-2.438100e+00 9.986873e-01
-2.438200e+00 9.986870e-01
-2.438300e+00 9.986867e-01
-2.438400e+00 9.986864e-01
-2.438500e+00 9.986861e-01
-2.438600e+00 9.986858e-01
-2.438700e+00 9.986855e-01
-2.438800e+00 9.986851e-01
-2.438900e+00 9.986848e-01
-2.439000e+00 9.986845e-01
-2.439100e+00 9.986842e-01
-2.439200e+00 9.986839e-01
-2.439300e+00 9.986836e-01
-2.439400e+00 9.986833e-01
-2.439500e+00 9.986830e-01
-2.439600e+00 9.986827e-01
-2.439700e+00 9.986823e-01
-2.439800e+00 9.986820e-01
-2.439900e+00 9.986817e-01
-2.440000e+00 9.986814e-01
-2.440100e+00 9.986811e-01
-2.440200e+00 9.986808e-01
-2.440300e+00 9.986805e-01
-2.440400e+00 9.986802e-01
-2.440500e+00 9.986798e-01
-2.440600e+00 9.986795e-01
-2.440700e+00 9.986792e-01
-2.440800e+00 9.986789e-01
-2.440900e+00 9.986786e-01
-2.441000e+00 9.986783e-01
-2.441100e+00 9.986780e-01
-2.441200e+00 9.986777e-01
-2.441300e+00 9.986774e-01
-2.441400e+00 9.986770e-01
-2.441500e+00 9.986767e-01
-2.441600e+00 9.986764e-01
-2.441700e+00 9.986761e-01
-2.441800e+00 9.986758e-01
-2.441900e+00 9.986755e-01
-2.442000e+00 9.986752e-01
-2.442100e+00 9.986749e-01
-2.442200e+00 9.986745e-01
-2.442300e+00 9.986742e-01
-2.442400e+00 9.986739e-01
-2.442500e+00 9.986736e-01
-2.442600e+00 9.986733e-01
-2.442700e+00 9.986730e-01
-2.442800e+00 9.986727e-01
-2.442900e+00 9.986724e-01
-2.443000e+00 9.986720e-01
-2.443100e+00 9.986717e-01
-2.443200e+00 9.986714e-01
-2.443300e+00 9.986711e-01
-2.443400e+00 9.986708e-01
-2.443500e+00 9.986705e-01
-2.443600e+00 9.986702e-01
-2.443700e+00 9.986698e-01
-2.443800e+00 9.986695e-01
-2.443900e+00 9.986692e-01
-2.444000e+00 9.986689e-01
-2.444100e+00 9.986686e-01
-2.444200e+00 9.986683e-01
-2.444300e+00 9.986680e-01
-2.444400e+00 9.986677e-01
-2.444500e+00 9.986673e-01
-2.444600e+00 9.986670e-01
-2.444700e+00 9.986667e-01
-2.444800e+00 9.986664e-01
-2.444900e+00 9.986661e-01
-2.445000e+00 9.986658e-01
-2.445100e+00 9.986655e-01
-2.445200e+00 9.986651e-01
-2.445300e+00 9.986648e-01
-2.445400e+00 9.986645e-01
-2.445500e+00 9.986642e-01
-2.445600e+00 9.986639e-01
-2.445700e+00 9.986636e-01
-2.445800e+00 9.986633e-01
-2.445900e+00 9.986629e-01
-2.446000e+00 9.986626e-01
-2.446100e+00 9.986623e-01
-2.446200e+00 9.986620e-01
-2.446300e+00 9.986617e-01
-2.446400e+00 9.986614e-01
-2.446500e+00 9.986611e-01
-2.446600e+00 9.986608e-01
-2.446700e+00 9.986604e-01
-2.446800e+00 9.986601e-01
-2.446900e+00 9.986598e-01
-2.447000e+00 9.986595e-01
-2.447100e+00 9.986592e-01
-2.447200e+00 9.986589e-01
-2.447300e+00 9.986585e-01
-2.447400e+00 9.986582e-01
-2.447500e+00 9.986579e-01
-2.447600e+00 9.986576e-01
-2.447700e+00 9.986573e-01
-2.447800e+00 9.986570e-01
-2.447900e+00 9.986567e-01
-2.448000e+00 9.986563e-01
-2.448100e+00 9.986560e-01
-2.448200e+00 9.986557e-01
-2.448300e+00 9.986554e-01
-2.448400e+00 9.986551e-01
-2.448500e+00 9.986548e-01
-2.448600e+00 9.986545e-01
-2.448700e+00 9.986541e-01
-2.448800e+00 9.986538e-01
-2.448900e+00 9.986535e-01
-2.449000e+00 9.986532e-01
-2.449100e+00 9.986529e-01
-2.449200e+00 9.986526e-01
-2.449300e+00 9.986523e-01
-2.449400e+00 9.986519e-01
-2.449500e+00 9.986516e-01
-2.449600e+00 9.986513e-01
-2.449700e+00 9.986510e-01
-2.449800e+00 9.986507e-01
-2.449900e+00 9.986504e-01
-2.450000e+00 9.986500e-01
-2.450100e+00 9.986497e-01
-2.450200e+00 9.986494e-01
-2.450300e+00 9.986491e-01
-2.450400e+00 9.986488e-01
-2.450500e+00 9.986485e-01
-2.450600e+00 9.986481e-01
-2.450700e+00 9.986478e-01
-2.450800e+00 9.986475e-01
-2.450900e+00 9.986472e-01
-2.451000e+00 9.986469e-01
-2.451100e+00 9.986466e-01
-2.451200e+00 9.986463e-01
-2.451300e+00 9.986459e-01
-2.451400e+00 9.986456e-01
-2.451500e+00 9.986453e-01
-2.451600e+00 9.986450e-01
-2.451700e+00 9.986447e-01
-2.451800e+00 9.986444e-01
-2.451900e+00 9.986440e-01
-2.452000e+00 9.986437e-01
-2.452100e+00 9.986434e-01
-2.452200e+00 9.986431e-01
-2.452300e+00 9.986428e-01
-2.452400e+00 9.986425e-01
-2.452500e+00 9.986421e-01
-2.452600e+00 9.986418e-01
-2.452700e+00 9.986415e-01
-2.452800e+00 9.986412e-01
-2.452900e+00 9.986409e-01
-2.453000e+00 9.986406e-01
-2.453100e+00 9.986402e-01
-2.453200e+00 9.986399e-01
-2.453300e+00 9.986396e-01
-2.453400e+00 9.986393e-01
-2.453500e+00 9.986390e-01
-2.453600e+00 9.986387e-01
-2.453700e+00 9.986383e-01
-2.453800e+00 9.986380e-01
-2.453900e+00 9.986377e-01
-2.454000e+00 9.986374e-01
-2.454100e+00 9.986371e-01
-2.454200e+00 9.986368e-01
-2.454300e+00 9.986364e-01
-2.454400e+00 9.986361e-01
-2.454500e+00 9.986358e-01
-2.454600e+00 9.986355e-01
-2.454700e+00 9.986352e-01
-2.454800e+00 9.986349e-01
-2.454900e+00 9.986345e-01
-2.455000e+00 9.986342e-01
-2.455100e+00 9.986339e-01
-2.455200e+00 9.986336e-01
-2.455300e+00 9.986333e-01
-2.455400e+00 9.986329e-01
-2.455500e+00 9.986326e-01
-2.455600e+00 9.986323e-01
-2.455700e+00 9.986320e-01
-2.455800e+00 9.986317e-01
-2.455900e+00 9.986314e-01
-2.456000e+00 9.986310e-01
-2.456100e+00 9.986307e-01
-2.456200e+00 9.986304e-01
-2.456300e+00 9.986301e-01
-2.456400e+00 9.986298e-01
-2.456500e+00 9.986294e-01
-2.456600e+00 9.986291e-01
-2.456700e+00 9.986288e-01
-2.456800e+00 9.986285e-01
-2.456900e+00 9.986282e-01
-2.457000e+00 9.986279e-01
-2.457100e+00 9.986275e-01
-2.457200e+00 9.986272e-01
-2.457300e+00 9.986269e-01
-2.457400e+00 9.986266e-01
-2.457500e+00 9.986263e-01
-2.457600e+00 9.986259e-01
-2.457700e+00 9.986256e-01
-2.457800e+00 9.986253e-01
-2.457900e+00 9.986250e-01
-2.458000e+00 9.986247e-01
-2.458100e+00 9.986244e-01
-2.458200e+00 9.986240e-01
-2.458300e+00 9.986237e-01
-2.458400e+00 9.986234e-01
-2.458500e+00 9.986231e-01
-2.458600e+00 9.986228e-01
-2.458700e+00 9.986224e-01
-2.458800e+00 9.986221e-01
-2.458900e+00 9.986218e-01
-2.459000e+00 9.986215e-01
-2.459100e+00 9.986212e-01
-2.459200e+00 9.986208e-01
-2.459300e+00 9.986205e-01
-2.459400e+00 9.986202e-01
-2.459500e+00 9.986199e-01
-2.459600e+00 9.986196e-01
-2.459700e+00 9.986192e-01
-2.459800e+00 9.986189e-01
-2.459900e+00 9.986186e-01
-2.460000e+00 9.986183e-01
-2.460100e+00 9.986180e-01
-2.460200e+00 9.986177e-01
-2.460300e+00 9.986173e-01
-2.460400e+00 9.986170e-01
-2.460500e+00 9.986167e-01
-2.460600e+00 9.986164e-01
-2.460700e+00 9.986161e-01
-2.460800e+00 9.986157e-01
-2.460900e+00 9.986154e-01
-2.461000e+00 9.986151e-01
-2.461100e+00 9.986148e-01
-2.461200e+00 9.986145e-01
-2.461300e+00 9.986141e-01
-2.461400e+00 9.986138e-01
-2.461500e+00 9.986135e-01
-2.461600e+00 9.986132e-01
-2.461700e+00 9.986129e-01
-2.461800e+00 9.986125e-01
-2.461900e+00 9.986122e-01
-2.462000e+00 9.986119e-01
-2.462100e+00 9.986116e-01
-2.462200e+00 9.986113e-01
-2.462300e+00 9.986109e-01
-2.462400e+00 9.986106e-01
-2.462500e+00 9.986103e-01
-2.462600e+00 9.986100e-01
-2.462700e+00 9.986097e-01
-2.462800e+00 9.986093e-01
-2.462900e+00 9.986090e-01
-2.463000e+00 9.986087e-01
-2.463100e+00 9.986084e-01
-2.463200e+00 9.986081e-01
-2.463300e+00 9.986077e-01
-2.463400e+00 9.986074e-01
-2.463500e+00 9.986071e-01
-2.463600e+00 9.986068e-01
-2.463700e+00 9.986064e-01
-2.463800e+00 9.986061e-01
-2.463900e+00 9.986058e-01
-2.464000e+00 9.986055e-01
-2.464100e+00 9.986052e-01
-2.464200e+00 9.986048e-01
-2.464300e+00 9.986045e-01
-2.464400e+00 9.986042e-01
-2.464500e+00 9.986039e-01
-2.464600e+00 9.986036e-01
-2.464700e+00 9.986032e-01
-2.464800e+00 9.986029e-01
-2.464900e+00 9.986026e-01
-2.465000e+00 9.986023e-01
-2.465100e+00 9.986020e-01
-2.465200e+00 9.986016e-01
-2.465300e+00 9.986013e-01
-2.465400e+00 9.986010e-01
-2.465500e+00 9.986007e-01
-2.465600e+00 9.986003e-01
-2.465700e+00 9.986000e-01
-2.465800e+00 9.985997e-01
-2.465900e+00 9.985994e-01
-2.466000e+00 9.985991e-01
-2.466100e+00 9.985987e-01
-2.466200e+00 9.985984e-01
-2.466300e+00 9.985981e-01
-2.466400e+00 9.985978e-01
-2.466500e+00 9.985974e-01
-2.466600e+00 9.985971e-01
-2.466700e+00 9.985968e-01
-2.466800e+00 9.985965e-01
-2.466900e+00 9.985962e-01
-2.467000e+00 9.985958e-01
-2.467100e+00 9.985955e-01
-2.467200e+00 9.985952e-01
-2.467300e+00 9.985949e-01
-2.467400e+00 9.985945e-01
-2.467500e+00 9.985942e-01
-2.467600e+00 9.985939e-01
-2.467700e+00 9.985936e-01
-2.467800e+00 9.985933e-01
-2.467900e+00 9.985929e-01
-2.468000e+00 9.985926e-01
-2.468100e+00 9.985923e-01
-2.468200e+00 9.985920e-01
-2.468300e+00 9.985916e-01
-2.468400e+00 9.985913e-01
-2.468500e+00 9.985910e-01
-2.468600e+00 9.985907e-01
-2.468700e+00 9.985904e-01
-2.468800e+00 9.985900e-01
-2.468900e+00 9.985897e-01
-2.469000e+00 9.985894e-01
-2.469100e+00 9.985891e-01
-2.469200e+00 9.985887e-01
-2.469300e+00 9.985884e-01
-2.469400e+00 9.985881e-01
-2.469500e+00 9.985878e-01
-2.469600e+00 9.985874e-01
-2.469700e+00 9.985871e-01
-2.469800e+00 9.985868e-01
-2.469900e+00 9.985865e-01
-2.470000e+00 9.985862e-01
-2.470100e+00 9.985858e-01
-2.470200e+00 9.985855e-01
-2.470300e+00 9.985852e-01
-2.470400e+00 9.985849e-01
-2.470500e+00 9.985845e-01
-2.470600e+00 9.985842e-01
-2.470700e+00 9.985839e-01
-2.470800e+00 9.985836e-01
-2.470900e+00 9.985832e-01
-2.471000e+00 9.985829e-01
-2.471100e+00 9.985826e-01
-2.471200e+00 9.985823e-01
-2.471300e+00 9.985820e-01
-2.471400e+00 9.985816e-01
-2.471500e+00 9.985813e-01
-2.471600e+00 9.985810e-01
-2.471700e+00 9.985807e-01
-2.471800e+00 9.985803e-01
-2.471900e+00 9.985800e-01
-2.472000e+00 9.985797e-01
-2.472100e+00 9.985794e-01
-2.472200e+00 9.985790e-01
-2.472300e+00 9.985787e-01
-2.472400e+00 9.985784e-01
-2.472500e+00 9.985781e-01
-2.472600e+00 9.985777e-01
-2.472700e+00 9.985774e-01
-2.472800e+00 9.985771e-01
-2.472900e+00 9.985768e-01
-2.473000e+00 9.985764e-01
-2.473100e+00 9.985761e-01
-2.473200e+00 9.985758e-01
-2.473300e+00 9.985755e-01
-2.473400e+00 9.985751e-01
-2.473500e+00 9.985748e-01
-2.473600e+00 9.985745e-01
-2.473700e+00 9.985742e-01
-2.473800e+00 9.985738e-01
-2.473900e+00 9.985735e-01
-2.474000e+00 9.985732e-01
-2.474100e+00 9.985729e-01
-2.474200e+00 9.985725e-01
-2.474300e+00 9.985722e-01
-2.474400e+00 9.985719e-01
-2.474500e+00 9.985716e-01
-2.474600e+00 9.985712e-01
-2.474700e+00 9.985709e-01
-2.474800e+00 9.985706e-01
-2.474900e+00 9.985703e-01
-2.475000e+00 9.985699e-01
-2.475100e+00 9.985696e-01
-2.475200e+00 9.985693e-01
-2.475300e+00 9.985690e-01
-2.475400e+00 9.985686e-01
-2.475500e+00 9.985683e-01
-2.475600e+00 9.985680e-01
-2.475700e+00 9.985677e-01
-2.475800e+00 9.985673e-01
-2.475900e+00 9.985670e-01
-2.476000e+00 9.985667e-01
-2.476100e+00 9.985664e-01
-2.476200e+00 9.985660e-01
-2.476300e+00 9.985657e-01
-2.476400e+00 9.985654e-01
-2.476500e+00 9.985651e-01
-2.476600e+00 9.985647e-01
-2.476700e+00 9.985644e-01
-2.476800e+00 9.985641e-01
-2.476900e+00 9.985638e-01
-2.477000e+00 9.985634e-01
-2.477100e+00 9.985631e-01
-2.477200e+00 9.985628e-01
-2.477300e+00 9.985625e-01
-2.477400e+00 9.985621e-01
-2.477500e+00 9.985618e-01
-2.477600e+00 9.985615e-01
-2.477700e+00 9.985612e-01
-2.477800e+00 9.985608e-01
-2.477900e+00 9.985605e-01
-2.478000e+00 9.985602e-01
-2.478100e+00 9.985598e-01
-2.478200e+00 9.985595e-01
-2.478300e+00 9.985592e-01
-2.478400e+00 9.985589e-01
-2.478500e+00 9.985585e-01
-2.478600e+00 9.985582e-01
-2.478700e+00 9.985579e-01
-2.478800e+00 9.985576e-01
-2.478900e+00 9.985572e-01
-2.479000e+00 9.985569e-01
-2.479100e+00 9.985566e-01
-2.479200e+00 9.985563e-01
-2.479300e+00 9.985559e-01
-2.479400e+00 9.985556e-01
-2.479500e+00 9.985553e-01
-2.479600e+00 9.985549e-01
-2.479700e+00 9.985546e-01
-2.479800e+00 9.985543e-01
-2.479900e+00 9.985540e-01
-2.480000e+00 9.985536e-01
-2.480100e+00 9.985533e-01
-2.480200e+00 9.985530e-01
-2.480300e+00 9.985527e-01
-2.480400e+00 9.985523e-01
-2.480500e+00 9.985520e-01
-2.480600e+00 9.985517e-01
-2.480700e+00 9.985513e-01
-2.480800e+00 9.985510e-01
-2.480900e+00 9.985507e-01
-2.481000e+00 9.985504e-01
-2.481100e+00 9.985500e-01
-2.481200e+00 9.985497e-01
-2.481300e+00 9.985494e-01
-2.481400e+00 9.985491e-01
-2.481500e+00 9.985487e-01
-2.481600e+00 9.985484e-01
-2.481700e+00 9.985481e-01
-2.481800e+00 9.985477e-01
-2.481900e+00 9.985474e-01
-2.482000e+00 9.985471e-01
-2.482100e+00 9.985468e-01
-2.482200e+00 9.985464e-01
-2.482300e+00 9.985461e-01
-2.482400e+00 9.985458e-01
-2.482500e+00 9.985454e-01
-2.482600e+00 9.985451e-01
-2.482700e+00 9.985448e-01
-2.482800e+00 9.985445e-01
-2.482900e+00 9.985441e-01
-2.483000e+00 9.985438e-01
-2.483100e+00 9.985435e-01
-2.483200e+00 9.985432e-01
-2.483300e+00 9.985428e-01
-2.483400e+00 9.985425e-01
-2.483500e+00 9.985422e-01
-2.483600e+00 9.985418e-01
-2.483700e+00 9.985415e-01
-2.483800e+00 9.985412e-01
-2.483900e+00 9.985409e-01
-2.484000e+00 9.985405e-01
-2.484100e+00 9.985402e-01
-2.484200e+00 9.985399e-01
-2.484300e+00 9.985395e-01
-2.484400e+00 9.985392e-01
-2.484500e+00 9.985389e-01
-2.484600e+00 9.985386e-01
-2.484700e+00 9.985382e-01
-2.484800e+00 9.985379e-01
-2.484900e+00 9.985376e-01
-2.485000e+00 9.985372e-01
-2.485100e+00 9.985369e-01
-2.485200e+00 9.985366e-01
-2.485300e+00 9.985362e-01
-2.485400e+00 9.985359e-01
-2.485500e+00 9.985356e-01
-2.485600e+00 9.985353e-01
-2.485700e+00 9.985349e-01
-2.485800e+00 9.985346e-01
-2.485900e+00 9.985343e-01
-2.486000e+00 9.985339e-01
-2.486100e+00 9.985336e-01
-2.486200e+00 9.985333e-01
-2.486300e+00 9.985330e-01
-2.486400e+00 9.985326e-01
-2.486500e+00 9.985323e-01
-2.486600e+00 9.985320e-01
-2.486700e+00 9.985316e-01
-2.486800e+00 9.985313e-01
-2.486900e+00 9.985310e-01
-2.487000e+00 9.985306e-01
-2.487100e+00 9.985303e-01
-2.487200e+00 9.985300e-01
-2.487300e+00 9.985297e-01
-2.487400e+00 9.985293e-01
-2.487500e+00 9.985290e-01
-2.487600e+00 9.985287e-01
-2.487700e+00 9.985283e-01
-2.487800e+00 9.985280e-01
-2.487900e+00 9.985277e-01
-2.488000e+00 9.985273e-01
-2.488100e+00 9.985270e-01
-2.488200e+00 9.985267e-01
-2.488300e+00 9.985264e-01
-2.488400e+00 9.985260e-01
-2.488500e+00 9.985257e-01
-2.488600e+00 9.985254e-01
-2.488700e+00 9.985250e-01
-2.488800e+00 9.985247e-01
-2.488900e+00 9.985244e-01
-2.489000e+00 9.985240e-01
-2.489100e+00 9.985237e-01
-2.489200e+00 9.985234e-01
-2.489300e+00 9.985231e-01
-2.489400e+00 9.985227e-01
-2.489500e+00 9.985224e-01
-2.489600e+00 9.985221e-01
-2.489700e+00 9.985217e-01
-2.489800e+00 9.985214e-01
-2.489900e+00 9.985211e-01
-2.490000e+00 9.985207e-01
-2.490100e+00 9.985204e-01
-2.490200e+00 9.985201e-01
-2.490300e+00 9.985197e-01
-2.490400e+00 9.985194e-01
-2.490500e+00 9.985191e-01
-2.490600e+00 9.985188e-01
-2.490700e+00 9.985184e-01
-2.490800e+00 9.985181e-01
-2.490900e+00 9.985178e-01
-2.491000e+00 9.985174e-01
-2.491100e+00 9.985171e-01
-2.491200e+00 9.985168e-01
-2.491300e+00 9.985164e-01
-2.491400e+00 9.985161e-01
-2.491500e+00 9.985158e-01
-2.491600e+00 9.985154e-01
-2.491700e+00 9.985151e-01
-2.491800e+00 9.985148e-01
-2.491900e+00 9.985144e-01
-2.492000e+00 9.985141e-01
-2.492100e+00 9.985138e-01
-2.492200e+00 9.985134e-01
-2.492300e+00 9.985131e-01
-2.492400e+00 9.985128e-01
-2.492500e+00 9.985125e-01
-2.492600e+00 9.985121e-01
-2.492700e+00 9.985118e-01
-2.492800e+00 9.985115e-01
-2.492900e+00 9.985111e-01
-2.493000e+00 9.985108e-01
-2.493100e+00 9.985105e-01
-2.493200e+00 9.985101e-01
-2.493300e+00 9.985098e-01
-2.493400e+00 9.985095e-01
-2.493500e+00 9.985091e-01
-2.493600e+00 9.985088e-01
-2.493700e+00 9.985085e-01
-2.493800e+00 9.985081e-01
-2.493900e+00 9.985078e-01
-2.494000e+00 9.985075e-01
-2.494100e+00 9.985071e-01
-2.494200e+00 9.985068e-01
-2.494300e+00 9.985065e-01
-2.494400e+00 9.985061e-01
-2.494500e+00 9.985058e-01
-2.494600e+00 9.985055e-01
-2.494700e+00 9.985051e-01
-2.494800e+00 9.985048e-01
-2.494900e+00 9.985045e-01
-2.495000e+00 9.985041e-01
-2.495100e+00 9.985038e-01
-2.495200e+00 9.985035e-01
-2.495300e+00 9.985031e-01
-2.495400e+00 9.985028e-01
-2.495500e+00 9.985025e-01
-2.495600e+00 9.985021e-01
-2.495700e+00 9.985018e-01
-2.495800e+00 9.985015e-01
-2.495900e+00 9.985011e-01
-2.496000e+00 9.985008e-01
-2.496100e+00 9.985005e-01
-2.496200e+00 9.985001e-01
-2.496300e+00 9.984998e-01
-2.496400e+00 9.984995e-01
-2.496500e+00 9.984991e-01
-2.496600e+00 9.984988e-01
-2.496700e+00 9.984985e-01
-2.496800e+00 9.984981e-01
-2.496900e+00 9.984978e-01
-2.497000e+00 9.984975e-01
-2.497100e+00 9.984971e-01
-2.497200e+00 9.984968e-01
-2.497300e+00 9.984965e-01
-2.497400e+00 9.984961e-01
-2.497500e+00 9.984958e-01
-2.497600e+00 9.984955e-01
-2.497700e+00 9.984951e-01
-2.497800e+00 9.984948e-01
-2.497900e+00 9.984945e-01
-2.498000e+00 9.984941e-01
-2.498100e+00 9.984938e-01
-2.498200e+00 9.984935e-01
-2.498300e+00 9.984931e-01
-2.498400e+00 9.984928e-01
-2.498500e+00 9.984925e-01
-2.498600e+00 9.984921e-01
-2.498700e+00 9.984918e-01
-2.498800e+00 9.984915e-01
-2.498900e+00 9.984911e-01
-2.499000e+00 9.984908e-01
-2.499100e+00 9.984905e-01
-2.499200e+00 9.984901e-01
-2.499300e+00 9.984898e-01
-2.499400e+00 9.984895e-01
-2.499500e+00 9.984891e-01
-2.499600e+00 9.984888e-01
-2.499700e+00 9.984885e-01
-2.499800e+00 9.984881e-01
-2.499900e+00 9.984878e-01
-2.500000e+00 9.984875e-01
-2.500100e+00 9.984871e-01
-2.500200e+00 9.984868e-01
-2.500300e+00 9.984865e-01
-2.500400e+00 9.984861e-01
-2.500500e+00 9.984858e-01
-2.500600e+00 9.984854e-01
-2.500700e+00 9.984851e-01
-2.500800e+00 9.984848e-01
-2.500900e+00 9.984844e-01
-2.501000e+00 9.984841e-01
-2.501100e+00 9.984838e-01
-2.501200e+00 9.984834e-01
-2.501300e+00 9.984831e-01
-2.501400e+00 9.984828e-01
-2.501500e+00 9.984824e-01
-2.501600e+00 9.984821e-01
-2.501700e+00 9.984818e-01
-2.501800e+00 9.984814e-01
-2.501900e+00 9.984811e-01
-2.502000e+00 9.984808e-01
-2.502100e+00 9.984804e-01
-2.502200e+00 9.984801e-01
-2.502300e+00 9.984797e-01
-2.502400e+00 9.984794e-01
-2.502500e+00 9.984791e-01
-2.502600e+00 9.984787e-01
-2.502700e+00 9.984784e-01
-2.502800e+00 9.984781e-01
-2.502900e+00 9.984777e-01
-2.503000e+00 9.984774e-01
-2.503100e+00 9.984771e-01
-2.503200e+00 9.984767e-01
-2.503300e+00 9.984764e-01
-2.503400e+00 9.984761e-01
-2.503500e+00 9.984757e-01
-2.503600e+00 9.984754e-01
-2.503700e+00 9.984750e-01
-2.503800e+00 9.984747e-01
-2.503900e+00 9.984744e-01
-2.504000e+00 9.984740e-01
-2.504100e+00 9.984737e-01
-2.504200e+00 9.984734e-01
-2.504300e+00 9.984730e-01
-2.504400e+00 9.984727e-01
-2.504500e+00 9.984724e-01
-2.504600e+00 9.984720e-01
-2.504700e+00 9.984717e-01
-2.504800e+00 9.984713e-01
-2.504900e+00 9.984710e-01
-2.505000e+00 9.984707e-01
-2.505100e+00 9.984703e-01
-2.505200e+00 9.984700e-01
-2.505300e+00 9.984697e-01
-2.505400e+00 9.984693e-01
-2.505500e+00 9.984690e-01
-2.505600e+00 9.984687e-01
-2.505700e+00 9.984683e-01
-2.505800e+00 9.984680e-01
-2.505900e+00 9.984676e-01
-2.506000e+00 9.984673e-01
-2.506100e+00 9.984670e-01
-2.506200e+00 9.984666e-01
-2.506300e+00 9.984663e-01
-2.506400e+00 9.984660e-01
-2.506500e+00 9.984656e-01
-2.506600e+00 9.984653e-01
-2.506700e+00 9.984649e-01
-2.506800e+00 9.984646e-01
-2.506900e+00 9.984643e-01
-2.507000e+00 9.984639e-01
-2.507100e+00 9.984636e-01
-2.507200e+00 9.984633e-01
-2.507300e+00 9.984629e-01
-2.507400e+00 9.984626e-01
-2.507500e+00 9.984622e-01
-2.507600e+00 9.984619e-01
-2.507700e+00 9.984616e-01
-2.507800e+00 9.984612e-01
-2.507900e+00 9.984609e-01
-2.508000e+00 9.984606e-01
-2.508100e+00 9.984602e-01
-2.508200e+00 9.984599e-01
-2.508300e+00 9.984595e-01
-2.508400e+00 9.984592e-01
-2.508500e+00 9.984589e-01
-2.508600e+00 9.984585e-01
-2.508700e+00 9.984582e-01
-2.508800e+00 9.984579e-01
-2.508900e+00 9.984575e-01
-2.509000e+00 9.984572e-01
-2.509100e+00 9.984568e-01
-2.509200e+00 9.984565e-01
-2.509300e+00 9.984562e-01
-2.509400e+00 9.984558e-01
-2.509500e+00 9.984555e-01
-2.509600e+00 9.984551e-01
-2.509700e+00 9.984548e-01
-2.509800e+00 9.984545e-01
-2.509900e+00 9.984541e-01
-2.510000e+00 9.984538e-01
-2.510100e+00 9.984535e-01
-2.510200e+00 9.984531e-01
-2.510300e+00 9.984528e-01
-2.510400e+00 9.984524e-01
-2.510500e+00 9.984521e-01
-2.510600e+00 9.984518e-01
-2.510700e+00 9.984514e-01
-2.510800e+00 9.984511e-01
-2.510900e+00 9.984507e-01
-2.511000e+00 9.984504e-01
-2.511100e+00 9.984501e-01
-2.511200e+00 9.984497e-01
-2.511300e+00 9.984494e-01
-2.511400e+00 9.984491e-01
-2.511500e+00 9.984487e-01
-2.511600e+00 9.984484e-01
-2.511700e+00 9.984480e-01
-2.511800e+00 9.984477e-01
-2.511900e+00 9.984474e-01
-2.512000e+00 9.984470e-01
-2.512100e+00 9.984467e-01
-2.512200e+00 9.984463e-01
-2.512300e+00 9.984460e-01
-2.512400e+00 9.984457e-01
-2.512500e+00 9.984453e-01
-2.512600e+00 9.984450e-01
-2.512700e+00 9.984446e-01
-2.512800e+00 9.984443e-01
-2.512900e+00 9.984440e-01
-2.513000e+00 9.984436e-01
-2.513100e+00 9.984433e-01
-2.513200e+00 9.984429e-01
-2.513300e+00 9.984426e-01
-2.513400e+00 9.984423e-01
-2.513500e+00 9.984419e-01
-2.513600e+00 9.984416e-01
-2.513700e+00 9.984412e-01
-2.513800e+00 9.984409e-01
-2.513900e+00 9.984406e-01
-2.514000e+00 9.984402e-01
-2.514100e+00 9.984399e-01
-2.514200e+00 9.984395e-01
-2.514300e+00 9.984392e-01
-2.514400e+00 9.984389e-01
-2.514500e+00 9.984385e-01
-2.514600e+00 9.984382e-01
-2.514700e+00 9.984378e-01
-2.514800e+00 9.984375e-01
-2.514900e+00 9.984372e-01
-2.515000e+00 9.984368e-01
-2.515100e+00 9.984365e-01
-2.515200e+00 9.984361e-01
-2.515300e+00 9.984358e-01
-2.515400e+00 9.984355e-01
-2.515500e+00 9.984351e-01
-2.515600e+00 9.984348e-01
-2.515700e+00 9.984344e-01
-2.515800e+00 9.984341e-01
-2.515900e+00 9.984338e-01
-2.516000e+00 9.984334e-01
-2.516100e+00 9.984331e-01
-2.516200e+00 9.984327e-01
-2.516300e+00 9.984324e-01
-2.516400e+00 9.984321e-01
-2.516500e+00 9.984317e-01
-2.516600e+00 9.984314e-01
-2.516700e+00 9.984310e-01
-2.516800e+00 9.984307e-01
-2.516900e+00 9.984303e-01
-2.517000e+00 9.984300e-01
-2.517100e+00 9.984297e-01
-2.517200e+00 9.984293e-01
-2.517300e+00 9.984290e-01
-2.517400e+00 9.984286e-01
-2.517500e+00 9.984283e-01
-2.517600e+00 9.984280e-01
-2.517700e+00 9.984276e-01
-2.517800e+00 9.984273e-01
-2.517900e+00 9.984269e-01
-2.518000e+00 9.984266e-01
-2.518100e+00 9.984263e-01
-2.518200e+00 9.984259e-01
-2.518300e+00 9.984256e-01
-2.518400e+00 9.984252e-01
-2.518500e+00 9.984249e-01
-2.518600e+00 9.984245e-01
-2.518700e+00 9.984242e-01
-2.518800e+00 9.984239e-01
-2.518900e+00 9.984235e-01
-2.519000e+00 9.984232e-01
-2.519100e+00 9.984228e-01
-2.519200e+00 9.984225e-01
-2.519300e+00 9.984222e-01
-2.519400e+00 9.984218e-01
-2.519500e+00 9.984215e-01
-2.519600e+00 9.984211e-01
-2.519700e+00 9.984208e-01
-2.519800e+00 9.984204e-01
-2.519900e+00 9.984201e-01
-2.520000e+00 9.984198e-01
-2.520100e+00 9.984194e-01
-2.520200e+00 9.984191e-01
-2.520300e+00 9.984187e-01
-2.520400e+00 9.984184e-01
-2.520500e+00 9.984180e-01
-2.520600e+00 9.984177e-01
-2.520700e+00 9.984174e-01
-2.520800e+00 9.984170e-01
-2.520900e+00 9.984167e-01
-2.521000e+00 9.984163e-01
-2.521100e+00 9.984160e-01
-2.521200e+00 9.984156e-01
-2.521300e+00 9.984153e-01
-2.521400e+00 9.984150e-01
-2.521500e+00 9.984146e-01
-2.521600e+00 9.984143e-01
-2.521700e+00 9.984139e-01
-2.521800e+00 9.984136e-01
-2.521900e+00 9.984132e-01
-2.522000e+00 9.984129e-01
-2.522100e+00 9.984126e-01
-2.522200e+00 9.984122e-01
-2.522300e+00 9.984119e-01
-2.522400e+00 9.984115e-01
-2.522500e+00 9.984112e-01
-2.522600e+00 9.984108e-01
-2.522700e+00 9.984105e-01
-2.522800e+00 9.984102e-01
-2.522900e+00 9.984098e-01
-2.523000e+00 9.984095e-01
-2.523100e+00 9.984091e-01
-2.523200e+00 9.984088e-01
-2.523300e+00 9.984084e-01
-2.523400e+00 9.984081e-01
-2.523500e+00 9.984078e-01
-2.523600e+00 9.984074e-01
-2.523700e+00 9.984071e-01
-2.523800e+00 9.984067e-01
-2.523900e+00 9.984064e-01
-2.524000e+00 9.984060e-01
-2.524100e+00 9.984057e-01
-2.524200e+00 9.984053e-01
-2.524300e+00 9.984050e-01
-2.524400e+00 9.984047e-01
-2.524500e+00 9.984043e-01
-2.524600e+00 9.984040e-01
-2.524700e+00 9.984036e-01
-2.524800e+00 9.984033e-01
-2.524900e+00 9.984029e-01
-2.525000e+00 9.984026e-01
-2.525100e+00 9.984022e-01
-2.525200e+00 9.984019e-01
-2.525300e+00 9.984016e-01
-2.525400e+00 9.984012e-01
-2.525500e+00 9.984009e-01
-2.525600e+00 9.984005e-01
-2.525700e+00 9.984002e-01
-2.525800e+00 9.983998e-01
-2.525900e+00 9.983995e-01
-2.526000e+00 9.983991e-01
-2.526100e+00 9.983988e-01
-2.526200e+00 9.983985e-01
-2.526300e+00 9.983981e-01
-2.526400e+00 9.983978e-01
-2.526500e+00 9.983974e-01
-2.526600e+00 9.983971e-01
-2.526700e+00 9.983967e-01
-2.526800e+00 9.983964e-01
-2.526900e+00 9.983960e-01
-2.527000e+00 9.983957e-01
-2.527100e+00 9.983954e-01
-2.527200e+00 9.983950e-01
-2.527300e+00 9.983947e-01
-2.527400e+00 9.983943e-01
-2.527500e+00 9.983940e-01
-2.527600e+00 9.983936e-01
-2.527700e+00 9.983933e-01
-2.527800e+00 9.983929e-01
-2.527900e+00 9.983926e-01
-2.528000e+00 9.983923e-01
-2.528100e+00 9.983919e-01
-2.528200e+00 9.983916e-01
-2.528300e+00 9.983912e-01
-2.528400e+00 9.983909e-01
-2.528500e+00 9.983905e-01
-2.528600e+00 9.983902e-01
-2.528700e+00 9.983898e-01
-2.528800e+00 9.983895e-01
-2.528900e+00 9.983891e-01
-2.529000e+00 9.983888e-01
-2.529100e+00 9.983885e-01
-2.529200e+00 9.983881e-01
-2.529300e+00 9.983878e-01
-2.529400e+00 9.983874e-01
-2.529500e+00 9.983871e-01
-2.529600e+00 9.983867e-01
-2.529700e+00 9.983864e-01
-2.529800e+00 9.983860e-01
-2.529900e+00 9.983857e-01
-2.530000e+00 9.983853e-01
-2.530100e+00 9.983850e-01
-2.530200e+00 9.983846e-01
-2.530300e+00 9.983843e-01
-2.530400e+00 9.983840e-01
-2.530500e+00 9.983836e-01
-2.530600e+00 9.983833e-01
-2.530700e+00 9.983829e-01
-2.530800e+00 9.983826e-01
-2.530900e+00 9.983822e-01
-2.531000e+00 9.983819e-01
-2.531100e+00 9.983815e-01
-2.531200e+00 9.983812e-01
-2.531300e+00 9.983808e-01
-2.531400e+00 9.983805e-01
-2.531500e+00 9.983801e-01
-2.531600e+00 9.983798e-01
-2.531700e+00 9.983794e-01
-2.531800e+00 9.983791e-01
-2.531900e+00 9.983788e-01
-2.532000e+00 9.983784e-01
-2.532100e+00 9.983781e-01
-2.532200e+00 9.983777e-01
-2.532300e+00 9.983774e-01
-2.532400e+00 9.983770e-01
-2.532500e+00 9.983767e-01
-2.532600e+00 9.983763e-01
-2.532700e+00 9.983760e-01
-2.532800e+00 9.983756e-01
-2.532900e+00 9.983753e-01
-2.533000e+00 9.983749e-01
-2.533100e+00 9.983746e-01
-2.533200e+00 9.983742e-01
-2.533300e+00 9.983739e-01
-2.533400e+00 9.983735e-01
-2.533500e+00 9.983732e-01
-2.533600e+00 9.983729e-01
-2.533700e+00 9.983725e-01
-2.533800e+00 9.983722e-01
-2.533900e+00 9.983718e-01
-2.534000e+00 9.983715e-01
-2.534100e+00 9.983711e-01
-2.534200e+00 9.983708e-01
-2.534300e+00 9.983704e-01
-2.534400e+00 9.983701e-01
-2.534500e+00 9.983697e-01
-2.534600e+00 9.983694e-01
-2.534700e+00 9.983690e-01
-2.534800e+00 9.983687e-01
-2.534900e+00 9.983683e-01
-2.535000e+00 9.983680e-01
-2.535100e+00 9.983676e-01
-2.535200e+00 9.983673e-01
-2.535300e+00 9.983669e-01
-2.535400e+00 9.983666e-01
-2.535500e+00 9.983662e-01
-2.535600e+00 9.983659e-01
-2.535700e+00 9.983655e-01
-2.535800e+00 9.983652e-01
-2.535900e+00 9.983649e-01
-2.536000e+00 9.983645e-01
-2.536100e+00 9.983642e-01
-2.536200e+00 9.983638e-01
-2.536300e+00 9.983635e-01
-2.536400e+00 9.983631e-01
-2.536500e+00 9.983628e-01
-2.536600e+00 9.983624e-01
-2.536700e+00 9.983621e-01
-2.536800e+00 9.983617e-01
-2.536900e+00 9.983614e-01
-2.537000e+00 9.983610e-01
-2.537100e+00 9.983607e-01
-2.537200e+00 9.983603e-01
-2.537300e+00 9.983600e-01
-2.537400e+00 9.983596e-01
-2.537500e+00 9.983593e-01
-2.537600e+00 9.983589e-01
-2.537700e+00 9.983586e-01
-2.537800e+00 9.983582e-01
-2.537900e+00 9.983579e-01
-2.538000e+00 9.983575e-01
-2.538100e+00 9.983572e-01
-2.538200e+00 9.983568e-01
-2.538300e+00 9.983565e-01
-2.538400e+00 9.983561e-01
-2.538500e+00 9.983558e-01
-2.538600e+00 9.983554e-01
-2.538700e+00 9.983551e-01
-2.538800e+00 9.983547e-01
-2.538900e+00 9.983544e-01
-2.539000e+00 9.983540e-01
-2.539100e+00 9.983537e-01
-2.539200e+00 9.983533e-01
-2.539300e+00 9.983530e-01
-2.539400e+00 9.983526e-01
-2.539500e+00 9.983523e-01
-2.539600e+00 9.983519e-01
-2.539700e+00 9.983516e-01
-2.539800e+00 9.983512e-01
-2.539900e+00 9.983509e-01
-2.540000e+00 9.983505e-01
-2.540100e+00 9.983502e-01
-2.540200e+00 9.983498e-01
-2.540300e+00 9.983495e-01
-2.540400e+00 9.983491e-01
-2.540500e+00 9.983488e-01
-2.540600e+00 9.983484e-01
-2.540700e+00 9.983481e-01
-2.540800e+00 9.983477e-01
-2.540900e+00 9.983474e-01
-2.541000e+00 9.983470e-01
-2.541100e+00 9.983467e-01
-2.541200e+00 9.983463e-01
-2.541300e+00 9.983460e-01
-2.541400e+00 9.983456e-01
-2.541500e+00 9.983453e-01
-2.541600e+00 9.983449e-01
-2.541700e+00 9.983446e-01
-2.541800e+00 9.983442e-01
-2.541900e+00 9.983439e-01
-2.542000e+00 9.983435e-01
-2.542100e+00 9.983432e-01
-2.542200e+00 9.983428e-01
-2.542300e+00 9.983425e-01
-2.542400e+00 9.983421e-01
-2.542500e+00 9.983418e-01
-2.542600e+00 9.983414e-01
-2.542700e+00 9.983411e-01
-2.542800e+00 9.983407e-01
-2.542900e+00 9.983404e-01
-2.543000e+00 9.983400e-01
-2.543100e+00 9.983397e-01
-2.543200e+00 9.983393e-01
-2.543300e+00 9.983390e-01
-2.543400e+00 9.983386e-01
-2.543500e+00 9.983383e-01
-2.543600e+00 9.983379e-01
-2.543700e+00 9.983376e-01
-2.543800e+00 9.983372e-01
-2.543900e+00 9.983369e-01
-2.544000e+00 9.983365e-01
-2.544100e+00 9.983362e-01
-2.544200e+00 9.983358e-01
-2.544300e+00 9.983355e-01
-2.544400e+00 9.983351e-01
-2.544500e+00 9.983348e-01
-2.544600e+00 9.983344e-01
-2.544700e+00 9.983341e-01
-2.544800e+00 9.983337e-01
-2.544900e+00 9.983334e-01
-2.545000e+00 9.983330e-01
-2.545100e+00 9.983327e-01
-2.545200e+00 9.983323e-01
-2.545300e+00 9.983319e-01
-2.545400e+00 9.983316e-01
-2.545500e+00 9.983312e-01
-2.545600e+00 9.983309e-01
-2.545700e+00 9.983305e-01
-2.545800e+00 9.983302e-01
-2.545900e+00 9.983298e-01
-2.546000e+00 9.983295e-01
-2.546100e+00 9.983291e-01
-2.546200e+00 9.983288e-01
-2.546300e+00 9.983284e-01
-2.546400e+00 9.983281e-01
-2.546500e+00 9.983277e-01
-2.546600e+00 9.983274e-01
-2.546700e+00 9.983270e-01
-2.546800e+00 9.983267e-01
-2.546900e+00 9.983263e-01
-2.547000e+00 9.983260e-01
-2.547100e+00 9.983256e-01
-2.547200e+00 9.983253e-01
-2.547300e+00 9.983249e-01
-2.547400e+00 9.983246e-01
-2.547500e+00 9.983242e-01
-2.547600e+00 9.983238e-01
-2.547700e+00 9.983235e-01
-2.547800e+00 9.983231e-01
-2.547900e+00 9.983228e-01
-2.548000e+00 9.983224e-01
-2.548100e+00 9.983221e-01
-2.548200e+00 9.983217e-01
-2.548300e+00 9.983214e-01
-2.548400e+00 9.983210e-01
-2.548500e+00 9.983207e-01
-2.548600e+00 9.983203e-01
-2.548700e+00 9.983200e-01
-2.548800e+00 9.983196e-01
-2.548900e+00 9.983193e-01
-2.549000e+00 9.983189e-01
-2.549100e+00 9.983186e-01
-2.549200e+00 9.983182e-01
-2.549300e+00 9.983178e-01
-2.549400e+00 9.983175e-01
-2.549500e+00 9.983171e-01
-2.549600e+00 9.983168e-01
-2.549700e+00 9.983164e-01
-2.549800e+00 9.983161e-01
-2.549900e+00 9.983157e-01
-2.550000e+00 9.983154e-01
-2.550100e+00 9.983150e-01
-2.550200e+00 9.983147e-01
-2.550300e+00 9.983143e-01
-2.550400e+00 9.983140e-01
-2.550500e+00 9.983136e-01
-2.550600e+00 9.983132e-01
-2.550700e+00 9.983129e-01
-2.550800e+00 9.983125e-01
-2.550900e+00 9.983122e-01
-2.551000e+00 9.983118e-01
-2.551100e+00 9.983115e-01
-2.551200e+00 9.983111e-01
-2.551300e+00 9.983108e-01
-2.551400e+00 9.983104e-01
-2.551500e+00 9.983101e-01
-2.551600e+00 9.983097e-01
-2.551700e+00 9.983094e-01
-2.551800e+00 9.983090e-01
-2.551900e+00 9.983086e-01
-2.552000e+00 9.983083e-01
-2.552100e+00 9.983079e-01
-2.552200e+00 9.983076e-01
-2.552300e+00 9.983072e-01
-2.552400e+00 9.983069e-01
-2.552500e+00 9.983065e-01
-2.552600e+00 9.983062e-01
-2.552700e+00 9.983058e-01
-2.552800e+00 9.983055e-01
-2.552900e+00 9.983051e-01
-2.553000e+00 9.983047e-01
-2.553100e+00 9.983044e-01
-2.553200e+00 9.983040e-01
-2.553300e+00 9.983037e-01
-2.553400e+00 9.983033e-01
-2.553500e+00 9.983030e-01
-2.553600e+00 9.983026e-01
-2.553700e+00 9.983023e-01
-2.553800e+00 9.983019e-01
-2.553900e+00 9.983016e-01
-2.554000e+00 9.983012e-01
-2.554100e+00 9.983008e-01
-2.554200e+00 9.983005e-01
-2.554300e+00 9.983001e-01
-2.554400e+00 9.982998e-01
-2.554500e+00 9.982994e-01
-2.554600e+00 9.982991e-01
-2.554700e+00 9.982987e-01
-2.554800e+00 9.982984e-01
-2.554900e+00 9.982980e-01
-2.555000e+00 9.982976e-01
-2.555100e+00 9.982973e-01
-2.555200e+00 9.982969e-01
-2.555300e+00 9.982966e-01
-2.555400e+00 9.982962e-01
-2.555500e+00 9.982959e-01
-2.555600e+00 9.982955e-01
-2.555700e+00 9.982952e-01
-2.555800e+00 9.982948e-01
-2.555900e+00 9.982944e-01
-2.556000e+00 9.982941e-01
-2.556100e+00 9.982937e-01
-2.556200e+00 9.982934e-01
-2.556300e+00 9.982930e-01
-2.556400e+00 9.982927e-01
-2.556500e+00 9.982923e-01
-2.556600e+00 9.982920e-01
-2.556700e+00 9.982916e-01
-2.556800e+00 9.982912e-01
-2.556900e+00 9.982909e-01
-2.557000e+00 9.982905e-01
-2.557100e+00 9.982902e-01
-2.557200e+00 9.982898e-01
-2.557300e+00 9.982895e-01
-2.557400e+00 9.982891e-01
-2.557500e+00 9.982887e-01
-2.557600e+00 9.982884e-01
-2.557700e+00 9.982880e-01
-2.557800e+00 9.982877e-01
-2.557900e+00 9.982873e-01
-2.558000e+00 9.982870e-01
-2.558100e+00 9.982866e-01
-2.558200e+00 9.982863e-01
-2.558300e+00 9.982859e-01
-2.558400e+00 9.982855e-01
-2.558500e+00 9.982852e-01
-2.558600e+00 9.982848e-01
-2.558700e+00 9.982845e-01
-2.558800e+00 9.982841e-01
-2.558900e+00 9.982838e-01
-2.559000e+00 9.982834e-01
-2.559100e+00 9.982830e-01
-2.559200e+00 9.982827e-01
-2.559300e+00 9.982823e-01
-2.559400e+00 9.982820e-01
-2.559500e+00 9.982816e-01
-2.559600e+00 9.982813e-01
-2.559700e+00 9.982809e-01
-2.559800e+00 9.982805e-01
-2.559900e+00 9.982802e-01
-2.560000e+00 9.982798e-01
-2.560100e+00 9.982795e-01
-2.560200e+00 9.982791e-01
-2.560300e+00 9.982788e-01
-2.560400e+00 9.982784e-01
-2.560500e+00 9.982780e-01
-2.560600e+00 9.982777e-01
-2.560700e+00 9.982773e-01
-2.560800e+00 9.982770e-01
-2.560900e+00 9.982766e-01
-2.561000e+00 9.982762e-01
-2.561100e+00 9.982759e-01
-2.561200e+00 9.982755e-01
-2.561300e+00 9.982752e-01
-2.561400e+00 9.982748e-01
-2.561500e+00 9.982745e-01
-2.561600e+00 9.982741e-01
-2.561700e+00 9.982737e-01
-2.561800e+00 9.982734e-01
-2.561900e+00 9.982730e-01
-2.562000e+00 9.982727e-01
-2.562100e+00 9.982723e-01
-2.562200e+00 9.982720e-01
-2.562300e+00 9.982716e-01
-2.562400e+00 9.982712e-01
-2.562500e+00 9.982709e-01
-2.562600e+00 9.982705e-01
-2.562700e+00 9.982702e-01
-2.562800e+00 9.982698e-01
-2.562900e+00 9.982694e-01
-2.563000e+00 9.982691e-01
-2.563100e+00 9.982687e-01
-2.563200e+00 9.982684e-01
-2.563300e+00 9.982680e-01
-2.563400e+00 9.982677e-01
-2.563500e+00 9.982673e-01
-2.563600e+00 9.982669e-01
-2.563700e+00 9.982666e-01
-2.563800e+00 9.982662e-01
-2.563900e+00 9.982659e-01
-2.564000e+00 9.982655e-01
-2.564100e+00 9.982651e-01
-2.564200e+00 9.982648e-01
-2.564300e+00 9.982644e-01
-2.564400e+00 9.982641e-01
-2.564500e+00 9.982637e-01
-2.564600e+00 9.982633e-01
-2.564700e+00 9.982630e-01
-2.564800e+00 9.982626e-01
-2.564900e+00 9.982623e-01
-2.565000e+00 9.982619e-01
-2.565100e+00 9.982616e-01
-2.565200e+00 9.982612e-01
-2.565300e+00 9.982608e-01
-2.565400e+00 9.982605e-01
-2.565500e+00 9.982601e-01
-2.565600e+00 9.982598e-01
-2.565700e+00 9.982594e-01
-2.565800e+00 9.982590e-01
-2.565900e+00 9.982587e-01
-2.566000e+00 9.982583e-01
-2.566100e+00 9.982580e-01
-2.566200e+00 9.982576e-01
-2.566300e+00 9.982572e-01
-2.566400e+00 9.982569e-01
-2.566500e+00 9.982565e-01
-2.566600e+00 9.982562e-01
-2.566700e+00 9.982558e-01
-2.566800e+00 9.982554e-01
-2.566900e+00 9.982551e-01
-2.567000e+00 9.982547e-01
-2.567100e+00 9.982544e-01
-2.567200e+00 9.982540e-01
-2.567300e+00 9.982536e-01
-2.567400e+00 9.982533e-01
-2.567500e+00 9.982529e-01
-2.567600e+00 9.982526e-01
-2.567700e+00 9.982522e-01
-2.567800e+00 9.982518e-01
-2.567900e+00 9.982515e-01
-2.568000e+00 9.982511e-01
-2.568100e+00 9.982508e-01
-2.568200e+00 9.982504e-01
-2.568300e+00 9.982500e-01
-2.568400e+00 9.982497e-01
-2.568500e+00 9.982493e-01
-2.568600e+00 9.982490e-01
-2.568700e+00 9.982486e-01
-2.568800e+00 9.982482e-01
-2.568900e+00 9.982479e-01
-2.569000e+00 9.982475e-01
-2.569100e+00 9.982472e-01
-2.569200e+00 9.982468e-01
-2.569300e+00 9.982464e-01
-2.569400e+00 9.982461e-01
-2.569500e+00 9.982457e-01
-2.569600e+00 9.982453e-01
-2.569700e+00 9.982450e-01
-2.569800e+00 9.982446e-01
-2.569900e+00 9.982443e-01
-2.570000e+00 9.982439e-01
-2.570100e+00 9.982435e-01
-2.570200e+00 9.982432e-01
-2.570300e+00 9.982428e-01
-2.570400e+00 9.982425e-01
-2.570500e+00 9.982421e-01
-2.570600e+00 9.982417e-01
-2.570700e+00 9.982414e-01
-2.570800e+00 9.982410e-01
-2.570900e+00 9.982407e-01
-2.571000e+00 9.982403e-01
-2.571100e+00 9.982399e-01
-2.571200e+00 9.982396e-01
-2.571300e+00 9.982392e-01
-2.571400e+00 9.982388e-01
-2.571500e+00 9.982385e-01
-2.571600e+00 9.982381e-01
-2.571700e+00 9.982378e-01
-2.571800e+00 9.982374e-01
-2.571900e+00 9.982370e-01
-2.572000e+00 9.982367e-01
-2.572100e+00 9.982363e-01
-2.572200e+00 9.982360e-01
-2.572300e+00 9.982356e-01
-2.572400e+00 9.982352e-01
-2.572500e+00 9.982349e-01
-2.572600e+00 9.982345e-01
-2.572700e+00 9.982341e-01
-2.572800e+00 9.982338e-01
-2.572900e+00 9.982334e-01
-2.573000e+00 9.982331e-01
-2.573100e+00 9.982327e-01
-2.573200e+00 9.982323e-01
-2.573300e+00 9.982320e-01
-2.573400e+00 9.982316e-01
-2.573500e+00 9.982312e-01
-2.573600e+00 9.982309e-01
-2.573700e+00 9.982305e-01
-2.573800e+00 9.982302e-01
-2.573900e+00 9.982298e-01
-2.574000e+00 9.982294e-01
-2.574100e+00 9.982291e-01
-2.574200e+00 9.982287e-01
-2.574300e+00 9.982283e-01
-2.574400e+00 9.982280e-01
-2.574500e+00 9.982276e-01
-2.574600e+00 9.982273e-01
-2.574700e+00 9.982269e-01
-2.574800e+00 9.982265e-01
-2.574900e+00 9.982262e-01
-2.575000e+00 9.982258e-01
-2.575100e+00 9.982254e-01
-2.575200e+00 9.982251e-01
-2.575300e+00 9.982247e-01
-2.575400e+00 9.982244e-01
-2.575500e+00 9.982240e-01
-2.575600e+00 9.982236e-01
-2.575700e+00 9.982233e-01
-2.575800e+00 9.982229e-01
-2.575900e+00 9.982225e-01
-2.576000e+00 9.982222e-01
-2.576100e+00 9.982218e-01
-2.576200e+00 9.982214e-01
-2.576300e+00 9.982211e-01
-2.576400e+00 9.982207e-01
-2.576500e+00 9.982204e-01
-2.576600e+00 9.982200e-01
-2.576700e+00 9.982196e-01
-2.576800e+00 9.982193e-01
-2.576900e+00 9.982189e-01
-2.577000e+00 9.982185e-01
-2.577100e+00 9.982182e-01
-2.577200e+00 9.982178e-01
-2.577300e+00 9.982174e-01
-2.577400e+00 9.982171e-01
-2.577500e+00 9.982167e-01
-2.577600e+00 9.982164e-01
-2.577700e+00 9.982160e-01
-2.577800e+00 9.982156e-01
-2.577900e+00 9.982153e-01
-2.578000e+00 9.982149e-01
-2.578100e+00 9.982145e-01
-2.578200e+00 9.982142e-01
-2.578300e+00 9.982138e-01
-2.578400e+00 9.982134e-01
-2.578500e+00 9.982131e-01
-2.578600e+00 9.982127e-01
-2.578700e+00 9.982124e-01
-2.578800e+00 9.982120e-01
-2.578900e+00 9.982116e-01
-2.579000e+00 9.982113e-01
-2.579100e+00 9.982109e-01
-2.579200e+00 9.982105e-01
-2.579300e+00 9.982102e-01
-2.579400e+00 9.982098e-01
-2.579500e+00 9.982094e-01
-2.579600e+00 9.982091e-01
-2.579700e+00 9.982087e-01
-2.579800e+00 9.982083e-01
-2.579900e+00 9.982080e-01
-2.580000e+00 9.982076e-01
-2.580100e+00 9.982072e-01
-2.580200e+00 9.982069e-01
-2.580300e+00 9.982065e-01
-2.580400e+00 9.982062e-01
-2.580500e+00 9.982058e-01
-2.580600e+00 9.982054e-01
-2.580700e+00 9.982051e-01
-2.580800e+00 9.982047e-01
-2.580900e+00 9.982043e-01
-2.581000e+00 9.982040e-01
-2.581100e+00 9.982036e-01
-2.581200e+00 9.982032e-01
-2.581300e+00 9.982029e-01
-2.581400e+00 9.982025e-01
-2.581500e+00 9.982021e-01
-2.581600e+00 9.982018e-01
-2.581700e+00 9.982014e-01
-2.581800e+00 9.982010e-01
-2.581900e+00 9.982007e-01
-2.582000e+00 9.982003e-01
-2.582100e+00 9.981999e-01
-2.582200e+00 9.981996e-01
-2.582300e+00 9.981992e-01
-2.582400e+00 9.981988e-01
-2.582500e+00 9.981985e-01
-2.582600e+00 9.981981e-01
-2.582700e+00 9.981977e-01
-2.582800e+00 9.981974e-01
-2.582900e+00 9.981970e-01
-2.583000e+00 9.981967e-01
-2.583100e+00 9.981963e-01
-2.583200e+00 9.981959e-01
-2.583300e+00 9.981956e-01
-2.583400e+00 9.981952e-01
-2.583500e+00 9.981948e-01
-2.583600e+00 9.981945e-01
-2.583700e+00 9.981941e-01
-2.583800e+00 9.981937e-01
-2.583900e+00 9.981934e-01
-2.584000e+00 9.981930e-01
-2.584100e+00 9.981926e-01
-2.584200e+00 9.981923e-01
-2.584300e+00 9.981919e-01
-2.584400e+00 9.981915e-01
-2.584500e+00 9.981912e-01
-2.584600e+00 9.981908e-01
-2.584700e+00 9.981904e-01
-2.584800e+00 9.981901e-01
-2.584900e+00 9.981897e-01
-2.585000e+00 9.981893e-01
-2.585100e+00 9.981890e-01
-2.585200e+00 9.981886e-01
-2.585300e+00 9.981882e-01
-2.585400e+00 9.981879e-01
-2.585500e+00 9.981875e-01
-2.585600e+00 9.981871e-01
-2.585700e+00 9.981868e-01
-2.585800e+00 9.981864e-01
-2.585900e+00 9.981860e-01
-2.586000e+00 9.981857e-01
-2.586100e+00 9.981853e-01
-2.586200e+00 9.981849e-01
-2.586300e+00 9.981846e-01
-2.586400e+00 9.981842e-01
-2.586500e+00 9.981838e-01
-2.586600e+00 9.981835e-01
-2.586700e+00 9.981831e-01
-2.586800e+00 9.981827e-01
-2.586900e+00 9.981824e-01
-2.587000e+00 9.981820e-01
-2.587100e+00 9.981816e-01
-2.587200e+00 9.981813e-01
-2.587300e+00 9.981809e-01
-2.587400e+00 9.981805e-01
-2.587500e+00 9.981801e-01
-2.587600e+00 9.981798e-01
-2.587700e+00 9.981794e-01
-2.587800e+00 9.981790e-01
-2.587900e+00 9.981787e-01
-2.588000e+00 9.981783e-01
-2.588100e+00 9.981779e-01
-2.588200e+00 9.981776e-01
-2.588300e+00 9.981772e-01
-2.588400e+00 9.981768e-01
-2.588500e+00 9.981765e-01
-2.588600e+00 9.981761e-01
-2.588700e+00 9.981757e-01
-2.588800e+00 9.981754e-01
-2.588900e+00 9.981750e-01
-2.589000e+00 9.981746e-01
-2.589100e+00 9.981743e-01
-2.589200e+00 9.981739e-01
-2.589300e+00 9.981735e-01
-2.589400e+00 9.981732e-01
-2.589500e+00 9.981728e-01
-2.589600e+00 9.981724e-01
-2.589700e+00 9.981721e-01
-2.589800e+00 9.981717e-01
-2.589900e+00 9.981713e-01
-2.590000e+00 9.981709e-01
-2.590100e+00 9.981706e-01
-2.590200e+00 9.981702e-01
-2.590300e+00 9.981698e-01
-2.590400e+00 9.981695e-01
-2.590500e+00 9.981691e-01
-2.590600e+00 9.981687e-01
-2.590700e+00 9.981684e-01
-2.590800e+00 9.981680e-01
-2.590900e+00 9.981676e-01
-2.591000e+00 9.981673e-01
-2.591100e+00 9.981669e-01
-2.591200e+00 9.981665e-01
-2.591300e+00 9.981662e-01
-2.591400e+00 9.981658e-01
-2.591500e+00 9.981654e-01
-2.591600e+00 9.981650e-01
-2.591700e+00 9.981647e-01
-2.591800e+00 9.981643e-01
-2.591900e+00 9.981639e-01
-2.592000e+00 9.981636e-01
-2.592100e+00 9.981632e-01
-2.592200e+00 9.981628e-01
-2.592300e+00 9.981625e-01
-2.592400e+00 9.981621e-01
-2.592500e+00 9.981617e-01
-2.592600e+00 9.981614e-01
-2.592700e+00 9.981610e-01
-2.592800e+00 9.981606e-01
-2.592900e+00 9.981602e-01
-2.593000e+00 9.981599e-01
-2.593100e+00 9.981595e-01
-2.593200e+00 9.981591e-01
-2.593300e+00 9.981588e-01
-2.593400e+00 9.981584e-01
-2.593500e+00 9.981580e-01
-2.593600e+00 9.981577e-01
-2.593700e+00 9.981573e-01
-2.593800e+00 9.981569e-01
-2.593900e+00 9.981565e-01
-2.594000e+00 9.981562e-01
-2.594100e+00 9.981558e-01
-2.594200e+00 9.981554e-01
-2.594300e+00 9.981551e-01
-2.594400e+00 9.981547e-01
-2.594500e+00 9.981543e-01
-2.594600e+00 9.981540e-01
-2.594700e+00 9.981536e-01
-2.594800e+00 9.981532e-01
-2.594900e+00 9.981528e-01
-2.595000e+00 9.981525e-01
-2.595100e+00 9.981521e-01
-2.595200e+00 9.981517e-01
-2.595300e+00 9.981514e-01
-2.595400e+00 9.981510e-01
-2.595500e+00 9.981506e-01
-2.595600e+00 9.981503e-01
-2.595700e+00 9.981499e-01
-2.595800e+00 9.981495e-01
-2.595900e+00 9.981491e-01
-2.596000e+00 9.981488e-01
-2.596100e+00 9.981484e-01
-2.596200e+00 9.981480e-01
-2.596300e+00 9.981477e-01
-2.596400e+00 9.981473e-01
-2.596500e+00 9.981469e-01
-2.596600e+00 9.981465e-01
-2.596700e+00 9.981462e-01
-2.596800e+00 9.981458e-01
-2.596900e+00 9.981454e-01
-2.597000e+00 9.981451e-01
-2.597100e+00 9.981447e-01
-2.597200e+00 9.981443e-01
-2.597300e+00 9.981440e-01
-2.597400e+00 9.981436e-01
-2.597500e+00 9.981432e-01
-2.597600e+00 9.981428e-01
-2.597700e+00 9.981425e-01
-2.597800e+00 9.981421e-01
-2.597900e+00 9.981417e-01
-2.598000e+00 9.981414e-01
-2.598100e+00 9.981410e-01
-2.598200e+00 9.981406e-01
-2.598300e+00 9.981402e-01
-2.598400e+00 9.981399e-01
-2.598500e+00 9.981395e-01
-2.598600e+00 9.981391e-01
-2.598700e+00 9.981388e-01
-2.598800e+00 9.981384e-01
-2.598900e+00 9.981380e-01
-2.599000e+00 9.981376e-01
-2.599100e+00 9.981373e-01
-2.599200e+00 9.981369e-01
-2.599300e+00 9.981365e-01
-2.599400e+00 9.981361e-01
-2.599500e+00 9.981358e-01
-2.599600e+00 9.981354e-01
-2.599700e+00 9.981350e-01
-2.599800e+00 9.981347e-01
-2.599900e+00 9.981343e-01
-2.600000e+00 9.981339e-01
-2.600100e+00 9.981335e-01
-2.600200e+00 9.981332e-01
-2.600300e+00 9.981328e-01
-2.600400e+00 9.981324e-01
-2.600500e+00 9.981321e-01
-2.600600e+00 9.981317e-01
-2.600700e+00 9.981313e-01
-2.600800e+00 9.981309e-01
-2.600900e+00 9.981306e-01
-2.601000e+00 9.981302e-01
-2.601100e+00 9.981298e-01
-2.601200e+00 9.981294e-01
-2.601300e+00 9.981291e-01
-2.601400e+00 9.981287e-01
-2.601500e+00 9.981283e-01
-2.601600e+00 9.981280e-01
-2.601700e+00 9.981276e-01
-2.601800e+00 9.981272e-01
-2.601900e+00 9.981268e-01
-2.602000e+00 9.981265e-01
-2.602100e+00 9.981261e-01
-2.602200e+00 9.981257e-01
-2.602300e+00 9.981253e-01
-2.602400e+00 9.981250e-01
-2.602500e+00 9.981246e-01
-2.602600e+00 9.981242e-01
-2.602700e+00 9.981239e-01
-2.602800e+00 9.981235e-01
-2.602900e+00 9.981231e-01
-2.603000e+00 9.981227e-01
-2.603100e+00 9.981224e-01
-2.603200e+00 9.981220e-01
-2.603300e+00 9.981216e-01
-2.603400e+00 9.981212e-01
-2.603500e+00 9.981209e-01
-2.603600e+00 9.981205e-01
-2.603700e+00 9.981201e-01
-2.603800e+00 9.981197e-01
-2.603900e+00 9.981194e-01
-2.604000e+00 9.981190e-01
-2.604100e+00 9.981186e-01
-2.604200e+00 9.981183e-01
-2.604300e+00 9.981179e-01
-2.604400e+00 9.981175e-01
-2.604500e+00 9.981171e-01
-2.604600e+00 9.981168e-01
-2.604700e+00 9.981164e-01
-2.604800e+00 9.981160e-01
-2.604900e+00 9.981156e-01
-2.605000e+00 9.981153e-01
-2.605100e+00 9.981149e-01
-2.605200e+00 9.981145e-01
-2.605300e+00 9.981141e-01
-2.605400e+00 9.981138e-01
-2.605500e+00 9.981134e-01
-2.605600e+00 9.981130e-01
-2.605700e+00 9.981126e-01
-2.605800e+00 9.981123e-01
-2.605900e+00 9.981119e-01
-2.606000e+00 9.981115e-01
-2.606100e+00 9.981111e-01
-2.606200e+00 9.981108e-01
-2.606300e+00 9.981104e-01
-2.606400e+00 9.981100e-01
-2.606500e+00 9.981096e-01
-2.606600e+00 9.981093e-01
-2.606700e+00 9.981089e-01
-2.606800e+00 9.981085e-01
-2.606900e+00 9.981081e-01
-2.607000e+00 9.981078e-01
-2.607100e+00 9.981074e-01
-2.607200e+00 9.981070e-01
-2.607300e+00 9.981066e-01
-2.607400e+00 9.981063e-01
-2.607500e+00 9.981059e-01
-2.607600e+00 9.981055e-01
-2.607700e+00 9.981051e-01
-2.607800e+00 9.981048e-01
-2.607900e+00 9.981044e-01
-2.608000e+00 9.981040e-01
-2.608100e+00 9.981036e-01
-2.608200e+00 9.981033e-01
-2.608300e+00 9.981029e-01
-2.608400e+00 9.981025e-01
-2.608500e+00 9.981021e-01
-2.608600e+00 9.981018e-01
-2.608700e+00 9.981014e-01
-2.608800e+00 9.981010e-01
-2.608900e+00 9.981006e-01
-2.609000e+00 9.981003e-01
-2.609100e+00 9.980999e-01
-2.609200e+00 9.980995e-01
-2.609300e+00 9.980991e-01
-2.609400e+00 9.980988e-01
-2.609500e+00 9.980984e-01
-2.609600e+00 9.980980e-01
-2.609700e+00 9.980976e-01
-2.609800e+00 9.980973e-01
-2.609900e+00 9.980969e-01
-2.610000e+00 9.980965e-01
-2.610100e+00 9.980961e-01
-2.610200e+00 9.980958e-01
-2.610300e+00 9.980954e-01
-2.610400e+00 9.980950e-01
-2.610500e+00 9.980946e-01
-2.610600e+00 9.980943e-01
-2.610700e+00 9.980939e-01
-2.610800e+00 9.980935e-01
-2.610900e+00 9.980931e-01
-2.611000e+00 9.980928e-01
-2.611100e+00 9.980924e-01
-2.611200e+00 9.980920e-01
-2.611300e+00 9.980916e-01
-2.611400e+00 9.980912e-01
-2.611500e+00 9.980909e-01
-2.611600e+00 9.980905e-01
-2.611700e+00 9.980901e-01
-2.611800e+00 9.980897e-01
-2.611900e+00 9.980894e-01
-2.612000e+00 9.980890e-01
-2.612100e+00 9.980886e-01
-2.612200e+00 9.980882e-01
-2.612300e+00 9.980879e-01
-2.612400e+00 9.980875e-01
-2.612500e+00 9.980871e-01
-2.612600e+00 9.980867e-01
-2.612700e+00 9.980864e-01
-2.612800e+00 9.980860e-01
-2.612900e+00 9.980856e-01
-2.613000e+00 9.980852e-01
-2.613100e+00 9.980848e-01
-2.613200e+00 9.980845e-01
-2.613300e+00 9.980841e-01
-2.613400e+00 9.980837e-01
-2.613500e+00 9.980833e-01
-2.613600e+00 9.980830e-01
-2.613700e+00 9.980826e-01
-2.613800e+00 9.980822e-01
-2.613900e+00 9.980818e-01
-2.614000e+00 9.980814e-01
-2.614100e+00 9.980811e-01
-2.614200e+00 9.980807e-01
-2.614300e+00 9.980803e-01
-2.614400e+00 9.980799e-01
-2.614500e+00 9.980796e-01
-2.614600e+00 9.980792e-01
-2.614700e+00 9.980788e-01
-2.614800e+00 9.980784e-01
-2.614900e+00 9.980781e-01
-2.615000e+00 9.980777e-01
-2.615100e+00 9.980773e-01
-2.615200e+00 9.980769e-01
-2.615300e+00 9.980765e-01
-2.615400e+00 9.980762e-01
-2.615500e+00 9.980758e-01
-2.615600e+00 9.980754e-01
-2.615700e+00 9.980750e-01
-2.615800e+00 9.980747e-01
-2.615900e+00 9.980743e-01
-2.616000e+00 9.980739e-01
-2.616100e+00 9.980735e-01
-2.616200e+00 9.980731e-01
-2.616300e+00 9.980728e-01
-2.616400e+00 9.980724e-01
-2.616500e+00 9.980720e-01
-2.616600e+00 9.980716e-01
-2.616700e+00 9.980712e-01
-2.616800e+00 9.980709e-01
-2.616900e+00 9.980705e-01
-2.617000e+00 9.980701e-01
-2.617100e+00 9.980697e-01
-2.617200e+00 9.980694e-01
-2.617300e+00 9.980690e-01
-2.617400e+00 9.980686e-01
-2.617500e+00 9.980682e-01
-2.617600e+00 9.980678e-01
-2.617700e+00 9.980675e-01
-2.617800e+00 9.980671e-01
-2.617900e+00 9.980667e-01
-2.618000e+00 9.980663e-01
-2.618100e+00 9.980659e-01
-2.618200e+00 9.980656e-01
-2.618300e+00 9.980652e-01
-2.618400e+00 9.980648e-01
-2.618500e+00 9.980644e-01
-2.618600e+00 9.980641e-01
-2.618700e+00 9.980637e-01
-2.618800e+00 9.980633e-01
-2.618900e+00 9.980629e-01
-2.619000e+00 9.980625e-01
-2.619100e+00 9.980622e-01
-2.619200e+00 9.980618e-01
-2.619300e+00 9.980614e-01
-2.619400e+00 9.980610e-01
-2.619500e+00 9.980606e-01
-2.619600e+00 9.980603e-01
-2.619700e+00 9.980599e-01
-2.619800e+00 9.980595e-01
-2.619900e+00 9.980591e-01
-2.620000e+00 9.980587e-01
-2.620100e+00 9.980584e-01
-2.620200e+00 9.980580e-01
-2.620300e+00 9.980576e-01
-2.620400e+00 9.980572e-01
-2.620500e+00 9.980568e-01
-2.620600e+00 9.980565e-01
-2.620700e+00 9.980561e-01
-2.620800e+00 9.980557e-01
-2.620900e+00 9.980553e-01
-2.621000e+00 9.980549e-01
-2.621100e+00 9.980546e-01
-2.621200e+00 9.980542e-01
-2.621300e+00 9.980538e-01
-2.621400e+00 9.980534e-01
-2.621500e+00 9.980530e-01
-2.621600e+00 9.980527e-01
-2.621700e+00 9.980523e-01
-2.621800e+00 9.980519e-01
-2.621900e+00 9.980515e-01
-2.622000e+00 9.980511e-01
-2.622100e+00 9.980508e-01
-2.622200e+00 9.980504e-01
-2.622300e+00 9.980500e-01
-2.622400e+00 9.980496e-01
-2.622500e+00 9.980492e-01
-2.622600e+00 9.980489e-01
-2.622700e+00 9.980485e-01
-2.622800e+00 9.980481e-01
-2.622900e+00 9.980477e-01
-2.623000e+00 9.980473e-01
-2.623100e+00 9.980470e-01
-2.623200e+00 9.980466e-01
-2.623300e+00 9.980462e-01
-2.623400e+00 9.980458e-01
-2.623500e+00 9.980454e-01
-2.623600e+00 9.980451e-01
-2.623700e+00 9.980447e-01
-2.623800e+00 9.980443e-01
-2.623900e+00 9.980439e-01
-2.624000e+00 9.980435e-01
-2.624100e+00 9.980432e-01
-2.624200e+00 9.980428e-01
-2.624300e+00 9.980424e-01
-2.624400e+00 9.980420e-01
-2.624500e+00 9.980416e-01
-2.624600e+00 9.980412e-01
-2.624700e+00 9.980409e-01
-2.624800e+00 9.980405e-01
-2.624900e+00 9.980401e-01
-2.625000e+00 9.980397e-01
-2.625100e+00 9.980393e-01
-2.625200e+00 9.980390e-01
-2.625300e+00 9.980386e-01
-2.625400e+00 9.980382e-01
-2.625500e+00 9.980378e-01
-2.625600e+00 9.980374e-01
-2.625700e+00 9.980371e-01
-2.625800e+00 9.980367e-01
-2.625900e+00 9.980363e-01
-2.626000e+00 9.980359e-01
-2.626100e+00 9.980355e-01
-2.626200e+00 9.980351e-01
-2.626300e+00 9.980348e-01
-2.626400e+00 9.980344e-01
-2.626500e+00 9.980340e-01
-2.626600e+00 9.980336e-01
-2.626700e+00 9.980332e-01
-2.626800e+00 9.980329e-01
-2.626900e+00 9.980325e-01
-2.627000e+00 9.980321e-01
-2.627100e+00 9.980317e-01
-2.627200e+00 9.980313e-01
-2.627300e+00 9.980309e-01
-2.627400e+00 9.980306e-01
-2.627500e+00 9.980302e-01
-2.627600e+00 9.980298e-01
-2.627700e+00 9.980294e-01
-2.627800e+00 9.980290e-01
-2.627900e+00 9.980286e-01
-2.628000e+00 9.980283e-01
-2.628100e+00 9.980279e-01
-2.628200e+00 9.980275e-01
-2.628300e+00 9.980271e-01
-2.628400e+00 9.980267e-01
-2.628500e+00 9.980264e-01
-2.628600e+00 9.980260e-01
-2.628700e+00 9.980256e-01
-2.628800e+00 9.980252e-01
-2.628900e+00 9.980248e-01
-2.629000e+00 9.980244e-01
-2.629100e+00 9.980241e-01
-2.629200e+00 9.980237e-01
-2.629300e+00 9.980233e-01
-2.629400e+00 9.980229e-01
-2.629500e+00 9.980225e-01
-2.629600e+00 9.980221e-01
-2.629700e+00 9.980218e-01
-2.629800e+00 9.980214e-01
-2.629900e+00 9.980210e-01
-2.630000e+00 9.980206e-01
-2.630100e+00 9.980202e-01
-2.630200e+00 9.980198e-01
-2.630300e+00 9.980195e-01
-2.630400e+00 9.980191e-01
-2.630500e+00 9.980187e-01
-2.630600e+00 9.980183e-01
-2.630700e+00 9.980179e-01
-2.630800e+00 9.980175e-01
-2.630900e+00 9.980172e-01
-2.631000e+00 9.980168e-01
-2.631100e+00 9.980164e-01
-2.631200e+00 9.980160e-01
-2.631300e+00 9.980156e-01
-2.631400e+00 9.980152e-01
-2.631500e+00 9.980149e-01
-2.631600e+00 9.980145e-01
-2.631700e+00 9.980141e-01
-2.631800e+00 9.980137e-01
-2.631900e+00 9.980133e-01
-2.632000e+00 9.980129e-01
-2.632100e+00 9.980126e-01
-2.632200e+00 9.980122e-01
-2.632300e+00 9.980118e-01
-2.632400e+00 9.980114e-01
-2.632500e+00 9.980110e-01
-2.632600e+00 9.980106e-01
-2.632700e+00 9.980102e-01
-2.632800e+00 9.980099e-01
-2.632900e+00 9.980095e-01
-2.633000e+00 9.980091e-01
-2.633100e+00 9.980087e-01
-2.633200e+00 9.980083e-01
-2.633300e+00 9.980079e-01
-2.633400e+00 9.980076e-01
-2.633500e+00 9.980072e-01
-2.633600e+00 9.980068e-01
-2.633700e+00 9.980064e-01
-2.633800e+00 9.980060e-01
-2.633900e+00 9.980056e-01
-2.634000e+00 9.980053e-01
-2.634100e+00 9.980049e-01
-2.634200e+00 9.980045e-01
-2.634300e+00 9.980041e-01
-2.634400e+00 9.980037e-01
-2.634500e+00 9.980033e-01
-2.634600e+00 9.980029e-01
-2.634700e+00 9.980026e-01
-2.634800e+00 9.980022e-01
-2.634900e+00 9.980018e-01
-2.635000e+00 9.980014e-01
-2.635100e+00 9.980010e-01
-2.635200e+00 9.980006e-01
-2.635300e+00 9.980002e-01
-2.635400e+00 9.979999e-01
-2.635500e+00 9.979995e-01
-2.635600e+00 9.979991e-01
-2.635700e+00 9.979987e-01
-2.635800e+00 9.979983e-01
-2.635900e+00 9.979979e-01
-2.636000e+00 9.979976e-01
-2.636100e+00 9.979972e-01
-2.636200e+00 9.979968e-01
-2.636300e+00 9.979964e-01
-2.636400e+00 9.979960e-01
-2.636500e+00 9.979956e-01
-2.636600e+00 9.979952e-01
-2.636700e+00 9.979949e-01
-2.636800e+00 9.979945e-01
-2.636900e+00 9.979941e-01
-2.637000e+00 9.979937e-01
-2.637100e+00 9.979933e-01
-2.637200e+00 9.979929e-01
-2.637300e+00 9.979925e-01
-2.637400e+00 9.979922e-01
-2.637500e+00 9.979918e-01
-2.637600e+00 9.979914e-01
-2.637700e+00 9.979910e-01
-2.637800e+00 9.979906e-01
-2.637900e+00 9.979902e-01
-2.638000e+00 9.979898e-01
-2.638100e+00 9.979894e-01
-2.638200e+00 9.979891e-01
-2.638300e+00 9.979887e-01
-2.638400e+00 9.979883e-01
-2.638500e+00 9.979879e-01
-2.638600e+00 9.979875e-01
-2.638700e+00 9.979871e-01
-2.638800e+00 9.979867e-01
-2.638900e+00 9.979864e-01
-2.639000e+00 9.979860e-01
-2.639100e+00 9.979856e-01
-2.639200e+00 9.979852e-01
-2.639300e+00 9.979848e-01
-2.639400e+00 9.979844e-01
-2.639500e+00 9.979840e-01
-2.639600e+00 9.979837e-01
-2.639700e+00 9.979833e-01
-2.639800e+00 9.979829e-01
-2.639900e+00 9.979825e-01
-2.640000e+00 9.979821e-01
-2.640100e+00 9.979817e-01
-2.640200e+00 9.979813e-01
-2.640300e+00 9.979809e-01
-2.640400e+00 9.979806e-01
-2.640500e+00 9.979802e-01
-2.640600e+00 9.979798e-01
-2.640700e+00 9.979794e-01
-2.640800e+00 9.979790e-01
-2.640900e+00 9.979786e-01
-2.641000e+00 9.979782e-01
-2.641100e+00 9.979778e-01
-2.641200e+00 9.979775e-01
-2.641300e+00 9.979771e-01
-2.641400e+00 9.979767e-01
-2.641500e+00 9.979763e-01
-2.641600e+00 9.979759e-01
-2.641700e+00 9.979755e-01
-2.641800e+00 9.979751e-01
-2.641900e+00 9.979747e-01
-2.642000e+00 9.979744e-01
-2.642100e+00 9.979740e-01
-2.642200e+00 9.979736e-01
-2.642300e+00 9.979732e-01
-2.642400e+00 9.979728e-01
-2.642500e+00 9.979724e-01
-2.642600e+00 9.979720e-01
-2.642700e+00 9.979716e-01
-2.642800e+00 9.979713e-01
-2.642900e+00 9.979709e-01
-2.643000e+00 9.979705e-01
-2.643100e+00 9.979701e-01
-2.643200e+00 9.979697e-01
-2.643300e+00 9.979693e-01
-2.643400e+00 9.979689e-01
-2.643500e+00 9.979685e-01
-2.643600e+00 9.979682e-01
-2.643700e+00 9.979678e-01
-2.643800e+00 9.979674e-01
-2.643900e+00 9.979670e-01
-2.644000e+00 9.979666e-01
-2.644100e+00 9.979662e-01
-2.644200e+00 9.979658e-01
-2.644300e+00 9.979654e-01
-2.644400e+00 9.979651e-01
-2.644500e+00 9.979647e-01
-2.644600e+00 9.979643e-01
-2.644700e+00 9.979639e-01
-2.644800e+00 9.979635e-01
-2.644900e+00 9.979631e-01
-2.645000e+00 9.979627e-01
-2.645100e+00 9.979623e-01
-2.645200e+00 9.979619e-01
-2.645300e+00 9.979616e-01
-2.645400e+00 9.979612e-01
-2.645500e+00 9.979608e-01
-2.645600e+00 9.979604e-01
-2.645700e+00 9.979600e-01
-2.645800e+00 9.979596e-01
-2.645900e+00 9.979592e-01
-2.646000e+00 9.979588e-01
-2.646100e+00 9.979584e-01
-2.646200e+00 9.979581e-01
-2.646300e+00 9.979577e-01
-2.646400e+00 9.979573e-01
-2.646500e+00 9.979569e-01
-2.646600e+00 9.979565e-01
-2.646700e+00 9.979561e-01
-2.646800e+00 9.979557e-01
-2.646900e+00 9.979553e-01
-2.647000e+00 9.979549e-01
-2.647100e+00 9.979545e-01
-2.647200e+00 9.979542e-01
-2.647300e+00 9.979538e-01
-2.647400e+00 9.979534e-01
-2.647500e+00 9.979530e-01
-2.647600e+00 9.979526e-01
-2.647700e+00 9.979522e-01
-2.647800e+00 9.979518e-01
-2.647900e+00 9.979514e-01
-2.648000e+00 9.979510e-01
-2.648100e+00 9.979507e-01
-2.648200e+00 9.979503e-01
-2.648300e+00 9.979499e-01
-2.648400e+00 9.979495e-01
-2.648500e+00 9.979491e-01
-2.648600e+00 9.979487e-01
-2.648700e+00 9.979483e-01
-2.648800e+00 9.979479e-01
-2.648900e+00 9.979475e-01
-2.649000e+00 9.979471e-01
-2.649100e+00 9.979468e-01
-2.649200e+00 9.979464e-01
-2.649300e+00 9.979460e-01
-2.649400e+00 9.979456e-01
-2.649500e+00 9.979452e-01
-2.649600e+00 9.979448e-01
-2.649700e+00 9.979444e-01
-2.649800e+00 9.979440e-01
-2.649900e+00 9.979436e-01
-2.650000e+00 9.979432e-01
-2.650100e+00 9.979429e-01
-2.650200e+00 9.979425e-01
-2.650300e+00 9.979421e-01
-2.650400e+00 9.979417e-01
-2.650500e+00 9.979413e-01
-2.650600e+00 9.979409e-01
-2.650700e+00 9.979405e-01
-2.650800e+00 9.979401e-01
-2.650900e+00 9.979397e-01
-2.651000e+00 9.979393e-01
-2.651100e+00 9.979389e-01
-2.651200e+00 9.979386e-01
-2.651300e+00 9.979382e-01
-2.651400e+00 9.979378e-01
-2.651500e+00 9.979374e-01
-2.651600e+00 9.979370e-01
-2.651700e+00 9.979366e-01
-2.651800e+00 9.979362e-01
-2.651900e+00 9.979358e-01
-2.652000e+00 9.979354e-01
-2.652100e+00 9.979350e-01
-2.652200e+00 9.979346e-01
-2.652300e+00 9.979343e-01
-2.652400e+00 9.979339e-01
-2.652500e+00 9.979335e-01
-2.652600e+00 9.979331e-01
-2.652700e+00 9.979327e-01
-2.652800e+00 9.979323e-01
-2.652900e+00 9.979319e-01
-2.653000e+00 9.979315e-01
-2.653100e+00 9.979311e-01
-2.653200e+00 9.979307e-01
-2.653300e+00 9.979303e-01
-2.653400e+00 9.979299e-01
-2.653500e+00 9.979296e-01
-2.653600e+00 9.979292e-01
-2.653700e+00 9.979288e-01
-2.653800e+00 9.979284e-01
-2.653900e+00 9.979280e-01
-2.654000e+00 9.979276e-01
-2.654100e+00 9.979272e-01
-2.654200e+00 9.979268e-01
-2.654300e+00 9.979264e-01
-2.654400e+00 9.979260e-01
-2.654500e+00 9.979256e-01
-2.654600e+00 9.979252e-01
-2.654700e+00 9.979248e-01
-2.654800e+00 9.979245e-01
-2.654900e+00 9.979241e-01
-2.655000e+00 9.979237e-01
-2.655100e+00 9.979233e-01
-2.655200e+00 9.979229e-01
-2.655300e+00 9.979225e-01
-2.655400e+00 9.979221e-01
-2.655500e+00 9.979217e-01
-2.655600e+00 9.979213e-01
-2.655700e+00 9.979209e-01
-2.655800e+00 9.979205e-01
-2.655900e+00 9.979201e-01
-2.656000e+00 9.979197e-01
-2.656100e+00 9.979194e-01
-2.656200e+00 9.979190e-01
-2.656300e+00 9.979186e-01
-2.656400e+00 9.979182e-01
-2.656500e+00 9.979178e-01
-2.656600e+00 9.979174e-01
-2.656700e+00 9.979170e-01
-2.656800e+00 9.979166e-01
-2.656900e+00 9.979162e-01
-2.657000e+00 9.979158e-01
-2.657100e+00 9.979154e-01
-2.657200e+00 9.979150e-01
-2.657300e+00 9.979146e-01
-2.657400e+00 9.979142e-01
-2.657500e+00 9.979139e-01
-2.657600e+00 9.979135e-01
-2.657700e+00 9.979131e-01
-2.657800e+00 9.979127e-01
-2.657900e+00 9.979123e-01
-2.658000e+00 9.979119e-01
-2.658100e+00 9.979115e-01
-2.658200e+00 9.979111e-01
-2.658300e+00 9.979107e-01
-2.658400e+00 9.979103e-01
-2.658500e+00 9.979099e-01
-2.658600e+00 9.979095e-01
-2.658700e+00 9.979091e-01
-2.658800e+00 9.979087e-01
-2.658900e+00 9.979083e-01
-2.659000e+00 9.979080e-01
-2.659100e+00 9.979076e-01
-2.659200e+00 9.979072e-01
-2.659300e+00 9.979068e-01
-2.659400e+00 9.979064e-01
-2.659500e+00 9.979060e-01
-2.659600e+00 9.979056e-01
-2.659700e+00 9.979052e-01
-2.659800e+00 9.979048e-01
-2.659900e+00 9.979044e-01
-2.660000e+00 9.979040e-01
-2.660100e+00 9.979036e-01
-2.660200e+00 9.979032e-01
-2.660300e+00 9.979028e-01
-2.660400e+00 9.979024e-01
-2.660500e+00 9.979020e-01
-2.660600e+00 9.979016e-01
-2.660700e+00 9.979013e-01
-2.660800e+00 9.979009e-01
-2.660900e+00 9.979005e-01
-2.661000e+00 9.979001e-01
-2.661100e+00 9.978997e-01
-2.661200e+00 9.978993e-01
-2.661300e+00 9.978989e-01
-2.661400e+00 9.978985e-01
-2.661500e+00 9.978981e-01
-2.661600e+00 9.978977e-01
-2.661700e+00 9.978973e-01
-2.661800e+00 9.978969e-01
-2.661900e+00 9.978965e-01
-2.662000e+00 9.978961e-01
-2.662100e+00 9.978957e-01
-2.662200e+00 9.978953e-01
-2.662300e+00 9.978949e-01
-2.662400e+00 9.978945e-01
-2.662500e+00 9.978942e-01
-2.662600e+00 9.978938e-01
-2.662700e+00 9.978934e-01
-2.662800e+00 9.978930e-01
-2.662900e+00 9.978926e-01
-2.663000e+00 9.978922e-01
-2.663100e+00 9.978918e-01
-2.663200e+00 9.978914e-01
-2.663300e+00 9.978910e-01
-2.663400e+00 9.978906e-01
-2.663500e+00 9.978902e-01
-2.663600e+00 9.978898e-01
-2.663700e+00 9.978894e-01
-2.663800e+00 9.978890e-01
-2.663900e+00 9.978886e-01
-2.664000e+00 9.978882e-01
-2.664100e+00 9.978878e-01
-2.664200e+00 9.978874e-01
-2.664300e+00 9.978870e-01
-2.664400e+00 9.978866e-01
-2.664500e+00 9.978862e-01
-2.664600e+00 9.978858e-01
-2.664700e+00 9.978855e-01
-2.664800e+00 9.978851e-01
-2.664900e+00 9.978847e-01
-2.665000e+00 9.978843e-01
-2.665100e+00 9.978839e-01
-2.665200e+00 9.978835e-01
-2.665300e+00 9.978831e-01
-2.665400e+00 9.978827e-01
-2.665500e+00 9.978823e-01
-2.665600e+00 9.978819e-01
-2.665700e+00 9.978815e-01
-2.665800e+00 9.978811e-01
-2.665900e+00 9.978807e-01
-2.666000e+00 9.978803e-01
-2.666100e+00 9.978799e-01
-2.666200e+00 9.978795e-01
-2.666300e+00 9.978791e-01
-2.666400e+00 9.978787e-01
-2.666500e+00 9.978783e-01
-2.666600e+00 9.978779e-01
-2.666700e+00 9.978775e-01
-2.666800e+00 9.978771e-01
-2.666900e+00 9.978767e-01
-2.667000e+00 9.978763e-01
-2.667100e+00 9.978759e-01
-2.667200e+00 9.978755e-01
-2.667300e+00 9.978752e-01
-2.667400e+00 9.978748e-01
-2.667500e+00 9.978744e-01
-2.667600e+00 9.978740e-01
-2.667700e+00 9.978736e-01
-2.667800e+00 9.978732e-01
-2.667900e+00 9.978728e-01
-2.668000e+00 9.978724e-01
-2.668100e+00 9.978720e-01
-2.668200e+00 9.978716e-01
-2.668300e+00 9.978712e-01
-2.668400e+00 9.978708e-01
-2.668500e+00 9.978704e-01
-2.668600e+00 9.978700e-01
-2.668700e+00 9.978696e-01
-2.668800e+00 9.978692e-01
-2.668900e+00 9.978688e-01
-2.669000e+00 9.978684e-01
-2.669100e+00 9.978680e-01
-2.669200e+00 9.978676e-01
-2.669300e+00 9.978672e-01
-2.669400e+00 9.978668e-01
-2.669500e+00 9.978664e-01
-2.669600e+00 9.978660e-01
-2.669700e+00 9.978656e-01
-2.669800e+00 9.978652e-01
-2.669900e+00 9.978648e-01
-2.670000e+00 9.978644e-01
-2.670100e+00 9.978640e-01
-2.670200e+00 9.978636e-01
-2.670300e+00 9.978632e-01
-2.670400e+00 9.978628e-01
-2.670500e+00 9.978624e-01
-2.670600e+00 9.978620e-01
-2.670700e+00 9.978616e-01
-2.670800e+00 9.978612e-01
-2.670900e+00 9.978608e-01
-2.671000e+00 9.978604e-01
-2.671100e+00 9.978600e-01
-2.671200e+00 9.978597e-01
-2.671300e+00 9.978593e-01
-2.671400e+00 9.978589e-01
-2.671500e+00 9.978585e-01
-2.671600e+00 9.978581e-01
-2.671700e+00 9.978577e-01
-2.671800e+00 9.978573e-01
-2.671900e+00 9.978569e-01
-2.672000e+00 9.978565e-01
-2.672100e+00 9.978561e-01
-2.672200e+00 9.978557e-01
-2.672300e+00 9.978553e-01
-2.672400e+00 9.978549e-01
-2.672500e+00 9.978545e-01
-2.672600e+00 9.978541e-01
-2.672700e+00 9.978537e-01
-2.672800e+00 9.978533e-01
-2.672900e+00 9.978529e-01
-2.673000e+00 9.978525e-01
-2.673100e+00 9.978521e-01
-2.673200e+00 9.978517e-01
-2.673300e+00 9.978513e-01
-2.673400e+00 9.978509e-01
-2.673500e+00 9.978505e-01
-2.673600e+00 9.978501e-01
-2.673700e+00 9.978497e-01
-2.673800e+00 9.978493e-01
-2.673900e+00 9.978489e-01
-2.674000e+00 9.978485e-01
-2.674100e+00 9.978481e-01
-2.674200e+00 9.978477e-01
-2.674300e+00 9.978473e-01
-2.674400e+00 9.978469e-01
-2.674500e+00 9.978465e-01
-2.674600e+00 9.978461e-01
-2.674700e+00 9.978457e-01
-2.674800e+00 9.978453e-01
-2.674900e+00 9.978449e-01
-2.675000e+00 9.978445e-01
-2.675100e+00 9.978441e-01
-2.675200e+00 9.978437e-01
-2.675300e+00 9.978433e-01
-2.675400e+00 9.978429e-01
-2.675500e+00 9.978425e-01
-2.675600e+00 9.978421e-01
-2.675700e+00 9.978417e-01
-2.675800e+00 9.978413e-01
-2.675900e+00 9.978409e-01
-2.676000e+00 9.978405e-01
-2.676100e+00 9.978401e-01
-2.676200e+00 9.978397e-01
-2.676300e+00 9.978393e-01
-2.676400e+00 9.978389e-01
-2.676500e+00 9.978385e-01
-2.676600e+00 9.978381e-01
-2.676700e+00 9.978377e-01
-2.676800e+00 9.978373e-01
-2.676900e+00 9.978369e-01
-2.677000e+00 9.978365e-01
-2.677100e+00 9.978361e-01
-2.677200e+00 9.978357e-01
-2.677300e+00 9.978353e-01
-2.677400e+00 9.978349e-01
-2.677500e+00 9.978345e-01
-2.677600e+00 9.978341e-01
-2.677700e+00 9.978337e-01
-2.677800e+00 9.978333e-01
-2.677900e+00 9.978329e-01
-2.678000e+00 9.978325e-01
-2.678100e+00 9.978321e-01
-2.678200e+00 9.978317e-01
-2.678300e+00 9.978313e-01
-2.678400e+00 9.978309e-01
-2.678500e+00 9.978305e-01
-2.678600e+00 9.978301e-01
-2.678700e+00 9.978297e-01
-2.678800e+00 9.978293e-01
-2.678900e+00 9.978289e-01
-2.679000e+00 9.978285e-01
-2.679100e+00 9.978281e-01
-2.679200e+00 9.978277e-01
-2.679300e+00 9.978273e-01
-2.679400e+00 9.978269e-01
-2.679500e+00 9.978265e-01
-2.679600e+00 9.978261e-01
-2.679700e+00 9.978257e-01
-2.679800e+00 9.978253e-01
-2.679900e+00 9.978249e-01
-2.680000e+00 9.978245e-01
-2.680100e+00 9.978241e-01
-2.680200e+00 9.978237e-01
-2.680300e+00 9.978233e-01
-2.680400e+00 9.978229e-01
-2.680500e+00 9.978225e-01
-2.680600e+00 9.978221e-01
-2.680700e+00 9.978217e-01
-2.680800e+00 9.978213e-01
-2.680900e+00 9.978209e-01
-2.681000e+00 9.978205e-01
-2.681100e+00 9.978201e-01
-2.681200e+00 9.978197e-01
-2.681300e+00 9.978193e-01
-2.681400e+00 9.978189e-01
-2.681500e+00 9.978185e-01
-2.681600e+00 9.978181e-01
-2.681700e+00 9.978177e-01
-2.681800e+00 9.978172e-01
-2.681900e+00 9.978168e-01
-2.682000e+00 9.978164e-01
-2.682100e+00 9.978160e-01
-2.682200e+00 9.978156e-01
-2.682300e+00 9.978152e-01
-2.682400e+00 9.978148e-01
-2.682500e+00 9.978144e-01
-2.682600e+00 9.978140e-01
-2.682700e+00 9.978136e-01
-2.682800e+00 9.978132e-01
-2.682900e+00 9.978128e-01
-2.683000e+00 9.978124e-01
-2.683100e+00 9.978120e-01
-2.683200e+00 9.978116e-01
-2.683300e+00 9.978112e-01
-2.683400e+00 9.978108e-01
-2.683500e+00 9.978104e-01
-2.683600e+00 9.978100e-01
-2.683700e+00 9.978096e-01
-2.683800e+00 9.978092e-01
-2.683900e+00 9.978088e-01
-2.684000e+00 9.978084e-01
-2.684100e+00 9.978080e-01
-2.684200e+00 9.978076e-01
-2.684300e+00 9.978072e-01
-2.684400e+00 9.978068e-01
-2.684500e+00 9.978064e-01
-2.684600e+00 9.978060e-01
-2.684700e+00 9.978056e-01
-2.684800e+00 9.978052e-01
-2.684900e+00 9.978048e-01
-2.685000e+00 9.978044e-01
-2.685100e+00 9.978040e-01
-2.685200e+00 9.978036e-01
-2.685300e+00 9.978032e-01
-2.685400e+00 9.978028e-01
-2.685500e+00 9.978024e-01
-2.685600e+00 9.978020e-01
-2.685700e+00 9.978015e-01
-2.685800e+00 9.978011e-01
-2.685900e+00 9.978007e-01
-2.686000e+00 9.978003e-01
-2.686100e+00 9.977999e-01
-2.686200e+00 9.977995e-01
-2.686300e+00 9.977991e-01
-2.686400e+00 9.977987e-01
-2.686500e+00 9.977983e-01
-2.686600e+00 9.977979e-01
-2.686700e+00 9.977975e-01
-2.686800e+00 9.977971e-01
-2.686900e+00 9.977967e-01
-2.687000e+00 9.977963e-01
-2.687100e+00 9.977959e-01
-2.687200e+00 9.977955e-01
-2.687300e+00 9.977951e-01
-2.687400e+00 9.977947e-01
-2.687500e+00 9.977943e-01
-2.687600e+00 9.977939e-01
-2.687700e+00 9.977935e-01
-2.687800e+00 9.977931e-01
-2.687900e+00 9.977927e-01
-2.688000e+00 9.977923e-01
-2.688100e+00 9.977919e-01
-2.688200e+00 9.977915e-01
-2.688300e+00 9.977910e-01
-2.688400e+00 9.977906e-01
-2.688500e+00 9.977902e-01
-2.688600e+00 9.977898e-01
-2.688700e+00 9.977894e-01
-2.688800e+00 9.977890e-01
-2.688900e+00 9.977886e-01
-2.689000e+00 9.977882e-01
-2.689100e+00 9.977878e-01
-2.689200e+00 9.977874e-01
-2.689300e+00 9.977870e-01
-2.689400e+00 9.977866e-01
-2.689500e+00 9.977862e-01
-2.689600e+00 9.977858e-01
-2.689700e+00 9.977854e-01
-2.689800e+00 9.977850e-01
-2.689900e+00 9.977846e-01
-2.690000e+00 9.977842e-01
-2.690100e+00 9.977838e-01
-2.690200e+00 9.977834e-01
-2.690300e+00 9.977830e-01
-2.690400e+00 9.977826e-01
-2.690500e+00 9.977821e-01
-2.690600e+00 9.977817e-01
-2.690700e+00 9.977813e-01
-2.690800e+00 9.977809e-01
-2.690900e+00 9.977805e-01
-2.691000e+00 9.977801e-01
-2.691100e+00 9.977797e-01
-2.691200e+00 9.977793e-01
-2.691300e+00 9.977789e-01
-2.691400e+00 9.977785e-01
-2.691500e+00 9.977781e-01
-2.691600e+00 9.977777e-01
-2.691700e+00 9.977773e-01
-2.691800e+00 9.977769e-01
-2.691900e+00 9.977765e-01
-2.692000e+00 9.977761e-01
-2.692100e+00 9.977757e-01
-2.692200e+00 9.977753e-01
-2.692300e+00 9.977749e-01
-2.692400e+00 9.977744e-01
-2.692500e+00 9.977740e-01
-2.692600e+00 9.977736e-01
-2.692700e+00 9.977732e-01
-2.692800e+00 9.977728e-01
-2.692900e+00 9.977724e-01
-2.693000e+00 9.977720e-01
-2.693100e+00 9.977716e-01
-2.693200e+00 9.977712e-01
-2.693300e+00 9.977708e-01
-2.693400e+00 9.977704e-01
-2.693500e+00 9.977700e-01
-2.693600e+00 9.977696e-01
-2.693700e+00 9.977692e-01
-2.693800e+00 9.977688e-01
-2.693900e+00 9.977684e-01
-2.694000e+00 9.977680e-01
-2.694100e+00 9.977675e-01
-2.694200e+00 9.977671e-01
-2.694300e+00 9.977667e-01
-2.694400e+00 9.977663e-01
-2.694500e+00 9.977659e-01
-2.694600e+00 9.977655e-01
-2.694700e+00 9.977651e-01
-2.694800e+00 9.977647e-01
-2.694900e+00 9.977643e-01
-2.695000e+00 9.977639e-01
-2.695100e+00 9.977635e-01
-2.695200e+00 9.977631e-01
-2.695300e+00 9.977627e-01
-2.695400e+00 9.977623e-01
-2.695500e+00 9.977619e-01
-2.695600e+00 9.977614e-01
-2.695700e+00 9.977610e-01
-2.695800e+00 9.977606e-01
-2.695900e+00 9.977602e-01
-2.696000e+00 9.977598e-01
-2.696100e+00 9.977594e-01
-2.696200e+00 9.977590e-01
-2.696300e+00 9.977586e-01
-2.696400e+00 9.977582e-01
-2.696500e+00 9.977578e-01
-2.696600e+00 9.977574e-01
-2.696700e+00 9.977570e-01
-2.696800e+00 9.977566e-01
-2.696900e+00 9.977562e-01
-2.697000e+00 9.977557e-01
-2.697100e+00 9.977553e-01
-2.697200e+00 9.977549e-01
-2.697300e+00 9.977545e-01
-2.697400e+00 9.977541e-01
-2.697500e+00 9.977537e-01
-2.697600e+00 9.977533e-01
-2.697700e+00 9.977529e-01
-2.697800e+00 9.977525e-01
-2.697900e+00 9.977521e-01
-2.698000e+00 9.977517e-01
-2.698100e+00 9.977513e-01
-2.698200e+00 9.977509e-01
-2.698300e+00 9.977504e-01
-2.698400e+00 9.977500e-01
-2.698500e+00 9.977496e-01
-2.698600e+00 9.977492e-01
-2.698700e+00 9.977488e-01
-2.698800e+00 9.977484e-01
-2.698900e+00 9.977480e-01
-2.699000e+00 9.977476e-01
-2.699100e+00 9.977472e-01
-2.699200e+00 9.977468e-01
-2.699300e+00 9.977464e-01
-2.699400e+00 9.977460e-01
-2.699500e+00 9.977456e-01
-2.699600e+00 9.977451e-01
-2.699700e+00 9.977447e-01
-2.699800e+00 9.977443e-01
-2.699900e+00 9.977439e-01
-2.700000e+00 9.977435e-01
-2.700100e+00 9.977431e-01
-2.700200e+00 9.977427e-01
-2.700300e+00 9.977423e-01
-2.700400e+00 9.977419e-01
-2.700500e+00 9.977415e-01
-2.700600e+00 9.977411e-01
-2.700700e+00 9.977406e-01
-2.700800e+00 9.977402e-01
-2.700900e+00 9.977398e-01
-2.701000e+00 9.977394e-01
-2.701100e+00 9.977390e-01
-2.701200e+00 9.977386e-01
-2.701300e+00 9.977382e-01
-2.701400e+00 9.977378e-01
-2.701500e+00 9.977374e-01
-2.701600e+00 9.977370e-01
-2.701700e+00 9.977366e-01
-2.701800e+00 9.977362e-01
-2.701900e+00 9.977357e-01
-2.702000e+00 9.977353e-01
-2.702100e+00 9.977349e-01
-2.702200e+00 9.977345e-01
-2.702300e+00 9.977341e-01
-2.702400e+00 9.977337e-01
-2.702500e+00 9.977333e-01
-2.702600e+00 9.977329e-01
-2.702700e+00 9.977325e-01
-2.702800e+00 9.977321e-01
-2.702900e+00 9.977317e-01
-2.703000e+00 9.977312e-01
-2.703100e+00 9.977308e-01
-2.703200e+00 9.977304e-01
-2.703300e+00 9.977300e-01
-2.703400e+00 9.977296e-01
-2.703500e+00 9.977292e-01
-2.703600e+00 9.977288e-01
-2.703700e+00 9.977284e-01
-2.703800e+00 9.977280e-01
-2.703900e+00 9.977276e-01
-2.704000e+00 9.977271e-01
-2.704100e+00 9.977267e-01
-2.704200e+00 9.977263e-01
-2.704300e+00 9.977259e-01
-2.704400e+00 9.977255e-01
-2.704500e+00 9.977251e-01
-2.704600e+00 9.977247e-01
-2.704700e+00 9.977243e-01
-2.704800e+00 9.977239e-01
-2.704900e+00 9.977235e-01
-2.705000e+00 9.977230e-01
-2.705100e+00 9.977226e-01
-2.705200e+00 9.977222e-01
-2.705300e+00 9.977218e-01
-2.705400e+00 9.977214e-01
-2.705500e+00 9.977210e-01
-2.705600e+00 9.977206e-01
-2.705700e+00 9.977202e-01
-2.705800e+00 9.977198e-01
-2.705900e+00 9.977194e-01
-2.706000e+00 9.977189e-01
-2.706100e+00 9.977185e-01
-2.706200e+00 9.977181e-01
-2.706300e+00 9.977177e-01
-2.706400e+00 9.977173e-01
-2.706500e+00 9.977169e-01
-2.706600e+00 9.977165e-01
-2.706700e+00 9.977161e-01
-2.706800e+00 9.977157e-01
-2.706900e+00 9.977152e-01
-2.707000e+00 9.977148e-01
-2.707100e+00 9.977144e-01
-2.707200e+00 9.977140e-01
-2.707300e+00 9.977136e-01
-2.707400e+00 9.977132e-01
-2.707500e+00 9.977128e-01
-2.707600e+00 9.977124e-01
-2.707700e+00 9.977120e-01
-2.707800e+00 9.977115e-01
-2.707900e+00 9.977111e-01
-2.708000e+00 9.977107e-01
-2.708100e+00 9.977103e-01
-2.708200e+00 9.977099e-01
-2.708300e+00 9.977095e-01
-2.708400e+00 9.977091e-01
-2.708500e+00 9.977087e-01
-2.708600e+00 9.977083e-01
-2.708700e+00 9.977078e-01
-2.708800e+00 9.977074e-01
-2.708900e+00 9.977070e-01
-2.709000e+00 9.977066e-01
-2.709100e+00 9.977062e-01
-2.709200e+00 9.977058e-01
-2.709300e+00 9.977054e-01
-2.709400e+00 9.977050e-01
-2.709500e+00 9.977046e-01
-2.709600e+00 9.977041e-01
-2.709700e+00 9.977037e-01
-2.709800e+00 9.977033e-01
-2.709900e+00 9.977029e-01
-2.710000e+00 9.977025e-01
-2.710100e+00 9.977021e-01
-2.710200e+00 9.977017e-01
-2.710300e+00 9.977013e-01
-2.710400e+00 9.977008e-01
-2.710500e+00 9.977004e-01
-2.710600e+00 9.977000e-01
-2.710700e+00 9.976996e-01
-2.710800e+00 9.976992e-01
-2.710900e+00 9.976988e-01
-2.711000e+00 9.976984e-01
-2.711100e+00 9.976980e-01
-2.711200e+00 9.976975e-01
-2.711300e+00 9.976971e-01
-2.711400e+00 9.976967e-01
-2.711500e+00 9.976963e-01
-2.711600e+00 9.976959e-01
-2.711700e+00 9.976955e-01
-2.711800e+00 9.976951e-01
-2.711900e+00 9.976947e-01
-2.712000e+00 9.976942e-01
-2.712100e+00 9.976938e-01
-2.712200e+00 9.976934e-01
-2.712300e+00 9.976930e-01
-2.712400e+00 9.976926e-01
-2.712500e+00 9.976922e-01
-2.712600e+00 9.976918e-01
-2.712700e+00 9.976914e-01
-2.712800e+00 9.976909e-01
-2.712900e+00 9.976905e-01
-2.713000e+00 9.976901e-01
-2.713100e+00 9.976897e-01
-2.713200e+00 9.976893e-01
-2.713300e+00 9.976889e-01
-2.713400e+00 9.976885e-01
-2.713500e+00 9.976881e-01
-2.713600e+00 9.976876e-01
-2.713700e+00 9.976872e-01
-2.713800e+00 9.976868e-01
-2.713900e+00 9.976864e-01
-2.714000e+00 9.976860e-01
-2.714100e+00 9.976856e-01
-2.714200e+00 9.976852e-01
-2.714300e+00 9.976847e-01
-2.714400e+00 9.976843e-01
-2.714500e+00 9.976839e-01
-2.714600e+00 9.976835e-01
-2.714700e+00 9.976831e-01
-2.714800e+00 9.976827e-01
-2.714900e+00 9.976823e-01
-2.715000e+00 9.976818e-01
-2.715100e+00 9.976814e-01
-2.715200e+00 9.976810e-01
-2.715300e+00 9.976806e-01
-2.715400e+00 9.976802e-01
-2.715500e+00 9.976798e-01
-2.715600e+00 9.976794e-01
-2.715700e+00 9.976790e-01
-2.715800e+00 9.976785e-01
-2.715900e+00 9.976781e-01
-2.716000e+00 9.976777e-01
-2.716100e+00 9.976773e-01
-2.716200e+00 9.976769e-01
-2.716300e+00 9.976765e-01
-2.716400e+00 9.976761e-01
-2.716500e+00 9.976756e-01
-2.716600e+00 9.976752e-01
-2.716700e+00 9.976748e-01
-2.716800e+00 9.976744e-01
-2.716900e+00 9.976740e-01
-2.717000e+00 9.976736e-01
-2.717100e+00 9.976732e-01
-2.717200e+00 9.976727e-01
-2.717300e+00 9.976723e-01
-2.717400e+00 9.976719e-01
-2.717500e+00 9.976715e-01
-2.717600e+00 9.976711e-01
-2.717700e+00 9.976707e-01
-2.717800e+00 9.976703e-01
-2.717900e+00 9.976698e-01
-2.718000e+00 9.976694e-01
-2.718100e+00 9.976690e-01
-2.718200e+00 9.976686e-01
-2.718300e+00 9.976682e-01
-2.718400e+00 9.976678e-01
-2.718500e+00 9.976673e-01
-2.718600e+00 9.976669e-01
-2.718700e+00 9.976665e-01
-2.718800e+00 9.976661e-01
-2.718900e+00 9.976657e-01
-2.719000e+00 9.976653e-01
-2.719100e+00 9.976649e-01
-2.719200e+00 9.976644e-01
-2.719300e+00 9.976640e-01
-2.719400e+00 9.976636e-01
-2.719500e+00 9.976632e-01
-2.719600e+00 9.976628e-01
-2.719700e+00 9.976624e-01
-2.719800e+00 9.976619e-01
-2.719900e+00 9.976615e-01
-2.720000e+00 9.976611e-01
-2.720100e+00 9.976607e-01
-2.720200e+00 9.976603e-01
-2.720300e+00 9.976599e-01
-2.720400e+00 9.976595e-01
-2.720500e+00 9.976590e-01
-2.720600e+00 9.976586e-01
-2.720700e+00 9.976582e-01
-2.720800e+00 9.976578e-01
-2.720900e+00 9.976574e-01
-2.721000e+00 9.976570e-01
-2.721100e+00 9.976565e-01
-2.721200e+00 9.976561e-01
-2.721300e+00 9.976557e-01
-2.721400e+00 9.976553e-01
-2.721500e+00 9.976549e-01
-2.721600e+00 9.976545e-01
-2.721700e+00 9.976541e-01
-2.721800e+00 9.976536e-01
-2.721900e+00 9.976532e-01
-2.722000e+00 9.976528e-01
-2.722100e+00 9.976524e-01
-2.722200e+00 9.976520e-01
-2.722300e+00 9.976516e-01
-2.722400e+00 9.976511e-01
-2.722500e+00 9.976507e-01
-2.722600e+00 9.976503e-01
-2.722700e+00 9.976499e-01
-2.722800e+00 9.976495e-01
-2.722900e+00 9.976491e-01
-2.723000e+00 9.976486e-01
-2.723100e+00 9.976482e-01
-2.723200e+00 9.976478e-01
-2.723300e+00 9.976474e-01
-2.723400e+00 9.976470e-01
-2.723500e+00 9.976466e-01
-2.723600e+00 9.976461e-01
-2.723700e+00 9.976457e-01
-2.723800e+00 9.976453e-01
-2.723900e+00 9.976449e-01
-2.724000e+00 9.976445e-01
-2.724100e+00 9.976441e-01
-2.724200e+00 9.976436e-01
-2.724300e+00 9.976432e-01
-2.724400e+00 9.976428e-01
-2.724500e+00 9.976424e-01
-2.724600e+00 9.976420e-01
-2.724700e+00 9.976416e-01
-2.724800e+00 9.976411e-01
-2.724900e+00 9.976407e-01
-2.725000e+00 9.976403e-01
-2.725100e+00 9.976399e-01
-2.725200e+00 9.976395e-01
-2.725300e+00 9.976390e-01
-2.725400e+00 9.976386e-01
-2.725500e+00 9.976382e-01
-2.725600e+00 9.976378e-01
-2.725700e+00 9.976374e-01
-2.725800e+00 9.976370e-01
-2.725900e+00 9.976365e-01
-2.726000e+00 9.976361e-01
-2.726100e+00 9.976357e-01
-2.726200e+00 9.976353e-01
-2.726300e+00 9.976349e-01
-2.726400e+00 9.976345e-01
-2.726500e+00 9.976340e-01
-2.726600e+00 9.976336e-01
-2.726700e+00 9.976332e-01
-2.726800e+00 9.976328e-01
-2.726900e+00 9.976324e-01
-2.727000e+00 9.976319e-01
-2.727100e+00 9.976315e-01
-2.727200e+00 9.976311e-01
-2.727300e+00 9.976307e-01
-2.727400e+00 9.976303e-01
-2.727500e+00 9.976299e-01
-2.727600e+00 9.976294e-01
-2.727700e+00 9.976290e-01
-2.727800e+00 9.976286e-01
-2.727900e+00 9.976282e-01
-2.728000e+00 9.976278e-01
-2.728100e+00 9.976273e-01
-2.728200e+00 9.976269e-01
-2.728300e+00 9.976265e-01
-2.728400e+00 9.976261e-01
-2.728500e+00 9.976257e-01
-2.728600e+00 9.976253e-01
-2.728700e+00 9.976248e-01
-2.728800e+00 9.976244e-01
-2.728900e+00 9.976240e-01
-2.729000e+00 9.976236e-01
-2.729100e+00 9.976232e-01
-2.729200e+00 9.976227e-01
-2.729300e+00 9.976223e-01
-2.729400e+00 9.976219e-01
-2.729500e+00 9.976215e-01
-2.729600e+00 9.976211e-01
-2.729700e+00 9.976207e-01
-2.729800e+00 9.976202e-01
-2.729900e+00 9.976198e-01
-2.730000e+00 9.976194e-01
-2.730100e+00 9.976190e-01
-2.730200e+00 9.976186e-01
-2.730300e+00 9.976181e-01
-2.730400e+00 9.976177e-01
-2.730500e+00 9.976173e-01
-2.730600e+00 9.976169e-01
-2.730700e+00 9.976165e-01
-2.730800e+00 9.976160e-01
-2.730900e+00 9.976156e-01
-2.731000e+00 9.976152e-01
-2.731100e+00 9.976148e-01
-2.731200e+00 9.976144e-01
-2.731300e+00 9.976139e-01
-2.731400e+00 9.976135e-01
-2.731500e+00 9.976131e-01
-2.731600e+00 9.976127e-01
-2.731700e+00 9.976123e-01
-2.731800e+00 9.976118e-01
-2.731900e+00 9.976114e-01
-2.732000e+00 9.976110e-01
-2.732100e+00 9.976106e-01
-2.732200e+00 9.976102e-01
-2.732300e+00 9.976097e-01
-2.732400e+00 9.976093e-01
-2.732500e+00 9.976089e-01
-2.732600e+00 9.976085e-01
-2.732700e+00 9.976081e-01
-2.732800e+00 9.976076e-01
-2.732900e+00 9.976072e-01
-2.733000e+00 9.976068e-01
-2.733100e+00 9.976064e-01
-2.733200e+00 9.976060e-01
-2.733300e+00 9.976055e-01
-2.733400e+00 9.976051e-01
-2.733500e+00 9.976047e-01
-2.733600e+00 9.976043e-01
-2.733700e+00 9.976039e-01
-2.733800e+00 9.976034e-01
-2.733900e+00 9.976030e-01
-2.734000e+00 9.976026e-01
-2.734100e+00 9.976022e-01
-2.734200e+00 9.976018e-01
-2.734300e+00 9.976013e-01
-2.734400e+00 9.976009e-01
-2.734500e+00 9.976005e-01
-2.734600e+00 9.976001e-01
-2.734700e+00 9.975997e-01
-2.734800e+00 9.975992e-01
-2.734900e+00 9.975988e-01
-2.735000e+00 9.975984e-01
-2.735100e+00 9.975980e-01
-2.735200e+00 9.975976e-01
-2.735300e+00 9.975971e-01
-2.735400e+00 9.975967e-01
-2.735500e+00 9.975963e-01
-2.735600e+00 9.975959e-01
-2.735700e+00 9.975955e-01
-2.735800e+00 9.975950e-01
-2.735900e+00 9.975946e-01
-2.736000e+00 9.975942e-01
-2.736100e+00 9.975938e-01
-2.736200e+00 9.975933e-01
-2.736300e+00 9.975929e-01
-2.736400e+00 9.975925e-01
-2.736500e+00 9.975921e-01
-2.736600e+00 9.975917e-01
-2.736700e+00 9.975912e-01
-2.736800e+00 9.975908e-01
-2.736900e+00 9.975904e-01
-2.737000e+00 9.975900e-01
-2.737100e+00 9.975896e-01
-2.737200e+00 9.975891e-01
-2.737300e+00 9.975887e-01
-2.737400e+00 9.975883e-01
-2.737500e+00 9.975879e-01
-2.737600e+00 9.975874e-01
-2.737700e+00 9.975870e-01
-2.737800e+00 9.975866e-01
-2.737900e+00 9.975862e-01
-2.738000e+00 9.975858e-01
-2.738100e+00 9.975853e-01
-2.738200e+00 9.975849e-01
-2.738300e+00 9.975845e-01
-2.738400e+00 9.975841e-01
-2.738500e+00 9.975837e-01
-2.738600e+00 9.975832e-01
-2.738700e+00 9.975828e-01
-2.738800e+00 9.975824e-01
-2.738900e+00 9.975820e-01
-2.739000e+00 9.975815e-01
-2.739100e+00 9.975811e-01
-2.739200e+00 9.975807e-01
-2.739300e+00 9.975803e-01
-2.739400e+00 9.975799e-01
-2.739500e+00 9.975794e-01
-2.739600e+00 9.975790e-01
-2.739700e+00 9.975786e-01
-2.739800e+00 9.975782e-01
-2.739900e+00 9.975777e-01
-2.740000e+00 9.975773e-01
-2.740100e+00 9.975769e-01
-2.740200e+00 9.975765e-01
-2.740300e+00 9.975760e-01
-2.740400e+00 9.975756e-01
-2.740500e+00 9.975752e-01
-2.740600e+00 9.975748e-01
-2.740700e+00 9.975744e-01
-2.740800e+00 9.975739e-01
-2.740900e+00 9.975735e-01
-2.741000e+00 9.975731e-01
-2.741100e+00 9.975727e-01
-2.741200e+00 9.975722e-01
-2.741300e+00 9.975718e-01
-2.741400e+00 9.975714e-01
-2.741500e+00 9.975710e-01
-2.741600e+00 9.975706e-01
-2.741700e+00 9.975701e-01
-2.741800e+00 9.975697e-01
-2.741900e+00 9.975693e-01
-2.742000e+00 9.975689e-01
-2.742100e+00 9.975684e-01
-2.742200e+00 9.975680e-01
-2.742300e+00 9.975676e-01
-2.742400e+00 9.975672e-01
-2.742500e+00 9.975667e-01
-2.742600e+00 9.975663e-01
-2.742700e+00 9.975659e-01
-2.742800e+00 9.975655e-01
-2.742900e+00 9.975650e-01
-2.743000e+00 9.975646e-01
-2.743100e+00 9.975642e-01
-2.743200e+00 9.975638e-01
-2.743300e+00 9.975634e-01
-2.743400e+00 9.975629e-01
-2.743500e+00 9.975625e-01
-2.743600e+00 9.975621e-01
-2.743700e+00 9.975617e-01
-2.743800e+00 9.975612e-01
-2.743900e+00 9.975608e-01
-2.744000e+00 9.975604e-01
-2.744100e+00 9.975600e-01
-2.744200e+00 9.975595e-01
-2.744300e+00 9.975591e-01
-2.744400e+00 9.975587e-01
-2.744500e+00 9.975583e-01
-2.744600e+00 9.975578e-01
-2.744700e+00 9.975574e-01
-2.744800e+00 9.975570e-01
-2.744900e+00 9.975566e-01
-2.745000e+00 9.975561e-01
-2.745100e+00 9.975557e-01
-2.745200e+00 9.975553e-01
-2.745300e+00 9.975549e-01
-2.745400e+00 9.975545e-01
-2.745500e+00 9.975540e-01
-2.745600e+00 9.975536e-01
-2.745700e+00 9.975532e-01
-2.745800e+00 9.975528e-01
-2.745900e+00 9.975523e-01
-2.746000e+00 9.975519e-01
-2.746100e+00 9.975515e-01
-2.746200e+00 9.975511e-01
-2.746300e+00 9.975506e-01
-2.746400e+00 9.975502e-01
-2.746500e+00 9.975498e-01
-2.746600e+00 9.975494e-01
-2.746700e+00 9.975489e-01
-2.746800e+00 9.975485e-01
-2.746900e+00 9.975481e-01
-2.747000e+00 9.975477e-01
-2.747100e+00 9.975472e-01
-2.747200e+00 9.975468e-01
-2.747300e+00 9.975464e-01
-2.747400e+00 9.975460e-01
-2.747500e+00 9.975455e-01
-2.747600e+00 9.975451e-01
-2.747700e+00 9.975447e-01
-2.747800e+00 9.975443e-01
-2.747900e+00 9.975438e-01
-2.748000e+00 9.975434e-01
-2.748100e+00 9.975430e-01
-2.748200e+00 9.975426e-01
-2.748300e+00 9.975421e-01
-2.748400e+00 9.975417e-01
-2.748500e+00 9.975413e-01
-2.748600e+00 9.975409e-01
-2.748700e+00 9.975404e-01
-2.748800e+00 9.975400e-01
-2.748900e+00 9.975396e-01
-2.749000e+00 9.975391e-01
-2.749100e+00 9.975387e-01
-2.749200e+00 9.975383e-01
-2.749300e+00 9.975379e-01
-2.749400e+00 9.975374e-01
-2.749500e+00 9.975370e-01
-2.749600e+00 9.975366e-01
-2.749700e+00 9.975362e-01
-2.749800e+00 9.975357e-01
-2.749900e+00 9.975353e-01
-2.750000e+00 9.975349e-01
-2.750100e+00 9.975345e-01
-2.750200e+00 9.975340e-01
-2.750300e+00 9.975336e-01
-2.750400e+00 9.975332e-01
-2.750500e+00 9.975328e-01
-2.750600e+00 9.975323e-01
-2.750700e+00 9.975319e-01
-2.750800e+00 9.975315e-01
-2.750900e+00 9.975311e-01
-2.751000e+00 9.975306e-01
-2.751100e+00 9.975302e-01
-2.751200e+00 9.975298e-01
-2.751300e+00 9.975293e-01
-2.751400e+00 9.975289e-01
-2.751500e+00 9.975285e-01
-2.751600e+00 9.975281e-01
-2.751700e+00 9.975276e-01
-2.751800e+00 9.975272e-01
-2.751900e+00 9.975268e-01
-2.752000e+00 9.975264e-01
-2.752100e+00 9.975259e-01
-2.752200e+00 9.975255e-01
-2.752300e+00 9.975251e-01
-2.752400e+00 9.975247e-01
-2.752500e+00 9.975242e-01
-2.752600e+00 9.975238e-01
-2.752700e+00 9.975234e-01
-2.752800e+00 9.975229e-01
-2.752900e+00 9.975225e-01
-2.753000e+00 9.975221e-01
-2.753100e+00 9.975217e-01
-2.753200e+00 9.975212e-01
-2.753300e+00 9.975208e-01
-2.753400e+00 9.975204e-01
-2.753500e+00 9.975200e-01
-2.753600e+00 9.975195e-01
-2.753700e+00 9.975191e-01
-2.753800e+00 9.975187e-01
-2.753900e+00 9.975182e-01
-2.754000e+00 9.975178e-01
-2.754100e+00 9.975174e-01
-2.754200e+00 9.975170e-01
-2.754300e+00 9.975165e-01
-2.754400e+00 9.975161e-01
-2.754500e+00 9.975157e-01
-2.754600e+00 9.975153e-01
-2.754700e+00 9.975148e-01
-2.754800e+00 9.975144e-01
-2.754900e+00 9.975140e-01
-2.755000e+00 9.975135e-01
-2.755100e+00 9.975131e-01
-2.755200e+00 9.975127e-01
-2.755300e+00 9.975123e-01
-2.755400e+00 9.975118e-01
-2.755500e+00 9.975114e-01
-2.755600e+00 9.975110e-01
-2.755700e+00 9.975106e-01
-2.755800e+00 9.975101e-01
-2.755900e+00 9.975097e-01
-2.756000e+00 9.975093e-01
-2.756100e+00 9.975088e-01
-2.756200e+00 9.975084e-01
-2.756300e+00 9.975080e-01
-2.756400e+00 9.975076e-01
-2.756500e+00 9.975071e-01
-2.756600e+00 9.975067e-01
-2.756700e+00 9.975063e-01
-2.756800e+00 9.975058e-01
-2.756900e+00 9.975054e-01
-2.757000e+00 9.975050e-01
-2.757100e+00 9.975046e-01
-2.757200e+00 9.975041e-01
-2.757300e+00 9.975037e-01
-2.757400e+00 9.975033e-01
-2.757500e+00 9.975028e-01
-2.757600e+00 9.975024e-01
-2.757700e+00 9.975020e-01
-2.757800e+00 9.975016e-01
-2.757900e+00 9.975011e-01
-2.758000e+00 9.975007e-01
-2.758100e+00 9.975003e-01
-2.758200e+00 9.974998e-01
-2.758300e+00 9.974994e-01
-2.758400e+00 9.974990e-01
-2.758500e+00 9.974986e-01
-2.758600e+00 9.974981e-01
-2.758700e+00 9.974977e-01
-2.758800e+00 9.974973e-01
-2.758900e+00 9.974968e-01
-2.759000e+00 9.974964e-01
-2.759100e+00 9.974960e-01
-2.759200e+00 9.974956e-01
-2.759300e+00 9.974951e-01
-2.759400e+00 9.974947e-01
-2.759500e+00 9.974943e-01
-2.759600e+00 9.974938e-01
-2.759700e+00 9.974934e-01
-2.759800e+00 9.974930e-01
-2.759900e+00 9.974925e-01
-2.760000e+00 9.974921e-01
-2.760100e+00 9.974917e-01
-2.760200e+00 9.974913e-01
-2.760300e+00 9.974908e-01
-2.760400e+00 9.974904e-01
-2.760500e+00 9.974900e-01
-2.760600e+00 9.974895e-01
-2.760700e+00 9.974891e-01
-2.760800e+00 9.974887e-01
-2.760900e+00 9.974882e-01
-2.761000e+00 9.974878e-01
-2.761100e+00 9.974874e-01
-2.761200e+00 9.974870e-01
-2.761300e+00 9.974865e-01
-2.761400e+00 9.974861e-01
-2.761500e+00 9.974857e-01
-2.761600e+00 9.974852e-01
-2.761700e+00 9.974848e-01
-2.761800e+00 9.974844e-01
-2.761900e+00 9.974839e-01
-2.762000e+00 9.974835e-01
-2.762100e+00 9.974831e-01
-2.762200e+00 9.974827e-01
-2.762300e+00 9.974822e-01
-2.762400e+00 9.974818e-01
-2.762500e+00 9.974814e-01
-2.762600e+00 9.974809e-01
-2.762700e+00 9.974805e-01
-2.762800e+00 9.974801e-01
-2.762900e+00 9.974796e-01
-2.763000e+00 9.974792e-01
-2.763100e+00 9.974788e-01
-2.763200e+00 9.974784e-01
-2.763300e+00 9.974779e-01
-2.763400e+00 9.974775e-01
-2.763500e+00 9.974771e-01
-2.763600e+00 9.974766e-01
-2.763700e+00 9.974762e-01
-2.763800e+00 9.974758e-01
-2.763900e+00 9.974753e-01
-2.764000e+00 9.974749e-01
-2.764100e+00 9.974745e-01
-2.764200e+00 9.974740e-01
-2.764300e+00 9.974736e-01
-2.764400e+00 9.974732e-01
-2.764500e+00 9.974728e-01
-2.764600e+00 9.974723e-01
-2.764700e+00 9.974719e-01
-2.764800e+00 9.974715e-01
-2.764900e+00 9.974710e-01
-2.765000e+00 9.974706e-01
-2.765100e+00 9.974702e-01
-2.765200e+00 9.974697e-01
-2.765300e+00 9.974693e-01
-2.765400e+00 9.974689e-01
-2.765500e+00 9.974684e-01
-2.765600e+00 9.974680e-01
-2.765700e+00 9.974676e-01
-2.765800e+00 9.974671e-01
-2.765900e+00 9.974667e-01
-2.766000e+00 9.974663e-01
-2.766100e+00 9.974659e-01
-2.766200e+00 9.974654e-01
-2.766300e+00 9.974650e-01
-2.766400e+00 9.974646e-01
-2.766500e+00 9.974641e-01
-2.766600e+00 9.974637e-01
-2.766700e+00 9.974633e-01
-2.766800e+00 9.974628e-01
-2.766900e+00 9.974624e-01
-2.767000e+00 9.974620e-01
-2.767100e+00 9.974615e-01
-2.767200e+00 9.974611e-01
-2.767300e+00 9.974607e-01
-2.767400e+00 9.974602e-01
-2.767500e+00 9.974598e-01
-2.767600e+00 9.974594e-01
-2.767700e+00 9.974589e-01
-2.767800e+00 9.974585e-01
-2.767900e+00 9.974581e-01
-2.768000e+00 9.974576e-01
-2.768100e+00 9.974572e-01
-2.768200e+00 9.974568e-01
-2.768300e+00 9.974563e-01
-2.768400e+00 9.974559e-01
-2.768500e+00 9.974555e-01
-2.768600e+00 9.974551e-01
-2.768700e+00 9.974546e-01
-2.768800e+00 9.974542e-01
-2.768900e+00 9.974538e-01
-2.769000e+00 9.974533e-01
-2.769100e+00 9.974529e-01
-2.769200e+00 9.974525e-01
-2.769300e+00 9.974520e-01
-2.769400e+00 9.974516e-01
-2.769500e+00 9.974512e-01
-2.769600e+00 9.974507e-01
-2.769700e+00 9.974503e-01
-2.769800e+00 9.974499e-01
-2.769900e+00 9.974494e-01
-2.770000e+00 9.974490e-01
-2.770100e+00 9.974486e-01
-2.770200e+00 9.974481e-01
-2.770300e+00 9.974477e-01
-2.770400e+00 9.974473e-01
-2.770500e+00 9.974468e-01
-2.770600e+00 9.974464e-01
-2.770700e+00 9.974460e-01
-2.770800e+00 9.974455e-01
-2.770900e+00 9.974451e-01
-2.771000e+00 9.974447e-01
-2.771100e+00 9.974442e-01
-2.771200e+00 9.974438e-01
-2.771300e+00 9.974434e-01
-2.771400e+00 9.974429e-01
-2.771500e+00 9.974425e-01
-2.771600e+00 9.974421e-01
-2.771700e+00 9.974416e-01
-2.771800e+00 9.974412e-01
-2.771900e+00 9.974408e-01
-2.772000e+00 9.974403e-01
-2.772100e+00 9.974399e-01
-2.772200e+00 9.974395e-01
-2.772300e+00 9.974390e-01
-2.772400e+00 9.974386e-01
-2.772500e+00 9.974382e-01
-2.772600e+00 9.974377e-01
-2.772700e+00 9.974373e-01
-2.772800e+00 9.974369e-01
-2.772900e+00 9.974364e-01
-2.773000e+00 9.974360e-01
-2.773100e+00 9.974356e-01
-2.773200e+00 9.974351e-01
-2.773300e+00 9.974347e-01
-2.773400e+00 9.974343e-01
-2.773500e+00 9.974338e-01
-2.773600e+00 9.974334e-01
-2.773700e+00 9.974330e-01
-2.773800e+00 9.974325e-01
-2.773900e+00 9.974321e-01
-2.774000e+00 9.974316e-01
-2.774100e+00 9.974312e-01
-2.774200e+00 9.974308e-01
-2.774300e+00 9.974303e-01
-2.774400e+00 9.974299e-01
-2.774500e+00 9.974295e-01
-2.774600e+00 9.974290e-01
-2.774700e+00 9.974286e-01
-2.774800e+00 9.974282e-01
-2.774900e+00 9.974277e-01
-2.775000e+00 9.974273e-01
-2.775100e+00 9.974269e-01
-2.775200e+00 9.974264e-01
-2.775300e+00 9.974260e-01
-2.775400e+00 9.974256e-01
-2.775500e+00 9.974251e-01
-2.775600e+00 9.974247e-01
-2.775700e+00 9.974243e-01
-2.775800e+00 9.974238e-01
-2.775900e+00 9.974234e-01
-2.776000e+00 9.974230e-01
-2.776100e+00 9.974225e-01
-2.776200e+00 9.974221e-01
-2.776300e+00 9.974217e-01
-2.776400e+00 9.974212e-01
-2.776500e+00 9.974208e-01
-2.776600e+00 9.974203e-01
-2.776700e+00 9.974199e-01
-2.776800e+00 9.974195e-01
-2.776900e+00 9.974190e-01
-2.777000e+00 9.974186e-01
-2.777100e+00 9.974182e-01
-2.777200e+00 9.974177e-01
-2.777300e+00 9.974173e-01
-2.777400e+00 9.974169e-01
-2.777500e+00 9.974164e-01
-2.777600e+00 9.974160e-01
-2.777700e+00 9.974156e-01
-2.777800e+00 9.974151e-01
-2.777900e+00 9.974147e-01
-2.778000e+00 9.974142e-01
-2.778100e+00 9.974138e-01
-2.778200e+00 9.974134e-01
-2.778300e+00 9.974129e-01
-2.778400e+00 9.974125e-01
-2.778500e+00 9.974121e-01
-2.778600e+00 9.974116e-01
-2.778700e+00 9.974112e-01
-2.778800e+00 9.974108e-01
-2.778900e+00 9.974103e-01
-2.779000e+00 9.974099e-01
-2.779100e+00 9.974095e-01
-2.779200e+00 9.974090e-01
-2.779300e+00 9.974086e-01
-2.779400e+00 9.974081e-01
-2.779500e+00 9.974077e-01
-2.779600e+00 9.974073e-01
-2.779700e+00 9.974068e-01
-2.779800e+00 9.974064e-01
-2.779900e+00 9.974060e-01
-2.780000e+00 9.974055e-01
-2.780100e+00 9.974051e-01
-2.780200e+00 9.974047e-01
-2.780300e+00 9.974042e-01
-2.780400e+00 9.974038e-01
-2.780500e+00 9.974033e-01
-2.780600e+00 9.974029e-01
-2.780700e+00 9.974025e-01
-2.780800e+00 9.974020e-01
-2.780900e+00 9.974016e-01
-2.781000e+00 9.974012e-01
-2.781100e+00 9.974007e-01
-2.781200e+00 9.974003e-01
-2.781300e+00 9.973999e-01
-2.781400e+00 9.973994e-01
-2.781500e+00 9.973990e-01
-2.781600e+00 9.973985e-01
-2.781700e+00 9.973981e-01
-2.781800e+00 9.973977e-01
-2.781900e+00 9.973972e-01
-2.782000e+00 9.973968e-01
-2.782100e+00 9.973964e-01
-2.782200e+00 9.973959e-01
-2.782300e+00 9.973955e-01
-2.782400e+00 9.973950e-01
-2.782500e+00 9.973946e-01
-2.782600e+00 9.973942e-01
-2.782700e+00 9.973937e-01
-2.782800e+00 9.973933e-01
-2.782900e+00 9.973929e-01
-2.783000e+00 9.973924e-01
-2.783100e+00 9.973920e-01
-2.783200e+00 9.973915e-01
-2.783300e+00 9.973911e-01
-2.783400e+00 9.973907e-01
-2.783500e+00 9.973902e-01
-2.783600e+00 9.973898e-01
-2.783700e+00 9.973894e-01
-2.783800e+00 9.973889e-01
-2.783900e+00 9.973885e-01
-2.784000e+00 9.973880e-01
-2.784100e+00 9.973876e-01
-2.784200e+00 9.973872e-01
-2.784300e+00 9.973867e-01
-2.784400e+00 9.973863e-01
-2.784500e+00 9.973859e-01
-2.784600e+00 9.973854e-01
-2.784700e+00 9.973850e-01
-2.784800e+00 9.973845e-01
-2.784900e+00 9.973841e-01
-2.785000e+00 9.973837e-01
-2.785100e+00 9.973832e-01
-2.785200e+00 9.973828e-01
-2.785300e+00 9.973824e-01
-2.785400e+00 9.973819e-01
-2.785500e+00 9.973815e-01
-2.785600e+00 9.973810e-01
-2.785700e+00 9.973806e-01
-2.785800e+00 9.973802e-01
-2.785900e+00 9.973797e-01
-2.786000e+00 9.973793e-01
-2.786100e+00 9.973788e-01
-2.786200e+00 9.973784e-01
-2.786300e+00 9.973780e-01
-2.786400e+00 9.973775e-01
-2.786500e+00 9.973771e-01
-2.786600e+00 9.973767e-01
-2.786700e+00 9.973762e-01
-2.786800e+00 9.973758e-01
-2.786900e+00 9.973753e-01
-2.787000e+00 9.973749e-01
-2.787100e+00 9.973745e-01
-2.787200e+00 9.973740e-01
-2.787300e+00 9.973736e-01
-2.787400e+00 9.973731e-01
-2.787500e+00 9.973727e-01
-2.787600e+00 9.973723e-01
-2.787700e+00 9.973718e-01
-2.787800e+00 9.973714e-01
-2.787900e+00 9.973709e-01
-2.788000e+00 9.973705e-01
-2.788100e+00 9.973701e-01
-2.788200e+00 9.973696e-01
-2.788300e+00 9.973692e-01
-2.788400e+00 9.973687e-01
-2.788500e+00 9.973683e-01
-2.788600e+00 9.973679e-01
-2.788700e+00 9.973674e-01
-2.788800e+00 9.973670e-01
-2.788900e+00 9.973666e-01
-2.789000e+00 9.973661e-01
-2.789100e+00 9.973657e-01
-2.789200e+00 9.973652e-01
-2.789300e+00 9.973648e-01
-2.789400e+00 9.973644e-01
-2.789500e+00 9.973639e-01
-2.789600e+00 9.973635e-01
-2.789700e+00 9.973630e-01
-2.789800e+00 9.973626e-01
-2.789900e+00 9.973622e-01
-2.790000e+00 9.973617e-01
-2.790100e+00 9.973613e-01
-2.790200e+00 9.973608e-01
-2.790300e+00 9.973604e-01
-2.790400e+00 9.973600e-01
-2.790500e+00 9.973595e-01
-2.790600e+00 9.973591e-01
-2.790700e+00 9.973586e-01
-2.790800e+00 9.973582e-01
-2.790900e+00 9.973578e-01
-2.791000e+00 9.973573e-01
-2.791100e+00 9.973569e-01
-2.791200e+00 9.973564e-01
-2.791300e+00 9.973560e-01
-2.791400e+00 9.973556e-01
-2.791500e+00 9.973551e-01
-2.791600e+00 9.973547e-01
-2.791700e+00 9.973542e-01
-2.791800e+00 9.973538e-01
-2.791900e+00 9.973534e-01
-2.792000e+00 9.973529e-01
-2.792100e+00 9.973525e-01
-2.792200e+00 9.973520e-01
-2.792300e+00 9.973516e-01
-2.792400e+00 9.973512e-01
-2.792500e+00 9.973507e-01
-2.792600e+00 9.973503e-01
-2.792700e+00 9.973498e-01
-2.792800e+00 9.973494e-01
-2.792900e+00 9.973489e-01
-2.793000e+00 9.973485e-01
-2.793100e+00 9.973481e-01
-2.793200e+00 9.973476e-01
-2.793300e+00 9.973472e-01
-2.793400e+00 9.973467e-01
-2.793500e+00 9.973463e-01
-2.793600e+00 9.973459e-01
-2.793700e+00 9.973454e-01
-2.793800e+00 9.973450e-01
-2.793900e+00 9.973445e-01
-2.794000e+00 9.973441e-01
-2.794100e+00 9.973437e-01
-2.794200e+00 9.973432e-01
-2.794300e+00 9.973428e-01
-2.794400e+00 9.973423e-01
-2.794500e+00 9.973419e-01
-2.794600e+00 9.973414e-01
-2.794700e+00 9.973410e-01
-2.794800e+00 9.973406e-01
-2.794900e+00 9.973401e-01
-2.795000e+00 9.973397e-01
-2.795100e+00 9.973392e-01
-2.795200e+00 9.973388e-01
-2.795300e+00 9.973384e-01
-2.795400e+00 9.973379e-01
-2.795500e+00 9.973375e-01
-2.795600e+00 9.973370e-01
-2.795700e+00 9.973366e-01
-2.795800e+00 9.973361e-01
-2.795900e+00 9.973357e-01
-2.796000e+00 9.973353e-01
-2.796100e+00 9.973348e-01
-2.796200e+00 9.973344e-01
-2.796300e+00 9.973339e-01
-2.796400e+00 9.973335e-01
-2.796500e+00 9.973331e-01
-2.796600e+00 9.973326e-01
-2.796700e+00 9.973322e-01
-2.796800e+00 9.973317e-01
-2.796900e+00 9.973313e-01
-2.797000e+00 9.973308e-01
-2.797100e+00 9.973304e-01
-2.797200e+00 9.973300e-01
-2.797300e+00 9.973295e-01
-2.797400e+00 9.973291e-01
-2.797500e+00 9.973286e-01
-2.797600e+00 9.973282e-01
-2.797700e+00 9.973277e-01
-2.797800e+00 9.973273e-01
-2.797900e+00 9.973269e-01
-2.798000e+00 9.973264e-01
-2.798100e+00 9.973260e-01
-2.798200e+00 9.973255e-01
-2.798300e+00 9.973251e-01
-2.798400e+00 9.973247e-01
-2.798500e+00 9.973242e-01
-2.798600e+00 9.973238e-01
-2.798700e+00 9.973233e-01
-2.798800e+00 9.973229e-01
-2.798900e+00 9.973224e-01
-2.799000e+00 9.973220e-01
-2.799100e+00 9.973216e-01
-2.799200e+00 9.973211e-01
-2.799300e+00 9.973207e-01
-2.799400e+00 9.973202e-01
-2.799500e+00 9.973198e-01
-2.799600e+00 9.973193e-01
-2.799700e+00 9.973189e-01
-2.799800e+00 9.973184e-01
-2.799900e+00 9.973180e-01
-2.800000e+00 9.973176e-01
-2.800100e+00 9.973171e-01
-2.800200e+00 9.973167e-01
-2.800300e+00 9.973162e-01
-2.800400e+00 9.973158e-01
-2.800500e+00 9.973153e-01
-2.800600e+00 9.973149e-01
-2.800700e+00 9.973145e-01
-2.800800e+00 9.973140e-01
-2.800900e+00 9.973136e-01
-2.801000e+00 9.973131e-01
-2.801100e+00 9.973127e-01
-2.801200e+00 9.973122e-01
-2.801300e+00 9.973118e-01
-2.801400e+00 9.973114e-01
-2.801500e+00 9.973109e-01
-2.801600e+00 9.973105e-01
-2.801700e+00 9.973100e-01
-2.801800e+00 9.973096e-01
-2.801900e+00 9.973091e-01
-2.802000e+00 9.973087e-01
-2.802100e+00 9.973082e-01
-2.802200e+00 9.973078e-01
-2.802300e+00 9.973074e-01
-2.802400e+00 9.973069e-01
-2.802500e+00 9.973065e-01
-2.802600e+00 9.973060e-01
-2.802700e+00 9.973056e-01
-2.802800e+00 9.973051e-01
-2.802900e+00 9.973047e-01
-2.803000e+00 9.973043e-01
-2.803100e+00 9.973038e-01
-2.803200e+00 9.973034e-01
-2.803300e+00 9.973029e-01
-2.803400e+00 9.973025e-01
-2.803500e+00 9.973020e-01
-2.803600e+00 9.973016e-01
-2.803700e+00 9.973011e-01
-2.803800e+00 9.973007e-01
-2.803900e+00 9.973003e-01
-2.804000e+00 9.972998e-01
-2.804100e+00 9.972994e-01
-2.804200e+00 9.972989e-01
-2.804300e+00 9.972985e-01
-2.804400e+00 9.972980e-01
-2.804500e+00 9.972976e-01
-2.804600e+00 9.972971e-01
-2.804700e+00 9.972967e-01
-2.804800e+00 9.972962e-01
-2.804900e+00 9.972958e-01
-2.805000e+00 9.972954e-01
-2.805100e+00 9.972949e-01
-2.805200e+00 9.972945e-01
-2.805300e+00 9.972940e-01
-2.805400e+00 9.972936e-01
-2.805500e+00 9.972931e-01
-2.805600e+00 9.972927e-01
-2.805700e+00 9.972922e-01
-2.805800e+00 9.972918e-01
-2.805900e+00 9.972914e-01
-2.806000e+00 9.972909e-01
-2.806100e+00 9.972905e-01
-2.806200e+00 9.972900e-01
-2.806300e+00 9.972896e-01
-2.806400e+00 9.972891e-01
-2.806500e+00 9.972887e-01
-2.806600e+00 9.972882e-01
-2.806700e+00 9.972878e-01
-2.806800e+00 9.972873e-01
-2.806900e+00 9.972869e-01
-2.807000e+00 9.972865e-01
-2.807100e+00 9.972860e-01
-2.807200e+00 9.972856e-01
-2.807300e+00 9.972851e-01
-2.807400e+00 9.972847e-01
-2.807500e+00 9.972842e-01
-2.807600e+00 9.972838e-01
-2.807700e+00 9.972833e-01
-2.807800e+00 9.972829e-01
-2.807900e+00 9.972824e-01
-2.808000e+00 9.972820e-01
-2.808100e+00 9.972815e-01
-2.808200e+00 9.972811e-01
-2.808300e+00 9.972807e-01
-2.808400e+00 9.972802e-01
-2.808500e+00 9.972798e-01
-2.808600e+00 9.972793e-01
-2.808700e+00 9.972789e-01
-2.808800e+00 9.972784e-01
-2.808900e+00 9.972780e-01
-2.809000e+00 9.972775e-01
-2.809100e+00 9.972771e-01
-2.809200e+00 9.972766e-01
-2.809300e+00 9.972762e-01
-2.809400e+00 9.972757e-01
-2.809500e+00 9.972753e-01
-2.809600e+00 9.972749e-01
-2.809700e+00 9.972744e-01
-2.809800e+00 9.972740e-01
-2.809900e+00 9.972735e-01
-2.810000e+00 9.972731e-01
-2.810100e+00 9.972726e-01
-2.810200e+00 9.972722e-01
-2.810300e+00 9.972717e-01
-2.810400e+00 9.972713e-01
-2.810500e+00 9.972708e-01
-2.810600e+00 9.972704e-01
-2.810700e+00 9.972699e-01
-2.810800e+00 9.972695e-01
-2.810900e+00 9.972690e-01
-2.811000e+00 9.972686e-01
-2.811100e+00 9.972682e-01
-2.811200e+00 9.972677e-01
-2.811300e+00 9.972673e-01
-2.811400e+00 9.972668e-01
-2.811500e+00 9.972664e-01
-2.811600e+00 9.972659e-01
-2.811700e+00 9.972655e-01
-2.811800e+00 9.972650e-01
-2.811900e+00 9.972646e-01
-2.812000e+00 9.972641e-01
-2.812100e+00 9.972637e-01
-2.812200e+00 9.972632e-01
-2.812300e+00 9.972628e-01
-2.812400e+00 9.972623e-01
-2.812500e+00 9.972619e-01
-2.812600e+00 9.972614e-01
-2.812700e+00 9.972610e-01
-2.812800e+00 9.972605e-01
-2.812900e+00 9.972601e-01
-2.813000e+00 9.972597e-01
-2.813100e+00 9.972592e-01
-2.813200e+00 9.972588e-01
-2.813300e+00 9.972583e-01
-2.813400e+00 9.972579e-01
-2.813500e+00 9.972574e-01
-2.813600e+00 9.972570e-01
-2.813700e+00 9.972565e-01
-2.813800e+00 9.972561e-01
-2.813900e+00 9.972556e-01
-2.814000e+00 9.972552e-01
-2.814100e+00 9.972547e-01
-2.814200e+00 9.972543e-01
-2.814300e+00 9.972538e-01
-2.814400e+00 9.972534e-01
-2.814500e+00 9.972529e-01
-2.814600e+00 9.972525e-01
-2.814700e+00 9.972520e-01
-2.814800e+00 9.972516e-01
-2.814900e+00 9.972511e-01
-2.815000e+00 9.972507e-01
-2.815100e+00 9.972502e-01
-2.815200e+00 9.972498e-01
-2.815300e+00 9.972493e-01
-2.815400e+00 9.972489e-01
-2.815500e+00 9.972485e-01
-2.815600e+00 9.972480e-01
-2.815700e+00 9.972476e-01
-2.815800e+00 9.972471e-01
-2.815900e+00 9.972467e-01
-2.816000e+00 9.972462e-01
-2.816100e+00 9.972458e-01
-2.816200e+00 9.972453e-01
-2.816300e+00 9.972449e-01
-2.816400e+00 9.972444e-01
-2.816500e+00 9.972440e-01
-2.816600e+00 9.972435e-01
-2.816700e+00 9.972431e-01
-2.816800e+00 9.972426e-01
-2.816900e+00 9.972422e-01
-2.817000e+00 9.972417e-01
-2.817100e+00 9.972413e-01
-2.817200e+00 9.972408e-01
-2.817300e+00 9.972404e-01
-2.817400e+00 9.972399e-01
-2.817500e+00 9.972395e-01
-2.817600e+00 9.972390e-01
-2.817700e+00 9.972386e-01
-2.817800e+00 9.972381e-01
-2.817900e+00 9.972377e-01
-2.818000e+00 9.972372e-01
-2.818100e+00 9.972368e-01
-2.818200e+00 9.972363e-01
-2.818300e+00 9.972359e-01
-2.818400e+00 9.972354e-01
-2.818500e+00 9.972350e-01
-2.818600e+00 9.972345e-01
-2.818700e+00 9.972341e-01
-2.818800e+00 9.972336e-01
-2.818900e+00 9.972332e-01
-2.819000e+00 9.972327e-01
-2.819100e+00 9.972323e-01
-2.819200e+00 9.972318e-01
-2.819300e+00 9.972314e-01
-2.819400e+00 9.972309e-01
-2.819500e+00 9.972305e-01
-2.819600e+00 9.972300e-01
-2.819700e+00 9.972296e-01
-2.819800e+00 9.972291e-01
-2.819900e+00 9.972287e-01
-2.820000e+00 9.972282e-01
-2.820100e+00 9.972278e-01
-2.820200e+00 9.972273e-01
-2.820300e+00 9.972269e-01
-2.820400e+00 9.972264e-01
-2.820500e+00 9.972260e-01
-2.820600e+00 9.972255e-01
-2.820700e+00 9.972251e-01
-2.820800e+00 9.972246e-01
-2.820900e+00 9.972242e-01
-2.821000e+00 9.972237e-01
-2.821100e+00 9.972233e-01
-2.821200e+00 9.972228e-01
-2.821300e+00 9.972224e-01
-2.821400e+00 9.972219e-01
-2.821500e+00 9.972215e-01
-2.821600e+00 9.972210e-01
-2.821700e+00 9.972206e-01
-2.821800e+00 9.972201e-01
-2.821900e+00 9.972197e-01
-2.822000e+00 9.972192e-01
-2.822100e+00 9.972188e-01
-2.822200e+00 9.972183e-01
-2.822300e+00 9.972179e-01
-2.822400e+00 9.972174e-01
-2.822500e+00 9.972170e-01
-2.822600e+00 9.972165e-01
-2.822700e+00 9.972161e-01
-2.822800e+00 9.972156e-01
-2.822900e+00 9.972152e-01
-2.823000e+00 9.972147e-01
-2.823100e+00 9.972143e-01
-2.823200e+00 9.972138e-01
-2.823300e+00 9.972134e-01
-2.823400e+00 9.972129e-01
-2.823500e+00 9.972125e-01
-2.823600e+00 9.972120e-01
-2.823700e+00 9.972116e-01
-2.823800e+00 9.972111e-01
-2.823900e+00 9.972107e-01
-2.824000e+00 9.972102e-01
-2.824100e+00 9.972098e-01
-2.824200e+00 9.972093e-01
-2.824300e+00 9.972089e-01
-2.824400e+00 9.972084e-01
-2.824500e+00 9.972079e-01
-2.824600e+00 9.972075e-01
-2.824700e+00 9.972070e-01
-2.824800e+00 9.972066e-01
-2.824900e+00 9.972061e-01
-2.825000e+00 9.972057e-01
-2.825100e+00 9.972052e-01
-2.825200e+00 9.972048e-01
-2.825300e+00 9.972043e-01
-2.825400e+00 9.972039e-01
-2.825500e+00 9.972034e-01
-2.825600e+00 9.972030e-01
-2.825700e+00 9.972025e-01
-2.825800e+00 9.972021e-01
-2.825900e+00 9.972016e-01
-2.826000e+00 9.972012e-01
-2.826100e+00 9.972007e-01
-2.826200e+00 9.972003e-01
-2.826300e+00 9.971998e-01
-2.826400e+00 9.971994e-01
-2.826500e+00 9.971989e-01
-2.826600e+00 9.971985e-01
-2.826700e+00 9.971980e-01
-2.826800e+00 9.971976e-01
-2.826900e+00 9.971971e-01
-2.827000e+00 9.971967e-01
-2.827100e+00 9.971962e-01
-2.827200e+00 9.971957e-01
-2.827300e+00 9.971953e-01
-2.827400e+00 9.971948e-01
-2.827500e+00 9.971944e-01
-2.827600e+00 9.971939e-01
-2.827700e+00 9.971935e-01
-2.827800e+00 9.971930e-01
-2.827900e+00 9.971926e-01
-2.828000e+00 9.971921e-01
-2.828100e+00 9.971917e-01
-2.828200e+00 9.971912e-01
-2.828300e+00 9.971908e-01
-2.828400e+00 9.971903e-01
-2.828500e+00 9.971899e-01
-2.828600e+00 9.971894e-01
-2.828700e+00 9.971890e-01
-2.828800e+00 9.971885e-01
-2.828900e+00 9.971880e-01
-2.829000e+00 9.971876e-01
-2.829100e+00 9.971871e-01
-2.829200e+00 9.971867e-01
-2.829300e+00 9.971862e-01
-2.829400e+00 9.971858e-01
-2.829500e+00 9.971853e-01
-2.829600e+00 9.971849e-01
-2.829700e+00 9.971844e-01
-2.829800e+00 9.971840e-01
-2.829900e+00 9.971835e-01
-2.830000e+00 9.971831e-01
-2.830100e+00 9.971826e-01
-2.830200e+00 9.971822e-01
-2.830300e+00 9.971817e-01
-2.830400e+00 9.971812e-01
-2.830500e+00 9.971808e-01
-2.830600e+00 9.971803e-01
-2.830700e+00 9.971799e-01
-2.830800e+00 9.971794e-01
-2.830900e+00 9.971790e-01
-2.831000e+00 9.971785e-01
-2.831100e+00 9.971781e-01
-2.831200e+00 9.971776e-01
-2.831300e+00 9.971772e-01
-2.831400e+00 9.971767e-01
-2.831500e+00 9.971763e-01
-2.831600e+00 9.971758e-01
-2.831700e+00 9.971754e-01
-2.831800e+00 9.971749e-01
-2.831900e+00 9.971744e-01
-2.832000e+00 9.971740e-01
-2.832100e+00 9.971735e-01
-2.832200e+00 9.971731e-01
-2.832300e+00 9.971726e-01
-2.832400e+00 9.971722e-01
-2.832500e+00 9.971717e-01
-2.832600e+00 9.971713e-01
-2.832700e+00 9.971708e-01
-2.832800e+00 9.971704e-01
-2.832900e+00 9.971699e-01
-2.833000e+00 9.971694e-01
-2.833100e+00 9.971690e-01
-2.833200e+00 9.971685e-01
-2.833300e+00 9.971681e-01
-2.833400e+00 9.971676e-01
-2.833500e+00 9.971672e-01
-2.833600e+00 9.971667e-01
-2.833700e+00 9.971663e-01
-2.833800e+00 9.971658e-01
-2.833900e+00 9.971654e-01
-2.834000e+00 9.971649e-01
-2.834100e+00 9.971644e-01
-2.834200e+00 9.971640e-01
-2.834300e+00 9.971635e-01
-2.834400e+00 9.971631e-01
-2.834500e+00 9.971626e-01
-2.834600e+00 9.971622e-01
-2.834700e+00 9.971617e-01
-2.834800e+00 9.971613e-01
-2.834900e+00 9.971608e-01
-2.835000e+00 9.971604e-01
-2.835100e+00 9.971599e-01
-2.835200e+00 9.971594e-01
-2.835300e+00 9.971590e-01
-2.835400e+00 9.971585e-01
-2.835500e+00 9.971581e-01
-2.835600e+00 9.971576e-01
-2.835700e+00 9.971572e-01
-2.835800e+00 9.971567e-01
-2.835900e+00 9.971563e-01
-2.836000e+00 9.971558e-01
-2.836100e+00 9.971553e-01
-2.836200e+00 9.971549e-01
-2.836300e+00 9.971544e-01
-2.836400e+00 9.971540e-01
-2.836500e+00 9.971535e-01
-2.836600e+00 9.971531e-01
-2.836700e+00 9.971526e-01
-2.836800e+00 9.971522e-01
-2.836900e+00 9.971517e-01
-2.837000e+00 9.971512e-01
-2.837100e+00 9.971508e-01
-2.837200e+00 9.971503e-01
-2.837300e+00 9.971499e-01
-2.837400e+00 9.971494e-01
-2.837500e+00 9.971490e-01
-2.837600e+00 9.971485e-01
-2.837700e+00 9.971481e-01
-2.837800e+00 9.971476e-01
-2.837900e+00 9.971471e-01
-2.838000e+00 9.971467e-01
-2.838100e+00 9.971462e-01
-2.838200e+00 9.971458e-01
-2.838300e+00 9.971453e-01
-2.838400e+00 9.971449e-01
-2.838500e+00 9.971444e-01
-2.838600e+00 9.971439e-01
-2.838700e+00 9.971435e-01
-2.838800e+00 9.971430e-01
-2.838900e+00 9.971426e-01
-2.839000e+00 9.971421e-01
-2.839100e+00 9.971417e-01
-2.839200e+00 9.971412e-01
-2.839300e+00 9.971408e-01
-2.839400e+00 9.971403e-01
-2.839500e+00 9.971398e-01
-2.839600e+00 9.971394e-01
-2.839700e+00 9.971389e-01
-2.839800e+00 9.971385e-01
-2.839900e+00 9.971380e-01
-2.840000e+00 9.971376e-01
-2.840100e+00 9.971371e-01
-2.840200e+00 9.971366e-01
-2.840300e+00 9.971362e-01
-2.840400e+00 9.971357e-01
-2.840500e+00 9.971353e-01
-2.840600e+00 9.971348e-01
-2.840700e+00 9.971344e-01
-2.840800e+00 9.971339e-01
-2.840900e+00 9.971334e-01
-2.841000e+00 9.971330e-01
-2.841100e+00 9.971325e-01
-2.841200e+00 9.971321e-01
-2.841300e+00 9.971316e-01
-2.841400e+00 9.971312e-01
-2.841500e+00 9.971307e-01
-2.841600e+00 9.971302e-01
-2.841700e+00 9.971298e-01
-2.841800e+00 9.971293e-01
-2.841900e+00 9.971289e-01
-2.842000e+00 9.971284e-01
-2.842100e+00 9.971280e-01
-2.842200e+00 9.971275e-01
-2.842300e+00 9.971270e-01
-2.842400e+00 9.971266e-01
-2.842500e+00 9.971261e-01
-2.842600e+00 9.971257e-01
-2.842700e+00 9.971252e-01
-2.842800e+00 9.971248e-01
-2.842900e+00 9.971243e-01
-2.843000e+00 9.971238e-01
-2.843100e+00 9.971234e-01
-2.843200e+00 9.971229e-01
-2.843300e+00 9.971225e-01
-2.843400e+00 9.971220e-01
-2.843500e+00 9.971215e-01
-2.843600e+00 9.971211e-01
-2.843700e+00 9.971206e-01
-2.843800e+00 9.971202e-01
-2.843900e+00 9.971197e-01
-2.844000e+00 9.971193e-01
-2.844100e+00 9.971188e-01
-2.844200e+00 9.971183e-01
-2.844300e+00 9.971179e-01
-2.844400e+00 9.971174e-01
-2.844500e+00 9.971170e-01
-2.844600e+00 9.971165e-01
-2.844700e+00 9.971161e-01
-2.844800e+00 9.971156e-01
-2.844900e+00 9.971151e-01
-2.845000e+00 9.971147e-01
-2.845100e+00 9.971142e-01
-2.845200e+00 9.971138e-01
-2.845300e+00 9.971133e-01
-2.845400e+00 9.971128e-01
-2.845500e+00 9.971124e-01
-2.845600e+00 9.971119e-01
-2.845700e+00 9.971115e-01
-2.845800e+00 9.971110e-01
-2.845900e+00 9.971105e-01
-2.846000e+00 9.971101e-01
-2.846100e+00 9.971096e-01
-2.846200e+00 9.971092e-01
-2.846300e+00 9.971087e-01
-2.846400e+00 9.971083e-01
-2.846500e+00 9.971078e-01
-2.846600e+00 9.971073e-01
-2.846700e+00 9.971069e-01
-2.846800e+00 9.971064e-01
-2.846900e+00 9.971060e-01
-2.847000e+00 9.971055e-01
-2.847100e+00 9.971050e-01
-2.847200e+00 9.971046e-01
-2.847300e+00 9.971041e-01
-2.847400e+00 9.971037e-01
-2.847500e+00 9.971032e-01
-2.847600e+00 9.971027e-01
-2.847700e+00 9.971023e-01
-2.847800e+00 9.971018e-01
-2.847900e+00 9.971014e-01
-2.848000e+00 9.971009e-01
-2.848100e+00 9.971004e-01
-2.848200e+00 9.971000e-01
-2.848300e+00 9.970995e-01
-2.848400e+00 9.970991e-01
-2.848500e+00 9.970986e-01
-2.848600e+00 9.970982e-01
-2.848700e+00 9.970977e-01
-2.848800e+00 9.970972e-01
-2.848900e+00 9.970968e-01
-2.849000e+00 9.970963e-01
-2.849100e+00 9.970959e-01
-2.849200e+00 9.970954e-01
-2.849300e+00 9.970949e-01
-2.849400e+00 9.970945e-01
-2.849500e+00 9.970940e-01
-2.849600e+00 9.970936e-01
-2.849700e+00 9.970931e-01
-2.849800e+00 9.970926e-01
-2.849900e+00 9.970922e-01
-2.850000e+00 9.970917e-01
-2.850100e+00 9.970913e-01
-2.850200e+00 9.970908e-01
-2.850300e+00 9.970903e-01
-2.850400e+00 9.970899e-01
-2.850500e+00 9.970894e-01
-2.850600e+00 9.970890e-01
-2.850700e+00 9.970885e-01
-2.850800e+00 9.970880e-01
-2.850900e+00 9.970876e-01
-2.851000e+00 9.970871e-01
-2.851100e+00 9.970866e-01
-2.851200e+00 9.970862e-01
-2.851300e+00 9.970857e-01
-2.851400e+00 9.970853e-01
-2.851500e+00 9.970848e-01
-2.851600e+00 9.970843e-01
-2.851700e+00 9.970839e-01
-2.851800e+00 9.970834e-01
-2.851900e+00 9.970830e-01
-2.852000e+00 9.970825e-01
-2.852100e+00 9.970820e-01
-2.852200e+00 9.970816e-01
-2.852300e+00 9.970811e-01
-2.852400e+00 9.970807e-01
-2.852500e+00 9.970802e-01
-2.852600e+00 9.970797e-01
-2.852700e+00 9.970793e-01
-2.852800e+00 9.970788e-01
-2.852900e+00 9.970784e-01
-2.853000e+00 9.970779e-01
-2.853100e+00 9.970774e-01
-2.853200e+00 9.970770e-01
-2.853300e+00 9.970765e-01
-2.853400e+00 9.970761e-01
-2.853500e+00 9.970756e-01
-2.853600e+00 9.970751e-01
-2.853700e+00 9.970747e-01
-2.853800e+00 9.970742e-01
-2.853900e+00 9.970737e-01
-2.854000e+00 9.970733e-01
-2.854100e+00 9.970728e-01
-2.854200e+00 9.970724e-01
-2.854300e+00 9.970719e-01
-2.854400e+00 9.970714e-01
-2.854500e+00 9.970710e-01
-2.854600e+00 9.970705e-01
-2.854700e+00 9.970701e-01
-2.854800e+00 9.970696e-01
-2.854900e+00 9.970691e-01
-2.855000e+00 9.970687e-01
-2.855100e+00 9.970682e-01
-2.855200e+00 9.970677e-01
-2.855300e+00 9.970673e-01
-2.855400e+00 9.970668e-01
-2.855500e+00 9.970664e-01
-2.855600e+00 9.970659e-01
-2.855700e+00 9.970654e-01
-2.855800e+00 9.970650e-01
-2.855900e+00 9.970645e-01
-2.856000e+00 9.970640e-01
-2.856100e+00 9.970636e-01
-2.856200e+00 9.970631e-01
-2.856300e+00 9.970627e-01
-2.856400e+00 9.970622e-01
-2.856500e+00 9.970617e-01
-2.856600e+00 9.970613e-01
-2.856700e+00 9.970608e-01
-2.856800e+00 9.970603e-01
-2.856900e+00 9.970599e-01
-2.857000e+00 9.970594e-01
-2.857100e+00 9.970590e-01
-2.857200e+00 9.970585e-01
-2.857300e+00 9.970580e-01
-2.857400e+00 9.970576e-01
-2.857500e+00 9.970571e-01
-2.857600e+00 9.970566e-01
-2.857700e+00 9.970562e-01
-2.857800e+00 9.970557e-01
-2.857900e+00 9.970553e-01
-2.858000e+00 9.970548e-01
-2.858100e+00 9.970543e-01
-2.858200e+00 9.970539e-01
-2.858300e+00 9.970534e-01
-2.858400e+00 9.970529e-01
-2.858500e+00 9.970525e-01
-2.858600e+00 9.970520e-01
-2.858700e+00 9.970516e-01
-2.858800e+00 9.970511e-01
-2.858900e+00 9.970506e-01
-2.859000e+00 9.970502e-01
-2.859100e+00 9.970497e-01
-2.859200e+00 9.970492e-01
-2.859300e+00 9.970488e-01
-2.859400e+00 9.970483e-01
-2.859500e+00 9.970479e-01
-2.859600e+00 9.970474e-01
-2.859700e+00 9.970469e-01
-2.859800e+00 9.970465e-01
-2.859900e+00 9.970460e-01
-2.860000e+00 9.970455e-01
-2.860100e+00 9.970451e-01
-2.860200e+00 9.970446e-01
-2.860300e+00 9.970441e-01
-2.860400e+00 9.970437e-01
-2.860500e+00 9.970432e-01
-2.860600e+00 9.970428e-01
-2.860700e+00 9.970423e-01
-2.860800e+00 9.970418e-01
-2.860900e+00 9.970414e-01
-2.861000e+00 9.970409e-01
-2.861100e+00 9.970404e-01
-2.861200e+00 9.970400e-01
-2.861300e+00 9.970395e-01
-2.861400e+00 9.970390e-01
-2.861500e+00 9.970386e-01
-2.861600e+00 9.970381e-01
-2.861700e+00 9.970377e-01
-2.861800e+00 9.970372e-01
-2.861900e+00 9.970367e-01
-2.862000e+00 9.970363e-01
-2.862100e+00 9.970358e-01
-2.862200e+00 9.970353e-01
-2.862300e+00 9.970349e-01
-2.862400e+00 9.970344e-01
-2.862500e+00 9.970339e-01
-2.862600e+00 9.970335e-01
-2.862700e+00 9.970330e-01
-2.862800e+00 9.970325e-01
-2.862900e+00 9.970321e-01
-2.863000e+00 9.970316e-01
-2.863100e+00 9.970312e-01
-2.863200e+00 9.970307e-01
-2.863300e+00 9.970302e-01
-2.863400e+00 9.970298e-01
-2.863500e+00 9.970293e-01
-2.863600e+00 9.970288e-01
-2.863700e+00 9.970284e-01
-2.863800e+00 9.970279e-01
-2.863900e+00 9.970274e-01
-2.864000e+00 9.970270e-01
-2.864100e+00 9.970265e-01
-2.864200e+00 9.970260e-01
-2.864300e+00 9.970256e-01
-2.864400e+00 9.970251e-01
-2.864500e+00 9.970246e-01
-2.864600e+00 9.970242e-01
-2.864700e+00 9.970237e-01
-2.864800e+00 9.970233e-01
-2.864900e+00 9.970228e-01
-2.865000e+00 9.970223e-01
-2.865100e+00 9.970219e-01
-2.865200e+00 9.970214e-01
-2.865300e+00 9.970209e-01
-2.865400e+00 9.970205e-01
-2.865500e+00 9.970200e-01
-2.865600e+00 9.970195e-01
-2.865700e+00 9.970191e-01
-2.865800e+00 9.970186e-01
-2.865900e+00 9.970181e-01
-2.866000e+00 9.970177e-01
-2.866100e+00 9.970172e-01
-2.866200e+00 9.970167e-01
-2.866300e+00 9.970163e-01
-2.866400e+00 9.970158e-01
-2.866500e+00 9.970153e-01
-2.866600e+00 9.970149e-01
-2.866700e+00 9.970144e-01
-2.866800e+00 9.970139e-01
-2.866900e+00 9.970135e-01
-2.867000e+00 9.970130e-01
-2.867100e+00 9.970125e-01
-2.867200e+00 9.970121e-01
-2.867300e+00 9.970116e-01
-2.867400e+00 9.970112e-01
-2.867500e+00 9.970107e-01
-2.867600e+00 9.970102e-01
-2.867700e+00 9.970098e-01
-2.867800e+00 9.970093e-01
-2.867900e+00 9.970088e-01
-2.868000e+00 9.970084e-01
-2.868100e+00 9.970079e-01
-2.868200e+00 9.970074e-01
-2.868300e+00 9.970070e-01
-2.868400e+00 9.970065e-01
-2.868500e+00 9.970060e-01
-2.868600e+00 9.970056e-01
-2.868700e+00 9.970051e-01
-2.868800e+00 9.970046e-01
-2.868900e+00 9.970042e-01
-2.869000e+00 9.970037e-01
-2.869100e+00 9.970032e-01
-2.869200e+00 9.970028e-01
-2.869300e+00 9.970023e-01
-2.869400e+00 9.970018e-01
-2.869500e+00 9.970014e-01
-2.869600e+00 9.970009e-01
-2.869700e+00 9.970004e-01
-2.869800e+00 9.970000e-01
-2.869900e+00 9.969995e-01
-2.870000e+00 9.969990e-01
-2.870100e+00 9.969986e-01
-2.870200e+00 9.969981e-01
-2.870300e+00 9.969976e-01
-2.870400e+00 9.969972e-01
-2.870500e+00 9.969967e-01
-2.870600e+00 9.969962e-01
-2.870700e+00 9.969958e-01
-2.870800e+00 9.969953e-01
-2.870900e+00 9.969948e-01
-2.871000e+00 9.969944e-01
-2.871100e+00 9.969939e-01
-2.871200e+00 9.969934e-01
-2.871300e+00 9.969930e-01
-2.871400e+00 9.969925e-01
-2.871500e+00 9.969920e-01
-2.871600e+00 9.969916e-01
-2.871700e+00 9.969911e-01
-2.871800e+00 9.969906e-01
-2.871900e+00 9.969902e-01
-2.872000e+00 9.969897e-01
-2.872100e+00 9.969892e-01
-2.872200e+00 9.969888e-01
-2.872300e+00 9.969883e-01
-2.872400e+00 9.969878e-01
-2.872500e+00 9.969873e-01
-2.872600e+00 9.969869e-01
-2.872700e+00 9.969864e-01
-2.872800e+00 9.969859e-01
-2.872900e+00 9.969855e-01
-2.873000e+00 9.969850e-01
-2.873100e+00 9.969845e-01
-2.873200e+00 9.969841e-01
-2.873300e+00 9.969836e-01
-2.873400e+00 9.969831e-01
-2.873500e+00 9.969827e-01
-2.873600e+00 9.969822e-01
-2.873700e+00 9.969817e-01
-2.873800e+00 9.969813e-01
-2.873900e+00 9.969808e-01
-2.874000e+00 9.969803e-01
-2.874100e+00 9.969799e-01
-2.874200e+00 9.969794e-01
-2.874300e+00 9.969789e-01
-2.874400e+00 9.969785e-01
-2.874500e+00 9.969780e-01
-2.874600e+00 9.969775e-01
-2.874700e+00 9.969771e-01
-2.874800e+00 9.969766e-01
-2.874900e+00 9.969761e-01
-2.875000e+00 9.969757e-01
-2.875100e+00 9.969752e-01
-2.875200e+00 9.969747e-01
-2.875300e+00 9.969742e-01
-2.875400e+00 9.969738e-01
-2.875500e+00 9.969733e-01
-2.875600e+00 9.969728e-01
-2.875700e+00 9.969724e-01
-2.875800e+00 9.969719e-01
-2.875900e+00 9.969714e-01
-2.876000e+00 9.969710e-01
-2.876100e+00 9.969705e-01
-2.876200e+00 9.969700e-01
-2.876300e+00 9.969696e-01
-2.876400e+00 9.969691e-01
-2.876500e+00 9.969686e-01
-2.876600e+00 9.969682e-01
-2.876700e+00 9.969677e-01
-2.876800e+00 9.969672e-01
-2.876900e+00 9.969667e-01
-2.877000e+00 9.969663e-01
-2.877100e+00 9.969658e-01
-2.877200e+00 9.969653e-01
-2.877300e+00 9.969649e-01
-2.877400e+00 9.969644e-01
-2.877500e+00 9.969639e-01
-2.877600e+00 9.969635e-01
-2.877700e+00 9.969630e-01
-2.877800e+00 9.969625e-01
-2.877900e+00 9.969621e-01
-2.878000e+00 9.969616e-01
-2.878100e+00 9.969611e-01
-2.878200e+00 9.969606e-01
-2.878300e+00 9.969602e-01
-2.878400e+00 9.969597e-01
-2.878500e+00 9.969592e-01
-2.878600e+00 9.969588e-01
-2.878700e+00 9.969583e-01
-2.878800e+00 9.969578e-01
-2.878900e+00 9.969574e-01
-2.879000e+00 9.969569e-01
-2.879100e+00 9.969564e-01
-2.879200e+00 9.969559e-01
-2.879300e+00 9.969555e-01
-2.879400e+00 9.969550e-01
-2.879500e+00 9.969545e-01
-2.879600e+00 9.969541e-01
-2.879700e+00 9.969536e-01
-2.879800e+00 9.969531e-01
-2.879900e+00 9.969527e-01
-2.880000e+00 9.969522e-01
-2.880100e+00 9.969517e-01
-2.880200e+00 9.969512e-01
-2.880300e+00 9.969508e-01
-2.880400e+00 9.969503e-01
-2.880500e+00 9.969498e-01
-2.880600e+00 9.969494e-01
-2.880700e+00 9.969489e-01
-2.880800e+00 9.969484e-01
-2.880900e+00 9.969480e-01
-2.881000e+00 9.969475e-01
-2.881100e+00 9.969470e-01
-2.881200e+00 9.969465e-01
-2.881300e+00 9.969461e-01
-2.881400e+00 9.969456e-01
-2.881500e+00 9.969451e-01
-2.881600e+00 9.969447e-01
-2.881700e+00 9.969442e-01
-2.881800e+00 9.969437e-01
-2.881900e+00 9.969433e-01
-2.882000e+00 9.969428e-01
-2.882100e+00 9.969423e-01
-2.882200e+00 9.969418e-01
-2.882300e+00 9.969414e-01
-2.882400e+00 9.969409e-01
-2.882500e+00 9.969404e-01
-2.882600e+00 9.969400e-01
-2.882700e+00 9.969395e-01
-2.882800e+00 9.969390e-01
-2.882900e+00 9.969385e-01
-2.883000e+00 9.969381e-01
-2.883100e+00 9.969376e-01
-2.883200e+00 9.969371e-01
-2.883300e+00 9.969367e-01
-2.883400e+00 9.969362e-01
-2.883500e+00 9.969357e-01
-2.883600e+00 9.969352e-01
-2.883700e+00 9.969348e-01
-2.883800e+00 9.969343e-01
-2.883900e+00 9.969338e-01
-2.884000e+00 9.969334e-01
-2.884100e+00 9.969329e-01
-2.884200e+00 9.969324e-01
-2.884300e+00 9.969319e-01
-2.884400e+00 9.969315e-01
-2.884500e+00 9.969310e-01
-2.884600e+00 9.969305e-01
-2.884700e+00 9.969301e-01
-2.884800e+00 9.969296e-01
-2.884900e+00 9.969291e-01
-2.885000e+00 9.969286e-01
-2.885100e+00 9.969282e-01
-2.885200e+00 9.969277e-01
-2.885300e+00 9.969272e-01
-2.885400e+00 9.969268e-01
-2.885500e+00 9.969263e-01
-2.885600e+00 9.969258e-01
-2.885700e+00 9.969253e-01
-2.885800e+00 9.969249e-01
-2.885900e+00 9.969244e-01
-2.886000e+00 9.969239e-01
-2.886100e+00 9.969235e-01
-2.886200e+00 9.969230e-01
-2.886300e+00 9.969225e-01
-2.886400e+00 9.969220e-01
-2.886500e+00 9.969216e-01
-2.886600e+00 9.969211e-01
-2.886700e+00 9.969206e-01
-2.886800e+00 9.969202e-01
-2.886900e+00 9.969197e-01
-2.887000e+00 9.969192e-01
-2.887100e+00 9.969187e-01
-2.887200e+00 9.969183e-01
-2.887300e+00 9.969178e-01
-2.887400e+00 9.969173e-01
-2.887500e+00 9.969168e-01
-2.887600e+00 9.969164e-01
-2.887700e+00 9.969159e-01
-2.887800e+00 9.969154e-01
-2.887900e+00 9.969150e-01
-2.888000e+00 9.969145e-01
-2.888100e+00 9.969140e-01
-2.888200e+00 9.969135e-01
-2.888300e+00 9.969131e-01
-2.888400e+00 9.969126e-01
-2.888500e+00 9.969121e-01
-2.888600e+00 9.969116e-01
-2.888700e+00 9.969112e-01
-2.888800e+00 9.969107e-01
-2.888900e+00 9.969102e-01
-2.889000e+00 9.969098e-01
-2.889100e+00 9.969093e-01
-2.889200e+00 9.969088e-01
-2.889300e+00 9.969083e-01
-2.889400e+00 9.969079e-01
-2.889500e+00 9.969074e-01
-2.889600e+00 9.969069e-01
-2.889700e+00 9.969064e-01
-2.889800e+00 9.969060e-01
-2.889900e+00 9.969055e-01
-2.890000e+00 9.969050e-01
-2.890100e+00 9.969045e-01
-2.890200e+00 9.969041e-01
-2.890300e+00 9.969036e-01
-2.890400e+00 9.969031e-01
-2.890500e+00 9.969027e-01
-2.890600e+00 9.969022e-01
-2.890700e+00 9.969017e-01
-2.890800e+00 9.969012e-01
-2.890900e+00 9.969008e-01
-2.891000e+00 9.969003e-01
-2.891100e+00 9.968998e-01
-2.891200e+00 9.968993e-01
-2.891300e+00 9.968989e-01
-2.891400e+00 9.968984e-01
-2.891500e+00 9.968979e-01
-2.891600e+00 9.968974e-01
-2.891700e+00 9.968970e-01
-2.891800e+00 9.968965e-01
-2.891900e+00 9.968960e-01
-2.892000e+00 9.968956e-01
-2.892100e+00 9.968951e-01
-2.892200e+00 9.968946e-01
-2.892300e+00 9.968941e-01
-2.892400e+00 9.968937e-01
-2.892500e+00 9.968932e-01
-2.892600e+00 9.968927e-01
-2.892700e+00 9.968922e-01
-2.892800e+00 9.968918e-01
-2.892900e+00 9.968913e-01
-2.893000e+00 9.968908e-01
-2.893100e+00 9.968903e-01
-2.893200e+00 9.968899e-01
-2.893300e+00 9.968894e-01
-2.893400e+00 9.968889e-01
-2.893500e+00 9.968884e-01
-2.893600e+00 9.968880e-01
-2.893700e+00 9.968875e-01
-2.893800e+00 9.968870e-01
-2.893900e+00 9.968865e-01
-2.894000e+00 9.968861e-01
-2.894100e+00 9.968856e-01
-2.894200e+00 9.968851e-01
-2.894300e+00 9.968846e-01
-2.894400e+00 9.968842e-01
-2.894500e+00 9.968837e-01
-2.894600e+00 9.968832e-01
-2.894700e+00 9.968827e-01
-2.894800e+00 9.968823e-01
-2.894900e+00 9.968818e-01
-2.895000e+00 9.968813e-01
-2.895100e+00 9.968808e-01
-2.895200e+00 9.968804e-01
-2.895300e+00 9.968799e-01
-2.895400e+00 9.968794e-01
-2.895500e+00 9.968789e-01
-2.895600e+00 9.968785e-01
-2.895700e+00 9.968780e-01
-2.895800e+00 9.968775e-01
-2.895900e+00 9.968770e-01
-2.896000e+00 9.968766e-01
-2.896100e+00 9.968761e-01
-2.896200e+00 9.968756e-01
-2.896300e+00 9.968751e-01
-2.896400e+00 9.968747e-01
-2.896500e+00 9.968742e-01
-2.896600e+00 9.968737e-01
-2.896700e+00 9.968732e-01
-2.896800e+00 9.968728e-01
-2.896900e+00 9.968723e-01
-2.897000e+00 9.968718e-01
-2.897100e+00 9.968713e-01
-2.897200e+00 9.968709e-01
-2.897300e+00 9.968704e-01
-2.897400e+00 9.968699e-01
-2.897500e+00 9.968694e-01
-2.897600e+00 9.968690e-01
-2.897700e+00 9.968685e-01
-2.897800e+00 9.968680e-01
-2.897900e+00 9.968675e-01
-2.898000e+00 9.968671e-01
-2.898100e+00 9.968666e-01
-2.898200e+00 9.968661e-01
-2.898300e+00 9.968656e-01
-2.898400e+00 9.968651e-01
-2.898500e+00 9.968647e-01
-2.898600e+00 9.968642e-01
-2.898700e+00 9.968637e-01
-2.898800e+00 9.968632e-01
-2.898900e+00 9.968628e-01
-2.899000e+00 9.968623e-01
-2.899100e+00 9.968618e-01
-2.899200e+00 9.968613e-01
-2.899300e+00 9.968609e-01
-2.899400e+00 9.968604e-01
-2.899500e+00 9.968599e-01
-2.899600e+00 9.968594e-01
-2.899700e+00 9.968590e-01
-2.899800e+00 9.968585e-01
-2.899900e+00 9.968580e-01
-2.900000e+00 9.968575e-01
-2.900100e+00 9.968571e-01
-2.900200e+00 9.968566e-01
-2.900300e+00 9.968561e-01
-2.900400e+00 9.968556e-01
-2.900500e+00 9.968551e-01
-2.900600e+00 9.968547e-01
-2.900700e+00 9.968542e-01
-2.900800e+00 9.968537e-01
-2.900900e+00 9.968532e-01
-2.901000e+00 9.968528e-01
-2.901100e+00 9.968523e-01
-2.901200e+00 9.968518e-01
-2.901300e+00 9.968513e-01
-2.901400e+00 9.968509e-01
-2.901500e+00 9.968504e-01
-2.901600e+00 9.968499e-01
-2.901700e+00 9.968494e-01
-2.901800e+00 9.968489e-01
-2.901900e+00 9.968485e-01
-2.902000e+00 9.968480e-01
-2.902100e+00 9.968475e-01
-2.902200e+00 9.968470e-01
-2.902300e+00 9.968466e-01
-2.902400e+00 9.968461e-01
-2.902500e+00 9.968456e-01
-2.902600e+00 9.968451e-01
-2.902700e+00 9.968446e-01
-2.902800e+00 9.968442e-01
-2.902900e+00 9.968437e-01
-2.903000e+00 9.968432e-01
-2.903100e+00 9.968427e-01
-2.903200e+00 9.968423e-01
-2.903300e+00 9.968418e-01
-2.903400e+00 9.968413e-01
-2.903500e+00 9.968408e-01
-2.903600e+00 9.968404e-01
-2.903700e+00 9.968399e-01
-2.903800e+00 9.968394e-01
-2.903900e+00 9.968389e-01
-2.904000e+00 9.968384e-01
-2.904100e+00 9.968380e-01
-2.904200e+00 9.968375e-01
-2.904300e+00 9.968370e-01
-2.904400e+00 9.968365e-01
-2.904500e+00 9.968361e-01
-2.904600e+00 9.968356e-01
-2.904700e+00 9.968351e-01
-2.904800e+00 9.968346e-01
-2.904900e+00 9.968341e-01
-2.905000e+00 9.968337e-01
-2.905100e+00 9.968332e-01
-2.905200e+00 9.968327e-01
-2.905300e+00 9.968322e-01
-2.905400e+00 9.968317e-01
-2.905500e+00 9.968313e-01
-2.905600e+00 9.968308e-01
-2.905700e+00 9.968303e-01
-2.905800e+00 9.968298e-01
-2.905900e+00 9.968294e-01
-2.906000e+00 9.968289e-01
-2.906100e+00 9.968284e-01
-2.906200e+00 9.968279e-01
-2.906300e+00 9.968274e-01
-2.906400e+00 9.968270e-01
-2.906500e+00 9.968265e-01
-2.906600e+00 9.968260e-01
-2.906700e+00 9.968255e-01
-2.906800e+00 9.968250e-01
-2.906900e+00 9.968246e-01
-2.907000e+00 9.968241e-01
-2.907100e+00 9.968236e-01
-2.907200e+00 9.968231e-01
-2.907300e+00 9.968227e-01
-2.907400e+00 9.968222e-01
-2.907500e+00 9.968217e-01
-2.907600e+00 9.968212e-01
-2.907700e+00 9.968207e-01
-2.907800e+00 9.968203e-01
-2.907900e+00 9.968198e-01
-2.908000e+00 9.968193e-01
-2.908100e+00 9.968188e-01
-2.908200e+00 9.968183e-01
-2.908300e+00 9.968179e-01
-2.908400e+00 9.968174e-01
-2.908500e+00 9.968169e-01
-2.908600e+00 9.968164e-01
-2.908700e+00 9.968159e-01
-2.908800e+00 9.968155e-01
-2.908900e+00 9.968150e-01
-2.909000e+00 9.968145e-01
-2.909100e+00 9.968140e-01
-2.909200e+00 9.968135e-01
-2.909300e+00 9.968131e-01
-2.909400e+00 9.968126e-01
-2.909500e+00 9.968121e-01
-2.909600e+00 9.968116e-01
-2.909700e+00 9.968111e-01
-2.909800e+00 9.968107e-01
-2.909900e+00 9.968102e-01
-2.910000e+00 9.968097e-01
-2.910100e+00 9.968092e-01
-2.910200e+00 9.968087e-01
-2.910300e+00 9.968083e-01
-2.910400e+00 9.968078e-01
-2.910500e+00 9.968073e-01
-2.910600e+00 9.968068e-01
-2.910700e+00 9.968063e-01
-2.910800e+00 9.968059e-01
-2.910900e+00 9.968054e-01
-2.911000e+00 9.968049e-01
-2.911100e+00 9.968044e-01
-2.911200e+00 9.968039e-01
-2.911300e+00 9.968035e-01
-2.911400e+00 9.968030e-01
-2.911500e+00 9.968025e-01
-2.911600e+00 9.968020e-01
-2.911700e+00 9.968015e-01
-2.911800e+00 9.968011e-01
-2.911900e+00 9.968006e-01
-2.912000e+00 9.968001e-01
-2.912100e+00 9.967996e-01
-2.912200e+00 9.967991e-01
-2.912300e+00 9.967987e-01
-2.912400e+00 9.967982e-01
-2.912500e+00 9.967977e-01
-2.912600e+00 9.967972e-01
-2.912700e+00 9.967967e-01
-2.912800e+00 9.967963e-01
-2.912900e+00 9.967958e-01
-2.913000e+00 9.967953e-01
-2.913100e+00 9.967948e-01
-2.913200e+00 9.967943e-01
-2.913300e+00 9.967939e-01
-2.913400e+00 9.967934e-01
-2.913500e+00 9.967929e-01
-2.913600e+00 9.967924e-01
-2.913700e+00 9.967919e-01
-2.913800e+00 9.967915e-01
-2.913900e+00 9.967910e-01
-2.914000e+00 9.967905e-01
-2.914100e+00 9.967900e-01
-2.914200e+00 9.967895e-01
-2.914300e+00 9.967890e-01
-2.914400e+00 9.967886e-01
-2.914500e+00 9.967881e-01
-2.914600e+00 9.967876e-01
-2.914700e+00 9.967871e-01
-2.914800e+00 9.967866e-01
-2.914900e+00 9.967862e-01
-2.915000e+00 9.967857e-01
-2.915100e+00 9.967852e-01
-2.915200e+00 9.967847e-01
-2.915300e+00 9.967842e-01
-2.915400e+00 9.967838e-01
-2.915500e+00 9.967833e-01
-2.915600e+00 9.967828e-01
-2.915700e+00 9.967823e-01
-2.915800e+00 9.967818e-01
-2.915900e+00 9.967813e-01
-2.916000e+00 9.967809e-01
-2.916100e+00 9.967804e-01
-2.916200e+00 9.967799e-01
-2.916300e+00 9.967794e-01
-2.916400e+00 9.967789e-01
-2.916500e+00 9.967785e-01
-2.916600e+00 9.967780e-01
-2.916700e+00 9.967775e-01
-2.916800e+00 9.967770e-01
-2.916900e+00 9.967765e-01
-2.917000e+00 9.967760e-01
-2.917100e+00 9.967756e-01
-2.917200e+00 9.967751e-01
-2.917300e+00 9.967746e-01
-2.917400e+00 9.967741e-01
-2.917500e+00 9.967736e-01
-2.917600e+00 9.967731e-01
-2.917700e+00 9.967727e-01
-2.917800e+00 9.967722e-01
-2.917900e+00 9.967717e-01
-2.918000e+00 9.967712e-01
-2.918100e+00 9.967707e-01
-2.918200e+00 9.967703e-01
-2.918300e+00 9.967698e-01
-2.918400e+00 9.967693e-01
-2.918500e+00 9.967688e-01
-2.918600e+00 9.967683e-01
-2.918700e+00 9.967678e-01
-2.918800e+00 9.967674e-01
-2.918900e+00 9.967669e-01
-2.919000e+00 9.967664e-01
-2.919100e+00 9.967659e-01
-2.919200e+00 9.967654e-01
-2.919300e+00 9.967649e-01
-2.919400e+00 9.967645e-01
-2.919500e+00 9.967640e-01
-2.919600e+00 9.967635e-01
-2.919700e+00 9.967630e-01
-2.919800e+00 9.967625e-01
-2.919900e+00 9.967620e-01
-2.920000e+00 9.967616e-01
-2.920100e+00 9.967611e-01
-2.920200e+00 9.967606e-01
-2.920300e+00 9.967601e-01
-2.920400e+00 9.967596e-01
-2.920500e+00 9.967591e-01
-2.920600e+00 9.967587e-01
-2.920700e+00 9.967582e-01
-2.920800e+00 9.967577e-01
-2.920900e+00 9.967572e-01
-2.921000e+00 9.967567e-01
-2.921100e+00 9.967562e-01
-2.921200e+00 9.967558e-01
-2.921300e+00 9.967553e-01
-2.921400e+00 9.967548e-01
-2.921500e+00 9.967543e-01
-2.921600e+00 9.967538e-01
-2.921700e+00 9.967533e-01
-2.921800e+00 9.967529e-01
-2.921900e+00 9.967524e-01
-2.922000e+00 9.967519e-01
-2.922100e+00 9.967514e-01
-2.922200e+00 9.967509e-01
-2.922300e+00 9.967504e-01
-2.922400e+00 9.967500e-01
-2.922500e+00 9.967495e-01
-2.922600e+00 9.967490e-01
-2.922700e+00 9.967485e-01
-2.922800e+00 9.967480e-01
-2.922900e+00 9.967475e-01
-2.923000e+00 9.967471e-01
-2.923100e+00 9.967466e-01
-2.923200e+00 9.967461e-01
-2.923300e+00 9.967456e-01
-2.923400e+00 9.967451e-01
-2.923500e+00 9.967446e-01
-2.923600e+00 9.967442e-01
-2.923700e+00 9.967437e-01
-2.923800e+00 9.967432e-01
-2.923900e+00 9.967427e-01
-2.924000e+00 9.967422e-01
-2.924100e+00 9.967417e-01
-2.924200e+00 9.967412e-01
-2.924300e+00 9.967408e-01
-2.924400e+00 9.967403e-01
-2.924500e+00 9.967398e-01
-2.924600e+00 9.967393e-01
-2.924700e+00 9.967388e-01
-2.924800e+00 9.967383e-01
-2.924900e+00 9.967379e-01
-2.925000e+00 9.967374e-01
-2.925100e+00 9.967369e-01
-2.925200e+00 9.967364e-01
-2.925300e+00 9.967359e-01
-2.925400e+00 9.967354e-01
-2.925500e+00 9.967349e-01
-2.925600e+00 9.967345e-01
-2.925700e+00 9.967340e-01
-2.925800e+00 9.967335e-01
-2.925900e+00 9.967330e-01
-2.926000e+00 9.967325e-01
-2.926100e+00 9.967320e-01
-2.926200e+00 9.967316e-01
-2.926300e+00 9.967311e-01
-2.926400e+00 9.967306e-01
-2.926500e+00 9.967301e-01
-2.926600e+00 9.967296e-01
-2.926700e+00 9.967291e-01
-2.926800e+00 9.967286e-01
-2.926900e+00 9.967282e-01
-2.927000e+00 9.967277e-01
-2.927100e+00 9.967272e-01
-2.927200e+00 9.967267e-01
-2.927300e+00 9.967262e-01
-2.927400e+00 9.967257e-01
-2.927500e+00 9.967252e-01
-2.927600e+00 9.967248e-01
-2.927700e+00 9.967243e-01
-2.927800e+00 9.967238e-01
-2.927900e+00 9.967233e-01
-2.928000e+00 9.967228e-01
-2.928100e+00 9.967223e-01
-2.928200e+00 9.967218e-01
-2.928300e+00 9.967214e-01
-2.928400e+00 9.967209e-01
-2.928500e+00 9.967204e-01
-2.928600e+00 9.967199e-01
-2.928700e+00 9.967194e-01
-2.928800e+00 9.967189e-01
-2.928900e+00 9.967184e-01
-2.929000e+00 9.967180e-01
-2.929100e+00 9.967175e-01
-2.929200e+00 9.967170e-01
-2.929300e+00 9.967165e-01
-2.929400e+00 9.967160e-01
-2.929500e+00 9.967155e-01
-2.929600e+00 9.967150e-01
-2.929700e+00 9.967146e-01
-2.929800e+00 9.967141e-01
-2.929900e+00 9.967136e-01
-2.930000e+00 9.967131e-01
-2.930100e+00 9.967126e-01
-2.930200e+00 9.967121e-01
-2.930300e+00 9.967116e-01
-2.930400e+00 9.967112e-01
-2.930500e+00 9.967107e-01
-2.930600e+00 9.967102e-01
-2.930700e+00 9.967097e-01
-2.930800e+00 9.967092e-01
-2.930900e+00 9.967087e-01
-2.931000e+00 9.967082e-01
-2.931100e+00 9.967077e-01
-2.931200e+00 9.967073e-01
-2.931300e+00 9.967068e-01
-2.931400e+00 9.967063e-01
-2.931500e+00 9.967058e-01
-2.931600e+00 9.967053e-01
-2.931700e+00 9.967048e-01
-2.931800e+00 9.967043e-01
-2.931900e+00 9.967039e-01
-2.932000e+00 9.967034e-01
-2.932100e+00 9.967029e-01
-2.932200e+00 9.967024e-01
-2.932300e+00 9.967019e-01
-2.932400e+00 9.967014e-01
-2.932500e+00 9.967009e-01
-2.932600e+00 9.967004e-01
-2.932700e+00 9.967000e-01
-2.932800e+00 9.966995e-01
-2.932900e+00 9.966990e-01
-2.933000e+00 9.966985e-01
-2.933100e+00 9.966980e-01
-2.933200e+00 9.966975e-01
-2.933300e+00 9.966970e-01
-2.933400e+00 9.966965e-01
-2.933500e+00 9.966961e-01
-2.933600e+00 9.966956e-01
-2.933700e+00 9.966951e-01
-2.933800e+00 9.966946e-01
-2.933900e+00 9.966941e-01
-2.934000e+00 9.966936e-01
-2.934100e+00 9.966931e-01
-2.934200e+00 9.966926e-01
-2.934300e+00 9.966922e-01
-2.934400e+00 9.966917e-01
-2.934500e+00 9.966912e-01
-2.934600e+00 9.966907e-01
-2.934700e+00 9.966902e-01
-2.934800e+00 9.966897e-01
-2.934900e+00 9.966892e-01
-2.935000e+00 9.966887e-01
-2.935100e+00 9.966883e-01
-2.935200e+00 9.966878e-01
-2.935300e+00 9.966873e-01
-2.935400e+00 9.966868e-01
-2.935500e+00 9.966863e-01
-2.935600e+00 9.966858e-01
-2.935700e+00 9.966853e-01
-2.935800e+00 9.966848e-01
-2.935900e+00 9.966844e-01
-2.936000e+00 9.966839e-01
-2.936100e+00 9.966834e-01
-2.936200e+00 9.966829e-01
-2.936300e+00 9.966824e-01
-2.936400e+00 9.966819e-01
-2.936500e+00 9.966814e-01
-2.936600e+00 9.966809e-01
-2.936700e+00 9.966804e-01
-2.936800e+00 9.966800e-01
-2.936900e+00 9.966795e-01
-2.937000e+00 9.966790e-01
-2.937100e+00 9.966785e-01
-2.937200e+00 9.966780e-01
-2.937300e+00 9.966775e-01
-2.937400e+00 9.966770e-01
-2.937500e+00 9.966765e-01
-2.937600e+00 9.966760e-01
-2.937700e+00 9.966756e-01
-2.937800e+00 9.966751e-01
-2.937900e+00 9.966746e-01
-2.938000e+00 9.966741e-01
-2.938100e+00 9.966736e-01
-2.938200e+00 9.966731e-01
-2.938300e+00 9.966726e-01
-2.938400e+00 9.966721e-01
-2.938500e+00 9.966717e-01
-2.938600e+00 9.966712e-01
-2.938700e+00 9.966707e-01
-2.938800e+00 9.966702e-01
-2.938900e+00 9.966697e-01
-2.939000e+00 9.966692e-01
-2.939100e+00 9.966687e-01
-2.939200e+00 9.966682e-01
-2.939300e+00 9.966677e-01
-2.939400e+00 9.966672e-01
-2.939500e+00 9.966668e-01
-2.939600e+00 9.966663e-01
-2.939700e+00 9.966658e-01
-2.939800e+00 9.966653e-01
-2.939900e+00 9.966648e-01
-2.940000e+00 9.966643e-01
-2.940100e+00 9.966638e-01
-2.940200e+00 9.966633e-01
-2.940300e+00 9.966628e-01
-2.940400e+00 9.966624e-01
-2.940500e+00 9.966619e-01
-2.940600e+00 9.966614e-01
-2.940700e+00 9.966609e-01
-2.940800e+00 9.966604e-01
-2.940900e+00 9.966599e-01
-2.941000e+00 9.966594e-01
-2.941100e+00 9.966589e-01
-2.941200e+00 9.966584e-01
-2.941300e+00 9.966579e-01
-2.941400e+00 9.966575e-01
-2.941500e+00 9.966570e-01
-2.941600e+00 9.966565e-01
-2.941700e+00 9.966560e-01
-2.941800e+00 9.966555e-01
-2.941900e+00 9.966550e-01
-2.942000e+00 9.966545e-01
-2.942100e+00 9.966540e-01
-2.942200e+00 9.966535e-01
-2.942300e+00 9.966530e-01
-2.942400e+00 9.966526e-01
-2.942500e+00 9.966521e-01
-2.942600e+00 9.966516e-01
-2.942700e+00 9.966511e-01
-2.942800e+00 9.966506e-01
-2.942900e+00 9.966501e-01
-2.943000e+00 9.966496e-01
-2.943100e+00 9.966491e-01
-2.943200e+00 9.966486e-01
-2.943300e+00 9.966481e-01
-2.943400e+00 9.966477e-01
-2.943500e+00 9.966472e-01
-2.943600e+00 9.966467e-01
-2.943700e+00 9.966462e-01
-2.943800e+00 9.966457e-01
-2.943900e+00 9.966452e-01
-2.944000e+00 9.966447e-01
-2.944100e+00 9.966442e-01
-2.944200e+00 9.966437e-01
-2.944300e+00 9.966432e-01
-2.944400e+00 9.966427e-01
-2.944500e+00 9.966423e-01
-2.944600e+00 9.966418e-01
-2.944700e+00 9.966413e-01
-2.944800e+00 9.966408e-01
-2.944900e+00 9.966403e-01
-2.945000e+00 9.966398e-01
-2.945100e+00 9.966393e-01
-2.945200e+00 9.966388e-01
-2.945300e+00 9.966383e-01
-2.945400e+00 9.966378e-01
-2.945500e+00 9.966373e-01
-2.945600e+00 9.966369e-01
-2.945700e+00 9.966364e-01
-2.945800e+00 9.966359e-01
-2.945900e+00 9.966354e-01
-2.946000e+00 9.966349e-01
-2.946100e+00 9.966344e-01
-2.946200e+00 9.966339e-01
-2.946300e+00 9.966334e-01
-2.946400e+00 9.966329e-01
-2.946500e+00 9.966324e-01
-2.946600e+00 9.966319e-01
-2.946700e+00 9.966314e-01
-2.946800e+00 9.966310e-01
-2.946900e+00 9.966305e-01
-2.947000e+00 9.966300e-01
-2.947100e+00 9.966295e-01
-2.947200e+00 9.966290e-01
-2.947300e+00 9.966285e-01
-2.947400e+00 9.966280e-01
-2.947500e+00 9.966275e-01
-2.947600e+00 9.966270e-01
-2.947700e+00 9.966265e-01
-2.947800e+00 9.966260e-01
-2.947900e+00 9.966255e-01
-2.948000e+00 9.966251e-01
-2.948100e+00 9.966246e-01
-2.948200e+00 9.966241e-01
-2.948300e+00 9.966236e-01
-2.948400e+00 9.966231e-01
-2.948500e+00 9.966226e-01
-2.948600e+00 9.966221e-01
-2.948700e+00 9.966216e-01
-2.948800e+00 9.966211e-01
-2.948900e+00 9.966206e-01
-2.949000e+00 9.966201e-01
-2.949100e+00 9.966196e-01
-2.949200e+00 9.966191e-01
-2.949300e+00 9.966187e-01
-2.949400e+00 9.966182e-01
-2.949500e+00 9.966177e-01
-2.949600e+00 9.966172e-01
-2.949700e+00 9.966167e-01
-2.949800e+00 9.966162e-01
-2.949900e+00 9.966157e-01
-2.950000e+00 9.966152e-01
-2.950100e+00 9.966147e-01
-2.950200e+00 9.966142e-01
-2.950300e+00 9.966137e-01
-2.950400e+00 9.966132e-01
-2.950500e+00 9.966127e-01
-2.950600e+00 9.966122e-01
-2.950700e+00 9.966118e-01
-2.950800e+00 9.966113e-01
-2.950900e+00 9.966108e-01
-2.951000e+00 9.966103e-01
-2.951100e+00 9.966098e-01
-2.951200e+00 9.966093e-01
-2.951300e+00 9.966088e-01
-2.951400e+00 9.966083e-01
-2.951500e+00 9.966078e-01
-2.951600e+00 9.966073e-01
-2.951700e+00 9.966068e-01
-2.951800e+00 9.966063e-01
-2.951900e+00 9.966058e-01
-2.952000e+00 9.966053e-01
-2.952100e+00 9.966049e-01
-2.952200e+00 9.966044e-01
-2.952300e+00 9.966039e-01
-2.952400e+00 9.966034e-01
-2.952500e+00 9.966029e-01
-2.952600e+00 9.966024e-01
-2.952700e+00 9.966019e-01
-2.952800e+00 9.966014e-01
-2.952900e+00 9.966009e-01
-2.953000e+00 9.966004e-01
-2.953100e+00 9.965999e-01
-2.953200e+00 9.965994e-01
-2.953300e+00 9.965989e-01
-2.953400e+00 9.965984e-01
-2.953500e+00 9.965979e-01
-2.953600e+00 9.965974e-01
-2.953700e+00 9.965970e-01
-2.953800e+00 9.965965e-01
-2.953900e+00 9.965960e-01
-2.954000e+00 9.965955e-01
-2.954100e+00 9.965950e-01
-2.954200e+00 9.965945e-01
-2.954300e+00 9.965940e-01
-2.954400e+00 9.965935e-01
-2.954500e+00 9.965930e-01
-2.954600e+00 9.965925e-01
-2.954700e+00 9.965920e-01
-2.954800e+00 9.965915e-01
-2.954900e+00 9.965910e-01
-2.955000e+00 9.965905e-01
-2.955100e+00 9.965900e-01
-2.955200e+00 9.965895e-01
-2.955300e+00 9.965890e-01
-2.955400e+00 9.965886e-01
-2.955500e+00 9.965881e-01
-2.955600e+00 9.965876e-01
-2.955700e+00 9.965871e-01
-2.955800e+00 9.965866e-01
-2.955900e+00 9.965861e-01
-2.956000e+00 9.965856e-01
-2.956100e+00 9.965851e-01
-2.956200e+00 9.965846e-01
-2.956300e+00 9.965841e-01
-2.956400e+00 9.965836e-01
-2.956500e+00 9.965831e-01
-2.956600e+00 9.965826e-01
-2.956700e+00 9.965821e-01
-2.956800e+00 9.965816e-01
-2.956900e+00 9.965811e-01
-2.957000e+00 9.965806e-01
-2.957100e+00 9.965801e-01
-2.957200e+00 9.965797e-01
-2.957300e+00 9.965792e-01
-2.957400e+00 9.965787e-01
-2.957500e+00 9.965782e-01
-2.957600e+00 9.965777e-01
-2.957700e+00 9.965772e-01
-2.957800e+00 9.965767e-01
-2.957900e+00 9.965762e-01
-2.958000e+00 9.965757e-01
-2.958100e+00 9.965752e-01
-2.958200e+00 9.965747e-01
-2.958300e+00 9.965742e-01
-2.958400e+00 9.965737e-01
-2.958500e+00 9.965732e-01
-2.958600e+00 9.965727e-01
-2.958700e+00 9.965722e-01
-2.958800e+00 9.965717e-01
-2.958900e+00 9.965712e-01
-2.959000e+00 9.965707e-01
-2.959100e+00 9.965702e-01
-2.959200e+00 9.965697e-01
-2.959300e+00 9.965693e-01
-2.959400e+00 9.965688e-01
-2.959500e+00 9.965683e-01
-2.959600e+00 9.965678e-01
-2.959700e+00 9.965673e-01
-2.959800e+00 9.965668e-01
-2.959900e+00 9.965663e-01
-2.960000e+00 9.965658e-01
-2.960100e+00 9.965653e-01
-2.960200e+00 9.965648e-01
-2.960300e+00 9.965643e-01
-2.960400e+00 9.965638e-01
-2.960500e+00 9.965633e-01
-2.960600e+00 9.965628e-01
-2.960700e+00 9.965623e-01
-2.960800e+00 9.965618e-01
-2.960900e+00 9.965613e-01
-2.961000e+00 9.965608e-01
-2.961100e+00 9.965603e-01
-2.961200e+00 9.965598e-01
-2.961300e+00 9.965593e-01
-2.961400e+00 9.965588e-01
-2.961500e+00 9.965583e-01
-2.961600e+00 9.965578e-01
-2.961700e+00 9.965573e-01
-2.961800e+00 9.965569e-01
-2.961900e+00 9.965564e-01
-2.962000e+00 9.965559e-01
-2.962100e+00 9.965554e-01
-2.962200e+00 9.965549e-01
-2.962300e+00 9.965544e-01
-2.962400e+00 9.965539e-01
-2.962500e+00 9.965534e-01
-2.962600e+00 9.965529e-01
-2.962700e+00 9.965524e-01
-2.962800e+00 9.965519e-01
-2.962900e+00 9.965514e-01
-2.963000e+00 9.965509e-01
-2.963100e+00 9.965504e-01
-2.963200e+00 9.965499e-01
-2.963300e+00 9.965494e-01
-2.963400e+00 9.965489e-01
-2.963500e+00 9.965484e-01
-2.963600e+00 9.965479e-01
-2.963700e+00 9.965474e-01
-2.963800e+00 9.965469e-01
-2.963900e+00 9.965464e-01
-2.964000e+00 9.965459e-01
-2.964100e+00 9.965454e-01
-2.964200e+00 9.965449e-01
-2.964300e+00 9.965444e-01
-2.964400e+00 9.965439e-01
-2.964500e+00 9.965434e-01
-2.964600e+00 9.965429e-01
-2.964700e+00 9.965424e-01
-2.964800e+00 9.965419e-01
-2.964900e+00 9.965414e-01
-2.965000e+00 9.965409e-01
-2.965100e+00 9.965405e-01
-2.965200e+00 9.965400e-01
-2.965300e+00 9.965395e-01
-2.965400e+00 9.965390e-01
-2.965500e+00 9.965385e-01
-2.965600e+00 9.965380e-01
-2.965700e+00 9.965375e-01
-2.965800e+00 9.965370e-01
-2.965900e+00 9.965365e-01
-2.966000e+00 9.965360e-01
-2.966100e+00 9.965355e-01
-2.966200e+00 9.965350e-01
-2.966300e+00 9.965345e-01
-2.966400e+00 9.965340e-01
-2.966500e+00 9.965335e-01
-2.966600e+00 9.965330e-01
-2.966700e+00 9.965325e-01
-2.966800e+00 9.965320e-01
-2.966900e+00 9.965315e-01
-2.967000e+00 9.965310e-01
-2.967100e+00 9.965305e-01
-2.967200e+00 9.965300e-01
-2.967300e+00 9.965295e-01
-2.967400e+00 9.965290e-01
-2.967500e+00 9.965285e-01
-2.967600e+00 9.965280e-01
-2.967700e+00 9.965275e-01
-2.967800e+00 9.965270e-01
-2.967900e+00 9.965265e-01
-2.968000e+00 9.965260e-01
-2.968100e+00 9.965255e-01
-2.968200e+00 9.965250e-01
-2.968300e+00 9.965245e-01
-2.968400e+00 9.965240e-01
-2.968500e+00 9.965235e-01
-2.968600e+00 9.965230e-01
-2.968700e+00 9.965225e-01
-2.968800e+00 9.965220e-01
-2.968900e+00 9.965215e-01
-2.969000e+00 9.965210e-01
-2.969100e+00 9.965205e-01
-2.969200e+00 9.965200e-01
-2.969300e+00 9.965195e-01
-2.969400e+00 9.965190e-01
-2.969500e+00 9.965185e-01
-2.969600e+00 9.965180e-01
-2.969700e+00 9.965175e-01
-2.969800e+00 9.965170e-01
-2.969900e+00 9.965165e-01
-2.970000e+00 9.965160e-01
-2.970100e+00 9.965155e-01
-2.970200e+00 9.965150e-01
-2.970300e+00 9.965145e-01
-2.970400e+00 9.965140e-01
-2.970500e+00 9.965135e-01
-2.970600e+00 9.965130e-01
-2.970700e+00 9.965125e-01
-2.970800e+00 9.965120e-01
-2.970900e+00 9.965115e-01
-2.971000e+00 9.965110e-01
-2.971100e+00 9.965105e-01
-2.971200e+00 9.965101e-01
-2.971300e+00 9.965096e-01
-2.971400e+00 9.965091e-01
-2.971500e+00 9.965086e-01
-2.971600e+00 9.965081e-01
-2.971700e+00 9.965076e-01
-2.971800e+00 9.965071e-01
-2.971900e+00 9.965066e-01
-2.972000e+00 9.965061e-01
-2.972100e+00 9.965056e-01
-2.972200e+00 9.965051e-01
-2.972300e+00 9.965046e-01
-2.972400e+00 9.965041e-01
-2.972500e+00 9.965036e-01
-2.972600e+00 9.965031e-01
-2.972700e+00 9.965026e-01
-2.972800e+00 9.965021e-01
-2.972900e+00 9.965016e-01
-2.973000e+00 9.965011e-01
-2.973100e+00 9.965006e-01
-2.973200e+00 9.965001e-01
-2.973300e+00 9.964996e-01
-2.973400e+00 9.964991e-01
-2.973500e+00 9.964986e-01
-2.973600e+00 9.964981e-01
-2.973700e+00 9.964976e-01
-2.973800e+00 9.964971e-01
-2.973900e+00 9.964966e-01
-2.974000e+00 9.964961e-01
-2.974100e+00 9.964956e-01
-2.974200e+00 9.964951e-01
-2.974300e+00 9.964946e-01
-2.974400e+00 9.964941e-01
-2.974500e+00 9.964936e-01
-2.974600e+00 9.964931e-01
-2.974700e+00 9.964926e-01
-2.974800e+00 9.964921e-01
-2.974900e+00 9.964916e-01
-2.975000e+00 9.964911e-01
-2.975100e+00 9.964906e-01
-2.975200e+00 9.964901e-01
-2.975300e+00 9.964896e-01
-2.975400e+00 9.964890e-01
-2.975500e+00 9.964885e-01
-2.975600e+00 9.964880e-01
-2.975700e+00 9.964875e-01
-2.975800e+00 9.964870e-01
-2.975900e+00 9.964865e-01
-2.976000e+00 9.964860e-01
-2.976100e+00 9.964855e-01
-2.976200e+00 9.964850e-01
-2.976300e+00 9.964845e-01
-2.976400e+00 9.964840e-01
-2.976500e+00 9.964835e-01
-2.976600e+00 9.964830e-01
-2.976700e+00 9.964825e-01
-2.976800e+00 9.964820e-01
-2.976900e+00 9.964815e-01
-2.977000e+00 9.964810e-01
-2.977100e+00 9.964805e-01
-2.977200e+00 9.964800e-01
-2.977300e+00 9.964795e-01
-2.977400e+00 9.964790e-01
-2.977500e+00 9.964785e-01
-2.977600e+00 9.964780e-01
-2.977700e+00 9.964775e-01
-2.977800e+00 9.964770e-01
-2.977900e+00 9.964765e-01
-2.978000e+00 9.964760e-01
-2.978100e+00 9.964755e-01
-2.978200e+00 9.964750e-01
-2.978300e+00 9.964745e-01
-2.978400e+00 9.964740e-01
-2.978500e+00 9.964735e-01
-2.978600e+00 9.964730e-01
-2.978700e+00 9.964725e-01
-2.978800e+00 9.964720e-01
-2.978900e+00 9.964715e-01
-2.979000e+00 9.964710e-01
-2.979100e+00 9.964705e-01
-2.979200e+00 9.964700e-01
-2.979300e+00 9.964695e-01
-2.979400e+00 9.964690e-01
-2.979500e+00 9.964685e-01
-2.979600e+00 9.964680e-01
-2.979700e+00 9.964675e-01
-2.979800e+00 9.964670e-01
-2.979900e+00 9.964665e-01
-2.980000e+00 9.964660e-01
-2.980100e+00 9.964655e-01
-2.980200e+00 9.964650e-01
-2.980300e+00 9.964645e-01
-2.980400e+00 9.964640e-01
-2.980500e+00 9.964635e-01
-2.980600e+00 9.964630e-01
-2.980700e+00 9.964625e-01
-2.980800e+00 9.964620e-01
-2.980900e+00 9.964615e-01
-2.981000e+00 9.964610e-01
-2.981100e+00 9.964605e-01
-2.981200e+00 9.964600e-01
-2.981300e+00 9.964595e-01
-2.981400e+00 9.964590e-01
-2.981500e+00 9.964584e-01
-2.981600e+00 9.964579e-01
-2.981700e+00 9.964574e-01
-2.981800e+00 9.964569e-01
-2.981900e+00 9.964564e-01
-2.982000e+00 9.964559e-01
-2.982100e+00 9.964554e-01
-2.982200e+00 9.964549e-01
-2.982300e+00 9.964544e-01
-2.982400e+00 9.964539e-01
-2.982500e+00 9.964534e-01
-2.982600e+00 9.964529e-01
-2.982700e+00 9.964524e-01
-2.982800e+00 9.964519e-01
-2.982900e+00 9.964514e-01
-2.983000e+00 9.964509e-01
-2.983100e+00 9.964504e-01
-2.983200e+00 9.964499e-01
-2.983300e+00 9.964494e-01
-2.983400e+00 9.964489e-01
-2.983500e+00 9.964484e-01
-2.983600e+00 9.964479e-01
-2.983700e+00 9.964474e-01
-2.983800e+00 9.964469e-01
-2.983900e+00 9.964464e-01
-2.984000e+00 9.964459e-01
-2.984100e+00 9.964454e-01
-2.984200e+00 9.964449e-01
-2.984300e+00 9.964444e-01
-2.984400e+00 9.964439e-01
-2.984500e+00 9.964434e-01
-2.984600e+00 9.964429e-01
-2.984700e+00 9.964424e-01
-2.984800e+00 9.964418e-01
-2.984900e+00 9.964413e-01
-2.985000e+00 9.964408e-01
-2.985100e+00 9.964403e-01
-2.985200e+00 9.964398e-01
-2.985300e+00 9.964393e-01
-2.985400e+00 9.964388e-01
-2.985500e+00 9.964383e-01
-2.985600e+00 9.964378e-01
-2.985700e+00 9.964373e-01
-2.985800e+00 9.964368e-01
-2.985900e+00 9.964363e-01
-2.986000e+00 9.964358e-01
-2.986100e+00 9.964353e-01
-2.986200e+00 9.964348e-01
-2.986300e+00 9.964343e-01
-2.986400e+00 9.964338e-01
-2.986500e+00 9.964333e-01
-2.986600e+00 9.964328e-01
-2.986700e+00 9.964323e-01
-2.986800e+00 9.964318e-01
-2.986900e+00 9.964313e-01
-2.987000e+00 9.964308e-01
-2.987100e+00 9.964303e-01
-2.987200e+00 9.964298e-01
-2.987300e+00 9.964292e-01
-2.987400e+00 9.964287e-01
-2.987500e+00 9.964282e-01
-2.987600e+00 9.964277e-01
-2.987700e+00 9.964272e-01
-2.987800e+00 9.964267e-01
-2.987900e+00 9.964262e-01
-2.988000e+00 9.964257e-01
-2.988100e+00 9.964252e-01
-2.988200e+00 9.964247e-01
-2.988300e+00 9.964242e-01
-2.988400e+00 9.964237e-01
-2.988500e+00 9.964232e-01
-2.988600e+00 9.964227e-01
-2.988700e+00 9.964222e-01
-2.988800e+00 9.964217e-01
-2.988900e+00 9.964212e-01
-2.989000e+00 9.964207e-01
-2.989100e+00 9.964202e-01
-2.989200e+00 9.964197e-01
-2.989300e+00 9.964192e-01
-2.989400e+00 9.964186e-01
-2.989500e+00 9.964181e-01
-2.989600e+00 9.964176e-01
-2.989700e+00 9.964171e-01
-2.989800e+00 9.964166e-01
-2.989900e+00 9.964161e-01
-2.990000e+00 9.964156e-01
-2.990100e+00 9.964151e-01
-2.990200e+00 9.964146e-01
-2.990300e+00 9.964141e-01
-2.990400e+00 9.964136e-01
-2.990500e+00 9.964131e-01
-2.990600e+00 9.964126e-01
-2.990700e+00 9.964121e-01
-2.990800e+00 9.964116e-01
-2.990900e+00 9.964111e-01
-2.991000e+00 9.964106e-01
-2.991100e+00 9.964101e-01
-2.991200e+00 9.964096e-01
-2.991300e+00 9.964090e-01
-2.991400e+00 9.964085e-01
-2.991500e+00 9.964080e-01
-2.991600e+00 9.964075e-01
-2.991700e+00 9.964070e-01
-2.991800e+00 9.964065e-01
-2.991900e+00 9.964060e-01
-2.992000e+00 9.964055e-01
-2.992100e+00 9.964050e-01
-2.992200e+00 9.964045e-01
-2.992300e+00 9.964040e-01
-2.992400e+00 9.964035e-01
-2.992500e+00 9.964030e-01
-2.992600e+00 9.964025e-01
-2.992700e+00 9.964020e-01
-2.992800e+00 9.964015e-01
-2.992900e+00 9.964010e-01
-2.993000e+00 9.964004e-01
-2.993100e+00 9.963999e-01
-2.993200e+00 9.963994e-01
-2.993300e+00 9.963989e-01
-2.993400e+00 9.963984e-01
-2.993500e+00 9.963979e-01
-2.993600e+00 9.963974e-01
-2.993700e+00 9.963969e-01
-2.993800e+00 9.963964e-01
-2.993900e+00 9.963959e-01
-2.994000e+00 9.963954e-01
-2.994100e+00 9.963949e-01
-2.994200e+00 9.963944e-01
-2.994300e+00 9.963939e-01
-2.994400e+00 9.963934e-01
-2.994500e+00 9.963928e-01
-2.994600e+00 9.963923e-01
-2.994700e+00 9.963918e-01
-2.994800e+00 9.963913e-01
-2.994900e+00 9.963908e-01
-2.995000e+00 9.963903e-01
-2.995100e+00 9.963898e-01
-2.995200e+00 9.963893e-01
-2.995300e+00 9.963888e-01
-2.995400e+00 9.963883e-01
-2.995500e+00 9.963878e-01
-2.995600e+00 9.963873e-01
-2.995700e+00 9.963868e-01
-2.995800e+00 9.963863e-01
-2.995900e+00 9.963858e-01
-2.996000e+00 9.963852e-01
-2.996100e+00 9.963847e-01
-2.996200e+00 9.963842e-01
-2.996300e+00 9.963837e-01
-2.996400e+00 9.963832e-01
-2.996500e+00 9.963827e-01
-2.996600e+00 9.963822e-01
-2.996700e+00 9.963817e-01
-2.996800e+00 9.963812e-01
-2.996900e+00 9.963807e-01
-2.997000e+00 9.963802e-01
-2.997100e+00 9.963797e-01
-2.997200e+00 9.963792e-01
-2.997300e+00 9.963787e-01
-2.997400e+00 9.963781e-01
-2.997500e+00 9.963776e-01
-2.997600e+00 9.963771e-01
-2.997700e+00 9.963766e-01
-2.997800e+00 9.963761e-01
-2.997900e+00 9.963756e-01
-2.998000e+00 9.963751e-01
-2.998100e+00 9.963746e-01
-2.998200e+00 9.963741e-01
-2.998300e+00 9.963736e-01
-2.998400e+00 9.963731e-01
-2.998500e+00 9.963726e-01
-2.998600e+00 9.963721e-01
-2.998700e+00 9.963715e-01
-2.998800e+00 9.963710e-01
-2.998900e+00 9.963705e-01
-2.999000e+00 9.963700e-01
-2.999100e+00 9.963695e-01
-2.999200e+00 9.963690e-01
-2.999300e+00 9.963685e-01
-2.999400e+00 9.963680e-01
-2.999500e+00 9.963675e-01
-2.999600e+00 9.963670e-01
-2.999700e+00 9.963665e-01
-2.999800e+00 9.963660e-01
-2.999900e+00 9.963654e-01
-3.000000e+00 9.963649e-01
-3.000100e+00 9.963644e-01
-3.000200e+00 9.963639e-01
-3.000300e+00 9.963634e-01
-3.000400e+00 9.963629e-01
-3.000500e+00 9.963624e-01
-3.000600e+00 9.963619e-01
-3.000700e+00 9.963614e-01
-3.000800e+00 9.963609e-01
-3.000900e+00 9.963604e-01
-3.001000e+00 9.963599e-01
-3.001100e+00 9.963593e-01
-3.001200e+00 9.963588e-01
-3.001300e+00 9.963583e-01
-3.001400e+00 9.963578e-01
-3.001500e+00 9.963573e-01
-3.001600e+00 9.963568e-01
-3.001700e+00 9.963563e-01
-3.001800e+00 9.963558e-01
-3.001900e+00 9.963553e-01
-3.002000e+00 9.963548e-01
-3.002100e+00 9.963543e-01
-3.002200e+00 9.963537e-01
-3.002300e+00 9.963532e-01
-3.002400e+00 9.963527e-01
-3.002500e+00 9.963522e-01
-3.002600e+00 9.963517e-01
-3.002700e+00 9.963512e-01
-3.002800e+00 9.963507e-01
-3.002900e+00 9.963502e-01
-3.003000e+00 9.963497e-01
-3.003100e+00 9.963492e-01
-3.003200e+00 9.963487e-01
-3.003300e+00 9.963481e-01
-3.003400e+00 9.963476e-01
-3.003500e+00 9.963471e-01
-3.003600e+00 9.963466e-01
-3.003700e+00 9.963461e-01
-3.003800e+00 9.963456e-01
-3.003900e+00 9.963451e-01
-3.004000e+00 9.963446e-01
-3.004100e+00 9.963441e-01
-3.004200e+00 9.963436e-01
-3.004300e+00 9.963430e-01
-3.004400e+00 9.963425e-01
-3.004500e+00 9.963420e-01
-3.004600e+00 9.963415e-01
-3.004700e+00 9.963410e-01
-3.004800e+00 9.963405e-01
-3.004900e+00 9.963400e-01
-3.005000e+00 9.963395e-01
-3.005100e+00 9.963390e-01
-3.005200e+00 9.963385e-01
-3.005300e+00 9.963380e-01
-3.005400e+00 9.963374e-01
-3.005500e+00 9.963369e-01
-3.005600e+00 9.963364e-01
-3.005700e+00 9.963359e-01
-3.005800e+00 9.963354e-01
-3.005900e+00 9.963349e-01
-3.006000e+00 9.963344e-01
-3.006100e+00 9.963339e-01
-3.006200e+00 9.963334e-01
-3.006300e+00 9.963328e-01
-3.006400e+00 9.963323e-01
-3.006500e+00 9.963318e-01
-3.006600e+00 9.963313e-01
-3.006700e+00 9.963308e-01
-3.006800e+00 9.963303e-01
-3.006900e+00 9.963298e-01
-3.007000e+00 9.963293e-01
-3.007100e+00 9.963288e-01
-3.007200e+00 9.963283e-01
-3.007300e+00 9.963277e-01
-3.007400e+00 9.963272e-01
-3.007500e+00 9.963267e-01
-3.007600e+00 9.963262e-01
-3.007700e+00 9.963257e-01
-3.007800e+00 9.963252e-01
-3.007900e+00 9.963247e-01
-3.008000e+00 9.963242e-01
-3.008100e+00 9.963237e-01
-3.008200e+00 9.963231e-01
-3.008300e+00 9.963226e-01
-3.008400e+00 9.963221e-01
-3.008500e+00 9.963216e-01
-3.008600e+00 9.963211e-01
-3.008700e+00 9.963206e-01
-3.008800e+00 9.963201e-01
-3.008900e+00 9.963196e-01
-3.009000e+00 9.963191e-01
-3.009100e+00 9.963185e-01
-3.009200e+00 9.963180e-01
-3.009300e+00 9.963175e-01
-3.009400e+00 9.963170e-01
-3.009500e+00 9.963165e-01
-3.009600e+00 9.963160e-01
-3.009700e+00 9.963155e-01
-3.009800e+00 9.963150e-01
-3.009900e+00 9.963145e-01
-3.010000e+00 9.963139e-01
-3.010100e+00 9.963134e-01
-3.010200e+00 9.963129e-01
-3.010300e+00 9.963124e-01
-3.010400e+00 9.963119e-01
-3.010500e+00 9.963114e-01
-3.010600e+00 9.963109e-01
-3.010700e+00 9.963104e-01
-3.010800e+00 9.963099e-01
-3.010900e+00 9.963093e-01
-3.011000e+00 9.963088e-01
-3.011100e+00 9.963083e-01
-3.011200e+00 9.963078e-01
-3.011300e+00 9.963073e-01
-3.011400e+00 9.963068e-01
-3.011500e+00 9.963063e-01
-3.011600e+00 9.963058e-01
-3.011700e+00 9.963052e-01
-3.011800e+00 9.963047e-01
-3.011900e+00 9.963042e-01
-3.012000e+00 9.963037e-01
-3.012100e+00 9.963032e-01
-3.012200e+00 9.963027e-01
-3.012300e+00 9.963022e-01
-3.012400e+00 9.963017e-01
-3.012500e+00 9.963012e-01
-3.012600e+00 9.963006e-01
-3.012700e+00 9.963001e-01
-3.012800e+00 9.962996e-01
-3.012900e+00 9.962991e-01
-3.013000e+00 9.962986e-01
-3.013100e+00 9.962981e-01
-3.013200e+00 9.962976e-01
-3.013300e+00 9.962971e-01
-3.013400e+00 9.962965e-01
-3.013500e+00 9.962960e-01
-3.013600e+00 9.962955e-01
-3.013700e+00 9.962950e-01
-3.013800e+00 9.962945e-01
-3.013900e+00 9.962940e-01
-3.014000e+00 9.962935e-01
-3.014100e+00 9.962930e-01
-3.014200e+00 9.962924e-01
-3.014300e+00 9.962919e-01
-3.014400e+00 9.962914e-01
-3.014500e+00 9.962909e-01
-3.014600e+00 9.962904e-01
-3.014700e+00 9.962899e-01
-3.014800e+00 9.962894e-01
-3.014900e+00 9.962889e-01
-3.015000e+00 9.962883e-01
-3.015100e+00 9.962878e-01
-3.015200e+00 9.962873e-01
-3.015300e+00 9.962868e-01
-3.015400e+00 9.962863e-01
-3.015500e+00 9.962858e-01
-3.015600e+00 9.962853e-01
-3.015700e+00 9.962847e-01
-3.015800e+00 9.962842e-01
-3.015900e+00 9.962837e-01
-3.016000e+00 9.962832e-01
-3.016100e+00 9.962827e-01
-3.016200e+00 9.962822e-01
-3.016300e+00 9.962817e-01
-3.016400e+00 9.962812e-01
-3.016500e+00 9.962806e-01
-3.016600e+00 9.962801e-01
-3.016700e+00 9.962796e-01
-3.016800e+00 9.962791e-01
-3.016900e+00 9.962786e-01
-3.017000e+00 9.962781e-01
-3.017100e+00 9.962776e-01
-3.017200e+00 9.962770e-01
-3.017300e+00 9.962765e-01
-3.017400e+00 9.962760e-01
-3.017500e+00 9.962755e-01
-3.017600e+00 9.962750e-01
-3.017700e+00 9.962745e-01
-3.017800e+00 9.962740e-01
-3.017900e+00 9.962734e-01
-3.018000e+00 9.962729e-01
-3.018100e+00 9.962724e-01
-3.018200e+00 9.962719e-01
-3.018300e+00 9.962714e-01
-3.018400e+00 9.962709e-01
-3.018500e+00 9.962704e-01
-3.018600e+00 9.962699e-01
-3.018700e+00 9.962693e-01
-3.018800e+00 9.962688e-01
-3.018900e+00 9.962683e-01
-3.019000e+00 9.962678e-01
-3.019100e+00 9.962673e-01
-3.019200e+00 9.962668e-01
-3.019300e+00 9.962663e-01
-3.019400e+00 9.962657e-01
-3.019500e+00 9.962652e-01
-3.019600e+00 9.962647e-01
-3.019700e+00 9.962642e-01
-3.019800e+00 9.962637e-01
-3.019900e+00 9.962632e-01
-3.020000e+00 9.962626e-01
-3.020100e+00 9.962621e-01
-3.020200e+00 9.962616e-01
-3.020300e+00 9.962611e-01
-3.020400e+00 9.962606e-01
-3.020500e+00 9.962601e-01
-3.020600e+00 9.962596e-01
-3.020700e+00 9.962590e-01
-3.020800e+00 9.962585e-01
-3.020900e+00 9.962580e-01
-3.021000e+00 9.962575e-01
-3.021100e+00 9.962570e-01
-3.021200e+00 9.962565e-01
-3.021300e+00 9.962560e-01
-3.021400e+00 9.962554e-01
-3.021500e+00 9.962549e-01
-3.021600e+00 9.962544e-01
-3.021700e+00 9.962539e-01
-3.021800e+00 9.962534e-01
-3.021900e+00 9.962529e-01
-3.022000e+00 9.962524e-01
-3.022100e+00 9.962518e-01
-3.022200e+00 9.962513e-01
-3.022300e+00 9.962508e-01
-3.022400e+00 9.962503e-01
-3.022500e+00 9.962498e-01
-3.022600e+00 9.962493e-01
-3.022700e+00 9.962487e-01
-3.022800e+00 9.962482e-01
-3.022900e+00 9.962477e-01
-3.023000e+00 9.962472e-01
-3.023100e+00 9.962467e-01
-3.023200e+00 9.962462e-01
-3.023300e+00 9.962457e-01
-3.023400e+00 9.962451e-01
-3.023500e+00 9.962446e-01
-3.023600e+00 9.962441e-01
-3.023700e+00 9.962436e-01
-3.023800e+00 9.962431e-01
-3.023900e+00 9.962426e-01
-3.024000e+00 9.962420e-01
-3.024100e+00 9.962415e-01
-3.024200e+00 9.962410e-01
-3.024300e+00 9.962405e-01
-3.024400e+00 9.962400e-01
-3.024500e+00 9.962395e-01
-3.024600e+00 9.962389e-01
-3.024700e+00 9.962384e-01
-3.024800e+00 9.962379e-01
-3.024900e+00 9.962374e-01
-3.025000e+00 9.962369e-01
-3.025100e+00 9.962364e-01
-3.025200e+00 9.962359e-01
-3.025300e+00 9.962353e-01
-3.025400e+00 9.962348e-01
-3.025500e+00 9.962343e-01
-3.025600e+00 9.962338e-01
-3.025700e+00 9.962333e-01
-3.025800e+00 9.962328e-01
-3.025900e+00 9.962322e-01
-3.026000e+00 9.962317e-01
-3.026100e+00 9.962312e-01
-3.026200e+00 9.962307e-01
-3.026300e+00 9.962302e-01
-3.026400e+00 9.962297e-01
-3.026500e+00 9.962291e-01
-3.026600e+00 9.962286e-01
-3.026700e+00 9.962281e-01
-3.026800e+00 9.962276e-01
-3.026900e+00 9.962271e-01
-3.027000e+00 9.962266e-01
-3.027100e+00 9.962260e-01
-3.027200e+00 9.962255e-01
-3.027300e+00 9.962250e-01
-3.027400e+00 9.962245e-01
-3.027500e+00 9.962240e-01
-3.027600e+00 9.962235e-01
-3.027700e+00 9.962229e-01
-3.027800e+00 9.962224e-01
-3.027900e+00 9.962219e-01
-3.028000e+00 9.962214e-01
-3.028100e+00 9.962209e-01
-3.028200e+00 9.962204e-01
-3.028300e+00 9.962198e-01
-3.028400e+00 9.962193e-01
-3.028500e+00 9.962188e-01
-3.028600e+00 9.962183e-01
-3.028700e+00 9.962178e-01
-3.028800e+00 9.962173e-01
-3.028900e+00 9.962167e-01
-3.029000e+00 9.962162e-01
-3.029100e+00 9.962157e-01
-3.029200e+00 9.962152e-01
-3.029300e+00 9.962147e-01
-3.029400e+00 9.962142e-01
-3.029500e+00 9.962136e-01
-3.029600e+00 9.962131e-01
-3.029700e+00 9.962126e-01
-3.029800e+00 9.962121e-01
-3.029900e+00 9.962116e-01
-3.030000e+00 9.962110e-01
-3.030100e+00 9.962105e-01
-3.030200e+00 9.962100e-01
-3.030300e+00 9.962095e-01
-3.030400e+00 9.962090e-01
-3.030500e+00 9.962085e-01
-3.030600e+00 9.962079e-01
-3.030700e+00 9.962074e-01
-3.030800e+00 9.962069e-01
-3.030900e+00 9.962064e-01
-3.031000e+00 9.962059e-01
-3.031100e+00 9.962054e-01
-3.031200e+00 9.962048e-01
-3.031300e+00 9.962043e-01
-3.031400e+00 9.962038e-01
-3.031500e+00 9.962033e-01
-3.031600e+00 9.962028e-01
-3.031700e+00 9.962022e-01
-3.031800e+00 9.962017e-01
-3.031900e+00 9.962012e-01
-3.032000e+00 9.962007e-01
-3.032100e+00 9.962002e-01
-3.032200e+00 9.961997e-01
-3.032300e+00 9.961991e-01
-3.032400e+00 9.961986e-01
-3.032500e+00 9.961981e-01
-3.032600e+00 9.961976e-01
-3.032700e+00 9.961971e-01
-3.032800e+00 9.961965e-01
-3.032900e+00 9.961960e-01
-3.033000e+00 9.961955e-01
-3.033100e+00 9.961950e-01
-3.033200e+00 9.961945e-01
-3.033300e+00 9.961939e-01
-3.033400e+00 9.961934e-01
-3.033500e+00 9.961929e-01
-3.033600e+00 9.961924e-01
-3.033700e+00 9.961919e-01
-3.033800e+00 9.961914e-01
-3.033900e+00 9.961908e-01
-3.034000e+00 9.961903e-01
-3.034100e+00 9.961898e-01
-3.034200e+00 9.961893e-01
-3.034300e+00 9.961888e-01
-3.034400e+00 9.961882e-01
-3.034500e+00 9.961877e-01
-3.034600e+00 9.961872e-01
-3.034700e+00 9.961867e-01
-3.034800e+00 9.961862e-01
-3.034900e+00 9.961856e-01
-3.035000e+00 9.961851e-01
-3.035100e+00 9.961846e-01
-3.035200e+00 9.961841e-01
-3.035300e+00 9.961836e-01
-3.035400e+00 9.961831e-01
-3.035500e+00 9.961825e-01
-3.035600e+00 9.961820e-01
-3.035700e+00 9.961815e-01
-3.035800e+00 9.961810e-01
-3.035900e+00 9.961805e-01
-3.036000e+00 9.961799e-01
-3.036100e+00 9.961794e-01
-3.036200e+00 9.961789e-01
-3.036300e+00 9.961784e-01
-3.036400e+00 9.961779e-01
-3.036500e+00 9.961773e-01
-3.036600e+00 9.961768e-01
-3.036700e+00 9.961763e-01
-3.036800e+00 9.961758e-01
-3.036900e+00 9.961753e-01
-3.037000e+00 9.961747e-01
-3.037100e+00 9.961742e-01
-3.037200e+00 9.961737e-01
-3.037300e+00 9.961732e-01
-3.037400e+00 9.961727e-01
-3.037500e+00 9.961721e-01
-3.037600e+00 9.961716e-01
-3.037700e+00 9.961711e-01
-3.037800e+00 9.961706e-01
-3.037900e+00 9.961701e-01
-3.038000e+00 9.961695e-01
-3.038100e+00 9.961690e-01
-3.038200e+00 9.961685e-01
-3.038300e+00 9.961680e-01
-3.038400e+00 9.961675e-01
-3.038500e+00 9.961669e-01
-3.038600e+00 9.961664e-01
-3.038700e+00 9.961659e-01
-3.038800e+00 9.961654e-01
-3.038900e+00 9.961649e-01
-3.039000e+00 9.961643e-01
-3.039100e+00 9.961638e-01
-3.039200e+00 9.961633e-01
-3.039300e+00 9.961628e-01
-3.039400e+00 9.961623e-01
-3.039500e+00 9.961617e-01
-3.039600e+00 9.961612e-01
-3.039700e+00 9.961607e-01
-3.039800e+00 9.961602e-01
-3.039900e+00 9.961597e-01
-3.040000e+00 9.961591e-01
-3.040100e+00 9.961586e-01
-3.040200e+00 9.961581e-01
-3.040300e+00 9.961576e-01
-3.040400e+00 9.961571e-01
-3.040500e+00 9.961565e-01
-3.040600e+00 9.961560e-01
-3.040700e+00 9.961555e-01
-3.040800e+00 9.961550e-01
-3.040900e+00 9.961544e-01
-3.041000e+00 9.961539e-01
-3.041100e+00 9.961534e-01
-3.041200e+00 9.961529e-01
-3.041300e+00 9.961524e-01
-3.041400e+00 9.961518e-01
-3.041500e+00 9.961513e-01
-3.041600e+00 9.961508e-01
-3.041700e+00 9.961503e-01
-3.041800e+00 9.961498e-01
-3.041900e+00 9.961492e-01
-3.042000e+00 9.961487e-01
-3.042100e+00 9.961482e-01
-3.042200e+00 9.961477e-01
-3.042300e+00 9.961472e-01
-3.042400e+00 9.961466e-01
-3.042500e+00 9.961461e-01
-3.042600e+00 9.961456e-01
-3.042700e+00 9.961451e-01
-3.042800e+00 9.961445e-01
-3.042900e+00 9.961440e-01
-3.043000e+00 9.961435e-01
-3.043100e+00 9.961430e-01
-3.043200e+00 9.961425e-01
-3.043300e+00 9.961419e-01
-3.043400e+00 9.961414e-01
-3.043500e+00 9.961409e-01
-3.043600e+00 9.961404e-01
-3.043700e+00 9.961399e-01
-3.043800e+00 9.961393e-01
-3.043900e+00 9.961388e-01
-3.044000e+00 9.961383e-01
-3.044100e+00 9.961378e-01
-3.044200e+00 9.961372e-01
-3.044300e+00 9.961367e-01
-3.044400e+00 9.961362e-01
-3.044500e+00 9.961357e-01
-3.044600e+00 9.961352e-01
-3.044700e+00 9.961346e-01
-3.044800e+00 9.961341e-01
-3.044900e+00 9.961336e-01
-3.045000e+00 9.961331e-01
-3.045100e+00 9.961325e-01
-3.045200e+00 9.961320e-01
-3.045300e+00 9.961315e-01
-3.045400e+00 9.961310e-01
-3.045500e+00 9.961305e-01
-3.045600e+00 9.961299e-01
-3.045700e+00 9.961294e-01
-3.045800e+00 9.961289e-01
-3.045900e+00 9.961284e-01
-3.046000e+00 9.961278e-01
-3.046100e+00 9.961273e-01
-3.046200e+00 9.961268e-01
-3.046300e+00 9.961263e-01
-3.046400e+00 9.961258e-01
-3.046500e+00 9.961252e-01
-3.046600e+00 9.961247e-01
-3.046700e+00 9.961242e-01
-3.046800e+00 9.961237e-01
-3.046900e+00 9.961231e-01
-3.047000e+00 9.961226e-01
-3.047100e+00 9.961221e-01
-3.047200e+00 9.961216e-01
-3.047300e+00 9.961210e-01
-3.047400e+00 9.961205e-01
-3.047500e+00 9.961200e-01
-3.047600e+00 9.961195e-01
-3.047700e+00 9.961190e-01
-3.047800e+00 9.961184e-01
-3.047900e+00 9.961179e-01
-3.048000e+00 9.961174e-01
-3.048100e+00 9.961169e-01
-3.048200e+00 9.961163e-01
-3.048300e+00 9.961158e-01
-3.048400e+00 9.961153e-01
-3.048500e+00 9.961148e-01
-3.048600e+00 9.961143e-01
-3.048700e+00 9.961137e-01
-3.048800e+00 9.961132e-01
-3.048900e+00 9.961127e-01
-3.049000e+00 9.961122e-01
-3.049100e+00 9.961116e-01
-3.049200e+00 9.961111e-01
-3.049300e+00 9.961106e-01
-3.049400e+00 9.961101e-01
-3.049500e+00 9.961095e-01
-3.049600e+00 9.961090e-01
-3.049700e+00 9.961085e-01
-3.049800e+00 9.961080e-01
-3.049900e+00 9.961074e-01
-3.050000e+00 9.961069e-01
-3.050100e+00 9.961064e-01
-3.050200e+00 9.961059e-01
-3.050300e+00 9.961054e-01
-3.050400e+00 9.961048e-01
-3.050500e+00 9.961043e-01
-3.050600e+00 9.961038e-01
-3.050700e+00 9.961033e-01
-3.050800e+00 9.961027e-01
-3.050900e+00 9.961022e-01
-3.051000e+00 9.961017e-01
-3.051100e+00 9.961012e-01
-3.051200e+00 9.961006e-01
-3.051300e+00 9.961001e-01
-3.051400e+00 9.960996e-01
-3.051500e+00 9.960991e-01
-3.051600e+00 9.960985e-01
-3.051700e+00 9.960980e-01
-3.051800e+00 9.960975e-01
-3.051900e+00 9.960970e-01
-3.052000e+00 9.960964e-01
-3.052100e+00 9.960959e-01
-3.052200e+00 9.960954e-01
-3.052300e+00 9.960949e-01
-3.052400e+00 9.960943e-01
-3.052500e+00 9.960938e-01
-3.052600e+00 9.960933e-01
-3.052700e+00 9.960928e-01
-3.052800e+00 9.960922e-01
-3.052900e+00 9.960917e-01
-3.053000e+00 9.960912e-01
-3.053100e+00 9.960907e-01
-3.053200e+00 9.960902e-01
-3.053300e+00 9.960896e-01
-3.053400e+00 9.960891e-01
-3.053500e+00 9.960886e-01
-3.053600e+00 9.960881e-01
-3.053700e+00 9.960875e-01
-3.053800e+00 9.960870e-01
-3.053900e+00 9.960865e-01
-3.054000e+00 9.960860e-01
-3.054100e+00 9.960854e-01
-3.054200e+00 9.960849e-01
-3.054300e+00 9.960844e-01
-3.054400e+00 9.960839e-01
-3.054500e+00 9.960833e-01
-3.054600e+00 9.960828e-01
-3.054700e+00 9.960823e-01
-3.054800e+00 9.960818e-01
-3.054900e+00 9.960812e-01
-3.055000e+00 9.960807e-01
-3.055100e+00 9.960802e-01
-3.055200e+00 9.960797e-01
-3.055300e+00 9.960791e-01
-3.055400e+00 9.960786e-01
-3.055500e+00 9.960781e-01
-3.055600e+00 9.960776e-01
-3.055700e+00 9.960770e-01
-3.055800e+00 9.960765e-01
-3.055900e+00 9.960760e-01
-3.056000e+00 9.960754e-01
-3.056100e+00 9.960749e-01
-3.056200e+00 9.960744e-01
-3.056300e+00 9.960739e-01
-3.056400e+00 9.960733e-01
-3.056500e+00 9.960728e-01
-3.056600e+00 9.960723e-01
-3.056700e+00 9.960718e-01
-3.056800e+00 9.960712e-01
-3.056900e+00 9.960707e-01
-3.057000e+00 9.960702e-01
-3.057100e+00 9.960697e-01
-3.057200e+00 9.960691e-01
-3.057300e+00 9.960686e-01
-3.057400e+00 9.960681e-01
-3.057500e+00 9.960676e-01
-3.057600e+00 9.960670e-01
-3.057700e+00 9.960665e-01
-3.057800e+00 9.960660e-01
-3.057900e+00 9.960655e-01
-3.058000e+00 9.960649e-01
-3.058100e+00 9.960644e-01
-3.058200e+00 9.960639e-01
-3.058300e+00 9.960634e-01
-3.058400e+00 9.960628e-01
-3.058500e+00 9.960623e-01
-3.058600e+00 9.960618e-01
-3.058700e+00 9.960613e-01
-3.058800e+00 9.960607e-01
-3.058900e+00 9.960602e-01
-3.059000e+00 9.960597e-01
-3.059100e+00 9.960591e-01
-3.059200e+00 9.960586e-01
-3.059300e+00 9.960581e-01
-3.059400e+00 9.960576e-01
-3.059500e+00 9.960570e-01
-3.059600e+00 9.960565e-01
-3.059700e+00 9.960560e-01
-3.059800e+00 9.960555e-01
-3.059900e+00 9.960549e-01
-3.060000e+00 9.960544e-01
-3.060100e+00 9.960539e-01
-3.060200e+00 9.960534e-01
-3.060300e+00 9.960528e-01
-3.060400e+00 9.960523e-01
-3.060500e+00 9.960518e-01
-3.060600e+00 9.960512e-01
-3.060700e+00 9.960507e-01
-3.060800e+00 9.960502e-01
-3.060900e+00 9.960497e-01
-3.061000e+00 9.960491e-01
-3.061100e+00 9.960486e-01
-3.061200e+00 9.960481e-01
-3.061300e+00 9.960476e-01
-3.061400e+00 9.960470e-01
-3.061500e+00 9.960465e-01
-3.061600e+00 9.960460e-01
-3.061700e+00 9.960454e-01
-3.061800e+00 9.960449e-01
-3.061900e+00 9.960444e-01
-3.062000e+00 9.960439e-01
-3.062100e+00 9.960433e-01
-3.062200e+00 9.960428e-01
-3.062300e+00 9.960423e-01
-3.062400e+00 9.960418e-01
-3.062500e+00 9.960412e-01
-3.062600e+00 9.960407e-01
-3.062700e+00 9.960402e-01
-3.062800e+00 9.960396e-01
-3.062900e+00 9.960391e-01
-3.063000e+00 9.960386e-01
-3.063100e+00 9.960381e-01
-3.063200e+00 9.960375e-01
-3.063300e+00 9.960370e-01
-3.063400e+00 9.960365e-01
-3.063500e+00 9.960360e-01
-3.063600e+00 9.960354e-01
-3.063700e+00 9.960349e-01
-3.063800e+00 9.960344e-01
-3.063900e+00 9.960338e-01
-3.064000e+00 9.960333e-01
-3.064100e+00 9.960328e-01
-3.064200e+00 9.960323e-01
-3.064300e+00 9.960317e-01
-3.064400e+00 9.960312e-01
-3.064500e+00 9.960307e-01
-3.064600e+00 9.960301e-01
-3.064700e+00 9.960296e-01
-3.064800e+00 9.960291e-01
-3.064900e+00 9.960286e-01
-3.065000e+00 9.960280e-01
-3.065100e+00 9.960275e-01
-3.065200e+00 9.960270e-01
-3.065300e+00 9.960265e-01
-3.065400e+00 9.960259e-01
-3.065500e+00 9.960254e-01
-3.065600e+00 9.960249e-01
-3.065700e+00 9.960243e-01
-3.065800e+00 9.960238e-01
-3.065900e+00 9.960233e-01
-3.066000e+00 9.960228e-01
-3.066100e+00 9.960222e-01
-3.066200e+00 9.960217e-01
-3.066300e+00 9.960212e-01
-3.066400e+00 9.960206e-01
-3.066500e+00 9.960201e-01
-3.066600e+00 9.960196e-01
-3.066700e+00 9.960191e-01
-3.066800e+00 9.960185e-01
-3.066900e+00 9.960180e-01
-3.067000e+00 9.960175e-01
-3.067100e+00 9.960169e-01
-3.067200e+00 9.960164e-01
-3.067300e+00 9.960159e-01
-3.067400e+00 9.960154e-01
-3.067500e+00 9.960148e-01
-3.067600e+00 9.960143e-01
-3.067700e+00 9.960138e-01
-3.067800e+00 9.960132e-01
-3.067900e+00 9.960127e-01
-3.068000e+00 9.960122e-01
-3.068100e+00 9.960116e-01
-3.068200e+00 9.960111e-01
-3.068300e+00 9.960106e-01
-3.068400e+00 9.960101e-01
-3.068500e+00 9.960095e-01
-3.068600e+00 9.960090e-01
-3.068700e+00 9.960085e-01
-3.068800e+00 9.960079e-01
-3.068900e+00 9.960074e-01
-3.069000e+00 9.960069e-01
-3.069100e+00 9.960064e-01
-3.069200e+00 9.960058e-01
-3.069300e+00 9.960053e-01
-3.069400e+00 9.960048e-01
-3.069500e+00 9.960042e-01
-3.069600e+00 9.960037e-01
-3.069700e+00 9.960032e-01
-3.069800e+00 9.960027e-01
-3.069900e+00 9.960021e-01
-3.070000e+00 9.960016e-01
-3.070100e+00 9.960011e-01
-3.070200e+00 9.960005e-01
-3.070300e+00 9.960000e-01
-3.070400e+00 9.959995e-01
-3.070500e+00 9.959989e-01
-3.070600e+00 9.959984e-01
-3.070700e+00 9.959979e-01
-3.070800e+00 9.959974e-01
-3.070900e+00 9.959968e-01
-3.071000e+00 9.959963e-01
-3.071100e+00 9.959958e-01
-3.071200e+00 9.959952e-01
-3.071300e+00 9.959947e-01
-3.071400e+00 9.959942e-01
-3.071500e+00 9.959936e-01
-3.071600e+00 9.959931e-01
-3.071700e+00 9.959926e-01
-3.071800e+00 9.959921e-01
-3.071900e+00 9.959915e-01
-3.072000e+00 9.959910e-01
-3.072100e+00 9.959905e-01
-3.072200e+00 9.959899e-01
-3.072300e+00 9.959894e-01
-3.072400e+00 9.959889e-01
-3.072500e+00 9.959883e-01
-3.072600e+00 9.959878e-01
-3.072700e+00 9.959873e-01
-3.072800e+00 9.959868e-01
-3.072900e+00 9.959862e-01
-3.073000e+00 9.959857e-01
-3.073100e+00 9.959852e-01
-3.073200e+00 9.959846e-01
-3.073300e+00 9.959841e-01
-3.073400e+00 9.959836e-01
-3.073500e+00 9.959830e-01
-3.073600e+00 9.959825e-01
-3.073700e+00 9.959820e-01
-3.073800e+00 9.959814e-01
-3.073900e+00 9.959809e-01
-3.074000e+00 9.959804e-01
-3.074100e+00 9.959799e-01
-3.074200e+00 9.959793e-01
-3.074300e+00 9.959788e-01
-3.074400e+00 9.959783e-01
-3.074500e+00 9.959777e-01
-3.074600e+00 9.959772e-01
-3.074700e+00 9.959767e-01
-3.074800e+00 9.959761e-01
-3.074900e+00 9.959756e-01
-3.075000e+00 9.959751e-01
-3.075100e+00 9.959745e-01
-3.075200e+00 9.959740e-01
-3.075300e+00 9.959735e-01
-3.075400e+00 9.959729e-01
-3.075500e+00 9.959724e-01
-3.075600e+00 9.959719e-01
-3.075700e+00 9.959714e-01
-3.075800e+00 9.959708e-01
-3.075900e+00 9.959703e-01
-3.076000e+00 9.959698e-01
-3.076100e+00 9.959692e-01
-3.076200e+00 9.959687e-01
-3.076300e+00 9.959682e-01
-3.076400e+00 9.959676e-01
-3.076500e+00 9.959671e-01
-3.076600e+00 9.959666e-01
-3.076700e+00 9.959660e-01
-3.076800e+00 9.959655e-01
-3.076900e+00 9.959650e-01
-3.077000e+00 9.959644e-01
-3.077100e+00 9.959639e-01
-3.077200e+00 9.959634e-01
-3.077300e+00 9.959628e-01
-3.077400e+00 9.959623e-01
-3.077500e+00 9.959618e-01
-3.077600e+00 9.959613e-01
-3.077700e+00 9.959607e-01
-3.077800e+00 9.959602e-01
-3.077900e+00 9.959597e-01
-3.078000e+00 9.959591e-01
-3.078100e+00 9.959586e-01
-3.078200e+00 9.959581e-01
-3.078300e+00 9.959575e-01
-3.078400e+00 9.959570e-01
-3.078500e+00 9.959565e-01
-3.078600e+00 9.959559e-01
-3.078700e+00 9.959554e-01
-3.078800e+00 9.959549e-01
-3.078900e+00 9.959543e-01
-3.079000e+00 9.959538e-01
-3.079100e+00 9.959533e-01
-3.079200e+00 9.959527e-01
-3.079300e+00 9.959522e-01
-3.079400e+00 9.959517e-01
-3.079500e+00 9.959511e-01
-3.079600e+00 9.959506e-01
-3.079700e+00 9.959501e-01
-3.079800e+00 9.959495e-01
-3.079900e+00 9.959490e-01
-3.080000e+00 9.959485e-01
-3.080100e+00 9.959479e-01
-3.080200e+00 9.959474e-01
-3.080300e+00 9.959469e-01
-3.080400e+00 9.959463e-01
-3.080500e+00 9.959458e-01
-3.080600e+00 9.959453e-01
-3.080700e+00 9.959447e-01
-3.080800e+00 9.959442e-01
-3.080900e+00 9.959437e-01
-3.081000e+00 9.959431e-01
-3.081100e+00 9.959426e-01
-3.081200e+00 9.959421e-01
-3.081300e+00 9.959416e-01
-3.081400e+00 9.959410e-01
-3.081500e+00 9.959405e-01
-3.081600e+00 9.959400e-01
-3.081700e+00 9.959394e-01
-3.081800e+00 9.959389e-01
-3.081900e+00 9.959384e-01
-3.082000e+00 9.959378e-01
-3.082100e+00 9.959373e-01
-3.082200e+00 9.959368e-01
-3.082300e+00 9.959362e-01
-3.082400e+00 9.959357e-01
-3.082500e+00 9.959352e-01
-3.082600e+00 9.959346e-01
-3.082700e+00 9.959341e-01
-3.082800e+00 9.959336e-01
-3.082900e+00 9.959330e-01
-3.083000e+00 9.959325e-01
-3.083100e+00 9.959320e-01
-3.083200e+00 9.959314e-01
-3.083300e+00 9.959309e-01
-3.083400e+00 9.959304e-01
-3.083500e+00 9.959298e-01
-3.083600e+00 9.959293e-01
-3.083700e+00 9.959287e-01
-3.083800e+00 9.959282e-01
-3.083900e+00 9.959277e-01
-3.084000e+00 9.959271e-01
-3.084100e+00 9.959266e-01
-3.084200e+00 9.959261e-01
-3.084300e+00 9.959255e-01
-3.084400e+00 9.959250e-01
-3.084500e+00 9.959245e-01
-3.084600e+00 9.959239e-01
-3.084700e+00 9.959234e-01
-3.084800e+00 9.959229e-01
-3.084900e+00 9.959223e-01
-3.085000e+00 9.959218e-01
-3.085100e+00 9.959213e-01
-3.085200e+00 9.959207e-01
-3.085300e+00 9.959202e-01
-3.085400e+00 9.959197e-01
-3.085500e+00 9.959191e-01
-3.085600e+00 9.959186e-01
-3.085700e+00 9.959181e-01
-3.085800e+00 9.959175e-01
-3.085900e+00 9.959170e-01
-3.086000e+00 9.959165e-01
-3.086100e+00 9.959159e-01
-3.086200e+00 9.959154e-01
-3.086300e+00 9.959149e-01
-3.086400e+00 9.959143e-01
-3.086500e+00 9.959138e-01
-3.086600e+00 9.959133e-01
-3.086700e+00 9.959127e-01
-3.086800e+00 9.959122e-01
-3.086900e+00 9.959117e-01
-3.087000e+00 9.959111e-01
-3.087100e+00 9.959106e-01
-3.087200e+00 9.959101e-01
-3.087300e+00 9.959095e-01
-3.087400e+00 9.959090e-01
-3.087500e+00 9.959084e-01
-3.087600e+00 9.959079e-01
-3.087700e+00 9.959074e-01
-3.087800e+00 9.959068e-01
-3.087900e+00 9.959063e-01
-3.088000e+00 9.959058e-01
-3.088100e+00 9.959052e-01
-3.088200e+00 9.959047e-01
-3.088300e+00 9.959042e-01
-3.088400e+00 9.959036e-01
-3.088500e+00 9.959031e-01
-3.088600e+00 9.959026e-01
-3.088700e+00 9.959020e-01
-3.088800e+00 9.959015e-01
-3.088900e+00 9.959010e-01
-3.089000e+00 9.959004e-01
-3.089100e+00 9.958999e-01
-3.089200e+00 9.958994e-01
-3.089300e+00 9.958988e-01
-3.089400e+00 9.958983e-01
-3.089500e+00 9.958977e-01
-3.089600e+00 9.958972e-01
-3.089700e+00 9.958967e-01
-3.089800e+00 9.958961e-01
-3.089900e+00 9.958956e-01
-3.090000e+00 9.958951e-01
-3.090100e+00 9.958945e-01
-3.090200e+00 9.958940e-01
-3.090300e+00 9.958935e-01
-3.090400e+00 9.958929e-01
-3.090500e+00 9.958924e-01
-3.090600e+00 9.958919e-01
-3.090700e+00 9.958913e-01
-3.090800e+00 9.958908e-01
-3.090900e+00 9.958902e-01
-3.091000e+00 9.958897e-01
-3.091100e+00 9.958892e-01
-3.091200e+00 9.958886e-01
-3.091300e+00 9.958881e-01
-3.091400e+00 9.958876e-01
-3.091500e+00 9.958870e-01
-3.091600e+00 9.958865e-01
-3.091700e+00 9.958860e-01
-3.091800e+00 9.958854e-01
-3.091900e+00 9.958849e-01
-3.092000e+00 9.958843e-01
-3.092100e+00 9.958838e-01
-3.092200e+00 9.958833e-01
-3.092300e+00 9.958827e-01
-3.092400e+00 9.958822e-01
-3.092500e+00 9.958817e-01
-3.092600e+00 9.958811e-01
-3.092700e+00 9.958806e-01
-3.092800e+00 9.958801e-01
-3.092900e+00 9.958795e-01
-3.093000e+00 9.958790e-01
-3.093100e+00 9.958784e-01
-3.093200e+00 9.958779e-01
-3.093300e+00 9.958774e-01
-3.093400e+00 9.958768e-01
-3.093500e+00 9.958763e-01
-3.093600e+00 9.958758e-01
-3.093700e+00 9.958752e-01
-3.093800e+00 9.958747e-01
-3.093900e+00 9.958742e-01
-3.094000e+00 9.958736e-01
-3.094100e+00 9.958731e-01
-3.094200e+00 9.958725e-01
-3.094300e+00 9.958720e-01
-3.094400e+00 9.958715e-01
-3.094500e+00 9.958709e-01
-3.094600e+00 9.958704e-01
-3.094700e+00 9.958699e-01
-3.094800e+00 9.958693e-01
-3.094900e+00 9.958688e-01
-3.095000e+00 9.958682e-01
-3.095100e+00 9.958677e-01
-3.095200e+00 9.958672e-01
-3.095300e+00 9.958666e-01
-3.095400e+00 9.958661e-01
-3.095500e+00 9.958656e-01
-3.095600e+00 9.958650e-01
-3.095700e+00 9.958645e-01
-3.095800e+00 9.958640e-01
-3.095900e+00 9.958634e-01
-3.096000e+00 9.958629e-01
-3.096100e+00 9.958623e-01
-3.096200e+00 9.958618e-01
-3.096300e+00 9.958613e-01
-3.096400e+00 9.958607e-01
-3.096500e+00 9.958602e-01
-3.096600e+00 9.958597e-01
-3.096700e+00 9.958591e-01
-3.096800e+00 9.958586e-01
-3.096900e+00 9.958580e-01
-3.097000e+00 9.958575e-01
-3.097100e+00 9.958570e-01
-3.097200e+00 9.958564e-01
-3.097300e+00 9.958559e-01
-3.097400e+00 9.958554e-01
-3.097500e+00 9.958548e-01
-3.097600e+00 9.958543e-01
-3.097700e+00 9.958537e-01
-3.097800e+00 9.958532e-01
-3.097900e+00 9.958527e-01
-3.098000e+00 9.958521e-01
-3.098100e+00 9.958516e-01
-3.098200e+00 9.958510e-01
-3.098300e+00 9.958505e-01
-3.098400e+00 9.958500e-01
-3.098500e+00 9.958494e-01
-3.098600e+00 9.958489e-01
-3.098700e+00 9.958484e-01
-3.098800e+00 9.958478e-01
-3.098900e+00 9.958473e-01
-3.099000e+00 9.958467e-01
-3.099100e+00 9.958462e-01
-3.099200e+00 9.958457e-01
-3.099300e+00 9.958451e-01
-3.099400e+00 9.958446e-01
-3.099500e+00 9.958441e-01
-3.099600e+00 9.958435e-01
-3.099700e+00 9.958430e-01
-3.099800e+00 9.958424e-01
-3.099900e+00 9.958419e-01
-3.100000e+00 9.958414e-01
-3.100100e+00 9.958408e-01
-3.100200e+00 9.958403e-01
-3.100300e+00 9.958397e-01
-3.100400e+00 9.958392e-01
-3.100500e+00 9.958387e-01
-3.100600e+00 9.958381e-01
-3.100700e+00 9.958376e-01
-3.100800e+00 9.958370e-01
-3.100900e+00 9.958365e-01
-3.101000e+00 9.958360e-01
-3.101100e+00 9.958354e-01
-3.101200e+00 9.958349e-01
-3.101300e+00 9.958344e-01
-3.101400e+00 9.958338e-01
-3.101500e+00 9.958333e-01
-3.101600e+00 9.958327e-01
-3.101700e+00 9.958322e-01
-3.101800e+00 9.958317e-01
-3.101900e+00 9.958311e-01
-3.102000e+00 9.958306e-01
-3.102100e+00 9.958300e-01
-3.102200e+00 9.958295e-01
-3.102300e+00 9.958290e-01
-3.102400e+00 9.958284e-01
-3.102500e+00 9.958279e-01
-3.102600e+00 9.958273e-01
-3.102700e+00 9.958268e-01
-3.102800e+00 9.958263e-01
-3.102900e+00 9.958257e-01
-3.103000e+00 9.958252e-01
-3.103100e+00 9.958247e-01
-3.103200e+00 9.958241e-01
-3.103300e+00 9.958236e-01
-3.103400e+00 9.958230e-01
-3.103500e+00 9.958225e-01
-3.103600e+00 9.958220e-01
-3.103700e+00 9.958214e-01
-3.103800e+00 9.958209e-01
-3.103900e+00 9.958203e-01
-3.104000e+00 9.958198e-01
-3.104100e+00 9.958193e-01
-3.104200e+00 9.958187e-01
-3.104300e+00 9.958182e-01
-3.104400e+00 9.958176e-01
-3.104500e+00 9.958171e-01
-3.104600e+00 9.958166e-01
-3.104700e+00 9.958160e-01
-3.104800e+00 9.958155e-01
-3.104900e+00 9.958149e-01
-3.105000e+00 9.958144e-01
-3.105100e+00 9.958139e-01
-3.105200e+00 9.958133e-01
-3.105300e+00 9.958128e-01
-3.105400e+00 9.958122e-01
-3.105500e+00 9.958117e-01
-3.105600e+00 9.958112e-01
-3.105700e+00 9.958106e-01
-3.105800e+00 9.958101e-01
-3.105900e+00 9.958095e-01
-3.106000e+00 9.958090e-01
-3.106100e+00 9.958085e-01
-3.106200e+00 9.958079e-01
-3.106300e+00 9.958074e-01
-3.106400e+00 9.958068e-01
-3.106500e+00 9.958063e-01
-3.106600e+00 9.958058e-01
-3.106700e+00 9.958052e-01
-3.106800e+00 9.958047e-01
-3.106900e+00 9.958041e-01
-3.107000e+00 9.958036e-01
-3.107100e+00 9.958030e-01
-3.107200e+00 9.958025e-01
-3.107300e+00 9.958020e-01
-3.107400e+00 9.958014e-01
-3.107500e+00 9.958009e-01
-3.107600e+00 9.958003e-01
-3.107700e+00 9.957998e-01
-3.107800e+00 9.957993e-01
-3.107900e+00 9.957987e-01
-3.108000e+00 9.957982e-01
-3.108100e+00 9.957976e-01
-3.108200e+00 9.957971e-01
-3.108300e+00 9.957966e-01
-3.108400e+00 9.957960e-01
-3.108500e+00 9.957955e-01
-3.108600e+00 9.957949e-01
-3.108700e+00 9.957944e-01
-3.108800e+00 9.957939e-01
-3.108900e+00 9.957933e-01
-3.109000e+00 9.957928e-01
-3.109100e+00 9.957922e-01
-3.109200e+00 9.957917e-01
-3.109300e+00 9.957911e-01
-3.109400e+00 9.957906e-01
-3.109500e+00 9.957901e-01
-3.109600e+00 9.957895e-01
-3.109700e+00 9.957890e-01
-3.109800e+00 9.957884e-01
-3.109900e+00 9.957879e-01
-3.110000e+00 9.957874e-01
-3.110100e+00 9.957868e-01
-3.110200e+00 9.957863e-01
-3.110300e+00 9.957857e-01
-3.110400e+00 9.957852e-01
-3.110500e+00 9.957847e-01
-3.110600e+00 9.957841e-01
-3.110700e+00 9.957836e-01
-3.110800e+00 9.957830e-01
-3.110900e+00 9.957825e-01
-3.111000e+00 9.957819e-01
-3.111100e+00 9.957814e-01
-3.111200e+00 9.957809e-01
-3.111300e+00 9.957803e-01
-3.111400e+00 9.957798e-01
-3.111500e+00 9.957792e-01
-3.111600e+00 9.957787e-01
-3.111700e+00 9.957781e-01
-3.111800e+00 9.957776e-01
-3.111900e+00 9.957771e-01
-3.112000e+00 9.957765e-01
-3.112100e+00 9.957760e-01
-3.112200e+00 9.957754e-01
-3.112300e+00 9.957749e-01
-3.112400e+00 9.957744e-01
-3.112500e+00 9.957738e-01
-3.112600e+00 9.957733e-01
-3.112700e+00 9.957727e-01
-3.112800e+00 9.957722e-01
-3.112900e+00 9.957716e-01
-3.113000e+00 9.957711e-01
-3.113100e+00 9.957706e-01
-3.113200e+00 9.957700e-01
-3.113300e+00 9.957695e-01
-3.113400e+00 9.957689e-01
-3.113500e+00 9.957684e-01
-3.113600e+00 9.957678e-01
-3.113700e+00 9.957673e-01
-3.113800e+00 9.957668e-01
-3.113900e+00 9.957662e-01
-3.114000e+00 9.957657e-01
-3.114100e+00 9.957651e-01
-3.114200e+00 9.957646e-01
-3.114300e+00 9.957640e-01
-3.114400e+00 9.957635e-01
-3.114500e+00 9.957630e-01
-3.114600e+00 9.957624e-01
-3.114700e+00 9.957619e-01
-3.114800e+00 9.957613e-01
-3.114900e+00 9.957608e-01
-3.115000e+00 9.957602e-01
-3.115100e+00 9.957597e-01
-3.115200e+00 9.957592e-01
-3.115300e+00 9.957586e-01
-3.115400e+00 9.957581e-01
-3.115500e+00 9.957575e-01
-3.115600e+00 9.957570e-01
-3.115700e+00 9.957564e-01
-3.115800e+00 9.957559e-01
-3.115900e+00 9.957554e-01
-3.116000e+00 9.957548e-01
-3.116100e+00 9.957543e-01
-3.116200e+00 9.957537e-01
-3.116300e+00 9.957532e-01
-3.116400e+00 9.957526e-01
-3.116500e+00 9.957521e-01
-3.116600e+00 9.957516e-01
-3.116700e+00 9.957510e-01
-3.116800e+00 9.957505e-01
-3.116900e+00 9.957499e-01
-3.117000e+00 9.957494e-01
-3.117100e+00 9.957488e-01
-3.117200e+00 9.957483e-01
-3.117300e+00 9.957478e-01
-3.117400e+00 9.957472e-01
-3.117500e+00 9.957467e-01
-3.117600e+00 9.957461e-01
-3.117700e+00 9.957456e-01
-3.117800e+00 9.957450e-01
-3.117900e+00 9.957445e-01
-3.118000e+00 9.957439e-01
-3.118100e+00 9.957434e-01
-3.118200e+00 9.957429e-01
-3.118300e+00 9.957423e-01
-3.118400e+00 9.957418e-01
-3.118500e+00 9.957412e-01
-3.118600e+00 9.957407e-01
-3.118700e+00 9.957401e-01
-3.118800e+00 9.957396e-01
-3.118900e+00 9.957391e-01
-3.119000e+00 9.957385e-01
-3.119100e+00 9.957380e-01
-3.119200e+00 9.957374e-01
-3.119300e+00 9.957369e-01
-3.119400e+00 9.957363e-01
-3.119500e+00 9.957358e-01
-3.119600e+00 9.957352e-01
-3.119700e+00 9.957347e-01
-3.119800e+00 9.957342e-01
-3.119900e+00 9.957336e-01
-3.120000e+00 9.957331e-01
-3.120100e+00 9.957325e-01
-3.120200e+00 9.957320e-01
-3.120300e+00 9.957314e-01
-3.120400e+00 9.957309e-01
-3.120500e+00 9.957303e-01
-3.120600e+00 9.957298e-01
-3.120700e+00 9.957293e-01
-3.120800e+00 9.957287e-01
-3.120900e+00 9.957282e-01
-3.121000e+00 9.957276e-01
-3.121100e+00 9.957271e-01
-3.121200e+00 9.957265e-01
-3.121300e+00 9.957260e-01
-3.121400e+00 9.957254e-01
-3.121500e+00 9.957249e-01
-3.121600e+00 9.957244e-01
-3.121700e+00 9.957238e-01
-3.121800e+00 9.957233e-01
-3.121900e+00 9.957227e-01
-3.122000e+00 9.957222e-01
-3.122100e+00 9.957216e-01
-3.122200e+00 9.957211e-01
-3.122300e+00 9.957205e-01
-3.122400e+00 9.957200e-01
-3.122500e+00 9.957194e-01
-3.122600e+00 9.957189e-01
-3.122700e+00 9.957184e-01
-3.122800e+00 9.957178e-01
-3.122900e+00 9.957173e-01
-3.123000e+00 9.957167e-01
-3.123100e+00 9.957162e-01
-3.123200e+00 9.957156e-01
-3.123300e+00 9.957151e-01
-3.123400e+00 9.957145e-01
-3.123500e+00 9.957140e-01
-3.123600e+00 9.957134e-01
-3.123700e+00 9.957129e-01
-3.123800e+00 9.957124e-01
-3.123900e+00 9.957118e-01
-3.124000e+00 9.957113e-01
-3.124100e+00 9.957107e-01
-3.124200e+00 9.957102e-01
-3.124300e+00 9.957096e-01
-3.124400e+00 9.957091e-01
-3.124500e+00 9.957085e-01
-3.124600e+00 9.957080e-01
-3.124700e+00 9.957074e-01
-3.124800e+00 9.957069e-01
-3.124900e+00 9.957064e-01
-3.125000e+00 9.957058e-01
-3.125100e+00 9.957053e-01
-3.125200e+00 9.957047e-01
-3.125300e+00 9.957042e-01
-3.125400e+00 9.957036e-01
-3.125500e+00 9.957031e-01
-3.125600e+00 9.957025e-01
-3.125700e+00 9.957020e-01
-3.125800e+00 9.957014e-01
-3.125900e+00 9.957009e-01
-3.126000e+00 9.957003e-01
-3.126100e+00 9.956998e-01
-3.126200e+00 9.956993e-01
-3.126300e+00 9.956987e-01
-3.126400e+00 9.956982e-01
-3.126500e+00 9.956976e-01
-3.126600e+00 9.956971e-01
-3.126700e+00 9.956965e-01
-3.126800e+00 9.956960e-01
-3.126900e+00 9.956954e-01
-3.127000e+00 9.956949e-01
-3.127100e+00 9.956943e-01
-3.127200e+00 9.956938e-01
-3.127300e+00 9.956932e-01
-3.127400e+00 9.956927e-01
-3.127500e+00 9.956922e-01
-3.127600e+00 9.956916e-01
-3.127700e+00 9.956911e-01
-3.127800e+00 9.956905e-01
-3.127900e+00 9.956900e-01
-3.128000e+00 9.956894e-01
-3.128100e+00 9.956889e-01
-3.128200e+00 9.956883e-01
-3.128300e+00 9.956878e-01
-3.128400e+00 9.956872e-01
-3.128500e+00 9.956867e-01
-3.128600e+00 9.956861e-01
-3.128700e+00 9.956856e-01
-3.128800e+00 9.956850e-01
-3.128900e+00 9.956845e-01
-3.129000e+00 9.956840e-01
-3.129100e+00 9.956834e-01
-3.129200e+00 9.956829e-01
-3.129300e+00 9.956823e-01
-3.129400e+00 9.956818e-01
-3.129500e+00 9.956812e-01
-3.129600e+00 9.956807e-01
-3.129700e+00 9.956801e-01
-3.129800e+00 9.956796e-01
-3.129900e+00 9.956790e-01
-3.130000e+00 9.956785e-01
-3.130100e+00 9.956779e-01
-3.130200e+00 9.956774e-01
-3.130300e+00 9.956768e-01
-3.130400e+00 9.956763e-01
-3.130500e+00 9.956757e-01
-3.130600e+00 9.956752e-01
-3.130700e+00 9.956746e-01
-3.130800e+00 9.956741e-01
-3.130900e+00 9.956736e-01
-3.131000e+00 9.956730e-01
-3.131100e+00 9.956725e-01
-3.131200e+00 9.956719e-01
-3.131300e+00 9.956714e-01
-3.131400e+00 9.956708e-01
-3.131500e+00 9.956703e-01
-3.131600e+00 9.956697e-01
-3.131700e+00 9.956692e-01
-3.131800e+00 9.956686e-01
-3.131900e+00 9.956681e-01
-3.132000e+00 9.956675e-01
-3.132100e+00 9.956670e-01
-3.132200e+00 9.956664e-01
-3.132300e+00 9.956659e-01
-3.132400e+00 9.956653e-01
-3.132500e+00 9.956648e-01
-3.132600e+00 9.956642e-01
-3.132700e+00 9.956637e-01
-3.132800e+00 9.956631e-01
-3.132900e+00 9.956626e-01
-3.133000e+00 9.956620e-01
-3.133100e+00 9.956615e-01
-3.133200e+00 9.956610e-01
-3.133300e+00 9.956604e-01
-3.133400e+00 9.956599e-01
-3.133500e+00 9.956593e-01
-3.133600e+00 9.956588e-01
-3.133700e+00 9.956582e-01
-3.133800e+00 9.956577e-01
-3.133900e+00 9.956571e-01
-3.134000e+00 9.956566e-01
-3.134100e+00 9.956560e-01
-3.134200e+00 9.956555e-01
-3.134300e+00 9.956549e-01
-3.134400e+00 9.956544e-01
-3.134500e+00 9.956538e-01
-3.134600e+00 9.956533e-01
-3.134700e+00 9.956527e-01
-3.134800e+00 9.956522e-01
-3.134900e+00 9.956516e-01
-3.135000e+00 9.956511e-01
-3.135100e+00 9.956505e-01
-3.135200e+00 9.956500e-01
-3.135300e+00 9.956494e-01
-3.135400e+00 9.956489e-01
-3.135500e+00 9.956483e-01
-3.135600e+00 9.956478e-01
-3.135700e+00 9.956472e-01
-3.135800e+00 9.956467e-01
-3.135900e+00 9.956461e-01
-3.136000e+00 9.956456e-01
-3.136100e+00 9.956450e-01
-3.136200e+00 9.956445e-01
-3.136300e+00 9.956439e-01
-3.136400e+00 9.956434e-01
-3.136500e+00 9.956428e-01
-3.136600e+00 9.956423e-01
-3.136700e+00 9.956417e-01
-3.136800e+00 9.956412e-01
-3.136900e+00 9.956406e-01
-3.137000e+00 9.956401e-01
-3.137100e+00 9.956395e-01
-3.137200e+00 9.956390e-01
-3.137300e+00 9.956385e-01
-3.137400e+00 9.956379e-01
-3.137500e+00 9.956374e-01
-3.137600e+00 9.956368e-01
-3.137700e+00 9.956363e-01
-3.137800e+00 9.956357e-01
-3.137900e+00 9.956352e-01
-3.138000e+00 9.956346e-01
-3.138100e+00 9.956341e-01
-3.138200e+00 9.956335e-01
-3.138300e+00 9.956330e-01
-3.138400e+00 9.956324e-01
-3.138500e+00 9.956319e-01
-3.138600e+00 9.956313e-01
-3.138700e+00 9.956308e-01
-3.138800e+00 9.956302e-01
-3.138900e+00 9.956297e-01
-3.139000e+00 9.956291e-01
-3.139100e+00 9.956286e-01
-3.139200e+00 9.956280e-01
-3.139300e+00 9.956275e-01
-3.139400e+00 9.956269e-01
-3.139500e+00 9.956264e-01
-3.139600e+00 9.956258e-01
-3.139700e+00 9.956253e-01
-3.139800e+00 9.956247e-01
-3.139900e+00 9.956242e-01
-3.140000e+00 9.956236e-01
-3.140100e+00 9.956231e-01
-3.140200e+00 9.956225e-01
-3.140300e+00 9.956220e-01
-3.140400e+00 9.956214e-01
-3.140500e+00 9.956209e-01
-3.140600e+00 9.956203e-01
-3.140700e+00 9.956198e-01
-3.140800e+00 9.956192e-01
-3.140900e+00 9.956187e-01
-3.141000e+00 9.956181e-01
-3.141100e+00 9.956176e-01
-3.141200e+00 9.956170e-01
-3.141300e+00 9.956165e-01
-3.141400e+00 9.956159e-01
-3.141500e+00 9.956154e-01
-3.141600e+00 9.956148e-01
-3.141700e+00 9.956142e-01
-3.141800e+00 9.956137e-01
-3.141900e+00 9.956131e-01
-3.142000e+00 9.956126e-01
-3.142100e+00 9.956120e-01
-3.142200e+00 9.956115e-01
-3.142300e+00 9.956109e-01
-3.142400e+00 9.956104e-01
-3.142500e+00 9.956098e-01
-3.142600e+00 9.956093e-01
-3.142700e+00 9.956087e-01
-3.142800e+00 9.956082e-01
-3.142900e+00 9.956076e-01
-3.143000e+00 9.956071e-01
-3.143100e+00 9.956065e-01
-3.143200e+00 9.956060e-01
-3.143300e+00 9.956054e-01
-3.143400e+00 9.956049e-01
-3.143500e+00 9.956043e-01
-3.143600e+00 9.956038e-01
-3.143700e+00 9.956032e-01
-3.143800e+00 9.956027e-01
-3.143900e+00 9.956021e-01
-3.144000e+00 9.956016e-01
-3.144100e+00 9.956010e-01
-3.144200e+00 9.956005e-01
-3.144300e+00 9.955999e-01
-3.144400e+00 9.955994e-01
-3.144500e+00 9.955988e-01
-3.144600e+00 9.955983e-01
-3.144700e+00 9.955977e-01
-3.144800e+00 9.955972e-01
-3.144900e+00 9.955966e-01
-3.145000e+00 9.955961e-01
-3.145100e+00 9.955955e-01
-3.145200e+00 9.955950e-01
-3.145300e+00 9.955944e-01
-3.145400e+00 9.955939e-01
-3.145500e+00 9.955933e-01
-3.145600e+00 9.955928e-01
-3.145700e+00 9.955922e-01
-3.145800e+00 9.955916e-01
-3.145900e+00 9.955911e-01
-3.146000e+00 9.955905e-01
-3.146100e+00 9.955900e-01
-3.146200e+00 9.955894e-01
-3.146300e+00 9.955889e-01
-3.146400e+00 9.955883e-01
-3.146500e+00 9.955878e-01
-3.146600e+00 9.955872e-01
-3.146700e+00 9.955867e-01
-3.146800e+00 9.955861e-01
-3.146900e+00 9.955856e-01
-3.147000e+00 9.955850e-01
-3.147100e+00 9.955845e-01
-3.147200e+00 9.955839e-01
-3.147300e+00 9.955834e-01
-3.147400e+00 9.955828e-01
-3.147500e+00 9.955823e-01
-3.147600e+00 9.955817e-01
-3.147700e+00 9.955812e-01
-3.147800e+00 9.955806e-01
-3.147900e+00 9.955801e-01
-3.148000e+00 9.955795e-01
-3.148100e+00 9.955789e-01
-3.148200e+00 9.955784e-01
-3.148300e+00 9.955778e-01
-3.148400e+00 9.955773e-01
-3.148500e+00 9.955767e-01
-3.148600e+00 9.955762e-01
-3.148700e+00 9.955756e-01
-3.148800e+00 9.955751e-01
-3.148900e+00 9.955745e-01
-3.149000e+00 9.955740e-01
-3.149100e+00 9.955734e-01
-3.149200e+00 9.955729e-01
-3.149300e+00 9.955723e-01
-3.149400e+00 9.955718e-01
-3.149500e+00 9.955712e-01
-3.149600e+00 9.955707e-01
-3.149700e+00 9.955701e-01
-3.149800e+00 9.955696e-01
-3.149900e+00 9.955690e-01
-3.150000e+00 9.955684e-01
-3.150100e+00 9.955679e-01
-3.150200e+00 9.955673e-01
-3.150300e+00 9.955668e-01
-3.150400e+00 9.955662e-01
-3.150500e+00 9.955657e-01
-3.150600e+00 9.955651e-01
-3.150700e+00 9.955646e-01
-3.150800e+00 9.955640e-01
-3.150900e+00 9.955635e-01
-3.151000e+00 9.955629e-01
-3.151100e+00 9.955624e-01
-3.151200e+00 9.955618e-01
-3.151300e+00 9.955613e-01
-3.151400e+00 9.955607e-01
-3.151500e+00 9.955601e-01
-3.151600e+00 9.955596e-01
-3.151700e+00 9.955590e-01
-3.151800e+00 9.955585e-01
-3.151900e+00 9.955579e-01
-3.152000e+00 9.955574e-01
-3.152100e+00 9.955568e-01
-3.152200e+00 9.955563e-01
-3.152300e+00 9.955557e-01
-3.152400e+00 9.955552e-01
-3.152500e+00 9.955546e-01
-3.152600e+00 9.955541e-01
-3.152700e+00 9.955535e-01
-3.152800e+00 9.955529e-01
-3.152900e+00 9.955524e-01
-3.153000e+00 9.955518e-01
-3.153100e+00 9.955513e-01
-3.153200e+00 9.955507e-01
-3.153300e+00 9.955502e-01
-3.153400e+00 9.955496e-01
-3.153500e+00 9.955491e-01
-3.153600e+00 9.955485e-01
-3.153700e+00 9.955480e-01
-3.153800e+00 9.955474e-01
-3.153900e+00 9.955469e-01
-3.154000e+00 9.955463e-01
-3.154100e+00 9.955457e-01
-3.154200e+00 9.955452e-01
-3.154300e+00 9.955446e-01
-3.154400e+00 9.955441e-01
-3.154500e+00 9.955435e-01
-3.154600e+00 9.955430e-01
-3.154700e+00 9.955424e-01
-3.154800e+00 9.955419e-01
-3.154900e+00 9.955413e-01
-3.155000e+00 9.955408e-01
-3.155100e+00 9.955402e-01
-3.155200e+00 9.955396e-01
-3.155300e+00 9.955391e-01
-3.155400e+00 9.955385e-01
-3.155500e+00 9.955380e-01
-3.155600e+00 9.955374e-01
-3.155700e+00 9.955369e-01
-3.155800e+00 9.955363e-01
-3.155900e+00 9.955358e-01
-3.156000e+00 9.955352e-01
-3.156100e+00 9.955347e-01
-3.156200e+00 9.955341e-01
-3.156300e+00 9.955335e-01
-3.156400e+00 9.955330e-01
-3.156500e+00 9.955324e-01
-3.156600e+00 9.955319e-01
-3.156700e+00 9.955313e-01
-3.156800e+00 9.955308e-01
-3.156900e+00 9.955302e-01
-3.157000e+00 9.955297e-01
-3.157100e+00 9.955291e-01
-3.157200e+00 9.955286e-01
-3.157300e+00 9.955280e-01
-3.157400e+00 9.955274e-01
-3.157500e+00 9.955269e-01
-3.157600e+00 9.955263e-01
-3.157700e+00 9.955258e-01
-3.157800e+00 9.955252e-01
-3.157900e+00 9.955247e-01
-3.158000e+00 9.955241e-01
-3.158100e+00 9.955236e-01
-3.158200e+00 9.955230e-01
-3.158300e+00 9.955224e-01
-3.158400e+00 9.955219e-01
-3.158500e+00 9.955213e-01
-3.158600e+00 9.955208e-01
-3.158700e+00 9.955202e-01
-3.158800e+00 9.955197e-01
-3.158900e+00 9.955191e-01
-3.159000e+00 9.955186e-01
-3.159100e+00 9.955180e-01
-3.159200e+00 9.955174e-01
-3.159300e+00 9.955169e-01
-3.159400e+00 9.955163e-01
-3.159500e+00 9.955158e-01
-3.159600e+00 9.955152e-01
-3.159700e+00 9.955147e-01
-3.159800e+00 9.955141e-01
-3.159900e+00 9.955136e-01
-3.160000e+00 9.955130e-01
-3.160100e+00 9.955124e-01
-3.160200e+00 9.955119e-01
-3.160300e+00 9.955113e-01
-3.160400e+00 9.955108e-01
-3.160500e+00 9.955102e-01
-3.160600e+00 9.955097e-01
-3.160700e+00 9.955091e-01
-3.160800e+00 9.955085e-01
-3.160900e+00 9.955080e-01
-3.161000e+00 9.955074e-01
-3.161100e+00 9.955069e-01
-3.161200e+00 9.955063e-01
-3.161300e+00 9.955058e-01
-3.161400e+00 9.955052e-01
-3.161500e+00 9.955047e-01
-3.161600e+00 9.955041e-01
-3.161700e+00 9.955035e-01
-3.161800e+00 9.955030e-01
-3.161900e+00 9.955024e-01
-3.162000e+00 9.955019e-01
-3.162100e+00 9.955013e-01
-3.162200e+00 9.955008e-01
-3.162300e+00 9.955002e-01
-3.162400e+00 9.954996e-01
-3.162500e+00 9.954991e-01
-3.162600e+00 9.954985e-01
-3.162700e+00 9.954980e-01
-3.162800e+00 9.954974e-01
-3.162900e+00 9.954969e-01
-3.163000e+00 9.954963e-01
-3.163100e+00 9.954958e-01
-3.163200e+00 9.954952e-01
-3.163300e+00 9.954946e-01
-3.163400e+00 9.954941e-01
-3.163500e+00 9.954935e-01
-3.163600e+00 9.954930e-01
-3.163700e+00 9.954924e-01
-3.163800e+00 9.954919e-01
-3.163900e+00 9.954913e-01
-3.164000e+00 9.954907e-01
-3.164100e+00 9.954902e-01
-3.164200e+00 9.954896e-01
-3.164300e+00 9.954891e-01
-3.164400e+00 9.954885e-01
-3.164500e+00 9.954880e-01
-3.164600e+00 9.954874e-01
-3.164700e+00 9.954868e-01
-3.164800e+00 9.954863e-01
-3.164900e+00 9.954857e-01
-3.165000e+00 9.954852e-01
-3.165100e+00 9.954846e-01
-3.165200e+00 9.954841e-01
-3.165300e+00 9.954835e-01
-3.165400e+00 9.954829e-01
-3.165500e+00 9.954824e-01
-3.165600e+00 9.954818e-01
-3.165700e+00 9.954813e-01
-3.165800e+00 9.954807e-01
-3.165900e+00 9.954801e-01
-3.166000e+00 9.954796e-01
-3.166100e+00 9.954790e-01
-3.166200e+00 9.954785e-01
-3.166300e+00 9.954779e-01
-3.166400e+00 9.954774e-01
-3.166500e+00 9.954768e-01
-3.166600e+00 9.954762e-01
-3.166700e+00 9.954757e-01
-3.166800e+00 9.954751e-01
-3.166900e+00 9.954746e-01
-3.167000e+00 9.954740e-01
-3.167100e+00 9.954735e-01
-3.167200e+00 9.954729e-01
-3.167300e+00 9.954723e-01
-3.167400e+00 9.954718e-01
-3.167500e+00 9.954712e-01
-3.167600e+00 9.954707e-01
-3.167700e+00 9.954701e-01
-3.167800e+00 9.954696e-01
-3.167900e+00 9.954690e-01
-3.168000e+00 9.954684e-01
-3.168100e+00 9.954679e-01
-3.168200e+00 9.954673e-01
-3.168300e+00 9.954668e-01
-3.168400e+00 9.954662e-01
-3.168500e+00 9.954656e-01
-3.168600e+00 9.954651e-01
-3.168700e+00 9.954645e-01
-3.168800e+00 9.954640e-01
-3.168900e+00 9.954634e-01
-3.169000e+00 9.954629e-01
-3.169100e+00 9.954623e-01
-3.169200e+00 9.954617e-01
-3.169300e+00 9.954612e-01
-3.169400e+00 9.954606e-01
-3.169500e+00 9.954601e-01
-3.169600e+00 9.954595e-01
-3.169700e+00 9.954589e-01
-3.169800e+00 9.954584e-01
-3.169900e+00 9.954578e-01
-3.170000e+00 9.954573e-01
-3.170100e+00 9.954567e-01
-3.170200e+00 9.954561e-01
-3.170300e+00 9.954556e-01
-3.170400e+00 9.954550e-01
-3.170500e+00 9.954545e-01
-3.170600e+00 9.954539e-01
-3.170700e+00 9.954534e-01
-3.170800e+00 9.954528e-01
-3.170900e+00 9.954522e-01
-3.171000e+00 9.954517e-01
-3.171100e+00 9.954511e-01
-3.171200e+00 9.954506e-01
-3.171300e+00 9.954500e-01
-3.171400e+00 9.954494e-01
-3.171500e+00 9.954489e-01
-3.171600e+00 9.954483e-01
-3.171700e+00 9.954478e-01
-3.171800e+00 9.954472e-01
-3.171900e+00 9.954466e-01
-3.172000e+00 9.954461e-01
-3.172100e+00 9.954455e-01
-3.172200e+00 9.954450e-01
-3.172300e+00 9.954444e-01
-3.172400e+00 9.954438e-01
-3.172500e+00 9.954433e-01
-3.172600e+00 9.954427e-01
-3.172700e+00 9.954422e-01
-3.172800e+00 9.954416e-01
-3.172900e+00 9.954410e-01
-3.173000e+00 9.954405e-01
-3.173100e+00 9.954399e-01
-3.173200e+00 9.954394e-01
-3.173300e+00 9.954388e-01
-3.173400e+00 9.954383e-01
-3.173500e+00 9.954377e-01
-3.173600e+00 9.954371e-01
-3.173700e+00 9.954366e-01
-3.173800e+00 9.954360e-01
-3.173900e+00 9.954355e-01
-3.174000e+00 9.954349e-01
-3.174100e+00 9.954343e-01
-3.174200e+00 9.954338e-01
-3.174300e+00 9.954332e-01
-3.174400e+00 9.954327e-01
-3.174500e+00 9.954321e-01
-3.174600e+00 9.954315e-01
-3.174700e+00 9.954310e-01
-3.174800e+00 9.954304e-01
-3.174900e+00 9.954299e-01
-3.175000e+00 9.954293e-01
-3.175100e+00 9.954287e-01
-3.175200e+00 9.954282e-01
-3.175300e+00 9.954276e-01
-3.175400e+00 9.954271e-01
-3.175500e+00 9.954265e-01
-3.175600e+00 9.954259e-01
-3.175700e+00 9.954254e-01
-3.175800e+00 9.954248e-01
-3.175900e+00 9.954242e-01
-3.176000e+00 9.954237e-01
-3.176100e+00 9.954231e-01
-3.176200e+00 9.954226e-01
-3.176300e+00 9.954220e-01
-3.176400e+00 9.954214e-01
-3.176500e+00 9.954209e-01
-3.176600e+00 9.954203e-01
-3.176700e+00 9.954198e-01
-3.176800e+00 9.954192e-01
-3.176900e+00 9.954186e-01
-3.177000e+00 9.954181e-01
-3.177100e+00 9.954175e-01
-3.177200e+00 9.954170e-01
-3.177300e+00 9.954164e-01
-3.177400e+00 9.954158e-01
-3.177500e+00 9.954153e-01
-3.177600e+00 9.954147e-01
-3.177700e+00 9.954142e-01
-3.177800e+00 9.954136e-01
-3.177900e+00 9.954130e-01
-3.178000e+00 9.954125e-01
-3.178100e+00 9.954119e-01
-3.178200e+00 9.954114e-01
-3.178300e+00 9.954108e-01
-3.178400e+00 9.954102e-01
-3.178500e+00 9.954097e-01
-3.178600e+00 9.954091e-01
-3.178700e+00 9.954085e-01
-3.178800e+00 9.954080e-01
-3.178900e+00 9.954074e-01
-3.179000e+00 9.954069e-01
-3.179100e+00 9.954063e-01
-3.179200e+00 9.954057e-01
-3.179300e+00 9.954052e-01
-3.179400e+00 9.954046e-01
-3.179500e+00 9.954041e-01
-3.179600e+00 9.954035e-01
-3.179700e+00 9.954029e-01
-3.179800e+00 9.954024e-01
-3.179900e+00 9.954018e-01
-3.180000e+00 9.954012e-01
-3.180100e+00 9.954007e-01
-3.180200e+00 9.954001e-01
-3.180300e+00 9.953996e-01
-3.180400e+00 9.953990e-01
-3.180500e+00 9.953984e-01
-3.180600e+00 9.953979e-01
-3.180700e+00 9.953973e-01
-3.180800e+00 9.953968e-01
-3.180900e+00 9.953962e-01
-3.181000e+00 9.953956e-01
-3.181100e+00 9.953951e-01
-3.181200e+00 9.953945e-01
-3.181300e+00 9.953939e-01
-3.181400e+00 9.953934e-01
-3.181500e+00 9.953928e-01
-3.181600e+00 9.953923e-01
-3.181700e+00 9.953917e-01
-3.181800e+00 9.953911e-01
-3.181900e+00 9.953906e-01
-3.182000e+00 9.953900e-01
-3.182100e+00 9.953895e-01
-3.182200e+00 9.953889e-01
-3.182300e+00 9.953883e-01
-3.182400e+00 9.953878e-01
-3.182500e+00 9.953872e-01
-3.182600e+00 9.953866e-01
-3.182700e+00 9.953861e-01
-3.182800e+00 9.953855e-01
-3.182900e+00 9.953850e-01
-3.183000e+00 9.953844e-01
-3.183100e+00 9.953838e-01
-3.183200e+00 9.953833e-01
-3.183300e+00 9.953827e-01
-3.183400e+00 9.953821e-01
-3.183500e+00 9.953816e-01
-3.183600e+00 9.953810e-01
-3.183700e+00 9.953805e-01
-3.183800e+00 9.953799e-01
-3.183900e+00 9.953793e-01
-3.184000e+00 9.953788e-01
-3.184100e+00 9.953782e-01
-3.184200e+00 9.953776e-01
-3.184300e+00 9.953771e-01
-3.184400e+00 9.953765e-01
-3.184500e+00 9.953760e-01
-3.184600e+00 9.953754e-01
-3.184700e+00 9.953748e-01
-3.184800e+00 9.953743e-01
-3.184900e+00 9.953737e-01
-3.185000e+00 9.953731e-01
-3.185100e+00 9.953726e-01
-3.185200e+00 9.953720e-01
-3.185300e+00 9.953714e-01
-3.185400e+00 9.953709e-01
-3.185500e+00 9.953703e-01
-3.185600e+00 9.953698e-01
-3.185700e+00 9.953692e-01
-3.185800e+00 9.953686e-01
-3.185900e+00 9.953681e-01
-3.186000e+00 9.953675e-01
-3.186100e+00 9.953669e-01
-3.186200e+00 9.953664e-01
-3.186300e+00 9.953658e-01
-3.186400e+00 9.953653e-01
-3.186500e+00 9.953647e-01
-3.186600e+00 9.953641e-01
-3.186700e+00 9.953636e-01
-3.186800e+00 9.953630e-01
-3.186900e+00 9.953624e-01
-3.187000e+00 9.953619e-01
-3.187100e+00 9.953613e-01
-3.187200e+00 9.953607e-01
-3.187300e+00 9.953602e-01
-3.187400e+00 9.953596e-01
-3.187500e+00 9.953591e-01
-3.187600e+00 9.953585e-01
-3.187700e+00 9.953579e-01
-3.187800e+00 9.953574e-01
-3.187900e+00 9.953568e-01
-3.188000e+00 9.953562e-01
-3.188100e+00 9.953557e-01
-3.188200e+00 9.953551e-01
-3.188300e+00 9.953545e-01
-3.188400e+00 9.953540e-01
-3.188500e+00 9.953534e-01
-3.188600e+00 9.953529e-01
-3.188700e+00 9.953523e-01
-3.188800e+00 9.953517e-01
-3.188900e+00 9.953512e-01
-3.189000e+00 9.953506e-01
-3.189100e+00 9.953500e-01
-3.189200e+00 9.953495e-01
-3.189300e+00 9.953489e-01
-3.189400e+00 9.953483e-01
-3.189500e+00 9.953478e-01
-3.189600e+00 9.953472e-01
-3.189700e+00 9.953466e-01
-3.189800e+00 9.953461e-01
-3.189900e+00 9.953455e-01
-3.190000e+00 9.953450e-01
-3.190100e+00 9.953444e-01
-3.190200e+00 9.953438e-01
-3.190300e+00 9.953433e-01
-3.190400e+00 9.953427e-01
-3.190500e+00 9.953421e-01
-3.190600e+00 9.953416e-01
-3.190700e+00 9.953410e-01
-3.190800e+00 9.953404e-01
-3.190900e+00 9.953399e-01
-3.191000e+00 9.953393e-01
-3.191100e+00 9.953387e-01
-3.191200e+00 9.953382e-01
-3.191300e+00 9.953376e-01
-3.191400e+00 9.953370e-01
-3.191500e+00 9.953365e-01
-3.191600e+00 9.953359e-01
-3.191700e+00 9.953354e-01
-3.191800e+00 9.953348e-01
-3.191900e+00 9.953342e-01
-3.192000e+00 9.953337e-01
-3.192100e+00 9.953331e-01
-3.192200e+00 9.953325e-01
-3.192300e+00 9.953320e-01
-3.192400e+00 9.953314e-01
-3.192500e+00 9.953308e-01
-3.192600e+00 9.953303e-01
-3.192700e+00 9.953297e-01
-3.192800e+00 9.953291e-01
-3.192900e+00 9.953286e-01
-3.193000e+00 9.953280e-01
-3.193100e+00 9.953274e-01
-3.193200e+00 9.953269e-01
-3.193300e+00 9.953263e-01
-3.193400e+00 9.953257e-01
-3.193500e+00 9.953252e-01
-3.193600e+00 9.953246e-01
-3.193700e+00 9.953241e-01
-3.193800e+00 9.953235e-01
-3.193900e+00 9.953229e-01
-3.194000e+00 9.953224e-01
-3.194100e+00 9.953218e-01
-3.194200e+00 9.953212e-01
-3.194300e+00 9.953207e-01
-3.194400e+00 9.953201e-01
-3.194500e+00 9.953195e-01
-3.194600e+00 9.953190e-01
-3.194700e+00 9.953184e-01
-3.194800e+00 9.953178e-01
-3.194900e+00 9.953173e-01
-3.195000e+00 9.953167e-01
-3.195100e+00 9.953161e-01
-3.195200e+00 9.953156e-01
-3.195300e+00 9.953150e-01
-3.195400e+00 9.953144e-01
-3.195500e+00 9.953139e-01
-3.195600e+00 9.953133e-01
-3.195700e+00 9.953127e-01
-3.195800e+00 9.953122e-01
-3.195900e+00 9.953116e-01
-3.196000e+00 9.953110e-01
-3.196100e+00 9.953105e-01
-3.196200e+00 9.953099e-01
-3.196300e+00 9.953093e-01
-3.196400e+00 9.953088e-01
-3.196500e+00 9.953082e-01
-3.196600e+00 9.953076e-01
-3.196700e+00 9.953071e-01
-3.196800e+00 9.953065e-01
-3.196900e+00 9.953059e-01
-3.197000e+00 9.953054e-01
-3.197100e+00 9.953048e-01
-3.197200e+00 9.953042e-01
-3.197300e+00 9.953037e-01
-3.197400e+00 9.953031e-01
-3.197500e+00 9.953025e-01
-3.197600e+00 9.953020e-01
-3.197700e+00 9.953014e-01
-3.197800e+00 9.953008e-01
-3.197900e+00 9.953003e-01
-3.198000e+00 9.952997e-01
-3.198100e+00 9.952991e-01
-3.198200e+00 9.952986e-01
-3.198300e+00 9.952980e-01
-3.198400e+00 9.952974e-01
-3.198500e+00 9.952969e-01
-3.198600e+00 9.952963e-01
-3.198700e+00 9.952957e-01
-3.198800e+00 9.952952e-01
-3.198900e+00 9.952946e-01
-3.199000e+00 9.952940e-01
-3.199100e+00 9.952935e-01
-3.199200e+00 9.952929e-01
-3.199300e+00 9.952923e-01
-3.199400e+00 9.952918e-01
-3.199500e+00 9.952912e-01
-3.199600e+00 9.952906e-01
-3.199700e+00 9.952901e-01
-3.199800e+00 9.952895e-01
-3.199900e+00 9.952889e-01
-3.200000e+00 9.952884e-01
-3.200100e+00 9.952878e-01
-3.200200e+00 9.952872e-01
-3.200300e+00 9.952867e-01
-3.200400e+00 9.952861e-01
-3.200500e+00 9.952855e-01
-3.200600e+00 9.952850e-01
-3.200700e+00 9.952844e-01
-3.200800e+00 9.952838e-01
-3.200900e+00 9.952833e-01
-3.201000e+00 9.952827e-01
-3.201100e+00 9.952821e-01
-3.201200e+00 9.952816e-01
-3.201300e+00 9.952810e-01
-3.201400e+00 9.952804e-01
-3.201500e+00 9.952799e-01
-3.201600e+00 9.952793e-01
-3.201700e+00 9.952787e-01
-3.201800e+00 9.952782e-01
-3.201900e+00 9.952776e-01
-3.202000e+00 9.952770e-01
-3.202100e+00 9.952765e-01
-3.202200e+00 9.952759e-01
-3.202300e+00 9.952753e-01
-3.202400e+00 9.952748e-01
-3.202500e+00 9.952742e-01
-3.202600e+00 9.952736e-01
-3.202700e+00 9.952731e-01
-3.202800e+00 9.952725e-01
-3.202900e+00 9.952719e-01
-3.203000e+00 9.952713e-01
-3.203100e+00 9.952708e-01
-3.203200e+00 9.952702e-01
-3.203300e+00 9.952696e-01
-3.203400e+00 9.952691e-01
-3.203500e+00 9.952685e-01
-3.203600e+00 9.952679e-01
-3.203700e+00 9.952674e-01
-3.203800e+00 9.952668e-01
-3.203900e+00 9.952662e-01
-3.204000e+00 9.952657e-01
-3.204100e+00 9.952651e-01
-3.204200e+00 9.952645e-01
-3.204300e+00 9.952640e-01
-3.204400e+00 9.952634e-01
-3.204500e+00 9.952628e-01
-3.204600e+00 9.952623e-01
-3.204700e+00 9.952617e-01
-3.204800e+00 9.952611e-01
-3.204900e+00 9.952606e-01
-3.205000e+00 9.952600e-01
-3.205100e+00 9.952594e-01
-3.205200e+00 9.952588e-01
-3.205300e+00 9.952583e-01
-3.205400e+00 9.952577e-01
-3.205500e+00 9.952571e-01
-3.205600e+00 9.952566e-01
-3.205700e+00 9.952560e-01
-3.205800e+00 9.952554e-01
-3.205900e+00 9.952549e-01
-3.206000e+00 9.952543e-01
-3.206100e+00 9.952537e-01
-3.206200e+00 9.952532e-01
-3.206300e+00 9.952526e-01
-3.206400e+00 9.952520e-01
-3.206500e+00 9.952515e-01
-3.206600e+00 9.952509e-01
-3.206700e+00 9.952503e-01
-3.206800e+00 9.952497e-01
-3.206900e+00 9.952492e-01
-3.207000e+00 9.952486e-01
-3.207100e+00 9.952480e-01
-3.207200e+00 9.952475e-01
-3.207300e+00 9.952469e-01
-3.207400e+00 9.952463e-01
-3.207500e+00 9.952458e-01
-3.207600e+00 9.952452e-01
-3.207700e+00 9.952446e-01
-3.207800e+00 9.952441e-01
-3.207900e+00 9.952435e-01
-3.208000e+00 9.952429e-01
-3.208100e+00 9.952423e-01
-3.208200e+00 9.952418e-01
-3.208300e+00 9.952412e-01
-3.208400e+00 9.952406e-01
-3.208500e+00 9.952401e-01
-3.208600e+00 9.952395e-01
-3.208700e+00 9.952389e-01
-3.208800e+00 9.952384e-01
-3.208900e+00 9.952378e-01
-3.209000e+00 9.952372e-01
-3.209100e+00 9.952366e-01
-3.209200e+00 9.952361e-01
-3.209300e+00 9.952355e-01
-3.209400e+00 9.952349e-01
-3.209500e+00 9.952344e-01
-3.209600e+00 9.952338e-01
-3.209700e+00 9.952332e-01
-3.209800e+00 9.952327e-01
-3.209900e+00 9.952321e-01
-3.210000e+00 9.952315e-01
-3.210100e+00 9.952310e-01
-3.210200e+00 9.952304e-01
-3.210300e+00 9.952298e-01
-3.210400e+00 9.952292e-01
-3.210500e+00 9.952287e-01
-3.210600e+00 9.952281e-01
-3.210700e+00 9.952275e-01
-3.210800e+00 9.952270e-01
-3.210900e+00 9.952264e-01
-3.211000e+00 9.952258e-01
-3.211100e+00 9.952253e-01
-3.211200e+00 9.952247e-01
-3.211300e+00 9.952241e-01
-3.211400e+00 9.952235e-01
-3.211500e+00 9.952230e-01
-3.211600e+00 9.952224e-01
-3.211700e+00 9.952218e-01
-3.211800e+00 9.952213e-01
-3.211900e+00 9.952207e-01
-3.212000e+00 9.952201e-01
-3.212100e+00 9.952195e-01
-3.212200e+00 9.952190e-01
-3.212300e+00 9.952184e-01
-3.212400e+00 9.952178e-01
-3.212500e+00 9.952173e-01
-3.212600e+00 9.952167e-01
-3.212700e+00 9.952161e-01
-3.212800e+00 9.952156e-01
-3.212900e+00 9.952150e-01
-3.213000e+00 9.952144e-01
-3.213100e+00 9.952138e-01
-3.213200e+00 9.952133e-01
-3.213300e+00 9.952127e-01
-3.213400e+00 9.952121e-01
-3.213500e+00 9.952116e-01
-3.213600e+00 9.952110e-01
-3.213700e+00 9.952104e-01
-3.213800e+00 9.952098e-01
-3.213900e+00 9.952093e-01
-3.214000e+00 9.952087e-01
-3.214100e+00 9.952081e-01
-3.214200e+00 9.952076e-01
-3.214300e+00 9.952070e-01
-3.214400e+00 9.952064e-01
-3.214500e+00 9.952058e-01
-3.214600e+00 9.952053e-01
-3.214700e+00 9.952047e-01
-3.214800e+00 9.952041e-01
-3.214900e+00 9.952036e-01
-3.215000e+00 9.952030e-01
-3.215100e+00 9.952024e-01
-3.215200e+00 9.952018e-01
-3.215300e+00 9.952013e-01
-3.215400e+00 9.952007e-01
-3.215500e+00 9.952001e-01
-3.215600e+00 9.951996e-01
-3.215700e+00 9.951990e-01
-3.215800e+00 9.951984e-01
-3.215900e+00 9.951978e-01
-3.216000e+00 9.951973e-01
-3.216100e+00 9.951967e-01
-3.216200e+00 9.951961e-01
-3.216300e+00 9.951956e-01
-3.216400e+00 9.951950e-01
-3.216500e+00 9.951944e-01
-3.216600e+00 9.951938e-01
-3.216700e+00 9.951933e-01
-3.216800e+00 9.951927e-01
-3.216900e+00 9.951921e-01
-3.217000e+00 9.951916e-01
-3.217100e+00 9.951910e-01
-3.217200e+00 9.951904e-01
-3.217300e+00 9.951898e-01
-3.217400e+00 9.951893e-01
-3.217500e+00 9.951887e-01
-3.217600e+00 9.951881e-01
-3.217700e+00 9.951876e-01
-3.217800e+00 9.951870e-01
-3.217900e+00 9.951864e-01
-3.218000e+00 9.951858e-01
-3.218100e+00 9.951853e-01
-3.218200e+00 9.951847e-01
-3.218300e+00 9.951841e-01
-3.218400e+00 9.951835e-01
-3.218500e+00 9.951830e-01
-3.218600e+00 9.951824e-01
-3.218700e+00 9.951818e-01
-3.218800e+00 9.951813e-01
-3.218900e+00 9.951807e-01
-3.219000e+00 9.951801e-01
-3.219100e+00 9.951795e-01
-3.219200e+00 9.951790e-01
-3.219300e+00 9.951784e-01
-3.219400e+00 9.951778e-01
-3.219500e+00 9.951773e-01
-3.219600e+00 9.951767e-01
-3.219700e+00 9.951761e-01
-3.219800e+00 9.951755e-01
-3.219900e+00 9.951750e-01
-3.220000e+00 9.951744e-01
-3.220100e+00 9.951738e-01
-3.220200e+00 9.951732e-01
-3.220300e+00 9.951727e-01
-3.220400e+00 9.951721e-01
-3.220500e+00 9.951715e-01
-3.220600e+00 9.951710e-01
-3.220700e+00 9.951704e-01
-3.220800e+00 9.951698e-01
-3.220900e+00 9.951692e-01
-3.221000e+00 9.951687e-01
-3.221100e+00 9.951681e-01
-3.221200e+00 9.951675e-01
-3.221300e+00 9.951669e-01
-3.221400e+00 9.951664e-01
-3.221500e+00 9.951658e-01
-3.221600e+00 9.951652e-01
-3.221700e+00 9.951646e-01
-3.221800e+00 9.951641e-01
-3.221900e+00 9.951635e-01
-3.222000e+00 9.951629e-01
-3.222100e+00 9.951624e-01
-3.222200e+00 9.951618e-01
-3.222300e+00 9.951612e-01
-3.222400e+00 9.951606e-01
-3.222500e+00 9.951601e-01
-3.222600e+00 9.951595e-01
-3.222700e+00 9.951589e-01
-3.222800e+00 9.951583e-01
-3.222900e+00 9.951578e-01
-3.223000e+00 9.951572e-01
-3.223100e+00 9.951566e-01
-3.223200e+00 9.951560e-01
-3.223300e+00 9.951555e-01
-3.223400e+00 9.951549e-01
-3.223500e+00 9.951543e-01
-3.223600e+00 9.951538e-01
-3.223700e+00 9.951532e-01
-3.223800e+00 9.951526e-01
-3.223900e+00 9.951520e-01
-3.224000e+00 9.951515e-01
-3.224100e+00 9.951509e-01
-3.224200e+00 9.951503e-01
-3.224300e+00 9.951497e-01
-3.224400e+00 9.951492e-01
-3.224500e+00 9.951486e-01
-3.224600e+00 9.951480e-01
-3.224700e+00 9.951474e-01
-3.224800e+00 9.951469e-01
-3.224900e+00 9.951463e-01
-3.225000e+00 9.951457e-01
-3.225100e+00 9.951451e-01
-3.225200e+00 9.951446e-01
-3.225300e+00 9.951440e-01
-3.225400e+00 9.951434e-01
-3.225500e+00 9.951428e-01
-3.225600e+00 9.951423e-01
-3.225700e+00 9.951417e-01
-3.225800e+00 9.951411e-01
-3.225900e+00 9.951406e-01
-3.226000e+00 9.951400e-01
-3.226100e+00 9.951394e-01
-3.226200e+00 9.951388e-01
-3.226300e+00 9.951383e-01
-3.226400e+00 9.951377e-01
-3.226500e+00 9.951371e-01
-3.226600e+00 9.951365e-01
-3.226700e+00 9.951360e-01
-3.226800e+00 9.951354e-01
-3.226900e+00 9.951348e-01
-3.227000e+00 9.951342e-01
-3.227100e+00 9.951337e-01
-3.227200e+00 9.951331e-01
-3.227300e+00 9.951325e-01
-3.227400e+00 9.951319e-01
-3.227500e+00 9.951314e-01
-3.227600e+00 9.951308e-01
-3.227700e+00 9.951302e-01
-3.227800e+00 9.951296e-01
-3.227900e+00 9.951291e-01
-3.228000e+00 9.951285e-01
-3.228100e+00 9.951279e-01
-3.228200e+00 9.951273e-01
-3.228300e+00 9.951268e-01
-3.228400e+00 9.951262e-01
-3.228500e+00 9.951256e-01
-3.228600e+00 9.951250e-01
-3.228700e+00 9.951245e-01
-3.228800e+00 9.951239e-01
-3.228900e+00 9.951233e-01
-3.229000e+00 9.951227e-01
-3.229100e+00 9.951222e-01
-3.229200e+00 9.951216e-01
-3.229300e+00 9.951210e-01
-3.229400e+00 9.951204e-01
-3.229500e+00 9.951199e-01
-3.229600e+00 9.951193e-01
-3.229700e+00 9.951187e-01
-3.229800e+00 9.951181e-01
-3.229900e+00 9.951176e-01
-3.230000e+00 9.951170e-01
-3.230100e+00 9.951164e-01
-3.230200e+00 9.951158e-01
-3.230300e+00 9.951153e-01
-3.230400e+00 9.951147e-01
-3.230500e+00 9.951141e-01
-3.230600e+00 9.951135e-01
-3.230700e+00 9.951130e-01
-3.230800e+00 9.951124e-01
-3.230900e+00 9.951118e-01
-3.231000e+00 9.951112e-01
-3.231100e+00 9.951107e-01
-3.231200e+00 9.951101e-01
-3.231300e+00 9.951095e-01
-3.231400e+00 9.951089e-01
-3.231500e+00 9.951083e-01
-3.231600e+00 9.951078e-01
-3.231700e+00 9.951072e-01
-3.231800e+00 9.951066e-01
-3.231900e+00 9.951060e-01
-3.232000e+00 9.951055e-01
-3.232100e+00 9.951049e-01
-3.232200e+00 9.951043e-01
-3.232300e+00 9.951037e-01
-3.232400e+00 9.951032e-01
-3.232500e+00 9.951026e-01
-3.232600e+00 9.951020e-01
-3.232700e+00 9.951014e-01
-3.232800e+00 9.951009e-01
-3.232900e+00 9.951003e-01
-3.233000e+00 9.950997e-01
-3.233100e+00 9.950991e-01
-3.233200e+00 9.950986e-01
-3.233300e+00 9.950980e-01
-3.233400e+00 9.950974e-01
-3.233500e+00 9.950968e-01
-3.233600e+00 9.950962e-01
-3.233700e+00 9.950957e-01
-3.233800e+00 9.950951e-01
-3.233900e+00 9.950945e-01
-3.234000e+00 9.950939e-01
-3.234100e+00 9.950934e-01
-3.234200e+00 9.950928e-01
-3.234300e+00 9.950922e-01
-3.234400e+00 9.950916e-01
-3.234500e+00 9.950911e-01
-3.234600e+00 9.950905e-01
-3.234700e+00 9.950899e-01
-3.234800e+00 9.950893e-01
-3.234900e+00 9.950888e-01
-3.235000e+00 9.950882e-01
-3.235100e+00 9.950876e-01
-3.235200e+00 9.950870e-01
-3.235300e+00 9.950864e-01
-3.235400e+00 9.950859e-01
-3.235500e+00 9.950853e-01
-3.235600e+00 9.950847e-01
-3.235700e+00 9.950841e-01
-3.235800e+00 9.950836e-01
-3.235900e+00 9.950830e-01
-3.236000e+00 9.950824e-01
-3.236100e+00 9.950818e-01
-3.236200e+00 9.950813e-01
-3.236300e+00 9.950807e-01
-3.236400e+00 9.950801e-01
-3.236500e+00 9.950795e-01
-3.236600e+00 9.950789e-01
-3.236700e+00 9.950784e-01
-3.236800e+00 9.950778e-01
-3.236900e+00 9.950772e-01
-3.237000e+00 9.950766e-01
-3.237100e+00 9.950761e-01
-3.237200e+00 9.950755e-01
-3.237300e+00 9.950749e-01
-3.237400e+00 9.950743e-01
-3.237500e+00 9.950737e-01
-3.237600e+00 9.950732e-01
-3.237700e+00 9.950726e-01
-3.237800e+00 9.950720e-01
-3.237900e+00 9.950714e-01
-3.238000e+00 9.950709e-01
-3.238100e+00 9.950703e-01
-3.238200e+00 9.950697e-01
-3.238300e+00 9.950691e-01
-3.238400e+00 9.950685e-01
-3.238500e+00 9.950680e-01
-3.238600e+00 9.950674e-01
-3.238700e+00 9.950668e-01
-3.238800e+00 9.950662e-01
-3.238900e+00 9.950657e-01
-3.239000e+00 9.950651e-01
-3.239100e+00 9.950645e-01
-3.239200e+00 9.950639e-01
-3.239300e+00 9.950633e-01
-3.239400e+00 9.950628e-01
-3.239500e+00 9.950622e-01
-3.239600e+00 9.950616e-01
-3.239700e+00 9.950610e-01
-3.239800e+00 9.950605e-01
-3.239900e+00 9.950599e-01
-3.240000e+00 9.950593e-01
-3.240100e+00 9.950587e-01
-3.240200e+00 9.950581e-01
-3.240300e+00 9.950576e-01
-3.240400e+00 9.950570e-01
-3.240500e+00 9.950564e-01
-3.240600e+00 9.950558e-01
-3.240700e+00 9.950553e-01
-3.240800e+00 9.950547e-01
-3.240900e+00 9.950541e-01
-3.241000e+00 9.950535e-01
-3.241100e+00 9.950529e-01
-3.241200e+00 9.950524e-01
-3.241300e+00 9.950518e-01
-3.241400e+00 9.950512e-01
-3.241500e+00 9.950506e-01
-3.241600e+00 9.950500e-01
-3.241700e+00 9.950495e-01
-3.241800e+00 9.950489e-01
-3.241900e+00 9.950483e-01
-3.242000e+00 9.950477e-01
-3.242100e+00 9.950472e-01
-3.242200e+00 9.950466e-01
-3.242300e+00 9.950460e-01
-3.242400e+00 9.950454e-01
-3.242500e+00 9.950448e-01
-3.242600e+00 9.950443e-01
-3.242700e+00 9.950437e-01
-3.242800e+00 9.950431e-01
-3.242900e+00 9.950425e-01
-3.243000e+00 9.950419e-01
-3.243100e+00 9.950414e-01
-3.243200e+00 9.950408e-01
-3.243300e+00 9.950402e-01
-3.243400e+00 9.950396e-01
-3.243500e+00 9.950390e-01
-3.243600e+00 9.950385e-01
-3.243700e+00 9.950379e-01
-3.243800e+00 9.950373e-01
-3.243900e+00 9.950367e-01
-3.244000e+00 9.950362e-01
-3.244100e+00 9.950356e-01
-3.244200e+00 9.950350e-01
-3.244300e+00 9.950344e-01
-3.244400e+00 9.950338e-01
-3.244500e+00 9.950333e-01
-3.244600e+00 9.950327e-01
-3.244700e+00 9.950321e-01
-3.244800e+00 9.950315e-01
-3.244900e+00 9.950309e-01
-3.245000e+00 9.950304e-01
-3.245100e+00 9.950298e-01
-3.245200e+00 9.950292e-01
-3.245300e+00 9.950286e-01
-3.245400e+00 9.950280e-01
-3.245500e+00 9.950275e-01
-3.245600e+00 9.950269e-01
-3.245700e+00 9.950263e-01
-3.245800e+00 9.950257e-01
-3.245900e+00 9.950251e-01
-3.246000e+00 9.950246e-01
-3.246100e+00 9.950240e-01
-3.246200e+00 9.950234e-01
-3.246300e+00 9.950228e-01
-3.246400e+00 9.950222e-01
-3.246500e+00 9.950217e-01
-3.246600e+00 9.950211e-01
-3.246700e+00 9.950205e-01
-3.246800e+00 9.950199e-01
-3.246900e+00 9.950193e-01
-3.247000e+00 9.950188e-01
-3.247100e+00 9.950182e-01
-3.247200e+00 9.950176e-01
-3.247300e+00 9.950170e-01
-3.247400e+00 9.950164e-01
-3.247500e+00 9.950159e-01
-3.247600e+00 9.950153e-01
-3.247700e+00 9.950147e-01
-3.247800e+00 9.950141e-01
-3.247900e+00 9.950135e-01
-3.248000e+00 9.950130e-01
-3.248100e+00 9.950124e-01
-3.248200e+00 9.950118e-01
-3.248300e+00 9.950112e-01
-3.248400e+00 9.950106e-01
-3.248500e+00 9.950101e-01
-3.248600e+00 9.950095e-01
-3.248700e+00 9.950089e-01
-3.248800e+00 9.950083e-01
-3.248900e+00 9.950077e-01
-3.249000e+00 9.950072e-01
-3.249100e+00 9.950066e-01
-3.249200e+00 9.950060e-01
-3.249300e+00 9.950054e-01
-3.249400e+00 9.950048e-01
-3.249500e+00 9.950043e-01
-3.249600e+00 9.950037e-01
-3.249700e+00 9.950031e-01
-3.249800e+00 9.950025e-01
-3.249900e+00 9.950019e-01
-3.250000e+00 9.950013e-01
-3.250100e+00 9.950008e-01
-3.250200e+00 9.950002e-01
-3.250300e+00 9.949996e-01
-3.250400e+00 9.949990e-01
-3.250500e+00 9.949984e-01
-3.250600e+00 9.949979e-01
-3.250700e+00 9.949973e-01
-3.250800e+00 9.949967e-01
-3.250900e+00 9.949961e-01
-3.251000e+00 9.949955e-01
-3.251100e+00 9.949950e-01
-3.251200e+00 9.949944e-01
-3.251300e+00 9.949938e-01
-3.251400e+00 9.949932e-01
-3.251500e+00 9.949926e-01
-3.251600e+00 9.949921e-01
-3.251700e+00 9.949915e-01
-3.251800e+00 9.949909e-01
-3.251900e+00 9.949903e-01
-3.252000e+00 9.949897e-01
-3.252100e+00 9.949891e-01
-3.252200e+00 9.949886e-01
-3.252300e+00 9.949880e-01
-3.252400e+00 9.949874e-01
-3.252500e+00 9.949868e-01
-3.252600e+00 9.949862e-01
-3.252700e+00 9.949857e-01
-3.252800e+00 9.949851e-01
-3.252900e+00 9.949845e-01
-3.253000e+00 9.949839e-01
-3.253100e+00 9.949833e-01
-3.253200e+00 9.949827e-01
-3.253300e+00 9.949822e-01
-3.253400e+00 9.949816e-01
-3.253500e+00 9.949810e-01
-3.253600e+00 9.949804e-01
-3.253700e+00 9.949798e-01
-3.253800e+00 9.949793e-01
-3.253900e+00 9.949787e-01
-3.254000e+00 9.949781e-01
-3.254100e+00 9.949775e-01
-3.254200e+00 9.949769e-01
-3.254300e+00 9.949763e-01
-3.254400e+00 9.949758e-01
-3.254500e+00 9.949752e-01
-3.254600e+00 9.949746e-01
-3.254700e+00 9.949740e-01
-3.254800e+00 9.949734e-01
-3.254900e+00 9.949729e-01
-3.255000e+00 9.949723e-01
-3.255100e+00 9.949717e-01
-3.255200e+00 9.949711e-01
-3.255300e+00 9.949705e-01
-3.255400e+00 9.949699e-01
-3.255500e+00 9.949694e-01
-3.255600e+00 9.949688e-01
-3.255700e+00 9.949682e-01
-3.255800e+00 9.949676e-01
-3.255900e+00 9.949670e-01
-3.256000e+00 9.949664e-01
-3.256100e+00 9.949659e-01
-3.256200e+00 9.949653e-01
-3.256300e+00 9.949647e-01
-3.256400e+00 9.949641e-01
-3.256500e+00 9.949635e-01
-3.256600e+00 9.949630e-01
-3.256700e+00 9.949624e-01
-3.256800e+00 9.949618e-01
-3.256900e+00 9.949612e-01
-3.257000e+00 9.949606e-01
-3.257100e+00 9.949600e-01
-3.257200e+00 9.949595e-01
-3.257300e+00 9.949589e-01
-3.257400e+00 9.949583e-01
-3.257500e+00 9.949577e-01
-3.257600e+00 9.949571e-01
-3.257700e+00 9.949565e-01
-3.257800e+00 9.949560e-01
-3.257900e+00 9.949554e-01
-3.258000e+00 9.949548e-01
-3.258100e+00 9.949542e-01
-3.258200e+00 9.949536e-01
-3.258300e+00 9.949530e-01
-3.258400e+00 9.949525e-01
-3.258500e+00 9.949519e-01
-3.258600e+00 9.949513e-01
-3.258700e+00 9.949507e-01
-3.258800e+00 9.949501e-01
-3.258900e+00 9.949495e-01
-3.259000e+00 9.949490e-01
-3.259100e+00 9.949484e-01
-3.259200e+00 9.949478e-01
-3.259300e+00 9.949472e-01
-3.259400e+00 9.949466e-01
-3.259500e+00 9.949460e-01
-3.259600e+00 9.949455e-01
-3.259700e+00 9.949449e-01
-3.259800e+00 9.949443e-01
-3.259900e+00 9.949437e-01
-3.260000e+00 9.949431e-01
-3.260100e+00 9.949425e-01
-3.260200e+00 9.949420e-01
-3.260300e+00 9.949414e-01
-3.260400e+00 9.949408e-01
-3.260500e+00 9.949402e-01
-3.260600e+00 9.949396e-01
-3.260700e+00 9.949390e-01
-3.260800e+00 9.949385e-01
-3.260900e+00 9.949379e-01
-3.261000e+00 9.949373e-01
-3.261100e+00 9.949367e-01
-3.261200e+00 9.949361e-01
-3.261300e+00 9.949355e-01
-3.261400e+00 9.949350e-01
-3.261500e+00 9.949344e-01
-3.261600e+00 9.949338e-01
-3.261700e+00 9.949332e-01
-3.261800e+00 9.949326e-01
-3.261900e+00 9.949320e-01
-3.262000e+00 9.949314e-01
-3.262100e+00 9.949309e-01
-3.262200e+00 9.949303e-01
-3.262300e+00 9.949297e-01
-3.262400e+00 9.949291e-01
-3.262500e+00 9.949285e-01
-3.262600e+00 9.949279e-01
-3.262700e+00 9.949274e-01
-3.262800e+00 9.949268e-01
-3.262900e+00 9.949262e-01
-3.263000e+00 9.949256e-01
-3.263100e+00 9.949250e-01
-3.263200e+00 9.949244e-01
-3.263300e+00 9.949239e-01
-3.263400e+00 9.949233e-01
-3.263500e+00 9.949227e-01
-3.263600e+00 9.949221e-01
-3.263700e+00 9.949215e-01
-3.263800e+00 9.949209e-01
-3.263900e+00 9.949203e-01
-3.264000e+00 9.949198e-01
-3.264100e+00 9.949192e-01
-3.264200e+00 9.949186e-01
-3.264300e+00 9.949180e-01
-3.264400e+00 9.949174e-01
-3.264500e+00 9.949168e-01
-3.264600e+00 9.949163e-01
-3.264700e+00 9.949157e-01
-3.264800e+00 9.949151e-01
-3.264900e+00 9.949145e-01
-3.265000e+00 9.949139e-01
-3.265100e+00 9.949133e-01
-3.265200e+00 9.949127e-01
-3.265300e+00 9.949122e-01
-3.265400e+00 9.949116e-01
-3.265500e+00 9.949110e-01
-3.265600e+00 9.949104e-01
-3.265700e+00 9.949098e-01
-3.265800e+00 9.949092e-01
-3.265900e+00 9.949086e-01
-3.266000e+00 9.949081e-01
-3.266100e+00 9.949075e-01
-3.266200e+00 9.949069e-01
-3.266300e+00 9.949063e-01
-3.266400e+00 9.949057e-01
-3.266500e+00 9.949051e-01
-3.266600e+00 9.949046e-01
-3.266700e+00 9.949040e-01
-3.266800e+00 9.949034e-01
-3.266900e+00 9.949028e-01
-3.267000e+00 9.949022e-01
-3.267100e+00 9.949016e-01
-3.267200e+00 9.949010e-01
-3.267300e+00 9.949005e-01
-3.267400e+00 9.948999e-01
-3.267500e+00 9.948993e-01
-3.267600e+00 9.948987e-01
-3.267700e+00 9.948981e-01
-3.267800e+00 9.948975e-01
-3.267900e+00 9.948969e-01
-3.268000e+00 9.948964e-01
-3.268100e+00 9.948958e-01
-3.268200e+00 9.948952e-01
-3.268300e+00 9.948946e-01
-3.268400e+00 9.948940e-01
-3.268500e+00 9.948934e-01
-3.268600e+00 9.948928e-01
-3.268700e+00 9.948923e-01
-3.268800e+00 9.948917e-01
-3.268900e+00 9.948911e-01
-3.269000e+00 9.948905e-01
-3.269100e+00 9.948899e-01
-3.269200e+00 9.948893e-01
-3.269300e+00 9.948887e-01
-3.269400e+00 9.948882e-01
-3.269500e+00 9.948876e-01
-3.269600e+00 9.948870e-01
-3.269700e+00 9.948864e-01
-3.269800e+00 9.948858e-01
-3.269900e+00 9.948852e-01
-3.270000e+00 9.948846e-01
-3.270100e+00 9.948840e-01
-3.270200e+00 9.948835e-01
-3.270300e+00 9.948829e-01
-3.270400e+00 9.948823e-01
-3.270500e+00 9.948817e-01
-3.270600e+00 9.948811e-01
-3.270700e+00 9.948805e-01
-3.270800e+00 9.948799e-01
-3.270900e+00 9.948794e-01
-3.271000e+00 9.948788e-01
-3.271100e+00 9.948782e-01
-3.271200e+00 9.948776e-01
-3.271300e+00 9.948770e-01
-3.271400e+00 9.948764e-01
-3.271500e+00 9.948758e-01
-3.271600e+00 9.948753e-01
-3.271700e+00 9.948747e-01
-3.271800e+00 9.948741e-01
-3.271900e+00 9.948735e-01
-3.272000e+00 9.948729e-01
-3.272100e+00 9.948723e-01
-3.272200e+00 9.948717e-01
-3.272300e+00 9.948711e-01
-3.272400e+00 9.948706e-01
-3.272500e+00 9.948700e-01
-3.272600e+00 9.948694e-01
-3.272700e+00 9.948688e-01
-3.272800e+00 9.948682e-01
-3.272900e+00 9.948676e-01
-3.273000e+00 9.948670e-01
-3.273100e+00 9.948664e-01
-3.273200e+00 9.948659e-01
-3.273300e+00 9.948653e-01
-3.273400e+00 9.948647e-01
-3.273500e+00 9.948641e-01
-3.273600e+00 9.948635e-01
-3.273700e+00 9.948629e-01
-3.273800e+00 9.948623e-01
-3.273900e+00 9.948617e-01
-3.274000e+00 9.948612e-01
-3.274100e+00 9.948606e-01
-3.274200e+00 9.948600e-01
-3.274300e+00 9.948594e-01
-3.274400e+00 9.948588e-01
-3.274500e+00 9.948582e-01
-3.274600e+00 9.948576e-01
-3.274700e+00 9.948571e-01
-3.274800e+00 9.948565e-01
-3.274900e+00 9.948559e-01
-3.275000e+00 9.948553e-01
-3.275100e+00 9.948547e-01
-3.275200e+00 9.948541e-01
-3.275300e+00 9.948535e-01
-3.275400e+00 9.948529e-01
-3.275500e+00 9.948523e-01
-3.275600e+00 9.948518e-01
-3.275700e+00 9.948512e-01
-3.275800e+00 9.948506e-01
-3.275900e+00 9.948500e-01
-3.276000e+00 9.948494e-01
-3.276100e+00 9.948488e-01
-3.276200e+00 9.948482e-01
-3.276300e+00 9.948476e-01
-3.276400e+00 9.948471e-01
-3.276500e+00 9.948465e-01
-3.276600e+00 9.948459e-01
-3.276700e+00 9.948453e-01
-3.276800e+00 9.948447e-01
-3.276900e+00 9.948441e-01
-3.277000e+00 9.948435e-01
-3.277100e+00 9.948429e-01
-3.277200e+00 9.948424e-01
-3.277300e+00 9.948418e-01
-3.277400e+00 9.948412e-01
-3.277500e+00 9.948406e-01
-3.277600e+00 9.948400e-01
-3.277700e+00 9.948394e-01
-3.277800e+00 9.948388e-01
-3.277900e+00 9.948382e-01
-3.278000e+00 9.948376e-01
-3.278100e+00 9.948371e-01
-3.278200e+00 9.948365e-01
-3.278300e+00 9.948359e-01
-3.278400e+00 9.948353e-01
-3.278500e+00 9.948347e-01
-3.278600e+00 9.948341e-01
-3.278700e+00 9.948335e-01
-3.278800e+00 9.948329e-01
-3.278900e+00 9.948324e-01
-3.279000e+00 9.948318e-01
-3.279100e+00 9.948312e-01
-3.279200e+00 9.948306e-01
-3.279300e+00 9.948300e-01
-3.279400e+00 9.948294e-01
-3.279500e+00 9.948288e-01
-3.279600e+00 9.948282e-01
-3.279700e+00 9.948276e-01
-3.279800e+00 9.948271e-01
-3.279900e+00 9.948265e-01
-3.280000e+00 9.948259e-01
-3.280100e+00 9.948253e-01
-3.280200e+00 9.948247e-01
-3.280300e+00 9.948241e-01
-3.280400e+00 9.948235e-01
-3.280500e+00 9.948229e-01
-3.280600e+00 9.948223e-01
-3.280700e+00 9.948218e-01
-3.280800e+00 9.948212e-01
-3.280900e+00 9.948206e-01
-3.281000e+00 9.948200e-01
-3.281100e+00 9.948194e-01
-3.281200e+00 9.948188e-01
-3.281300e+00 9.948182e-01
-3.281400e+00 9.948176e-01
-3.281500e+00 9.948170e-01
-3.281600e+00 9.948164e-01
-3.281700e+00 9.948159e-01
-3.281800e+00 9.948153e-01
-3.281900e+00 9.948147e-01
-3.282000e+00 9.948141e-01
-3.282100e+00 9.948135e-01
-3.282200e+00 9.948129e-01
-3.282300e+00 9.948123e-01
-3.282400e+00 9.948117e-01
-3.282500e+00 9.948111e-01
-3.282600e+00 9.948106e-01
-3.282700e+00 9.948100e-01
-3.282800e+00 9.948094e-01
-3.282900e+00 9.948088e-01
-3.283000e+00 9.948082e-01
-3.283100e+00 9.948076e-01
-3.283200e+00 9.948070e-01
-3.283300e+00 9.948064e-01
-3.283400e+00 9.948058e-01
-3.283500e+00 9.948052e-01
-3.283600e+00 9.948047e-01
-3.283700e+00 9.948041e-01
-3.283800e+00 9.948035e-01
-3.283900e+00 9.948029e-01
-3.284000e+00 9.948023e-01
-3.284100e+00 9.948017e-01
-3.284200e+00 9.948011e-01
-3.284300e+00 9.948005e-01
-3.284400e+00 9.947999e-01
-3.284500e+00 9.947993e-01
-3.284600e+00 9.947988e-01
-3.284700e+00 9.947982e-01
-3.284800e+00 9.947976e-01
-3.284900e+00 9.947970e-01
-3.285000e+00 9.947964e-01
-3.285100e+00 9.947958e-01
-3.285200e+00 9.947952e-01
-3.285300e+00 9.947946e-01
-3.285400e+00 9.947940e-01
-3.285500e+00 9.947934e-01
-3.285600e+00 9.947929e-01
-3.285700e+00 9.947923e-01
-3.285800e+00 9.947917e-01
-3.285900e+00 9.947911e-01
-3.286000e+00 9.947905e-01
-3.286100e+00 9.947899e-01
-3.286200e+00 9.947893e-01
-3.286300e+00 9.947887e-01
-3.286400e+00 9.947881e-01
-3.286500e+00 9.947875e-01
-3.286600e+00 9.947869e-01
-3.286700e+00 9.947864e-01
-3.286800e+00 9.947858e-01
-3.286900e+00 9.947852e-01
-3.287000e+00 9.947846e-01
-3.287100e+00 9.947840e-01
-3.287200e+00 9.947834e-01
-3.287300e+00 9.947828e-01
-3.287400e+00 9.947822e-01
-3.287500e+00 9.947816e-01
-3.287600e+00 9.947810e-01
-3.287700e+00 9.947804e-01
-3.287800e+00 9.947799e-01
-3.287900e+00 9.947793e-01
-3.288000e+00 9.947787e-01
-3.288100e+00 9.947781e-01
-3.288200e+00 9.947775e-01
-3.288300e+00 9.947769e-01
-3.288400e+00 9.947763e-01
-3.288500e+00 9.947757e-01
-3.288600e+00 9.947751e-01
-3.288700e+00 9.947745e-01
-3.288800e+00 9.947739e-01
-3.288900e+00 9.947734e-01
-3.289000e+00 9.947728e-01
-3.289100e+00 9.947722e-01
-3.289200e+00 9.947716e-01
-3.289300e+00 9.947710e-01
-3.289400e+00 9.947704e-01
-3.289500e+00 9.947698e-01
-3.289600e+00 9.947692e-01
-3.289700e+00 9.947686e-01
-3.289800e+00 9.947680e-01
-3.289900e+00 9.947674e-01
-3.290000e+00 9.947668e-01
-3.290100e+00 9.947663e-01
-3.290200e+00 9.947657e-01
-3.290300e+00 9.947651e-01
-3.290400e+00 9.947645e-01
-3.290500e+00 9.947639e-01
-3.290600e+00 9.947633e-01
-3.290700e+00 9.947627e-01
-3.290800e+00 9.947621e-01
-3.290900e+00 9.947615e-01
-3.291000e+00 9.947609e-01
-3.291100e+00 9.947603e-01
-3.291200e+00 9.947597e-01
-3.291300e+00 9.947592e-01
-3.291400e+00 9.947586e-01
-3.291500e+00 9.947580e-01
-3.291600e+00 9.947574e-01
-3.291700e+00 9.947568e-01
-3.291800e+00 9.947562e-01
-3.291900e+00 9.947556e-01
-3.292000e+00 9.947550e-01
-3.292100e+00 9.947544e-01
-3.292200e+00 9.947538e-01
-3.292300e+00 9.947532e-01
-3.292400e+00 9.947526e-01
-3.292500e+00 9.947521e-01
-3.292600e+00 9.947515e-01
-3.292700e+00 9.947509e-01
-3.292800e+00 9.947503e-01
-3.292900e+00 9.947497e-01
-3.293000e+00 9.947491e-01
-3.293100e+00 9.947485e-01
-3.293200e+00 9.947479e-01
-3.293300e+00 9.947473e-01
-3.293400e+00 9.947467e-01
-3.293500e+00 9.947461e-01
-3.293600e+00 9.947455e-01
-3.293700e+00 9.947449e-01
-3.293800e+00 9.947443e-01
-3.293900e+00 9.947438e-01
-3.294000e+00 9.947432e-01
-3.294100e+00 9.947426e-01
-3.294200e+00 9.947420e-01
-3.294300e+00 9.947414e-01
-3.294400e+00 9.947408e-01
-3.294500e+00 9.947402e-01
-3.294600e+00 9.947396e-01
-3.294700e+00 9.947390e-01
-3.294800e+00 9.947384e-01
-3.294900e+00 9.947378e-01
-3.295000e+00 9.947372e-01
-3.295100e+00 9.947366e-01
-3.295200e+00 9.947361e-01
-3.295300e+00 9.947355e-01
-3.295400e+00 9.947349e-01
-3.295500e+00 9.947343e-01
-3.295600e+00 9.947337e-01
-3.295700e+00 9.947331e-01
-3.295800e+00 9.947325e-01
-3.295900e+00 9.947319e-01
-3.296000e+00 9.947313e-01
-3.296100e+00 9.947307e-01
-3.296200e+00 9.947301e-01
-3.296300e+00 9.947295e-01
-3.296400e+00 9.947289e-01
-3.296500e+00 9.947283e-01
-3.296600e+00 9.947277e-01
-3.296700e+00 9.947272e-01
-3.296800e+00 9.947266e-01
-3.296900e+00 9.947260e-01
-3.297000e+00 9.947254e-01
-3.297100e+00 9.947248e-01
-3.297200e+00 9.947242e-01
-3.297300e+00 9.947236e-01
-3.297400e+00 9.947230e-01
-3.297500e+00 9.947224e-01
-3.297600e+00 9.947218e-01
-3.297700e+00 9.947212e-01
-3.297800e+00 9.947206e-01
-3.297900e+00 9.947200e-01
-3.298000e+00 9.947194e-01
-3.298100e+00 9.947188e-01
-3.298200e+00 9.947183e-01
-3.298300e+00 9.947177e-01
-3.298400e+00 9.947171e-01
-3.298500e+00 9.947165e-01
-3.298600e+00 9.947159e-01
-3.298700e+00 9.947153e-01
-3.298800e+00 9.947147e-01
-3.298900e+00 9.947141e-01
-3.299000e+00 9.947135e-01
-3.299100e+00 9.947129e-01
-3.299200e+00 9.947123e-01
-3.299300e+00 9.947117e-01
-3.299400e+00 9.947111e-01
-3.299500e+00 9.947105e-01
-3.299600e+00 9.947099e-01
-3.299700e+00 9.947093e-01
-3.299800e+00 9.947087e-01
-3.299900e+00 9.947082e-01
-3.300000e+00 9.947076e-01
-3.300100e+00 9.947070e-01
-3.300200e+00 9.947064e-01
-3.300300e+00 9.947058e-01
-3.300400e+00 9.947052e-01
-3.300500e+00 9.947046e-01
-3.300600e+00 9.947040e-01
-3.300700e+00 9.947034e-01
-3.300800e+00 9.947028e-01
-3.300900e+00 9.947022e-01
-3.301000e+00 9.947016e-01
-3.301100e+00 9.947010e-01
-3.301200e+00 9.947004e-01
-3.301300e+00 9.946998e-01
-3.301400e+00 9.946992e-01
-3.301500e+00 9.946986e-01
-3.301600e+00 9.946980e-01
-3.301700e+00 9.946975e-01
-3.301800e+00 9.946969e-01
-3.301900e+00 9.946963e-01
-3.302000e+00 9.946957e-01
-3.302100e+00 9.946951e-01
-3.302200e+00 9.946945e-01
-3.302300e+00 9.946939e-01
-3.302400e+00 9.946933e-01
-3.302500e+00 9.946927e-01
-3.302600e+00 9.946921e-01
-3.302700e+00 9.946915e-01
-3.302800e+00 9.946909e-01
-3.302900e+00 9.946903e-01
-3.303000e+00 9.946897e-01
-3.303100e+00 9.946891e-01
-3.303200e+00 9.946885e-01
-3.303300e+00 9.946879e-01
-3.303400e+00 9.946873e-01
-3.303500e+00 9.946867e-01
-3.303600e+00 9.946861e-01
-3.303700e+00 9.946856e-01
-3.303800e+00 9.946850e-01
-3.303900e+00 9.946844e-01
-3.304000e+00 9.946838e-01
-3.304100e+00 9.946832e-01
-3.304200e+00 9.946826e-01
-3.304300e+00 9.946820e-01
-3.304400e+00 9.946814e-01
-3.304500e+00 9.946808e-01
-3.304600e+00 9.946802e-01
-3.304700e+00 9.946796e-01
-3.304800e+00 9.946790e-01
-3.304900e+00 9.946784e-01
-3.305000e+00 9.946778e-01
-3.305100e+00 9.946772e-01
-3.305200e+00 9.946766e-01
-3.305300e+00 9.946760e-01
-3.305400e+00 9.946754e-01
-3.305500e+00 9.946748e-01
-3.305600e+00 9.946742e-01
-3.305700e+00 9.946736e-01
-3.305800e+00 9.946731e-01
-3.305900e+00 9.946725e-01
-3.306000e+00 9.946719e-01
-3.306100e+00 9.946713e-01
-3.306200e+00 9.946707e-01
-3.306300e+00 9.946701e-01
-3.306400e+00 9.946695e-01
-3.306500e+00 9.946689e-01
-3.306600e+00 9.946683e-01
-3.306700e+00 9.946677e-01
-3.306800e+00 9.946671e-01
-3.306900e+00 9.946665e-01
-3.307000e+00 9.946659e-01
-3.307100e+00 9.946653e-01
-3.307200e+00 9.946647e-01
-3.307300e+00 9.946641e-01
-3.307400e+00 9.946635e-01
-3.307500e+00 9.946629e-01
-3.307600e+00 9.946623e-01
-3.307700e+00 9.946617e-01
-3.307800e+00 9.946611e-01
-3.307900e+00 9.946605e-01
-3.308000e+00 9.946599e-01
-3.308100e+00 9.946593e-01
-3.308200e+00 9.946587e-01
-3.308300e+00 9.946581e-01
-3.308400e+00 9.946576e-01
-3.308500e+00 9.946570e-01
-3.308600e+00 9.946564e-01
-3.308700e+00 9.946558e-01
-3.308800e+00 9.946552e-01
-3.308900e+00 9.946546e-01
-3.309000e+00 9.946540e-01
-3.309100e+00 9.946534e-01
-3.309200e+00 9.946528e-01
-3.309300e+00 9.946522e-01
-3.309400e+00 9.946516e-01
-3.309500e+00 9.946510e-01
-3.309600e+00 9.946504e-01
-3.309700e+00 9.946498e-01
-3.309800e+00 9.946492e-01
-3.309900e+00 9.946486e-01
-3.310000e+00 9.946480e-01
-3.310100e+00 9.946474e-01
-3.310200e+00 9.946468e-01
-3.310300e+00 9.946462e-01
-3.310400e+00 9.946456e-01
-3.310500e+00 9.946450e-01
-3.310600e+00 9.946444e-01
-3.310700e+00 9.946438e-01
-3.310800e+00 9.946432e-01
-3.310900e+00 9.946426e-01
-3.311000e+00 9.946420e-01
-3.311100e+00 9.946414e-01
-3.311200e+00 9.946408e-01
-3.311300e+00 9.946402e-01
-3.311400e+00 9.946396e-01
-3.311500e+00 9.946391e-01
-3.311600e+00 9.946385e-01
-3.311700e+00 9.946379e-01
-3.311800e+00 9.946373e-01
-3.311900e+00 9.946367e-01
-3.312000e+00 9.946361e-01
-3.312100e+00 9.946355e-01
-3.312200e+00 9.946349e-01
-3.312300e+00 9.946343e-01
-3.312400e+00 9.946337e-01
-3.312500e+00 9.946331e-01
-3.312600e+00 9.946325e-01
-3.312700e+00 9.946319e-01
-3.312800e+00 9.946313e-01
-3.312900e+00 9.946307e-01
-3.313000e+00 9.946301e-01
-3.313100e+00 9.946295e-01
-3.313200e+00 9.946289e-01
-3.313300e+00 9.946283e-01
-3.313400e+00 9.946277e-01
-3.313500e+00 9.946271e-01
-3.313600e+00 9.946265e-01
-3.313700e+00 9.946259e-01
-3.313800e+00 9.946253e-01
-3.313900e+00 9.946247e-01
-3.314000e+00 9.946241e-01
-3.314100e+00 9.946235e-01
-3.314200e+00 9.946229e-01
-3.314300e+00 9.946223e-01
-3.314400e+00 9.946217e-01
-3.314500e+00 9.946211e-01
-3.314600e+00 9.946205e-01
-3.314700e+00 9.946199e-01
-3.314800e+00 9.946193e-01
-3.314900e+00 9.946187e-01
-3.315000e+00 9.946181e-01
-3.315100e+00 9.946175e-01
-3.315200e+00 9.946169e-01
-3.315300e+00 9.946163e-01
-3.315400e+00 9.946157e-01
-3.315500e+00 9.946151e-01
-3.315600e+00 9.946145e-01
-3.315700e+00 9.946139e-01
-3.315800e+00 9.946133e-01
-3.315900e+00 9.946127e-01
-3.316000e+00 9.946121e-01
-3.316100e+00 9.946116e-01
-3.316200e+00 9.946110e-01
-3.316300e+00 9.946104e-01
-3.316400e+00 9.946098e-01
-3.316500e+00 9.946092e-01
-3.316600e+00 9.946086e-01
-3.316700e+00 9.946080e-01
-3.316800e+00 9.946074e-01
-3.316900e+00 9.946068e-01
-3.317000e+00 9.946062e-01
-3.317100e+00 9.946056e-01
-3.317200e+00 9.946050e-01
-3.317300e+00 9.946044e-01
-3.317400e+00 9.946038e-01
-3.317500e+00 9.946032e-01
-3.317600e+00 9.946026e-01
-3.317700e+00 9.946020e-01
-3.317800e+00 9.946014e-01
-3.317900e+00 9.946008e-01
-3.318000e+00 9.946002e-01
-3.318100e+00 9.945996e-01
-3.318200e+00 9.945990e-01
-3.318300e+00 9.945984e-01
-3.318400e+00 9.945978e-01
-3.318500e+00 9.945972e-01
-3.318600e+00 9.945966e-01
-3.318700e+00 9.945960e-01
-3.318800e+00 9.945954e-01
-3.318900e+00 9.945948e-01
-3.319000e+00 9.945942e-01
-3.319100e+00 9.945936e-01
-3.319200e+00 9.945930e-01
-3.319300e+00 9.945924e-01
-3.319400e+00 9.945918e-01
-3.319500e+00 9.945912e-01
-3.319600e+00 9.945906e-01
-3.319700e+00 9.945900e-01
-3.319800e+00 9.945894e-01
-3.319900e+00 9.945888e-01
-3.320000e+00 9.945882e-01
-3.320100e+00 9.945876e-01
-3.320200e+00 9.945870e-01
-3.320300e+00 9.945864e-01
-3.320400e+00 9.945858e-01
-3.320500e+00 9.945852e-01
-3.320600e+00 9.945846e-01
-3.320700e+00 9.945840e-01
-3.320800e+00 9.945834e-01
-3.320900e+00 9.945828e-01
-3.321000e+00 9.945822e-01
-3.321100e+00 9.945816e-01
-3.321200e+00 9.945810e-01
-3.321300e+00 9.945804e-01
-3.321400e+00 9.945798e-01
-3.321500e+00 9.945792e-01
-3.321600e+00 9.945786e-01
-3.321700e+00 9.945780e-01
-3.321800e+00 9.945774e-01
-3.321900e+00 9.945768e-01
-3.322000e+00 9.945762e-01
-3.322100e+00 9.945756e-01
-3.322200e+00 9.945750e-01
-3.322300e+00 9.945744e-01
-3.322400e+00 9.945738e-01
-3.322500e+00 9.945732e-01
-3.322600e+00 9.945726e-01
-3.322700e+00 9.945720e-01
-3.322800e+00 9.945714e-01
-3.322900e+00 9.945708e-01
-3.323000e+00 9.945702e-01
-3.323100e+00 9.945696e-01
-3.323200e+00 9.945690e-01
-3.323300e+00 9.945684e-01
-3.323400e+00 9.945678e-01
-3.323500e+00 9.945672e-01
-3.323600e+00 9.945666e-01
-3.323700e+00 9.945660e-01
-3.323800e+00 9.945654e-01
-3.323900e+00 9.945648e-01
-3.324000e+00 9.945642e-01
-3.324100e+00 9.945636e-01
-3.324200e+00 9.945630e-01
-3.324300e+00 9.945624e-01
-3.324400e+00 9.945618e-01
-3.324500e+00 9.945612e-01
-3.324600e+00 9.945606e-01
-3.324700e+00 9.945600e-01
-3.324800e+00 9.945594e-01
-3.324900e+00 9.945588e-01
-3.325000e+00 9.945582e-01
-3.325100e+00 9.945576e-01
-3.325200e+00 9.945570e-01
-3.325300e+00 9.945564e-01
-3.325400e+00 9.945558e-01
-3.325500e+00 9.945552e-01
-3.325600e+00 9.945546e-01
-3.325700e+00 9.945540e-01
-3.325800e+00 9.945534e-01
-3.325900e+00 9.945528e-01
-3.326000e+00 9.945522e-01
-3.326100e+00 9.945516e-01
-3.326200e+00 9.945510e-01
-3.326300e+00 9.945504e-01
-3.326400e+00 9.945498e-01
-3.326500e+00 9.945492e-01
-3.326600e+00 9.945486e-01
-3.326700e+00 9.945480e-01
-3.326800e+00 9.945474e-01
-3.326900e+00 9.945468e-01
-3.327000e+00 9.945462e-01
-3.327100e+00 9.945456e-01
-3.327200e+00 9.945450e-01
-3.327300e+00 9.945444e-01
-3.327400e+00 9.945438e-01
-3.327500e+00 9.945432e-01
-3.327600e+00 9.945426e-01
-3.327700e+00 9.945420e-01
-3.327800e+00 9.945414e-01
-3.327900e+00 9.945408e-01
-3.328000e+00 9.945402e-01
-3.328100e+00 9.945396e-01
-3.328200e+00 9.945389e-01
-3.328300e+00 9.945383e-01
-3.328400e+00 9.945377e-01
-3.328500e+00 9.945371e-01
-3.328600e+00 9.945365e-01
-3.328700e+00 9.945359e-01
-3.328800e+00 9.945353e-01
-3.328900e+00 9.945347e-01
-3.329000e+00 9.945341e-01
-3.329100e+00 9.945335e-01
-3.329200e+00 9.945329e-01
-3.329300e+00 9.945323e-01
-3.329400e+00 9.945317e-01
-3.329500e+00 9.945311e-01
-3.329600e+00 9.945305e-01
-3.329700e+00 9.945299e-01
-3.329800e+00 9.945293e-01
-3.329900e+00 9.945287e-01
-3.330000e+00 9.945281e-01
-3.330100e+00 9.945275e-01
-3.330200e+00 9.945269e-01
-3.330300e+00 9.945263e-01
-3.330400e+00 9.945257e-01
-3.330500e+00 9.945251e-01
-3.330600e+00 9.945245e-01
-3.330700e+00 9.945239e-01
-3.330800e+00 9.945233e-01
-3.330900e+00 9.945227e-01
-3.331000e+00 9.945221e-01
-3.331100e+00 9.945215e-01
-3.331200e+00 9.945209e-01
-3.331300e+00 9.945203e-01
-3.331400e+00 9.945197e-01
-3.331500e+00 9.945191e-01
-3.331600e+00 9.945185e-01
-3.331700e+00 9.945179e-01
-3.331800e+00 9.945173e-01
-3.331900e+00 9.945167e-01
-3.332000e+00 9.945161e-01
-3.332100e+00 9.945155e-01
-3.332200e+00 9.945149e-01
-3.332300e+00 9.945143e-01
-3.332400e+00 9.945137e-01
-3.332500e+00 9.945131e-01
-3.332600e+00 9.945125e-01
-3.332700e+00 9.945119e-01
-3.332800e+00 9.945113e-01
-3.332900e+00 9.945106e-01
-3.333000e+00 9.945100e-01
-3.333100e+00 9.945094e-01
-3.333200e+00 9.945088e-01
-3.333300e+00 9.945082e-01
-3.333400e+00 9.945076e-01
-3.333500e+00 9.945070e-01
-3.333600e+00 9.945064e-01
-3.333700e+00 9.945058e-01
-3.333800e+00 9.945052e-01
-3.333900e+00 9.945046e-01
-3.334000e+00 9.945040e-01
-3.334100e+00 9.945034e-01
-3.334200e+00 9.945028e-01
-3.334300e+00 9.945022e-01
-3.334400e+00 9.945016e-01
-3.334500e+00 9.945010e-01
-3.334600e+00 9.945004e-01
-3.334700e+00 9.944998e-01
-3.334800e+00 9.944992e-01
-3.334900e+00 9.944986e-01
-3.335000e+00 9.944980e-01
-3.335100e+00 9.944974e-01
-3.335200e+00 9.944968e-01
-3.335300e+00 9.944962e-01
-3.335400e+00 9.944956e-01
-3.335500e+00 9.944950e-01
-3.335600e+00 9.944944e-01
-3.335700e+00 9.944938e-01
-3.335800e+00 9.944932e-01
-3.335900e+00 9.944926e-01
-3.336000e+00 9.944919e-01
-3.336100e+00 9.944913e-01
-3.336200e+00 9.944907e-01
-3.336300e+00 9.944901e-01
-3.336400e+00 9.944895e-01
-3.336500e+00 9.944889e-01
-3.336600e+00 9.944883e-01
-3.336700e+00 9.944877e-01
-3.336800e+00 9.944871e-01
-3.336900e+00 9.944865e-01
-3.337000e+00 9.944859e-01
-3.337100e+00 9.944853e-01
-3.337200e+00 9.944847e-01
-3.337300e+00 9.944841e-01
-3.337400e+00 9.944835e-01
-3.337500e+00 9.944829e-01
-3.337600e+00 9.944823e-01
-3.337700e+00 9.944817e-01
-3.337800e+00 9.944811e-01
-3.337900e+00 9.944805e-01
-3.338000e+00 9.944799e-01
-3.338100e+00 9.944793e-01
-3.338200e+00 9.944787e-01
-3.338300e+00 9.944781e-01
-3.338400e+00 9.944775e-01
-3.338500e+00 9.944769e-01
-3.338600e+00 9.944762e-01
-3.338700e+00 9.944756e-01
-3.338800e+00 9.944750e-01
-3.338900e+00 9.944744e-01
-3.339000e+00 9.944738e-01
-3.339100e+00 9.944732e-01
-3.339200e+00 9.944726e-01
-3.339300e+00 9.944720e-01
-3.339400e+00 9.944714e-01
-3.339500e+00 9.944708e-01
-3.339600e+00 9.944702e-01
-3.339700e+00 9.944696e-01
-3.339800e+00 9.944690e-01
-3.339900e+00 9.944684e-01
-3.340000e+00 9.944678e-01
-3.340100e+00 9.944672e-01
-3.340200e+00 9.944666e-01
-3.340300e+00 9.944660e-01
-3.340400e+00 9.944654e-01
-3.340500e+00 9.944648e-01
-3.340600e+00 9.944642e-01
-3.340700e+00 9.944636e-01
-3.340800e+00 9.944629e-01
-3.340900e+00 9.944623e-01
-3.341000e+00 9.944617e-01
-3.341100e+00 9.944611e-01
-3.341200e+00 9.944605e-01
-3.341300e+00 9.944599e-01
-3.341400e+00 9.944593e-01
-3.341500e+00 9.944587e-01
-3.341600e+00 9.944581e-01
-3.341700e+00 9.944575e-01
-3.341800e+00 9.944569e-01
-3.341900e+00 9.944563e-01
-3.342000e+00 9.944557e-01
-3.342100e+00 9.944551e-01
-3.342200e+00 9.944545e-01
-3.342300e+00 9.944539e-01
-3.342400e+00 9.944533e-01
-3.342500e+00 9.944527e-01
-3.342600e+00 9.944521e-01
-3.342700e+00 9.944515e-01
-3.342800e+00 9.944508e-01
-3.342900e+00 9.944502e-01
-3.343000e+00 9.944496e-01
-3.343100e+00 9.944490e-01
-3.343200e+00 9.944484e-01
-3.343300e+00 9.944478e-01
-3.343400e+00 9.944472e-01
-3.343500e+00 9.944466e-01
-3.343600e+00 9.944460e-01
-3.343700e+00 9.944454e-01
-3.343800e+00 9.944448e-01
-3.343900e+00 9.944442e-01
-3.344000e+00 9.944436e-01
-3.344100e+00 9.944430e-01
-3.344200e+00 9.944424e-01
-3.344300e+00 9.944418e-01
-3.344400e+00 9.944412e-01
-3.344500e+00 9.944406e-01
-3.344600e+00 9.944399e-01
-3.344700e+00 9.944393e-01
-3.344800e+00 9.944387e-01
-3.344900e+00 9.944381e-01
-3.345000e+00 9.944375e-01
-3.345100e+00 9.944369e-01
-3.345200e+00 9.944363e-01
-3.345300e+00 9.944357e-01
-3.345400e+00 9.944351e-01
-3.345500e+00 9.944345e-01
-3.345600e+00 9.944339e-01
-3.345700e+00 9.944333e-01
-3.345800e+00 9.944327e-01
-3.345900e+00 9.944321e-01
-3.346000e+00 9.944315e-01
-3.346100e+00 9.944309e-01
-3.346200e+00 9.944302e-01
-3.346300e+00 9.944296e-01
-3.346400e+00 9.944290e-01
-3.346500e+00 9.944284e-01
-3.346600e+00 9.944278e-01
-3.346700e+00 9.944272e-01
-3.346800e+00 9.944266e-01
-3.346900e+00 9.944260e-01
-3.347000e+00 9.944254e-01
-3.347100e+00 9.944248e-01
-3.347200e+00 9.944242e-01
-3.347300e+00 9.944236e-01
-3.347400e+00 9.944230e-01
-3.347500e+00 9.944224e-01
-3.347600e+00 9.944218e-01
-3.347700e+00 9.944212e-01
-3.347800e+00 9.944205e-01
-3.347900e+00 9.944199e-01
-3.348000e+00 9.944193e-01
-3.348100e+00 9.944187e-01
-3.348200e+00 9.944181e-01
-3.348300e+00 9.944175e-01
-3.348400e+00 9.944169e-01
-3.348500e+00 9.944163e-01
-3.348600e+00 9.944157e-01
-3.348700e+00 9.944151e-01
-3.348800e+00 9.944145e-01
-3.348900e+00 9.944139e-01
-3.349000e+00 9.944133e-01
-3.349100e+00 9.944127e-01
-3.349200e+00 9.944121e-01
-3.349300e+00 9.944114e-01
-3.349400e+00 9.944108e-01
-3.349500e+00 9.944102e-01
-3.349600e+00 9.944096e-01
-3.349700e+00 9.944090e-01
-3.349800e+00 9.944084e-01
-3.349900e+00 9.944078e-01
-3.350000e+00 9.944072e-01
-3.350100e+00 9.944066e-01
-3.350200e+00 9.944060e-01
-3.350300e+00 9.944054e-01
-3.350400e+00 9.944048e-01
-3.350500e+00 9.944042e-01
-3.350600e+00 9.944036e-01
-3.350700e+00 9.944029e-01
-3.350800e+00 9.944023e-01
-3.350900e+00 9.944017e-01
-3.351000e+00 9.944011e-01
-3.351100e+00 9.944005e-01
-3.351200e+00 9.943999e-01
-3.351300e+00 9.943993e-01
-3.351400e+00 9.943987e-01
-3.351500e+00 9.943981e-01
-3.351600e+00 9.943975e-01
-3.351700e+00 9.943969e-01
-3.351800e+00 9.943963e-01
-3.351900e+00 9.943957e-01
-3.352000e+00 9.943950e-01
-3.352100e+00 9.943944e-01
-3.352200e+00 9.943938e-01
-3.352300e+00 9.943932e-01
-3.352400e+00 9.943926e-01
-3.352500e+00 9.943920e-01
-3.352600e+00 9.943914e-01
-3.352700e+00 9.943908e-01
-3.352800e+00 9.943902e-01
-3.352900e+00 9.943896e-01
-3.353000e+00 9.943890e-01
-3.353100e+00 9.943884e-01
-3.353200e+00 9.943878e-01
-3.353300e+00 9.943871e-01
-3.353400e+00 9.943865e-01
-3.353500e+00 9.943859e-01
-3.353600e+00 9.943853e-01
-3.353700e+00 9.943847e-01
-3.353800e+00 9.943841e-01
-3.353900e+00 9.943835e-01
-3.354000e+00 9.943829e-01
-3.354100e+00 9.943823e-01
-3.354200e+00 9.943817e-01
-3.354300e+00 9.943811e-01
-3.354400e+00 9.943805e-01
-3.354500e+00 9.943798e-01
-3.354600e+00 9.943792e-01
-3.354700e+00 9.943786e-01
-3.354800e+00 9.943780e-01
-3.354900e+00 9.943774e-01
-3.355000e+00 9.943768e-01
-3.355100e+00 9.943762e-01
-3.355200e+00 9.943756e-01
-3.355300e+00 9.943750e-01
-3.355400e+00 9.943744e-01
-3.355500e+00 9.943738e-01
-3.355600e+00 9.943732e-01
-3.355700e+00 9.943725e-01
-3.355800e+00 9.943719e-01
-3.355900e+00 9.943713e-01
-3.356000e+00 9.943707e-01
-3.356100e+00 9.943701e-01
-3.356200e+00 9.943695e-01
-3.356300e+00 9.943689e-01
-3.356400e+00 9.943683e-01
-3.356500e+00 9.943677e-01
-3.356600e+00 9.943671e-01
-3.356700e+00 9.943665e-01
-3.356800e+00 9.943658e-01
-3.356900e+00 9.943652e-01
-3.357000e+00 9.943646e-01
-3.357100e+00 9.943640e-01
-3.357200e+00 9.943634e-01
-3.357300e+00 9.943628e-01
-3.357400e+00 9.943622e-01
-3.357500e+00 9.943616e-01
-3.357600e+00 9.943610e-01
-3.357700e+00 9.943604e-01
-3.357800e+00 9.943598e-01
-3.357900e+00 9.943591e-01
-3.358000e+00 9.943585e-01
-3.358100e+00 9.943579e-01
-3.358200e+00 9.943573e-01
-3.358300e+00 9.943567e-01
-3.358400e+00 9.943561e-01
-3.358500e+00 9.943555e-01
-3.358600e+00 9.943549e-01
-3.358700e+00 9.943543e-01
-3.358800e+00 9.943537e-01
-3.358900e+00 9.943531e-01
-3.359000e+00 9.943524e-01
-3.359100e+00 9.943518e-01
-3.359200e+00 9.943512e-01
-3.359300e+00 9.943506e-01
-3.359400e+00 9.943500e-01
-3.359500e+00 9.943494e-01
-3.359600e+00 9.943488e-01
-3.359700e+00 9.943482e-01
-3.359800e+00 9.943476e-01
-3.359900e+00 9.943470e-01
-3.360000e+00 9.943464e-01
-3.360100e+00 9.943457e-01
-3.360200e+00 9.943451e-01
-3.360300e+00 9.943445e-01
-3.360400e+00 9.943439e-01
-3.360500e+00 9.943433e-01
-3.360600e+00 9.943427e-01
-3.360700e+00 9.943421e-01
-3.360800e+00 9.943415e-01
-3.360900e+00 9.943409e-01
-3.361000e+00 9.943403e-01
-3.361100e+00 9.943396e-01
-3.361200e+00 9.943390e-01
-3.361300e+00 9.943384e-01
-3.361400e+00 9.943378e-01
-3.361500e+00 9.943372e-01
-3.361600e+00 9.943366e-01
-3.361700e+00 9.943360e-01
-3.361800e+00 9.943354e-01
-3.361900e+00 9.943348e-01
-3.362000e+00 9.943342e-01
-3.362100e+00 9.943335e-01
-3.362200e+00 9.943329e-01
-3.362300e+00 9.943323e-01
-3.362400e+00 9.943317e-01
-3.362500e+00 9.943311e-01
-3.362600e+00 9.943305e-01
-3.362700e+00 9.943299e-01
-3.362800e+00 9.943293e-01
-3.362900e+00 9.943287e-01
-3.363000e+00 9.943280e-01
-3.363100e+00 9.943274e-01
-3.363200e+00 9.943268e-01
-3.363300e+00 9.943262e-01
-3.363400e+00 9.943256e-01
-3.363500e+00 9.943250e-01
-3.363600e+00 9.943244e-01
-3.363700e+00 9.943238e-01
-3.363800e+00 9.943232e-01
-3.363900e+00 9.943226e-01
-3.364000e+00 9.943219e-01
-3.364100e+00 9.943213e-01
-3.364200e+00 9.943207e-01
-3.364300e+00 9.943201e-01
-3.364400e+00 9.943195e-01
-3.364500e+00 9.943189e-01
-3.364600e+00 9.943183e-01
-3.364700e+00 9.943177e-01
-3.364800e+00 9.943171e-01
-3.364900e+00 9.943164e-01
-3.365000e+00 9.943158e-01
-3.365100e+00 9.943152e-01
-3.365200e+00 9.943146e-01
-3.365300e+00 9.943140e-01
-3.365400e+00 9.943134e-01
-3.365500e+00 9.943128e-01
-3.365600e+00 9.943122e-01
-3.365700e+00 9.943116e-01
-3.365800e+00 9.943109e-01
-3.365900e+00 9.943103e-01
-3.366000e+00 9.943097e-01
-3.366100e+00 9.943091e-01
-3.366200e+00 9.943085e-01
-3.366300e+00 9.943079e-01
-3.366400e+00 9.943073e-01
-3.366500e+00 9.943067e-01
-3.366600e+00 9.943061e-01
-3.366700e+00 9.943054e-01
-3.366800e+00 9.943048e-01
-3.366900e+00 9.943042e-01
-3.367000e+00 9.943036e-01
-3.367100e+00 9.943030e-01
-3.367200e+00 9.943024e-01
-3.367300e+00 9.943018e-01
-3.367400e+00 9.943012e-01
-3.367500e+00 9.943006e-01
-3.367600e+00 9.942999e-01
-3.367700e+00 9.942993e-01
-3.367800e+00 9.942987e-01
-3.367900e+00 9.942981e-01
-3.368000e+00 9.942975e-01
-3.368100e+00 9.942969e-01
-3.368200e+00 9.942963e-01
-3.368300e+00 9.942957e-01
-3.368400e+00 9.942950e-01
-3.368500e+00 9.942944e-01
-3.368600e+00 9.942938e-01
-3.368700e+00 9.942932e-01
-3.368800e+00 9.942926e-01
-3.368900e+00 9.942920e-01
-3.369000e+00 9.942914e-01
-3.369100e+00 9.942908e-01
-3.369200e+00 9.942901e-01
-3.369300e+00 9.942895e-01
-3.369400e+00 9.942889e-01
-3.369500e+00 9.942883e-01
-3.369600e+00 9.942877e-01
-3.369700e+00 9.942871e-01
-3.369800e+00 9.942865e-01
-3.369900e+00 9.942859e-01
-3.370000e+00 9.942853e-01
-3.370100e+00 9.942846e-01
-3.370200e+00 9.942840e-01
-3.370300e+00 9.942834e-01
-3.370400e+00 9.942828e-01
-3.370500e+00 9.942822e-01
-3.370600e+00 9.942816e-01
-3.370700e+00 9.942810e-01
-3.370800e+00 9.942804e-01
-3.370900e+00 9.942797e-01
-3.371000e+00 9.942791e-01
-3.371100e+00 9.942785e-01
-3.371200e+00 9.942779e-01
-3.371300e+00 9.942773e-01
-3.371400e+00 9.942767e-01
-3.371500e+00 9.942761e-01
-3.371600e+00 9.942755e-01
-3.371700e+00 9.942748e-01
-3.371800e+00 9.942742e-01
-3.371900e+00 9.942736e-01
-3.372000e+00 9.942730e-01
-3.372100e+00 9.942724e-01
-3.372200e+00 9.942718e-01
-3.372300e+00 9.942712e-01
-3.372400e+00 9.942706e-01
-3.372500e+00 9.942699e-01
-3.372600e+00 9.942693e-01
-3.372700e+00 9.942687e-01
-3.372800e+00 9.942681e-01
-3.372900e+00 9.942675e-01
-3.373000e+00 9.942669e-01
-3.373100e+00 9.942663e-01
-3.373200e+00 9.942656e-01
-3.373300e+00 9.942650e-01
-3.373400e+00 9.942644e-01
-3.373500e+00 9.942638e-01
-3.373600e+00 9.942632e-01
-3.373700e+00 9.942626e-01
-3.373800e+00 9.942620e-01
-3.373900e+00 9.942614e-01
-3.374000e+00 9.942607e-01
-3.374100e+00 9.942601e-01
-3.374200e+00 9.942595e-01
-3.374300e+00 9.942589e-01
-3.374400e+00 9.942583e-01
-3.374500e+00 9.942577e-01
-3.374600e+00 9.942571e-01
-3.374700e+00 9.942564e-01
-3.374800e+00 9.942558e-01
-3.374900e+00 9.942552e-01
-3.375000e+00 9.942546e-01
-3.375100e+00 9.942540e-01
-3.375200e+00 9.942534e-01
-3.375300e+00 9.942528e-01
-3.375400e+00 9.942522e-01
-3.375500e+00 9.942515e-01
-3.375600e+00 9.942509e-01
-3.375700e+00 9.942503e-01
-3.375800e+00 9.942497e-01
-3.375900e+00 9.942491e-01
-3.376000e+00 9.942485e-01
-3.376100e+00 9.942479e-01
-3.376200e+00 9.942472e-01
-3.376300e+00 9.942466e-01
-3.376400e+00 9.942460e-01
-3.376500e+00 9.942454e-01
-3.376600e+00 9.942448e-01
-3.376700e+00 9.942442e-01
-3.376800e+00 9.942436e-01
-3.376900e+00 9.942429e-01
-3.377000e+00 9.942423e-01
-3.377100e+00 9.942417e-01
-3.377200e+00 9.942411e-01
-3.377300e+00 9.942405e-01
-3.377400e+00 9.942399e-01
-3.377500e+00 9.942393e-01
-3.377600e+00 9.942386e-01
-3.377700e+00 9.942380e-01
-3.377800e+00 9.942374e-01
-3.377900e+00 9.942368e-01
-3.378000e+00 9.942362e-01
-3.378100e+00 9.942356e-01
-3.378200e+00 9.942350e-01
-3.378300e+00 9.942343e-01
-3.378400e+00 9.942337e-01
-3.378500e+00 9.942331e-01
-3.378600e+00 9.942325e-01
-3.378700e+00 9.942319e-01
-3.378800e+00 9.942313e-01
-3.378900e+00 9.942307e-01
-3.379000e+00 9.942300e-01
-3.379100e+00 9.942294e-01
-3.379200e+00 9.942288e-01
-3.379300e+00 9.942282e-01
-3.379400e+00 9.942276e-01
-3.379500e+00 9.942270e-01
-3.379600e+00 9.942264e-01
-3.379700e+00 9.942257e-01
-3.379800e+00 9.942251e-01
-3.379900e+00 9.942245e-01
-3.380000e+00 9.942239e-01
-3.380100e+00 9.942233e-01
-3.380200e+00 9.942227e-01
-3.380300e+00 9.942221e-01
-3.380400e+00 9.942214e-01
-3.380500e+00 9.942208e-01
-3.380600e+00 9.942202e-01
-3.380700e+00 9.942196e-01
-3.380800e+00 9.942190e-01
-3.380900e+00 9.942184e-01
-3.381000e+00 9.942178e-01
-3.381100e+00 9.942171e-01
-3.381200e+00 9.942165e-01
-3.381300e+00 9.942159e-01
-3.381400e+00 9.942153e-01
-3.381500e+00 9.942147e-01
-3.381600e+00 9.942141e-01
-3.381700e+00 9.942134e-01
-3.381800e+00 9.942128e-01
-3.381900e+00 9.942122e-01
-3.382000e+00 9.942116e-01
-3.382100e+00 9.942110e-01
-3.382200e+00 9.942104e-01
-3.382300e+00 9.942098e-01
-3.382400e+00 9.942091e-01
-3.382500e+00 9.942085e-01
-3.382600e+00 9.942079e-01
-3.382700e+00 9.942073e-01
-3.382800e+00 9.942067e-01
-3.382900e+00 9.942061e-01
-3.383000e+00 9.942054e-01
-3.383100e+00 9.942048e-01
-3.383200e+00 9.942042e-01
-3.383300e+00 9.942036e-01
-3.383400e+00 9.942030e-01
-3.383500e+00 9.942024e-01
-3.383600e+00 9.942018e-01
-3.383700e+00 9.942011e-01
-3.383800e+00 9.942005e-01
-3.383900e+00 9.941999e-01
-3.384000e+00 9.941993e-01
-3.384100e+00 9.941987e-01
-3.384200e+00 9.941981e-01
-3.384300e+00 9.941974e-01
-3.384400e+00 9.941968e-01
-3.384500e+00 9.941962e-01
-3.384600e+00 9.941956e-01
-3.384700e+00 9.941950e-01
-3.384800e+00 9.941944e-01
-3.384900e+00 9.941937e-01
-3.385000e+00 9.941931e-01
-3.385100e+00 9.941925e-01
-3.385200e+00 9.941919e-01
-3.385300e+00 9.941913e-01
-3.385400e+00 9.941907e-01
-3.385500e+00 9.941901e-01
-3.385600e+00 9.941894e-01
-3.385700e+00 9.941888e-01
-3.385800e+00 9.941882e-01
-3.385900e+00 9.941876e-01
-3.386000e+00 9.941870e-01
-3.386100e+00 9.941864e-01
-3.386200e+00 9.941857e-01
-3.386300e+00 9.941851e-01
-3.386400e+00 9.941845e-01
-3.386500e+00 9.941839e-01
-3.386600e+00 9.941833e-01
-3.386700e+00 9.941827e-01
-3.386800e+00 9.941820e-01
-3.386900e+00 9.941814e-01
-3.387000e+00 9.941808e-01
-3.387100e+00 9.941802e-01
-3.387200e+00 9.941796e-01
-3.387300e+00 9.941790e-01
-3.387400e+00 9.941783e-01
-3.387500e+00 9.941777e-01
-3.387600e+00 9.941771e-01
-3.387700e+00 9.941765e-01
-3.387800e+00 9.941759e-01
-3.387900e+00 9.941753e-01
-3.388000e+00 9.941746e-01
-3.388100e+00 9.941740e-01
-3.388200e+00 9.941734e-01
-3.388300e+00 9.941728e-01
-3.388400e+00 9.941722e-01
-3.388500e+00 9.941716e-01
-3.388600e+00 9.941709e-01
-3.388700e+00 9.941703e-01
-3.388800e+00 9.941697e-01
-3.388900e+00 9.941691e-01
-3.389000e+00 9.941685e-01
-3.389100e+00 9.941679e-01
-3.389200e+00 9.941672e-01
-3.389300e+00 9.941666e-01
-3.389400e+00 9.941660e-01
-3.389500e+00 9.941654e-01
-3.389600e+00 9.941648e-01
-3.389700e+00 9.941642e-01
-3.389800e+00 9.941635e-01
-3.389900e+00 9.941629e-01
-3.390000e+00 9.941623e-01
-3.390100e+00 9.941617e-01
-3.390200e+00 9.941611e-01
-3.390300e+00 9.941604e-01
-3.390400e+00 9.941598e-01
-3.390500e+00 9.941592e-01
-3.390600e+00 9.941586e-01
-3.390700e+00 9.941580e-01
-3.390800e+00 9.941574e-01
-3.390900e+00 9.941567e-01
-3.391000e+00 9.941561e-01
-3.391100e+00 9.941555e-01
-3.391200e+00 9.941549e-01
-3.391300e+00 9.941543e-01
-3.391400e+00 9.941537e-01
-3.391500e+00 9.941530e-01
-3.391600e+00 9.941524e-01
-3.391700e+00 9.941518e-01
-3.391800e+00 9.941512e-01
-3.391900e+00 9.941506e-01
-3.392000e+00 9.941500e-01
-3.392100e+00 9.941493e-01
-3.392200e+00 9.941487e-01
-3.392300e+00 9.941481e-01
-3.392400e+00 9.941475e-01
-3.392500e+00 9.941469e-01
-3.392600e+00 9.941462e-01
-3.392700e+00 9.941456e-01
-3.392800e+00 9.941450e-01
-3.392900e+00 9.941444e-01
-3.393000e+00 9.941438e-01
-3.393100e+00 9.941432e-01
-3.393200e+00 9.941425e-01
-3.393300e+00 9.941419e-01
-3.393400e+00 9.941413e-01
-3.393500e+00 9.941407e-01
-3.393600e+00 9.941401e-01
-3.393700e+00 9.941394e-01
-3.393800e+00 9.941388e-01
-3.393900e+00 9.941382e-01
-3.394000e+00 9.941376e-01
-3.394100e+00 9.941370e-01
-3.394200e+00 9.941364e-01
-3.394300e+00 9.941357e-01
-3.394400e+00 9.941351e-01
-3.394500e+00 9.941345e-01
-3.394600e+00 9.941339e-01
-3.394700e+00 9.941333e-01
-3.394800e+00 9.941326e-01
-3.394900e+00 9.941320e-01
-3.395000e+00 9.941314e-01
-3.395100e+00 9.941308e-01
-3.395200e+00 9.941302e-01
-3.395300e+00 9.941296e-01
-3.395400e+00 9.941289e-01
-3.395500e+00 9.941283e-01
-3.395600e+00 9.941277e-01
-3.395700e+00 9.941271e-01
-3.395800e+00 9.941265e-01
-3.395900e+00 9.941258e-01
-3.396000e+00 9.941252e-01
-3.396100e+00 9.941246e-01
-3.396200e+00 9.941240e-01
-3.396300e+00 9.941234e-01
-3.396400e+00 9.941227e-01
-3.396500e+00 9.941221e-01
-3.396600e+00 9.941215e-01
-3.396700e+00 9.941209e-01
-3.396800e+00 9.941203e-01
-3.396900e+00 9.941197e-01
-3.397000e+00 9.941190e-01
-3.397100e+00 9.941184e-01
-3.397200e+00 9.941178e-01
-3.397300e+00 9.941172e-01
-3.397400e+00 9.941166e-01
-3.397500e+00 9.941159e-01
-3.397600e+00 9.941153e-01
-3.397700e+00 9.941147e-01
-3.397800e+00 9.941141e-01
-3.397900e+00 9.941135e-01
-3.398000e+00 9.941128e-01
-3.398100e+00 9.941122e-01
-3.398200e+00 9.941116e-01
-3.398300e+00 9.941110e-01
-3.398400e+00 9.941104e-01
-3.398500e+00 9.941097e-01
-3.398600e+00 9.941091e-01
-3.398700e+00 9.941085e-01
-3.398800e+00 9.941079e-01
-3.398900e+00 9.941073e-01
-3.399000e+00 9.941066e-01
-3.399100e+00 9.941060e-01
-3.399200e+00 9.941054e-01
-3.399300e+00 9.941048e-01
-3.399400e+00 9.941042e-01
-3.399500e+00 9.941035e-01
-3.399600e+00 9.941029e-01
-3.399700e+00 9.941023e-01
-3.399800e+00 9.941017e-01
-3.399900e+00 9.941011e-01
-3.400000e+00 9.941004e-01
-3.400100e+00 9.940998e-01
-3.400200e+00 9.940992e-01
-3.400300e+00 9.940986e-01
-3.400400e+00 9.940980e-01
-3.400500e+00 9.940974e-01
-3.400600e+00 9.940967e-01
-3.400700e+00 9.940961e-01
-3.400800e+00 9.940955e-01
-3.400900e+00 9.940949e-01
-3.401000e+00 9.940943e-01
-3.401100e+00 9.940936e-01
-3.401200e+00 9.940930e-01
-3.401300e+00 9.940924e-01
-3.401400e+00 9.940918e-01
-3.401500e+00 9.940912e-01
-3.401600e+00 9.940905e-01
-3.401700e+00 9.940899e-01
-3.401800e+00 9.940893e-01
-3.401900e+00 9.940887e-01
-3.402000e+00 9.940880e-01
-3.402100e+00 9.940874e-01
-3.402200e+00 9.940868e-01
-3.402300e+00 9.940862e-01
-3.402400e+00 9.940856e-01
-3.402500e+00 9.940849e-01
-3.402600e+00 9.940843e-01
-3.402700e+00 9.940837e-01
-3.402800e+00 9.940831e-01
-3.402900e+00 9.940825e-01
-3.403000e+00 9.940818e-01
-3.403100e+00 9.940812e-01
-3.403200e+00 9.940806e-01
-3.403300e+00 9.940800e-01
-3.403400e+00 9.940794e-01
-3.403500e+00 9.940787e-01
-3.403600e+00 9.940781e-01
-3.403700e+00 9.940775e-01
-3.403800e+00 9.940769e-01
-3.403900e+00 9.940763e-01
-3.404000e+00 9.940756e-01
-3.404100e+00 9.940750e-01
-3.404200e+00 9.940744e-01
-3.404300e+00 9.940738e-01
-3.404400e+00 9.940732e-01
-3.404500e+00 9.940725e-01
-3.404600e+00 9.940719e-01
-3.404700e+00 9.940713e-01
-3.404800e+00 9.940707e-01
-3.404900e+00 9.940701e-01
-3.405000e+00 9.940694e-01
-3.405100e+00 9.940688e-01
-3.405200e+00 9.940682e-01
-3.405300e+00 9.940676e-01
-3.405400e+00 9.940669e-01
-3.405500e+00 9.940663e-01
-3.405600e+00 9.940657e-01
-3.405700e+00 9.940651e-01
-3.405800e+00 9.940645e-01
-3.405900e+00 9.940638e-01
-3.406000e+00 9.940632e-01
-3.406100e+00 9.940626e-01
-3.406200e+00 9.940620e-01
-3.406300e+00 9.940614e-01
-3.406400e+00 9.940607e-01
-3.406500e+00 9.940601e-01
-3.406600e+00 9.940595e-01
-3.406700e+00 9.940589e-01
-3.406800e+00 9.940582e-01
-3.406900e+00 9.940576e-01
-3.407000e+00 9.940570e-01
-3.407100e+00 9.940564e-01
-3.407200e+00 9.940558e-01
-3.407300e+00 9.940551e-01
-3.407400e+00 9.940545e-01
-3.407500e+00 9.940539e-01
-3.407600e+00 9.940533e-01
-3.407700e+00 9.940527e-01
-3.407800e+00 9.940520e-01
-3.407900e+00 9.940514e-01
-3.408000e+00 9.940508e-01
-3.408100e+00 9.940502e-01
-3.408200e+00 9.940495e-01
-3.408300e+00 9.940489e-01
-3.408400e+00 9.940483e-01
-3.408500e+00 9.940477e-01
-3.408600e+00 9.940471e-01
-3.408700e+00 9.940464e-01
-3.408800e+00 9.940458e-01
-3.408900e+00 9.940452e-01
-3.409000e+00 9.940446e-01
-3.409100e+00 9.940440e-01
-3.409200e+00 9.940433e-01
-3.409300e+00 9.940427e-01
-3.409400e+00 9.940421e-01
-3.409500e+00 9.940415e-01
-3.409600e+00 9.940408e-01
-3.409700e+00 9.940402e-01
-3.409800e+00 9.940396e-01
-3.409900e+00 9.940390e-01
-3.410000e+00 9.940384e-01
-3.410100e+00 9.940377e-01
-3.410200e+00 9.940371e-01
-3.410300e+00 9.940365e-01
-3.410400e+00 9.940359e-01
-3.410500e+00 9.940352e-01
-3.410600e+00 9.940346e-01
-3.410700e+00 9.940340e-01
-3.410800e+00 9.940334e-01
-3.410900e+00 9.940328e-01
-3.411000e+00 9.940321e-01
-3.411100e+00 9.940315e-01
-3.411200e+00 9.940309e-01
-3.411300e+00 9.940303e-01
-3.411400e+00 9.940296e-01
-3.411500e+00 9.940290e-01
-3.411600e+00 9.940284e-01
-3.411700e+00 9.940278e-01
-3.411800e+00 9.940271e-01
-3.411900e+00 9.940265e-01
-3.412000e+00 9.940259e-01
-3.412100e+00 9.940253e-01
-3.412200e+00 9.940247e-01
-3.412300e+00 9.940240e-01
-3.412400e+00 9.940234e-01
-3.412500e+00 9.940228e-01
-3.412600e+00 9.940222e-01
-3.412700e+00 9.940215e-01
-3.412800e+00 9.940209e-01
-3.412900e+00 9.940203e-01
-3.413000e+00 9.940197e-01
-3.413100e+00 9.940191e-01
-3.413200e+00 9.940184e-01
-3.413300e+00 9.940178e-01
-3.413400e+00 9.940172e-01
-3.413500e+00 9.940166e-01
-3.413600e+00 9.940159e-01
-3.413700e+00 9.940153e-01
-3.413800e+00 9.940147e-01
-3.413900e+00 9.940141e-01
-3.414000e+00 9.940134e-01
-3.414100e+00 9.940128e-01
-3.414200e+00 9.940122e-01
-3.414300e+00 9.940116e-01
-3.414400e+00 9.940109e-01
-3.414500e+00 9.940103e-01
-3.414600e+00 9.940097e-01
-3.414700e+00 9.940091e-01
-3.414800e+00 9.940085e-01
-3.414900e+00 9.940078e-01
-3.415000e+00 9.940072e-01
-3.415100e+00 9.940066e-01
-3.415200e+00 9.940060e-01
-3.415300e+00 9.940053e-01
-3.415400e+00 9.940047e-01
-3.415500e+00 9.940041e-01
-3.415600e+00 9.940035e-01
-3.415700e+00 9.940028e-01
-3.415800e+00 9.940022e-01
-3.415900e+00 9.940016e-01
-3.416000e+00 9.940010e-01
-3.416100e+00 9.940003e-01
-3.416200e+00 9.939997e-01
-3.416300e+00 9.939991e-01
-3.416400e+00 9.939985e-01
-3.416500e+00 9.939979e-01
-3.416600e+00 9.939972e-01
-3.416700e+00 9.939966e-01
-3.416800e+00 9.939960e-01
-3.416900e+00 9.939954e-01
-3.417000e+00 9.939947e-01
-3.417100e+00 9.939941e-01
-3.417200e+00 9.939935e-01
-3.417300e+00 9.939929e-01
-3.417400e+00 9.939922e-01
-3.417500e+00 9.939916e-01
-3.417600e+00 9.939910e-01
-3.417700e+00 9.939904e-01
-3.417800e+00 9.939897e-01
-3.417900e+00 9.939891e-01
-3.418000e+00 9.939885e-01
-3.418100e+00 9.939879e-01
-3.418200e+00 9.939872e-01
-3.418300e+00 9.939866e-01
-3.418400e+00 9.939860e-01
-3.418500e+00 9.939854e-01
-3.418600e+00 9.939847e-01
-3.418700e+00 9.939841e-01
-3.418800e+00 9.939835e-01
-3.418900e+00 9.939829e-01
-3.419000e+00 9.939823e-01
-3.419100e+00 9.939816e-01
-3.419200e+00 9.939810e-01
-3.419300e+00 9.939804e-01
-3.419400e+00 9.939798e-01
-3.419500e+00 9.939791e-01
-3.419600e+00 9.939785e-01
-3.419700e+00 9.939779e-01
-3.419800e+00 9.939773e-01
-3.419900e+00 9.939766e-01
-3.420000e+00 9.939760e-01
-3.420100e+00 9.939754e-01
-3.420200e+00 9.939748e-01
-3.420300e+00 9.939741e-01
-3.420400e+00 9.939735e-01
-3.420500e+00 9.939729e-01
-3.420600e+00 9.939723e-01
-3.420700e+00 9.939716e-01
-3.420800e+00 9.939710e-01
-3.420900e+00 9.939704e-01
-3.421000e+00 9.939698e-01
-3.421100e+00 9.939691e-01
-3.421200e+00 9.939685e-01
-3.421300e+00 9.939679e-01
-3.421400e+00 9.939673e-01
-3.421500e+00 9.939666e-01
-3.421600e+00 9.939660e-01
-3.421700e+00 9.939654e-01
-3.421800e+00 9.939648e-01
-3.421900e+00 9.939641e-01
-3.422000e+00 9.939635e-01
-3.422100e+00 9.939629e-01
-3.422200e+00 9.939623e-01
-3.422300e+00 9.939616e-01
-3.422400e+00 9.939610e-01
-3.422500e+00 9.939604e-01
-3.422600e+00 9.939598e-01
-3.422700e+00 9.939591e-01
-3.422800e+00 9.939585e-01
-3.422900e+00 9.939579e-01
-3.423000e+00 9.939573e-01
-3.423100e+00 9.939566e-01
-3.423200e+00 9.939560e-01
-3.423300e+00 9.939554e-01
-3.423400e+00 9.939548e-01
-3.423500e+00 9.939541e-01
-3.423600e+00 9.939535e-01
-3.423700e+00 9.939529e-01
-3.423800e+00 9.939523e-01
-3.423900e+00 9.939516e-01
-3.424000e+00 9.939510e-01
-3.424100e+00 9.939504e-01
-3.424200e+00 9.939497e-01
-3.424300e+00 9.939491e-01
-3.424400e+00 9.939485e-01
-3.424500e+00 9.939479e-01
-3.424600e+00 9.939472e-01
-3.424700e+00 9.939466e-01
-3.424800e+00 9.939460e-01
-3.424900e+00 9.939454e-01
-3.425000e+00 9.939447e-01
-3.425100e+00 9.939441e-01
-3.425200e+00 9.939435e-01
-3.425300e+00 9.939429e-01
-3.425400e+00 9.939422e-01
-3.425500e+00 9.939416e-01
-3.425600e+00 9.939410e-01
-3.425700e+00 9.939404e-01
-3.425800e+00 9.939397e-01
-3.425900e+00 9.939391e-01
-3.426000e+00 9.939385e-01
-3.426100e+00 9.939379e-01
-3.426200e+00 9.939372e-01
-3.426300e+00 9.939366e-01
-3.426400e+00 9.939360e-01
-3.426500e+00 9.939354e-01
-3.426600e+00 9.939347e-01
-3.426700e+00 9.939341e-01
-3.426800e+00 9.939335e-01
-3.426900e+00 9.939328e-01
-3.427000e+00 9.939322e-01
-3.427100e+00 9.939316e-01
-3.427200e+00 9.939310e-01
-3.427300e+00 9.939303e-01
-3.427400e+00 9.939297e-01
-3.427500e+00 9.939291e-01
-3.427600e+00 9.939285e-01
-3.427700e+00 9.939278e-01
-3.427800e+00 9.939272e-01
-3.427900e+00 9.939266e-01
-3.428000e+00 9.939260e-01
-3.428100e+00 9.939253e-01
-3.428200e+00 9.939247e-01
-3.428300e+00 9.939241e-01
-3.428400e+00 9.939234e-01
-3.428500e+00 9.939228e-01
-3.428600e+00 9.939222e-01
-3.428700e+00 9.939216e-01
-3.428800e+00 9.939209e-01
-3.428900e+00 9.939203e-01
-3.429000e+00 9.939197e-01
-3.429100e+00 9.939191e-01
-3.429200e+00 9.939184e-01
-3.429300e+00 9.939178e-01
-3.429400e+00 9.939172e-01
-3.429500e+00 9.939166e-01
-3.429600e+00 9.939159e-01
-3.429700e+00 9.939153e-01
-3.429800e+00 9.939147e-01
-3.429900e+00 9.939140e-01
-3.430000e+00 9.939134e-01
-3.430100e+00 9.939128e-01
-3.430200e+00 9.939122e-01
-3.430300e+00 9.939115e-01
-3.430400e+00 9.939109e-01
-3.430500e+00 9.939103e-01
-3.430600e+00 9.939097e-01
-3.430700e+00 9.939090e-01
-3.430800e+00 9.939084e-01
-3.430900e+00 9.939078e-01
-3.431000e+00 9.939071e-01
-3.431100e+00 9.939065e-01
-3.431200e+00 9.939059e-01
-3.431300e+00 9.939053e-01
-3.431400e+00 9.939046e-01
-3.431500e+00 9.939040e-01
-3.431600e+00 9.939034e-01
-3.431700e+00 9.939028e-01
-3.431800e+00 9.939021e-01
-3.431900e+00 9.939015e-01
-3.432000e+00 9.939009e-01
-3.432100e+00 9.939002e-01
-3.432200e+00 9.938996e-01
-3.432300e+00 9.938990e-01
-3.432400e+00 9.938984e-01
-3.432500e+00 9.938977e-01
-3.432600e+00 9.938971e-01
-3.432700e+00 9.938965e-01
-3.432800e+00 9.938958e-01
-3.432900e+00 9.938952e-01
-3.433000e+00 9.938946e-01
-3.433100e+00 9.938940e-01
-3.433200e+00 9.938933e-01
-3.433300e+00 9.938927e-01
-3.433400e+00 9.938921e-01
-3.433500e+00 9.938915e-01
-3.433600e+00 9.938908e-01
-3.433700e+00 9.938902e-01
-3.433800e+00 9.938896e-01
-3.433900e+00 9.938889e-01
-3.434000e+00 9.938883e-01
-3.434100e+00 9.938877e-01
-3.434200e+00 9.938871e-01
-3.434300e+00 9.938864e-01
-3.434400e+00 9.938858e-01
-3.434500e+00 9.938852e-01
-3.434600e+00 9.938845e-01
-3.434700e+00 9.938839e-01
-3.434800e+00 9.938833e-01
-3.434900e+00 9.938827e-01
-3.435000e+00 9.938820e-01
-3.435100e+00 9.938814e-01
-3.435200e+00 9.938808e-01
-3.435300e+00 9.938801e-01
-3.435400e+00 9.938795e-01
-3.435500e+00 9.938789e-01
-3.435600e+00 9.938783e-01
-3.435700e+00 9.938776e-01
-3.435800e+00 9.938770e-01
-3.435900e+00 9.938764e-01
-3.436000e+00 9.938757e-01
-3.436100e+00 9.938751e-01
-3.436200e+00 9.938745e-01
-3.436300e+00 9.938739e-01
-3.436400e+00 9.938732e-01
-3.436500e+00 9.938726e-01
-3.436600e+00 9.938720e-01
-3.436700e+00 9.938713e-01
-3.436800e+00 9.938707e-01
-3.436900e+00 9.938701e-01
-3.437000e+00 9.938695e-01
-3.437100e+00 9.938688e-01
-3.437200e+00 9.938682e-01
-3.437300e+00 9.938676e-01
-3.437400e+00 9.938669e-01
-3.437500e+00 9.938663e-01
-3.437600e+00 9.938657e-01
-3.437700e+00 9.938651e-01
-3.437800e+00 9.938644e-01
-3.437900e+00 9.938638e-01
-3.438000e+00 9.938632e-01
-3.438100e+00 9.938625e-01
-3.438200e+00 9.938619e-01
-3.438300e+00 9.938613e-01
-3.438400e+00 9.938607e-01
-3.438500e+00 9.938600e-01
-3.438600e+00 9.938594e-01
-3.438700e+00 9.938588e-01
-3.438800e+00 9.938581e-01
-3.438900e+00 9.938575e-01
-3.439000e+00 9.938569e-01
-3.439100e+00 9.938562e-01
-3.439200e+00 9.938556e-01
-3.439300e+00 9.938550e-01
-3.439400e+00 9.938544e-01
-3.439500e+00 9.938537e-01
-3.439600e+00 9.938531e-01
-3.439700e+00 9.938525e-01
-3.439800e+00 9.938518e-01
-3.439900e+00 9.938512e-01
-3.440000e+00 9.938506e-01
-3.440100e+00 9.938500e-01
-3.440200e+00 9.938493e-01
-3.440300e+00 9.938487e-01
-3.440400e+00 9.938481e-01
-3.440500e+00 9.938474e-01
-3.440600e+00 9.938468e-01
-3.440700e+00 9.938462e-01
-3.440800e+00 9.938455e-01
-3.440900e+00 9.938449e-01
-3.441000e+00 9.938443e-01
-3.441100e+00 9.938437e-01
-3.441200e+00 9.938430e-01
-3.441300e+00 9.938424e-01
-3.441400e+00 9.938418e-01
-3.441500e+00 9.938411e-01
-3.441600e+00 9.938405e-01
-3.441700e+00 9.938399e-01
-3.441800e+00 9.938392e-01
-3.441900e+00 9.938386e-01
-3.442000e+00 9.938380e-01
-3.442100e+00 9.938374e-01
-3.442200e+00 9.938367e-01
-3.442300e+00 9.938361e-01
-3.442400e+00 9.938355e-01
-3.442500e+00 9.938348e-01
-3.442600e+00 9.938342e-01
-3.442700e+00 9.938336e-01
-3.442800e+00 9.938329e-01
-3.442900e+00 9.938323e-01
-3.443000e+00 9.938317e-01
-3.443100e+00 9.938311e-01
-3.443200e+00 9.938304e-01
-3.443300e+00 9.938298e-01
-3.443400e+00 9.938292e-01
-3.443500e+00 9.938285e-01
-3.443600e+00 9.938279e-01
-3.443700e+00 9.938273e-01
-3.443800e+00 9.938266e-01
-3.443900e+00 9.938260e-01
-3.444000e+00 9.938254e-01
-3.444100e+00 9.938248e-01
-3.444200e+00 9.938241e-01
-3.444300e+00 9.938235e-01
-3.444400e+00 9.938229e-01
-3.444500e+00 9.938222e-01
-3.444600e+00 9.938216e-01
-3.444700e+00 9.938210e-01
-3.444800e+00 9.938203e-01
-3.444900e+00 9.938197e-01
-3.445000e+00 9.938191e-01
-3.445100e+00 9.938184e-01
-3.445200e+00 9.938178e-01
-3.445300e+00 9.938172e-01
-3.445400e+00 9.938166e-01
-3.445500e+00 9.938159e-01
-3.445600e+00 9.938153e-01
-3.445700e+00 9.938147e-01
-3.445800e+00 9.938140e-01
-3.445900e+00 9.938134e-01
-3.446000e+00 9.938128e-01
-3.446100e+00 9.938121e-01
-3.446200e+00 9.938115e-01
-3.446300e+00 9.938109e-01
-3.446400e+00 9.938102e-01
-3.446500e+00 9.938096e-01
-3.446600e+00 9.938090e-01
-3.446700e+00 9.938083e-01
-3.446800e+00 9.938077e-01
-3.446900e+00 9.938071e-01
-3.447000e+00 9.938065e-01
-3.447100e+00 9.938058e-01
-3.447200e+00 9.938052e-01
-3.447300e+00 9.938046e-01
-3.447400e+00 9.938039e-01
-3.447500e+00 9.938033e-01
-3.447600e+00 9.938027e-01
-3.447700e+00 9.938020e-01
-3.447800e+00 9.938014e-01
-3.447900e+00 9.938008e-01
-3.448000e+00 9.938001e-01
-3.448100e+00 9.937995e-01
-3.448200e+00 9.937989e-01
-3.448300e+00 9.937982e-01
-3.448400e+00 9.937976e-01
-3.448500e+00 9.937970e-01
-3.448600e+00 9.937964e-01
-3.448700e+00 9.937957e-01
-3.448800e+00 9.937951e-01
-3.448900e+00 9.937945e-01
-3.449000e+00 9.937938e-01
-3.449100e+00 9.937932e-01
-3.449200e+00 9.937926e-01
-3.449300e+00 9.937919e-01
-3.449400e+00 9.937913e-01
-3.449500e+00 9.937907e-01
-3.449600e+00 9.937900e-01
-3.449700e+00 9.937894e-01
-3.449800e+00 9.937888e-01
-3.449900e+00 9.937881e-01
-3.450000e+00 9.937875e-01
-3.450100e+00 9.937869e-01
-3.450200e+00 9.937862e-01
-3.450300e+00 9.937856e-01
-3.450400e+00 9.937850e-01
-3.450500e+00 9.937843e-01
-3.450600e+00 9.937837e-01
-3.450700e+00 9.937831e-01
-3.450800e+00 9.937825e-01
-3.450900e+00 9.937818e-01
-3.451000e+00 9.937812e-01
-3.451100e+00 9.937806e-01
-3.451200e+00 9.937799e-01
-3.451300e+00 9.937793e-01
-3.451400e+00 9.937787e-01
-3.451500e+00 9.937780e-01
-3.451600e+00 9.937774e-01
-3.451700e+00 9.937768e-01
-3.451800e+00 9.937761e-01
-3.451900e+00 9.937755e-01
-3.452000e+00 9.937749e-01
-3.452100e+00 9.937742e-01
-3.452200e+00 9.937736e-01
-3.452300e+00 9.937730e-01
-3.452400e+00 9.937723e-01
-3.452500e+00 9.937717e-01
-3.452600e+00 9.937711e-01
-3.452700e+00 9.937704e-01
-3.452800e+00 9.937698e-01
-3.452900e+00 9.937692e-01
-3.453000e+00 9.937685e-01
-3.453100e+00 9.937679e-01
-3.453200e+00 9.937673e-01
-3.453300e+00 9.937666e-01
-3.453400e+00 9.937660e-01
-3.453500e+00 9.937654e-01
-3.453600e+00 9.937647e-01
-3.453700e+00 9.937641e-01
-3.453800e+00 9.937635e-01
-3.453900e+00 9.937628e-01
-3.454000e+00 9.937622e-01
-3.454100e+00 9.937616e-01
-3.454200e+00 9.937609e-01
-3.454300e+00 9.937603e-01
-3.454400e+00 9.937597e-01
-3.454500e+00 9.937590e-01
-3.454600e+00 9.937584e-01
-3.454700e+00 9.937578e-01
-3.454800e+00 9.937571e-01
-3.454900e+00 9.937565e-01
-3.455000e+00 9.937559e-01
-3.455100e+00 9.937552e-01
-3.455200e+00 9.937546e-01
-3.455300e+00 9.937540e-01
-3.455400e+00 9.937533e-01
-3.455500e+00 9.937527e-01
-3.455600e+00 9.937521e-01
-3.455700e+00 9.937514e-01
-3.455800e+00 9.937508e-01
-3.455900e+00 9.937502e-01
-3.456000e+00 9.937495e-01
-3.456100e+00 9.937489e-01
-3.456200e+00 9.937483e-01
-3.456300e+00 9.937476e-01
-3.456400e+00 9.937470e-01
-3.456500e+00 9.937464e-01
-3.456600e+00 9.937457e-01
-3.456700e+00 9.937451e-01
-3.456800e+00 9.937445e-01
-3.456900e+00 9.937438e-01
-3.457000e+00 9.937432e-01
-3.457100e+00 9.937426e-01
-3.457200e+00 9.937419e-01
-3.457300e+00 9.937413e-01
-3.457400e+00 9.937407e-01
-3.457500e+00 9.937400e-01
-3.457600e+00 9.937394e-01
-3.457700e+00 9.937388e-01
-3.457800e+00 9.937381e-01
-3.457900e+00 9.937375e-01
-3.458000e+00 9.937369e-01
-3.458100e+00 9.937362e-01
-3.458200e+00 9.937356e-01
-3.458300e+00 9.937350e-01
-3.458400e+00 9.937343e-01
-3.458500e+00 9.937337e-01
-3.458600e+00 9.937331e-01
-3.458700e+00 9.937324e-01
-3.458800e+00 9.937318e-01
-3.458900e+00 9.937312e-01
-3.459000e+00 9.937305e-01
-3.459100e+00 9.937299e-01
-3.459200e+00 9.937293e-01
-3.459300e+00 9.937286e-01
-3.459400e+00 9.937280e-01
-3.459500e+00 9.937274e-01
-3.459600e+00 9.937267e-01
-3.459700e+00 9.937261e-01
-3.459800e+00 9.937255e-01
-3.459900e+00 9.937248e-01
-3.460000e+00 9.937242e-01
-3.460100e+00 9.937236e-01
-3.460200e+00 9.937229e-01
-3.460300e+00 9.937223e-01
-3.460400e+00 9.937217e-01
-3.460500e+00 9.937210e-01
-3.460600e+00 9.937204e-01
-3.460700e+00 9.937198e-01
-3.460800e+00 9.937191e-01
-3.460900e+00 9.937185e-01
-3.461000e+00 9.937178e-01
-3.461100e+00 9.937172e-01
-3.461200e+00 9.937166e-01
-3.461300e+00 9.937159e-01
-3.461400e+00 9.937153e-01
-3.461500e+00 9.937147e-01
-3.461600e+00 9.937140e-01
-3.461700e+00 9.937134e-01
-3.461800e+00 9.937128e-01
-3.461900e+00 9.937121e-01
-3.462000e+00 9.937115e-01
-3.462100e+00 9.937109e-01
-3.462200e+00 9.937102e-01
-3.462300e+00 9.937096e-01
-3.462400e+00 9.937090e-01
-3.462500e+00 9.937083e-01
-3.462600e+00 9.937077e-01
-3.462700e+00 9.937071e-01
-3.462800e+00 9.937064e-01
-3.462900e+00 9.937058e-01
-3.463000e+00 9.937052e-01
-3.463100e+00 9.937045e-01
-3.463200e+00 9.937039e-01
-3.463300e+00 9.937032e-01
-3.463400e+00 9.937026e-01
-3.463500e+00 9.937020e-01
-3.463600e+00 9.937013e-01
-3.463700e+00 9.937007e-01
-3.463800e+00 9.937001e-01
-3.463900e+00 9.936994e-01
-3.464000e+00 9.936988e-01
-3.464100e+00 9.936982e-01
-3.464200e+00 9.936975e-01
-3.464300e+00 9.936969e-01
-3.464400e+00 9.936963e-01
-3.464500e+00 9.936956e-01
-3.464600e+00 9.936950e-01
-3.464700e+00 9.936944e-01
-3.464800e+00 9.936937e-01
-3.464900e+00 9.936931e-01
-3.465000e+00 9.936924e-01
-3.465100e+00 9.936918e-01
-3.465200e+00 9.936912e-01
-3.465300e+00 9.936905e-01
-3.465400e+00 9.936899e-01
-3.465500e+00 9.936893e-01
-3.465600e+00 9.936886e-01
-3.465700e+00 9.936880e-01
-3.465800e+00 9.936874e-01
-3.465900e+00 9.936867e-01
-3.466000e+00 9.936861e-01
-3.466100e+00 9.936855e-01
-3.466200e+00 9.936848e-01
-3.466300e+00 9.936842e-01
-3.466400e+00 9.936835e-01
-3.466500e+00 9.936829e-01
-3.466600e+00 9.936823e-01
-3.466700e+00 9.936816e-01
-3.466800e+00 9.936810e-01
-3.466900e+00 9.936804e-01
-3.467000e+00 9.936797e-01
-3.467100e+00 9.936791e-01
-3.467200e+00 9.936785e-01
-3.467300e+00 9.936778e-01
-3.467400e+00 9.936772e-01
-3.467500e+00 9.936765e-01
-3.467600e+00 9.936759e-01
-3.467700e+00 9.936753e-01
-3.467800e+00 9.936746e-01
-3.467900e+00 9.936740e-01
-3.468000e+00 9.936734e-01
-3.468100e+00 9.936727e-01
-3.468200e+00 9.936721e-01
-3.468300e+00 9.936715e-01
-3.468400e+00 9.936708e-01
-3.468500e+00 9.936702e-01
-3.468600e+00 9.936695e-01
-3.468700e+00 9.936689e-01
-3.468800e+00 9.936683e-01
-3.468900e+00 9.936676e-01
-3.469000e+00 9.936670e-01
-3.469100e+00 9.936664e-01
-3.469200e+00 9.936657e-01
-3.469300e+00 9.936651e-01
-3.469400e+00 9.936645e-01
-3.469500e+00 9.936638e-01
-3.469600e+00 9.936632e-01
-3.469700e+00 9.936625e-01
-3.469800e+00 9.936619e-01
-3.469900e+00 9.936613e-01
-3.470000e+00 9.936606e-01
-3.470100e+00 9.936600e-01
-3.470200e+00 9.936594e-01
-3.470300e+00 9.936587e-01
-3.470400e+00 9.936581e-01
-3.470500e+00 9.936575e-01
-3.470600e+00 9.936568e-01
-3.470700e+00 9.936562e-01
-3.470800e+00 9.936555e-01
-3.470900e+00 9.936549e-01
-3.471000e+00 9.936543e-01
-3.471100e+00 9.936536e-01
-3.471200e+00 9.936530e-01
-3.471300e+00 9.936524e-01
-3.471400e+00 9.936517e-01
-3.471500e+00 9.936511e-01
-3.471600e+00 9.936504e-01
-3.471700e+00 9.936498e-01
-3.471800e+00 9.936492e-01
-3.471900e+00 9.936485e-01
-3.472000e+00 9.936479e-01
-3.472100e+00 9.936473e-01
-3.472200e+00 9.936466e-01
-3.472300e+00 9.936460e-01
-3.472400e+00 9.936453e-01
-3.472500e+00 9.936447e-01
-3.472600e+00 9.936441e-01
-3.472700e+00 9.936434e-01
-3.472800e+00 9.936428e-01
-3.472900e+00 9.936422e-01
-3.473000e+00 9.936415e-01
-3.473100e+00 9.936409e-01
-3.473200e+00 9.936402e-01
-3.473300e+00 9.936396e-01
-3.473400e+00 9.936390e-01
-3.473500e+00 9.936383e-01
-3.473600e+00 9.936377e-01
-3.473700e+00 9.936371e-01
-3.473800e+00 9.936364e-01
-3.473900e+00 9.936358e-01
-3.474000e+00 9.936351e-01
-3.474100e+00 9.936345e-01
-3.474200e+00 9.936339e-01
-3.474300e+00 9.936332e-01
-3.474400e+00 9.936326e-01
-3.474500e+00 9.936320e-01
-3.474600e+00 9.936313e-01
-3.474700e+00 9.936307e-01
-3.474800e+00 9.936300e-01
-3.474900e+00 9.936294e-01
-3.475000e+00 9.936288e-01
-3.475100e+00 9.936281e-01
-3.475200e+00 9.936275e-01
-3.475300e+00 9.936269e-01
-3.475400e+00 9.936262e-01
-3.475500e+00 9.936256e-01
-3.475600e+00 9.936249e-01
-3.475700e+00 9.936243e-01
-3.475800e+00 9.936237e-01
-3.475900e+00 9.936230e-01
-3.476000e+00 9.936224e-01
-3.476100e+00 9.936218e-01
-3.476200e+00 9.936211e-01
-3.476300e+00 9.936205e-01
-3.476400e+00 9.936198e-01
-3.476500e+00 9.936192e-01
-3.476600e+00 9.936186e-01
-3.476700e+00 9.936179e-01
-3.476800e+00 9.936173e-01
-3.476900e+00 9.936166e-01
-3.477000e+00 9.936160e-01
-3.477100e+00 9.936154e-01
-3.477200e+00 9.936147e-01
-3.477300e+00 9.936141e-01
-3.477400e+00 9.936135e-01
-3.477500e+00 9.936128e-01
-3.477600e+00 9.936122e-01
-3.477700e+00 9.936115e-01
-3.477800e+00 9.936109e-01
-3.477900e+00 9.936103e-01
-3.478000e+00 9.936096e-01
-3.478100e+00 9.936090e-01
-3.478200e+00 9.936083e-01
-3.478300e+00 9.936077e-01
-3.478400e+00 9.936071e-01
-3.478500e+00 9.936064e-01
-3.478600e+00 9.936058e-01
-3.478700e+00 9.936052e-01
-3.478800e+00 9.936045e-01
-3.478900e+00 9.936039e-01
-3.479000e+00 9.936032e-01
-3.479100e+00 9.936026e-01
-3.479200e+00 9.936020e-01
-3.479300e+00 9.936013e-01
-3.479400e+00 9.936007e-01
-3.479500e+00 9.936000e-01
-3.479600e+00 9.935994e-01
-3.479700e+00 9.935988e-01
-3.479800e+00 9.935981e-01
-3.479900e+00 9.935975e-01
-3.480000e+00 9.935968e-01
-3.480100e+00 9.935962e-01
-3.480200e+00 9.935956e-01
-3.480300e+00 9.935949e-01
-3.480400e+00 9.935943e-01
-3.480500e+00 9.935936e-01
-3.480600e+00 9.935930e-01
-3.480700e+00 9.935924e-01
-3.480800e+00 9.935917e-01
-3.480900e+00 9.935911e-01
-3.481000e+00 9.935905e-01
-3.481100e+00 9.935898e-01
-3.481200e+00 9.935892e-01
-3.481300e+00 9.935885e-01
-3.481400e+00 9.935879e-01
-3.481500e+00 9.935873e-01
-3.481600e+00 9.935866e-01
-3.481700e+00 9.935860e-01
-3.481800e+00 9.935853e-01
-3.481900e+00 9.935847e-01
-3.482000e+00 9.935841e-01
-3.482100e+00 9.935834e-01
-3.482200e+00 9.935828e-01
-3.482300e+00 9.935821e-01
-3.482400e+00 9.935815e-01
-3.482500e+00 9.935809e-01
-3.482600e+00 9.935802e-01
-3.482700e+00 9.935796e-01
-3.482800e+00 9.935789e-01
-3.482900e+00 9.935783e-01
-3.483000e+00 9.935777e-01
-3.483100e+00 9.935770e-01
-3.483200e+00 9.935764e-01
-3.483300e+00 9.935757e-01
-3.483400e+00 9.935751e-01
-3.483500e+00 9.935745e-01
-3.483600e+00 9.935738e-01
-3.483700e+00 9.935732e-01
-3.483800e+00 9.935725e-01
-3.483900e+00 9.935719e-01
-3.484000e+00 9.935713e-01
-3.484100e+00 9.935706e-01
-3.484200e+00 9.935700e-01
-3.484300e+00 9.935693e-01
-3.484400e+00 9.935687e-01
-3.484500e+00 9.935681e-01
-3.484600e+00 9.935674e-01
-3.484700e+00 9.935668e-01
-3.484800e+00 9.935661e-01
-3.484900e+00 9.935655e-01
-3.485000e+00 9.935649e-01
-3.485100e+00 9.935642e-01
-3.485200e+00 9.935636e-01
-3.485300e+00 9.935629e-01
-3.485400e+00 9.935623e-01
-3.485500e+00 9.935617e-01
-3.485600e+00 9.935610e-01
-3.485700e+00 9.935604e-01
-3.485800e+00 9.935597e-01
-3.485900e+00 9.935591e-01
-3.486000e+00 9.935585e-01
-3.486100e+00 9.935578e-01
-3.486200e+00 9.935572e-01
-3.486300e+00 9.935565e-01
-3.486400e+00 9.935559e-01
-3.486500e+00 9.935553e-01
-3.486600e+00 9.935546e-01
-3.486700e+00 9.935540e-01
-3.486800e+00 9.935533e-01
-3.486900e+00 9.935527e-01
-3.487000e+00 9.935520e-01
-3.487100e+00 9.935514e-01
-3.487200e+00 9.935508e-01
-3.487300e+00 9.935501e-01
-3.487400e+00 9.935495e-01
-3.487500e+00 9.935488e-01
-3.487600e+00 9.935482e-01
-3.487700e+00 9.935476e-01
-3.487800e+00 9.935469e-01
-3.487900e+00 9.935463e-01
-3.488000e+00 9.935456e-01
-3.488100e+00 9.935450e-01
-3.488200e+00 9.935444e-01
-3.488300e+00 9.935437e-01
-3.488400e+00 9.935431e-01
-3.488500e+00 9.935424e-01
-3.488600e+00 9.935418e-01
-3.488700e+00 9.935412e-01
-3.488800e+00 9.935405e-01
-3.488900e+00 9.935399e-01
-3.489000e+00 9.935392e-01
-3.489100e+00 9.935386e-01
-3.489200e+00 9.935379e-01
-3.489300e+00 9.935373e-01
-3.489400e+00 9.935367e-01
-3.489500e+00 9.935360e-01
-3.489600e+00 9.935354e-01
-3.489700e+00 9.935347e-01
-3.489800e+00 9.935341e-01
-3.489900e+00 9.935335e-01
-3.490000e+00 9.935328e-01
-3.490100e+00 9.935322e-01
-3.490200e+00 9.935315e-01
-3.490300e+00 9.935309e-01
-3.490400e+00 9.935303e-01
-3.490500e+00 9.935296e-01
-3.490600e+00 9.935290e-01
-3.490700e+00 9.935283e-01
-3.490800e+00 9.935277e-01
-3.490900e+00 9.935270e-01
-3.491000e+00 9.935264e-01
-3.491100e+00 9.935258e-01
-3.491200e+00 9.935251e-01
-3.491300e+00 9.935245e-01
-3.491400e+00 9.935238e-01
-3.491500e+00 9.935232e-01
-3.491600e+00 9.935226e-01
-3.491700e+00 9.935219e-01
-3.491800e+00 9.935213e-01
-3.491900e+00 9.935206e-01
-3.492000e+00 9.935200e-01
-3.492100e+00 9.935193e-01
-3.492200e+00 9.935187e-01
-3.492300e+00 9.935181e-01
-3.492400e+00 9.935174e-01
-3.492500e+00 9.935168e-01
-3.492600e+00 9.935161e-01
-3.492700e+00 9.935155e-01
-3.492800e+00 9.935148e-01
-3.492900e+00 9.935142e-01
-3.493000e+00 9.935136e-01
-3.493100e+00 9.935129e-01
-3.493200e+00 9.935123e-01
-3.493300e+00 9.935116e-01
-3.493400e+00 9.935110e-01
-3.493500e+00 9.935104e-01
-3.493600e+00 9.935097e-01
-3.493700e+00 9.935091e-01
-3.493800e+00 9.935084e-01
-3.493900e+00 9.935078e-01
-3.494000e+00 9.935071e-01
-3.494100e+00 9.935065e-01
-3.494200e+00 9.935059e-01
-3.494300e+00 9.935052e-01
-3.494400e+00 9.935046e-01
-3.494500e+00 9.935039e-01
-3.494600e+00 9.935033e-01
-3.494700e+00 9.935026e-01
-3.494800e+00 9.935020e-01
-3.494900e+00 9.935014e-01
-3.495000e+00 9.935007e-01
-3.495100e+00 9.935001e-01
-3.495200e+00 9.934994e-01
-3.495300e+00 9.934988e-01
-3.495400e+00 9.934981e-01
-3.495500e+00 9.934975e-01
-3.495600e+00 9.934969e-01
-3.495700e+00 9.934962e-01
-3.495800e+00 9.934956e-01
-3.495900e+00 9.934949e-01
-3.496000e+00 9.934943e-01
-3.496100e+00 9.934936e-01
-3.496200e+00 9.934930e-01
-3.496300e+00 9.934924e-01
-3.496400e+00 9.934917e-01
-3.496500e+00 9.934911e-01
-3.496600e+00 9.934904e-01
-3.496700e+00 9.934898e-01
-3.496800e+00 9.934891e-01
-3.496900e+00 9.934885e-01
-3.497000e+00 9.934879e-01
-3.497100e+00 9.934872e-01
-3.497200e+00 9.934866e-01
-3.497300e+00 9.934859e-01
-3.497400e+00 9.934853e-01
-3.497500e+00 9.934846e-01
-3.497600e+00 9.934840e-01
-3.497700e+00 9.934834e-01
-3.497800e+00 9.934827e-01
-3.497900e+00 9.934821e-01
-3.498000e+00 9.934814e-01
-3.498100e+00 9.934808e-01
-3.498200e+00 9.934801e-01
-3.498300e+00 9.934795e-01
-3.498400e+00 9.934789e-01
-3.498500e+00 9.934782e-01
-3.498600e+00 9.934776e-01
-3.498700e+00 9.934769e-01
-3.498800e+00 9.934763e-01
-3.498900e+00 9.934756e-01
-3.499000e+00 9.934750e-01
-3.499100e+00 9.934743e-01
-3.499200e+00 9.934737e-01
-3.499300e+00 9.934731e-01
-3.499400e+00 9.934724e-01
-3.499500e+00 9.934718e-01
-3.499600e+00 9.934711e-01
-3.499700e+00 9.934705e-01
-3.499800e+00 9.934698e-01
-3.499900e+00 9.934692e-01
-3.500000e+00 9.934686e-01
-3.500100e+00 9.934679e-01
-3.500200e+00 9.934673e-01
-3.500300e+00 9.934666e-01
-3.500400e+00 9.934660e-01
-3.500500e+00 9.934653e-01
-3.500600e+00 9.934647e-01
-3.500700e+00 9.934640e-01
-3.500800e+00 9.934634e-01
-3.500900e+00 9.934628e-01
-3.501000e+00 9.934621e-01
-3.501100e+00 9.934615e-01
-3.501200e+00 9.934608e-01
-3.501300e+00 9.934602e-01
-3.501400e+00 9.934595e-01
-3.501500e+00 9.934589e-01
-3.501600e+00 9.934582e-01
-3.501700e+00 9.934576e-01
-3.501800e+00 9.934570e-01
-3.501900e+00 9.934563e-01
-3.502000e+00 9.934557e-01
-3.502100e+00 9.934550e-01
-3.502200e+00 9.934544e-01
-3.502300e+00 9.934537e-01
-3.502400e+00 9.934531e-01
-3.502500e+00 9.934525e-01
-3.502600e+00 9.934518e-01
-3.502700e+00 9.934512e-01
-3.502800e+00 9.934505e-01
-3.502900e+00 9.934499e-01
-3.503000e+00 9.934492e-01
-3.503100e+00 9.934486e-01
-3.503200e+00 9.934479e-01
-3.503300e+00 9.934473e-01
-3.503400e+00 9.934467e-01
-3.503500e+00 9.934460e-01
-3.503600e+00 9.934454e-01
-3.503700e+00 9.934447e-01
-3.503800e+00 9.934441e-01
-3.503900e+00 9.934434e-01
-3.504000e+00 9.934428e-01
-3.504100e+00 9.934421e-01
-3.504200e+00 9.934415e-01
-3.504300e+00 9.934408e-01
-3.504400e+00 9.934402e-01
-3.504500e+00 9.934396e-01
-3.504600e+00 9.934389e-01
-3.504700e+00 9.934383e-01
-3.504800e+00 9.934376e-01
-3.504900e+00 9.934370e-01
-3.505000e+00 9.934363e-01
-3.505100e+00 9.934357e-01
-3.505200e+00 9.934350e-01
-3.505300e+00 9.934344e-01
-3.505400e+00 9.934338e-01
-3.505500e+00 9.934331e-01
-3.505600e+00 9.934325e-01
-3.505700e+00 9.934318e-01
-3.505800e+00 9.934312e-01
-3.505900e+00 9.934305e-01
-3.506000e+00 9.934299e-01
-3.506100e+00 9.934292e-01
-3.506200e+00 9.934286e-01
-3.506300e+00 9.934279e-01
-3.506400e+00 9.934273e-01
-3.506500e+00 9.934267e-01
-3.506600e+00 9.934260e-01
-3.506700e+00 9.934254e-01
-3.506800e+00 9.934247e-01
-3.506900e+00 9.934241e-01
-3.507000e+00 9.934234e-01
-3.507100e+00 9.934228e-01
-3.507200e+00 9.934221e-01
-3.507300e+00 9.934215e-01
-3.507400e+00 9.934208e-01
-3.507500e+00 9.934202e-01
-3.507600e+00 9.934196e-01
-3.507700e+00 9.934189e-01
-3.507800e+00 9.934183e-01
-3.507900e+00 9.934176e-01
-3.508000e+00 9.934170e-01
-3.508100e+00 9.934163e-01
-3.508200e+00 9.934157e-01
-3.508300e+00 9.934150e-01
-3.508400e+00 9.934144e-01
-3.508500e+00 9.934137e-01
-3.508600e+00 9.934131e-01
-3.508700e+00 9.934125e-01
-3.508800e+00 9.934118e-01
-3.508900e+00 9.934112e-01
-3.509000e+00 9.934105e-01
-3.509100e+00 9.934099e-01
-3.509200e+00 9.934092e-01
-3.509300e+00 9.934086e-01
-3.509400e+00 9.934079e-01
-3.509500e+00 9.934073e-01
-3.509600e+00 9.934066e-01
-3.509700e+00 9.934060e-01
-3.509800e+00 9.934053e-01
-3.509900e+00 9.934047e-01
-3.510000e+00 9.934041e-01
-3.510100e+00 9.934034e-01
-3.510200e+00 9.934028e-01
-3.510300e+00 9.934021e-01
-3.510400e+00 9.934015e-01
-3.510500e+00 9.934008e-01
-3.510600e+00 9.934002e-01
-3.510700e+00 9.933995e-01
-3.510800e+00 9.933989e-01
-3.510900e+00 9.933982e-01
-3.511000e+00 9.933976e-01
-3.511100e+00 9.933969e-01
-3.511200e+00 9.933963e-01
-3.511300e+00 9.933957e-01
-3.511400e+00 9.933950e-01
-3.511500e+00 9.933944e-01
-3.511600e+00 9.933937e-01
-3.511700e+00 9.933931e-01
-3.511800e+00 9.933924e-01
-3.511900e+00 9.933918e-01
-3.512000e+00 9.933911e-01
-3.512100e+00 9.933905e-01
-3.512200e+00 9.933898e-01
-3.512300e+00 9.933892e-01
-3.512400e+00 9.933885e-01
-3.512500e+00 9.933879e-01
-3.512600e+00 9.933872e-01
-3.512700e+00 9.933866e-01
-3.512800e+00 9.933860e-01
-3.512900e+00 9.933853e-01
-3.513000e+00 9.933847e-01
-3.513100e+00 9.933840e-01
-3.513200e+00 9.933834e-01
-3.513300e+00 9.933827e-01
-3.513400e+00 9.933821e-01
-3.513500e+00 9.933814e-01
-3.513600e+00 9.933808e-01
-3.513700e+00 9.933801e-01
-3.513800e+00 9.933795e-01
-3.513900e+00 9.933788e-01
-3.514000e+00 9.933782e-01
-3.514100e+00 9.933775e-01
-3.514200e+00 9.933769e-01
-3.514300e+00 9.933763e-01
-3.514400e+00 9.933756e-01
-3.514500e+00 9.933750e-01
-3.514600e+00 9.933743e-01
-3.514700e+00 9.933737e-01
-3.514800e+00 9.933730e-01
-3.514900e+00 9.933724e-01
-3.515000e+00 9.933717e-01
-3.515100e+00 9.933711e-01
-3.515200e+00 9.933704e-01
-3.515300e+00 9.933698e-01
-3.515400e+00 9.933691e-01
-3.515500e+00 9.933685e-01
-3.515600e+00 9.933678e-01
-3.515700e+00 9.933672e-01
-3.515800e+00 9.933665e-01
-3.515900e+00 9.933659e-01
-3.516000e+00 9.933652e-01
-3.516100e+00 9.933646e-01
-3.516200e+00 9.933640e-01
-3.516300e+00 9.933633e-01
-3.516400e+00 9.933627e-01
-3.516500e+00 9.933620e-01
-3.516600e+00 9.933614e-01
-3.516700e+00 9.933607e-01
-3.516800e+00 9.933601e-01
-3.516900e+00 9.933594e-01
-3.517000e+00 9.933588e-01
-3.517100e+00 9.933581e-01
-3.517200e+00 9.933575e-01
-3.517300e+00 9.933568e-01
-3.517400e+00 9.933562e-01
-3.517500e+00 9.933555e-01
-3.517600e+00 9.933549e-01
-3.517700e+00 9.933542e-01
-3.517800e+00 9.933536e-01
-3.517900e+00 9.933529e-01
-3.518000e+00 9.933523e-01
-3.518100e+00 9.933516e-01
-3.518200e+00 9.933510e-01
-3.518300e+00 9.933503e-01
-3.518400e+00 9.933497e-01
-3.518500e+00 9.933491e-01
-3.518600e+00 9.933484e-01
-3.518700e+00 9.933478e-01
-3.518800e+00 9.933471e-01
-3.518900e+00 9.933465e-01
-3.519000e+00 9.933458e-01
-3.519100e+00 9.933452e-01
-3.519200e+00 9.933445e-01
-3.519300e+00 9.933439e-01
-3.519400e+00 9.933432e-01
-3.519500e+00 9.933426e-01
-3.519600e+00 9.933419e-01
-3.519700e+00 9.933413e-01
-3.519800e+00 9.933406e-01
-3.519900e+00 9.933400e-01
-3.520000e+00 9.933393e-01
-3.520100e+00 9.933387e-01
-3.520200e+00 9.933380e-01
-3.520300e+00 9.933374e-01
-3.520400e+00 9.933367e-01
-3.520500e+00 9.933361e-01
-3.520600e+00 9.933354e-01
-3.520700e+00 9.933348e-01
-3.520800e+00 9.933341e-01
-3.520900e+00 9.933335e-01
-3.521000e+00 9.933328e-01
-3.521100e+00 9.933322e-01
-3.521200e+00 9.933315e-01
-3.521300e+00 9.933309e-01
-3.521400e+00 9.933302e-01
-3.521500e+00 9.933296e-01
-3.521600e+00 9.933290e-01
-3.521700e+00 9.933283e-01
-3.521800e+00 9.933277e-01
-3.521900e+00 9.933270e-01
-3.522000e+00 9.933264e-01
-3.522100e+00 9.933257e-01
-3.522200e+00 9.933251e-01
-3.522300e+00 9.933244e-01
-3.522400e+00 9.933238e-01
-3.522500e+00 9.933231e-01
-3.522600e+00 9.933225e-01
-3.522700e+00 9.933218e-01
-3.522800e+00 9.933212e-01
-3.522900e+00 9.933205e-01
-3.523000e+00 9.933199e-01
-3.523100e+00 9.933192e-01
-3.523200e+00 9.933186e-01
-3.523300e+00 9.933179e-01
-3.523400e+00 9.933173e-01
-3.523500e+00 9.933166e-01
-3.523600e+00 9.933160e-01
-3.523700e+00 9.933153e-01
-3.523800e+00 9.933147e-01
-3.523900e+00 9.933140e-01
-3.524000e+00 9.933134e-01
-3.524100e+00 9.933127e-01
-3.524200e+00 9.933121e-01
-3.524300e+00 9.933114e-01
-3.524400e+00 9.933108e-01
-3.524500e+00 9.933101e-01
-3.524600e+00 9.933095e-01
-3.524700e+00 9.933088e-01
-3.524800e+00 9.933082e-01
-3.524900e+00 9.933075e-01
-3.525000e+00 9.933069e-01
-3.525100e+00 9.933062e-01
-3.525200e+00 9.933056e-01
-3.525300e+00 9.933049e-01
-3.525400e+00 9.933043e-01
-3.525500e+00 9.933036e-01
-3.525600e+00 9.933030e-01
-3.525700e+00 9.933023e-01
-3.525800e+00 9.933017e-01
-3.525900e+00 9.933010e-01
-3.526000e+00 9.933004e-01
-3.526100e+00 9.932997e-01
-3.526200e+00 9.932991e-01
-3.526300e+00 9.932984e-01
-3.526400e+00 9.932978e-01
-3.526500e+00 9.932971e-01
-3.526600e+00 9.932965e-01
-3.526700e+00 9.932958e-01
-3.526800e+00 9.932952e-01
-3.526900e+00 9.932945e-01
-3.527000e+00 9.932939e-01
-3.527100e+00 9.932932e-01
-3.527200e+00 9.932926e-01
-3.527300e+00 9.932919e-01
-3.527400e+00 9.932913e-01
-3.527500e+00 9.932906e-01
-3.527600e+00 9.932900e-01
-3.527700e+00 9.932893e-01
-3.527800e+00 9.932887e-01
-3.527900e+00 9.932880e-01
-3.528000e+00 9.932874e-01
-3.528100e+00 9.932867e-01
-3.528200e+00 9.932861e-01
-3.528300e+00 9.932854e-01
-3.528400e+00 9.932848e-01
-3.528500e+00 9.932841e-01
-3.528600e+00 9.932835e-01
-3.528700e+00 9.932828e-01
-3.528800e+00 9.932822e-01
-3.528900e+00 9.932815e-01
-3.529000e+00 9.932809e-01
-3.529100e+00 9.932802e-01
-3.529200e+00 9.932796e-01
-3.529300e+00 9.932789e-01
-3.529400e+00 9.932783e-01
-3.529500e+00 9.932776e-01
-3.529600e+00 9.932770e-01
-3.529700e+00 9.932763e-01
-3.529800e+00 9.932757e-01
-3.529900e+00 9.932750e-01
-3.530000e+00 9.932744e-01
-3.530100e+00 9.932737e-01
-3.530200e+00 9.932731e-01
-3.530300e+00 9.932724e-01
-3.530400e+00 9.932718e-01
-3.530500e+00 9.932711e-01
-3.530600e+00 9.932705e-01
-3.530700e+00 9.932698e-01
-3.530800e+00 9.932692e-01
-3.530900e+00 9.932685e-01
-3.531000e+00 9.932679e-01
-3.531100e+00 9.932672e-01
-3.531200e+00 9.932666e-01
-3.531300e+00 9.932659e-01
-3.531400e+00 9.932653e-01
-3.531500e+00 9.932646e-01
-3.531600e+00 9.932640e-01
-3.531700e+00 9.932633e-01
-3.531800e+00 9.932627e-01
-3.531900e+00 9.932620e-01
-3.532000e+00 9.932614e-01
-3.532100e+00 9.932607e-01
-3.532200e+00 9.932600e-01
-3.532300e+00 9.932594e-01
-3.532400e+00 9.932587e-01
-3.532500e+00 9.932581e-01
-3.532600e+00 9.932574e-01
-3.532700e+00 9.932568e-01
-3.532800e+00 9.932561e-01
-3.532900e+00 9.932555e-01
-3.533000e+00 9.932548e-01
-3.533100e+00 9.932542e-01
-3.533200e+00 9.932535e-01
-3.533300e+00 9.932529e-01
-3.533400e+00 9.932522e-01
-3.533500e+00 9.932516e-01
-3.533600e+00 9.932509e-01
-3.533700e+00 9.932503e-01
-3.533800e+00 9.932496e-01
-3.533900e+00 9.932490e-01
-3.534000e+00 9.932483e-01
-3.534100e+00 9.932477e-01
-3.534200e+00 9.932470e-01
-3.534300e+00 9.932464e-01
-3.534400e+00 9.932457e-01
-3.534500e+00 9.932451e-01
-3.534600e+00 9.932444e-01
-3.534700e+00 9.932438e-01
-3.534800e+00 9.932431e-01
-3.534900e+00 9.932425e-01
-3.535000e+00 9.932418e-01
-3.535100e+00 9.932412e-01
-3.535200e+00 9.932405e-01
-3.535300e+00 9.932398e-01
-3.535400e+00 9.932392e-01
-3.535500e+00 9.932385e-01
-3.535600e+00 9.932379e-01
-3.535700e+00 9.932372e-01
-3.535800e+00 9.932366e-01
-3.535900e+00 9.932359e-01
-3.536000e+00 9.932353e-01
-3.536100e+00 9.932346e-01
-3.536200e+00 9.932340e-01
-3.536300e+00 9.932333e-01
-3.536400e+00 9.932327e-01
-3.536500e+00 9.932320e-01
-3.536600e+00 9.932314e-01
-3.536700e+00 9.932307e-01
-3.536800e+00 9.932301e-01
-3.536900e+00 9.932294e-01
-3.537000e+00 9.932288e-01
-3.537100e+00 9.932281e-01
-3.537200e+00 9.932275e-01
-3.537300e+00 9.932268e-01
-3.537400e+00 9.932262e-01
-3.537500e+00 9.932255e-01
-3.537600e+00 9.932248e-01
-3.537700e+00 9.932242e-01
-3.537800e+00 9.932235e-01
-3.537900e+00 9.932229e-01
-3.538000e+00 9.932222e-01
-3.538100e+00 9.932216e-01
-3.538200e+00 9.932209e-01
-3.538300e+00 9.932203e-01
-3.538400e+00 9.932196e-01
-3.538500e+00 9.932190e-01
-3.538600e+00 9.932183e-01
-3.538700e+00 9.932177e-01
-3.538800e+00 9.932170e-01
-3.538900e+00 9.932164e-01
-3.539000e+00 9.932157e-01
-3.539100e+00 9.932151e-01
-3.539200e+00 9.932144e-01
-3.539300e+00 9.932138e-01
-3.539400e+00 9.932131e-01
-3.539500e+00 9.932124e-01
-3.539600e+00 9.932118e-01
-3.539700e+00 9.932111e-01
-3.539800e+00 9.932105e-01
-3.539900e+00 9.932098e-01
-3.540000e+00 9.932092e-01
-3.540100e+00 9.932085e-01
-3.540200e+00 9.932079e-01
-3.540300e+00 9.932072e-01
-3.540400e+00 9.932066e-01
-3.540500e+00 9.932059e-01
-3.540600e+00 9.932053e-01
-3.540700e+00 9.932046e-01
-3.540800e+00 9.932040e-01
-3.540900e+00 9.932033e-01
-3.541000e+00 9.932027e-01
-3.541100e+00 9.932020e-01
-3.541200e+00 9.932013e-01
-3.541300e+00 9.932007e-01
-3.541400e+00 9.932000e-01
-3.541500e+00 9.931994e-01
-3.541600e+00 9.931987e-01
-3.541700e+00 9.931981e-01
-3.541800e+00 9.931974e-01
-3.541900e+00 9.931968e-01
-3.542000e+00 9.931961e-01
-3.542100e+00 9.931955e-01
-3.542200e+00 9.931948e-01
-3.542300e+00 9.931942e-01
-3.542400e+00 9.931935e-01
-3.542500e+00 9.931928e-01
-3.542600e+00 9.931922e-01
-3.542700e+00 9.931915e-01
-3.542800e+00 9.931909e-01
-3.542900e+00 9.931902e-01
-3.543000e+00 9.931896e-01
-3.543100e+00 9.931889e-01
-3.543200e+00 9.931883e-01
-3.543300e+00 9.931876e-01
-3.543400e+00 9.931870e-01
-3.543500e+00 9.931863e-01
-3.543600e+00 9.931857e-01
-3.543700e+00 9.931850e-01
-3.543800e+00 9.931844e-01
-3.543900e+00 9.931837e-01
-3.544000e+00 9.931830e-01
-3.544100e+00 9.931824e-01
-3.544200e+00 9.931817e-01
-3.544300e+00 9.931811e-01
-3.544400e+00 9.931804e-01
-3.544500e+00 9.931798e-01
-3.544600e+00 9.931791e-01
-3.544700e+00 9.931785e-01
-3.544800e+00 9.931778e-01
-3.544900e+00 9.931772e-01
-3.545000e+00 9.931765e-01
-3.545100e+00 9.931758e-01
-3.545200e+00 9.931752e-01
-3.545300e+00 9.931745e-01
-3.545400e+00 9.931739e-01
-3.545500e+00 9.931732e-01
-3.545600e+00 9.931726e-01
-3.545700e+00 9.931719e-01
-3.545800e+00 9.931713e-01
-3.545900e+00 9.931706e-01
-3.546000e+00 9.931700e-01
-3.546100e+00 9.931693e-01
-3.546200e+00 9.931687e-01
-3.546300e+00 9.931680e-01
-3.546400e+00 9.931673e-01
-3.546500e+00 9.931667e-01
-3.546600e+00 9.931660e-01
-3.546700e+00 9.931654e-01
-3.546800e+00 9.931647e-01
-3.546900e+00 9.931641e-01
-3.547000e+00 9.931634e-01
-3.547100e+00 9.931628e-01
-3.547200e+00 9.931621e-01
-3.547300e+00 9.931615e-01
-3.547400e+00 9.931608e-01
-3.547500e+00 9.931601e-01
-3.547600e+00 9.931595e-01
-3.547700e+00 9.931588e-01
-3.547800e+00 9.931582e-01
-3.547900e+00 9.931575e-01
-3.548000e+00 9.931569e-01
-3.548100e+00 9.931562e-01
-3.548200e+00 9.931556e-01
-3.548300e+00 9.931549e-01
-3.548400e+00 9.931542e-01
-3.548500e+00 9.931536e-01
-3.548600e+00 9.931529e-01
-3.548700e+00 9.931523e-01
-3.548800e+00 9.931516e-01
-3.548900e+00 9.931510e-01
-3.549000e+00 9.931503e-01
-3.549100e+00 9.931497e-01
-3.549200e+00 9.931490e-01
-3.549300e+00 9.931484e-01
-3.549400e+00 9.931477e-01
-3.549500e+00 9.931470e-01
-3.549600e+00 9.931464e-01
-3.549700e+00 9.931457e-01
-3.549800e+00 9.931451e-01
-3.549900e+00 9.931444e-01
-3.550000e+00 9.931438e-01
-3.550100e+00 9.931431e-01
-3.550200e+00 9.931425e-01
-3.550300e+00 9.931418e-01
-3.550400e+00 9.931411e-01
-3.550500e+00 9.931405e-01
-3.550600e+00 9.931398e-01
-3.550700e+00 9.931392e-01
-3.550800e+00 9.931385e-01
-3.550900e+00 9.931379e-01
-3.551000e+00 9.931372e-01
-3.551100e+00 9.931366e-01
-3.551200e+00 9.931359e-01
-3.551300e+00 9.931352e-01
-3.551400e+00 9.931346e-01
-3.551500e+00 9.931339e-01
-3.551600e+00 9.931333e-01
-3.551700e+00 9.931326e-01
-3.551800e+00 9.931320e-01
-3.551900e+00 9.931313e-01
-3.552000e+00 9.931307e-01
-3.552100e+00 9.931300e-01
-3.552200e+00 9.931293e-01
-3.552300e+00 9.931287e-01
-3.552400e+00 9.931280e-01
-3.552500e+00 9.931274e-01
-3.552600e+00 9.931267e-01
-3.552700e+00 9.931261e-01
-3.552800e+00 9.931254e-01
-3.552900e+00 9.931248e-01
-3.553000e+00 9.931241e-01
-3.553100e+00 9.931234e-01
-3.553200e+00 9.931228e-01
-3.553300e+00 9.931221e-01
-3.553400e+00 9.931215e-01
-3.553500e+00 9.931208e-01
-3.553600e+00 9.931202e-01
-3.553700e+00 9.931195e-01
-3.553800e+00 9.931188e-01
-3.553900e+00 9.931182e-01
-3.554000e+00 9.931175e-01
-3.554100e+00 9.931169e-01
-3.554200e+00 9.931162e-01
-3.554300e+00 9.931156e-01
-3.554400e+00 9.931149e-01
-3.554500e+00 9.931143e-01
-3.554600e+00 9.931136e-01
-3.554700e+00 9.931129e-01
-3.554800e+00 9.931123e-01
-3.554900e+00 9.931116e-01
-3.555000e+00 9.931110e-01
-3.555100e+00 9.931103e-01
-3.555200e+00 9.931097e-01
-3.555300e+00 9.931090e-01
-3.555400e+00 9.931083e-01
-3.555500e+00 9.931077e-01
-3.555600e+00 9.931070e-01
-3.555700e+00 9.931064e-01
-3.555800e+00 9.931057e-01
-3.555900e+00 9.931051e-01
-3.556000e+00 9.931044e-01
-3.556100e+00 9.931038e-01
-3.556200e+00 9.931031e-01
-3.556300e+00 9.931024e-01
-3.556400e+00 9.931018e-01
-3.556500e+00 9.931011e-01
-3.556600e+00 9.931005e-01
-3.556700e+00 9.930998e-01
-3.556800e+00 9.930992e-01
-3.556900e+00 9.930985e-01
-3.557000e+00 9.930978e-01
-3.557100e+00 9.930972e-01
-3.557200e+00 9.930965e-01
-3.557300e+00 9.930959e-01
-3.557400e+00 9.930952e-01
-3.557500e+00 9.930946e-01
-3.557600e+00 9.930939e-01
-3.557700e+00 9.930932e-01
-3.557800e+00 9.930926e-01
-3.557900e+00 9.930919e-01
-3.558000e+00 9.930913e-01
-3.558100e+00 9.930906e-01
-3.558200e+00 9.930900e-01
-3.558300e+00 9.930893e-01
-3.558400e+00 9.930886e-01
-3.558500e+00 9.930880e-01
-3.558600e+00 9.930873e-01
-3.558700e+00 9.930867e-01
-3.558800e+00 9.930860e-01
-3.558900e+00 9.930854e-01
-3.559000e+00 9.930847e-01
-3.559100e+00 9.930840e-01
-3.559200e+00 9.930834e-01
-3.559300e+00 9.930827e-01
-3.559400e+00 9.930821e-01
-3.559500e+00 9.930814e-01
-3.559600e+00 9.930808e-01
-3.559700e+00 9.930801e-01
-3.559800e+00 9.930794e-01
-3.559900e+00 9.930788e-01
-3.560000e+00 9.930781e-01
-3.560100e+00 9.930775e-01
-3.560200e+00 9.930768e-01
-3.560300e+00 9.930762e-01
-3.560400e+00 9.930755e-01
-3.560500e+00 9.930748e-01
-3.560600e+00 9.930742e-01
-3.560700e+00 9.930735e-01
-3.560800e+00 9.930729e-01
-3.560900e+00 9.930722e-01
-3.561000e+00 9.930715e-01
-3.561100e+00 9.930709e-01
-3.561200e+00 9.930702e-01
-3.561300e+00 9.930696e-01
-3.561400e+00 9.930689e-01
-3.561500e+00 9.930683e-01
-3.561600e+00 9.930676e-01
-3.561700e+00 9.930669e-01
-3.561800e+00 9.930663e-01
-3.561900e+00 9.930656e-01
-3.562000e+00 9.930650e-01
-3.562100e+00 9.930643e-01
-3.562200e+00 9.930637e-01
-3.562300e+00 9.930630e-01
-3.562400e+00 9.930623e-01
-3.562500e+00 9.930617e-01
-3.562600e+00 9.930610e-01
-3.562700e+00 9.930604e-01
-3.562800e+00 9.930597e-01
-3.562900e+00 9.930590e-01
-3.563000e+00 9.930584e-01
-3.563100e+00 9.930577e-01
-3.563200e+00 9.930571e-01
-3.563300e+00 9.930564e-01
-3.563400e+00 9.930558e-01
-3.563500e+00 9.930551e-01
-3.563600e+00 9.930544e-01
-3.563700e+00 9.930538e-01
-3.563800e+00 9.930531e-01
-3.563900e+00 9.930525e-01
-3.564000e+00 9.930518e-01
-3.564100e+00 9.930511e-01
-3.564200e+00 9.930505e-01
-3.564300e+00 9.930498e-01
-3.564400e+00 9.930492e-01
-3.564500e+00 9.930485e-01
-3.564600e+00 9.930479e-01
-3.564700e+00 9.930472e-01
-3.564800e+00 9.930465e-01
-3.564900e+00 9.930459e-01
-3.565000e+00 9.930452e-01
-3.565100e+00 9.930446e-01
-3.565200e+00 9.930439e-01
-3.565300e+00 9.930432e-01
-3.565400e+00 9.930426e-01
-3.565500e+00 9.930419e-01
-3.565600e+00 9.930413e-01
-3.565700e+00 9.930406e-01
-3.565800e+00 9.930400e-01
-3.565900e+00 9.930393e-01
-3.566000e+00 9.930386e-01
-3.566100e+00 9.930380e-01
-3.566200e+00 9.930373e-01
-3.566300e+00 9.930367e-01
-3.566400e+00 9.930360e-01
-3.566500e+00 9.930353e-01
-3.566600e+00 9.930347e-01
-3.566700e+00 9.930340e-01
-3.566800e+00 9.930334e-01
-3.566900e+00 9.930327e-01
-3.567000e+00 9.930320e-01
-3.567100e+00 9.930314e-01
-3.567200e+00 9.930307e-01
-3.567300e+00 9.930301e-01
-3.567400e+00 9.930294e-01
-3.567500e+00 9.930287e-01
-3.567600e+00 9.930281e-01
-3.567700e+00 9.930274e-01
-3.567800e+00 9.930268e-01
-3.567900e+00 9.930261e-01
-3.568000e+00 9.930255e-01
-3.568100e+00 9.930248e-01
-3.568200e+00 9.930241e-01
-3.568300e+00 9.930235e-01
-3.568400e+00 9.930228e-01
-3.568500e+00 9.930222e-01
-3.568600e+00 9.930215e-01
-3.568700e+00 9.930208e-01
-3.568800e+00 9.930202e-01
-3.568900e+00 9.930195e-01
-3.569000e+00 9.930189e-01
-3.569100e+00 9.930182e-01
-3.569200e+00 9.930175e-01
-3.569300e+00 9.930169e-01
-3.569400e+00 9.930162e-01
-3.569500e+00 9.930156e-01
-3.569600e+00 9.930149e-01
-3.569700e+00 9.930142e-01
-3.569800e+00 9.930136e-01
-3.569900e+00 9.930129e-01
-3.570000e+00 9.930123e-01
-3.570100e+00 9.930116e-01
-3.570200e+00 9.930109e-01
-3.570300e+00 9.930103e-01
-3.570400e+00 9.930096e-01
-3.570500e+00 9.930090e-01
-3.570600e+00 9.930083e-01
-3.570700e+00 9.930076e-01
-3.570800e+00 9.930070e-01
-3.570900e+00 9.930063e-01
-3.571000e+00 9.930057e-01
-3.571100e+00 9.930050e-01
-3.571200e+00 9.930043e-01
-3.571300e+00 9.930037e-01
-3.571400e+00 9.930030e-01
-3.571500e+00 9.930024e-01
-3.571600e+00 9.930017e-01
-3.571700e+00 9.930010e-01
-3.571800e+00 9.930004e-01
-3.571900e+00 9.929997e-01
-3.572000e+00 9.929991e-01
-3.572100e+00 9.929984e-01
-3.572200e+00 9.929977e-01
-3.572300e+00 9.929971e-01
-3.572400e+00 9.929964e-01
-3.572500e+00 9.929958e-01
-3.572600e+00 9.929951e-01
-3.572700e+00 9.929944e-01
-3.572800e+00 9.929938e-01
-3.572900e+00 9.929931e-01
-3.573000e+00 9.929925e-01
-3.573100e+00 9.929918e-01
-3.573200e+00 9.929911e-01
-3.573300e+00 9.929905e-01
-3.573400e+00 9.929898e-01
-3.573500e+00 9.929892e-01
-3.573600e+00 9.929885e-01
-3.573700e+00 9.929878e-01
-3.573800e+00 9.929872e-01
-3.573900e+00 9.929865e-01
-3.574000e+00 9.929859e-01
-3.574100e+00 9.929852e-01
-3.574200e+00 9.929845e-01
-3.574300e+00 9.929839e-01
-3.574400e+00 9.929832e-01
-3.574500e+00 9.929825e-01
-3.574600e+00 9.929819e-01
-3.574700e+00 9.929812e-01
-3.574800e+00 9.929806e-01
-3.574900e+00 9.929799e-01
-3.575000e+00 9.929792e-01
-3.575100e+00 9.929786e-01
-3.575200e+00 9.929779e-01
-3.575300e+00 9.929773e-01
-3.575400e+00 9.929766e-01
-3.575500e+00 9.929759e-01
-3.575600e+00 9.929753e-01
-3.575700e+00 9.929746e-01
-3.575800e+00 9.929740e-01
-3.575900e+00 9.929733e-01
-3.576000e+00 9.929726e-01
-3.576100e+00 9.929720e-01
-3.576200e+00 9.929713e-01
-3.576300e+00 9.929706e-01
-3.576400e+00 9.929700e-01
-3.576500e+00 9.929693e-01
-3.576600e+00 9.929687e-01
-3.576700e+00 9.929680e-01
-3.576800e+00 9.929673e-01
-3.576900e+00 9.929667e-01
-3.577000e+00 9.929660e-01
-3.577100e+00 9.929654e-01
-3.577200e+00 9.929647e-01
-3.577300e+00 9.929640e-01
-3.577400e+00 9.929634e-01
-3.577500e+00 9.929627e-01
-3.577600e+00 9.929621e-01
-3.577700e+00 9.929614e-01
-3.577800e+00 9.929607e-01
-3.577900e+00 9.929601e-01
-3.578000e+00 9.929594e-01
-3.578100e+00 9.929587e-01
-3.578200e+00 9.929581e-01
-3.578300e+00 9.929574e-01
-3.578400e+00 9.929568e-01
-3.578500e+00 9.929561e-01
-3.578600e+00 9.929554e-01
-3.578700e+00 9.929548e-01
-3.578800e+00 9.929541e-01
-3.578900e+00 9.929535e-01
-3.579000e+00 9.929528e-01
-3.579100e+00 9.929521e-01
-3.579200e+00 9.929515e-01
-3.579300e+00 9.929508e-01
-3.579400e+00 9.929501e-01
-3.579500e+00 9.929495e-01
-3.579600e+00 9.929488e-01
-3.579700e+00 9.929482e-01
-3.579800e+00 9.929475e-01
-3.579900e+00 9.929468e-01
-3.580000e+00 9.929462e-01
-3.580100e+00 9.929455e-01
-3.580200e+00 9.929448e-01
-3.580300e+00 9.929442e-01
-3.580400e+00 9.929435e-01
-3.580500e+00 9.929429e-01
-3.580600e+00 9.929422e-01
-3.580700e+00 9.929415e-01
-3.580800e+00 9.929409e-01
-3.580900e+00 9.929402e-01
-3.581000e+00 9.929395e-01
-3.581100e+00 9.929389e-01
-3.581200e+00 9.929382e-01
-3.581300e+00 9.929376e-01
-3.581400e+00 9.929369e-01
-3.581500e+00 9.929362e-01
-3.581600e+00 9.929356e-01
-3.581700e+00 9.929349e-01
-3.581800e+00 9.929342e-01
-3.581900e+00 9.929336e-01
-3.582000e+00 9.929329e-01
-3.582100e+00 9.929323e-01
-3.582200e+00 9.929316e-01
-3.582300e+00 9.929309e-01
-3.582400e+00 9.929303e-01
-3.582500e+00 9.929296e-01
-3.582600e+00 9.929289e-01
-3.582700e+00 9.929283e-01
-3.582800e+00 9.929276e-01
-3.582900e+00 9.929270e-01
-3.583000e+00 9.929263e-01
-3.583100e+00 9.929256e-01
-3.583200e+00 9.929250e-01
-3.583300e+00 9.929243e-01
-3.583400e+00 9.929236e-01
-3.583500e+00 9.929230e-01
-3.583600e+00 9.929223e-01
-3.583700e+00 9.929217e-01
-3.583800e+00 9.929210e-01
-3.583900e+00 9.929203e-01
-3.584000e+00 9.929197e-01
-3.584100e+00 9.929190e-01
-3.584200e+00 9.929183e-01
-3.584300e+00 9.929177e-01
-3.584400e+00 9.929170e-01
-3.584500e+00 9.929164e-01
-3.584600e+00 9.929157e-01
-3.584700e+00 9.929150e-01
-3.584800e+00 9.929144e-01
-3.584900e+00 9.929137e-01
-3.585000e+00 9.929130e-01
-3.585100e+00 9.929124e-01
-3.585200e+00 9.929117e-01
-3.585300e+00 9.929111e-01
-3.585400e+00 9.929104e-01
-3.585500e+00 9.929097e-01
-3.585600e+00 9.929091e-01
-3.585700e+00 9.929084e-01
-3.585800e+00 9.929077e-01
-3.585900e+00 9.929071e-01
-3.586000e+00 9.929064e-01
-3.586100e+00 9.929057e-01
-3.586200e+00 9.929051e-01
-3.586300e+00 9.929044e-01
-3.586400e+00 9.929038e-01
-3.586500e+00 9.929031e-01
-3.586600e+00 9.929024e-01
-3.586700e+00 9.929018e-01
-3.586800e+00 9.929011e-01
-3.586900e+00 9.929004e-01
-3.587000e+00 9.928998e-01
-3.587100e+00 9.928991e-01
-3.587200e+00 9.928984e-01
-3.587300e+00 9.928978e-01
-3.587400e+00 9.928971e-01
-3.587500e+00 9.928965e-01
-3.587600e+00 9.928958e-01
-3.587700e+00 9.928951e-01
-3.587800e+00 9.928945e-01
-3.587900e+00 9.928938e-01
-3.588000e+00 9.928931e-01
-3.588100e+00 9.928925e-01
-3.588200e+00 9.928918e-01
-3.588300e+00 9.928911e-01
-3.588400e+00 9.928905e-01
-3.588500e+00 9.928898e-01
-3.588600e+00 9.928892e-01
-3.588700e+00 9.928885e-01
-3.588800e+00 9.928878e-01
-3.588900e+00 9.928872e-01
-3.589000e+00 9.928865e-01
-3.589100e+00 9.928858e-01
-3.589200e+00 9.928852e-01
-3.589300e+00 9.928845e-01
-3.589400e+00 9.928838e-01
-3.589500e+00 9.928832e-01
-3.589600e+00 9.928825e-01
-3.589700e+00 9.928819e-01
-3.589800e+00 9.928812e-01
-3.589900e+00 9.928805e-01
-3.590000e+00 9.928799e-01
-3.590100e+00 9.928792e-01
-3.590200e+00 9.928785e-01
-3.590300e+00 9.928779e-01
-3.590400e+00 9.928772e-01
-3.590500e+00 9.928765e-01
-3.590600e+00 9.928759e-01
-3.590700e+00 9.928752e-01
-3.590800e+00 9.928745e-01
-3.590900e+00 9.928739e-01
-3.591000e+00 9.928732e-01
-3.591100e+00 9.928726e-01
-3.591200e+00 9.928719e-01
-3.591300e+00 9.928712e-01
-3.591400e+00 9.928706e-01
-3.591500e+00 9.928699e-01
-3.591600e+00 9.928692e-01
-3.591700e+00 9.928686e-01
-3.591800e+00 9.928679e-01
-3.591900e+00 9.928672e-01
-3.592000e+00 9.928666e-01
-3.592100e+00 9.928659e-01
-3.592200e+00 9.928652e-01
-3.592300e+00 9.928646e-01
-3.592400e+00 9.928639e-01
-3.592500e+00 9.928632e-01
-3.592600e+00 9.928626e-01
-3.592700e+00 9.928619e-01
-3.592800e+00 9.928613e-01
-3.592900e+00 9.928606e-01
-3.593000e+00 9.928599e-01
-3.593100e+00 9.928593e-01
-3.593200e+00 9.928586e-01
-3.593300e+00 9.928579e-01
-3.593400e+00 9.928573e-01
-3.593500e+00 9.928566e-01
-3.593600e+00 9.928559e-01
-3.593700e+00 9.928553e-01
-3.593800e+00 9.928546e-01
-3.593900e+00 9.928539e-01
-3.594000e+00 9.928533e-01
-3.594100e+00 9.928526e-01
-3.594200e+00 9.928519e-01
-3.594300e+00 9.928513e-01
-3.594400e+00 9.928506e-01
-3.594500e+00 9.928499e-01
-3.594600e+00 9.928493e-01
-3.594700e+00 9.928486e-01
-3.594800e+00 9.928480e-01
-3.594900e+00 9.928473e-01
-3.595000e+00 9.928466e-01
-3.595100e+00 9.928460e-01
-3.595200e+00 9.928453e-01
-3.595300e+00 9.928446e-01
-3.595400e+00 9.928440e-01
-3.595500e+00 9.928433e-01
-3.595600e+00 9.928426e-01
-3.595700e+00 9.928420e-01
-3.595800e+00 9.928413e-01
-3.595900e+00 9.928406e-01
-3.596000e+00 9.928400e-01
-3.596100e+00 9.928393e-01
-3.596200e+00 9.928386e-01
-3.596300e+00 9.928380e-01
-3.596400e+00 9.928373e-01
-3.596500e+00 9.928366e-01
-3.596600e+00 9.928360e-01
-3.596700e+00 9.928353e-01
-3.596800e+00 9.928346e-01
-3.596900e+00 9.928340e-01
-3.597000e+00 9.928333e-01
-3.597100e+00 9.928326e-01
-3.597200e+00 9.928320e-01
-3.597300e+00 9.928313e-01
-3.597400e+00 9.928306e-01
-3.597500e+00 9.928300e-01
-3.597600e+00 9.928293e-01
-3.597700e+00 9.928286e-01
-3.597800e+00 9.928280e-01
-3.597900e+00 9.928273e-01
-3.598000e+00 9.928266e-01
-3.598100e+00 9.928260e-01
-3.598200e+00 9.928253e-01
-3.598300e+00 9.928247e-01
-3.598400e+00 9.928240e-01
-3.598500e+00 9.928233e-01
-3.598600e+00 9.928227e-01
-3.598700e+00 9.928220e-01
-3.598800e+00 9.928213e-01
-3.598900e+00 9.928207e-01
-3.599000e+00 9.928200e-01
-3.599100e+00 9.928193e-01
-3.599200e+00 9.928187e-01
-3.599300e+00 9.928180e-01
-3.599400e+00 9.928173e-01
-3.599500e+00 9.928167e-01
-3.599600e+00 9.928160e-01
-3.599700e+00 9.928153e-01
-3.599800e+00 9.928147e-01
-3.599900e+00 9.928140e-01
-3.600000e+00 9.928133e-01
-3.600100e+00 9.928127e-01
-3.600200e+00 9.928120e-01
-3.600300e+00 9.928113e-01
-3.600400e+00 9.928107e-01
-3.600500e+00 9.928100e-01
-3.600600e+00 9.928093e-01
-3.600700e+00 9.928087e-01
-3.600800e+00 9.928080e-01
-3.600900e+00 9.928073e-01
-3.601000e+00 9.928067e-01
-3.601100e+00 9.928060e-01
-3.601200e+00 9.928053e-01
-3.601300e+00 9.928047e-01
-3.601400e+00 9.928040e-01
-3.601500e+00 9.928033e-01
-3.601600e+00 9.928027e-01
-3.601700e+00 9.928020e-01
-3.601800e+00 9.928013e-01
-3.601900e+00 9.928007e-01
-3.602000e+00 9.928000e-01
-3.602100e+00 9.927993e-01
-3.602200e+00 9.927987e-01
-3.602300e+00 9.927980e-01
-3.602400e+00 9.927973e-01
-3.602500e+00 9.927967e-01
-3.602600e+00 9.927960e-01
-3.602700e+00 9.927953e-01
-3.602800e+00 9.927947e-01
-3.602900e+00 9.927940e-01
-3.603000e+00 9.927933e-01
-3.603100e+00 9.927927e-01
-3.603200e+00 9.927920e-01
-3.603300e+00 9.927913e-01
-3.603400e+00 9.927907e-01
-3.603500e+00 9.927900e-01
-3.603600e+00 9.927893e-01
-3.603700e+00 9.927887e-01
-3.603800e+00 9.927880e-01
-3.603900e+00 9.927873e-01
-3.604000e+00 9.927867e-01
-3.604100e+00 9.927860e-01
-3.604200e+00 9.927853e-01
-3.604300e+00 9.927846e-01
-3.604400e+00 9.927840e-01
-3.604500e+00 9.927833e-01
-3.604600e+00 9.927826e-01
-3.604700e+00 9.927820e-01
-3.604800e+00 9.927813e-01
-3.604900e+00 9.927806e-01
-3.605000e+00 9.927800e-01
-3.605100e+00 9.927793e-01
-3.605200e+00 9.927786e-01
-3.605300e+00 9.927780e-01
-3.605400e+00 9.927773e-01
-3.605500e+00 9.927766e-01
-3.605600e+00 9.927760e-01
-3.605700e+00 9.927753e-01
-3.605800e+00 9.927746e-01
-3.605900e+00 9.927740e-01
-3.606000e+00 9.927733e-01
-3.606100e+00 9.927726e-01
-3.606200e+00 9.927720e-01
-3.606300e+00 9.927713e-01
-3.606400e+00 9.927706e-01
-3.606500e+00 9.927700e-01
-3.606600e+00 9.927693e-01
-3.606700e+00 9.927686e-01
-3.606800e+00 9.927680e-01
-3.606900e+00 9.927673e-01
-3.607000e+00 9.927666e-01
-3.607100e+00 9.927660e-01
-3.607200e+00 9.927653e-01
-3.607300e+00 9.927646e-01
-3.607400e+00 9.927640e-01
-3.607500e+00 9.927633e-01
-3.607600e+00 9.927626e-01
-3.607700e+00 9.927619e-01
-3.607800e+00 9.927613e-01
-3.607900e+00 9.927606e-01
-3.608000e+00 9.927599e-01
-3.608100e+00 9.927593e-01
-3.608200e+00 9.927586e-01
-3.608300e+00 9.927579e-01
-3.608400e+00 9.927573e-01
-3.608500e+00 9.927566e-01
-3.608600e+00 9.927559e-01
-3.608700e+00 9.927553e-01
-3.608800e+00 9.927546e-01
-3.608900e+00 9.927539e-01
-3.609000e+00 9.927533e-01
-3.609100e+00 9.927526e-01
-3.609200e+00 9.927519e-01
-3.609300e+00 9.927513e-01
-3.609400e+00 9.927506e-01
-3.609500e+00 9.927499e-01
-3.609600e+00 9.927492e-01
-3.609700e+00 9.927486e-01
-3.609800e+00 9.927479e-01
-3.609900e+00 9.927472e-01
-3.610000e+00 9.927466e-01
-3.610100e+00 9.927459e-01
-3.610200e+00 9.927452e-01
-3.610300e+00 9.927446e-01
-3.610400e+00 9.927439e-01
-3.610500e+00 9.927432e-01
-3.610600e+00 9.927426e-01
-3.610700e+00 9.927419e-01
-3.610800e+00 9.927412e-01
-3.610900e+00 9.927406e-01
-3.611000e+00 9.927399e-01
-3.611100e+00 9.927392e-01
-3.611200e+00 9.927385e-01
-3.611300e+00 9.927379e-01
-3.611400e+00 9.927372e-01
-3.611500e+00 9.927365e-01
-3.611600e+00 9.927359e-01
-3.611700e+00 9.927352e-01
-3.611800e+00 9.927345e-01
-3.611900e+00 9.927339e-01
-3.612000e+00 9.927332e-01
-3.612100e+00 9.927325e-01
-3.612200e+00 9.927319e-01
-3.612300e+00 9.927312e-01
-3.612400e+00 9.927305e-01
-3.612500e+00 9.927299e-01
-3.612600e+00 9.927292e-01
-3.612700e+00 9.927285e-01
-3.612800e+00 9.927278e-01
-3.612900e+00 9.927272e-01
-3.613000e+00 9.927265e-01
-3.613100e+00 9.927258e-01
-3.613200e+00 9.927252e-01
-3.613300e+00 9.927245e-01
-3.613400e+00 9.927238e-01
-3.613500e+00 9.927232e-01
-3.613600e+00 9.927225e-01
-3.613700e+00 9.927218e-01
-3.613800e+00 9.927212e-01
-3.613900e+00 9.927205e-01
-3.614000e+00 9.927198e-01
-3.614100e+00 9.927191e-01
-3.614200e+00 9.927185e-01
-3.614300e+00 9.927178e-01
-3.614400e+00 9.927171e-01
-3.614500e+00 9.927165e-01
-3.614600e+00 9.927158e-01
-3.614700e+00 9.927151e-01
-3.614800e+00 9.927145e-01
-3.614900e+00 9.927138e-01
-3.615000e+00 9.927131e-01
-3.615100e+00 9.927124e-01
-3.615200e+00 9.927118e-01
-3.615300e+00 9.927111e-01
-3.615400e+00 9.927104e-01
-3.615500e+00 9.927098e-01
-3.615600e+00 9.927091e-01
-3.615700e+00 9.927084e-01
-3.615800e+00 9.927078e-01
-3.615900e+00 9.927071e-01
-3.616000e+00 9.927064e-01
-3.616100e+00 9.927057e-01
-3.616200e+00 9.927051e-01
-3.616300e+00 9.927044e-01
-3.616400e+00 9.927037e-01
-3.616500e+00 9.927031e-01
-3.616600e+00 9.927024e-01
-3.616700e+00 9.927017e-01
-3.616800e+00 9.927011e-01
-3.616900e+00 9.927004e-01
-3.617000e+00 9.926997e-01
-3.617100e+00 9.926990e-01
-3.617200e+00 9.926984e-01
-3.617300e+00 9.926977e-01
-3.617400e+00 9.926970e-01
-3.617500e+00 9.926964e-01
-3.617600e+00 9.926957e-01
-3.617700e+00 9.926950e-01
-3.617800e+00 9.926944e-01
-3.617900e+00 9.926937e-01
-3.618000e+00 9.926930e-01
-3.618100e+00 9.926923e-01
-3.618200e+00 9.926917e-01
-3.618300e+00 9.926910e-01
-3.618400e+00 9.926903e-01
-3.618500e+00 9.926897e-01
-3.618600e+00 9.926890e-01
-3.618700e+00 9.926883e-01
-3.618800e+00 9.926877e-01
-3.618900e+00 9.926870e-01
-3.619000e+00 9.926863e-01
-3.619100e+00 9.926856e-01
-3.619200e+00 9.926850e-01
-3.619300e+00 9.926843e-01
-3.619400e+00 9.926836e-01
-3.619500e+00 9.926830e-01
-3.619600e+00 9.926823e-01
-3.619700e+00 9.926816e-01
-3.619800e+00 9.926809e-01
-3.619900e+00 9.926803e-01
-3.620000e+00 9.926796e-01
-3.620100e+00 9.926789e-01
-3.620200e+00 9.926783e-01
-3.620300e+00 9.926776e-01
-3.620400e+00 9.926769e-01
-3.620500e+00 9.926763e-01
-3.620600e+00 9.926756e-01
-3.620700e+00 9.926749e-01
-3.620800e+00 9.926742e-01
-3.620900e+00 9.926736e-01
-3.621000e+00 9.926729e-01
-3.621100e+00 9.926722e-01
-3.621200e+00 9.926716e-01
-3.621300e+00 9.926709e-01
-3.621400e+00 9.926702e-01
-3.621500e+00 9.926695e-01
-3.621600e+00 9.926689e-01
-3.621700e+00 9.926682e-01
-3.621800e+00 9.926675e-01
-3.621900e+00 9.926669e-01
-3.622000e+00 9.926662e-01
-3.622100e+00 9.926655e-01
-3.622200e+00 9.926648e-01
-3.622300e+00 9.926642e-01
-3.622400e+00 9.926635e-01
-3.622500e+00 9.926628e-01
-3.622600e+00 9.926622e-01
-3.622700e+00 9.926615e-01
-3.622800e+00 9.926608e-01
-3.622900e+00 9.926601e-01
-3.623000e+00 9.926595e-01
-3.623100e+00 9.926588e-01
-3.623200e+00 9.926581e-01
-3.623300e+00 9.926575e-01
-3.623400e+00 9.926568e-01
-3.623500e+00 9.926561e-01
-3.623600e+00 9.926554e-01
-3.623700e+00 9.926548e-01
-3.623800e+00 9.926541e-01
-3.623900e+00 9.926534e-01
-3.624000e+00 9.926528e-01
-3.624100e+00 9.926521e-01
-3.624200e+00 9.926514e-01
-3.624300e+00 9.926507e-01
-3.624400e+00 9.926501e-01
-3.624500e+00 9.926494e-01
-3.624600e+00 9.926487e-01
-3.624700e+00 9.926481e-01
-3.624800e+00 9.926474e-01
-3.624900e+00 9.926467e-01
-3.625000e+00 9.926460e-01
-3.625100e+00 9.926454e-01
-3.625200e+00 9.926447e-01
-3.625300e+00 9.926440e-01
-3.625400e+00 9.926434e-01
-3.625500e+00 9.926427e-01
-3.625600e+00 9.926420e-01
-3.625700e+00 9.926413e-01
-3.625800e+00 9.926407e-01
-3.625900e+00 9.926400e-01
-3.626000e+00 9.926393e-01
-3.626100e+00 9.926386e-01
-3.626200e+00 9.926380e-01
-3.626300e+00 9.926373e-01
-3.626400e+00 9.926366e-01
-3.626500e+00 9.926360e-01
-3.626600e+00 9.926353e-01
-3.626700e+00 9.926346e-01
-3.626800e+00 9.926339e-01
-3.626900e+00 9.926333e-01
-3.627000e+00 9.926326e-01
-3.627100e+00 9.926319e-01
-3.627200e+00 9.926313e-01
-3.627300e+00 9.926306e-01
-3.627400e+00 9.926299e-01
-3.627500e+00 9.926292e-01
-3.627600e+00 9.926286e-01
-3.627700e+00 9.926279e-01
-3.627800e+00 9.926272e-01
-3.627900e+00 9.926265e-01
-3.628000e+00 9.926259e-01
-3.628100e+00 9.926252e-01
-3.628200e+00 9.926245e-01
-3.628300e+00 9.926239e-01
-3.628400e+00 9.926232e-01
-3.628500e+00 9.926225e-01
-3.628600e+00 9.926218e-01
-3.628700e+00 9.926212e-01
-3.628800e+00 9.926205e-01
-3.628900e+00 9.926198e-01
-3.629000e+00 9.926191e-01
-3.629100e+00 9.926185e-01
-3.629200e+00 9.926178e-01
-3.629300e+00 9.926171e-01
-3.629400e+00 9.926165e-01
-3.629500e+00 9.926158e-01
-3.629600e+00 9.926151e-01
-3.629700e+00 9.926144e-01
-3.629800e+00 9.926138e-01
-3.629900e+00 9.926131e-01
-3.630000e+00 9.926124e-01
-3.630100e+00 9.926117e-01
-3.630200e+00 9.926111e-01
-3.630300e+00 9.926104e-01
-3.630400e+00 9.926097e-01
-3.630500e+00 9.926091e-01
-3.630600e+00 9.926084e-01
-3.630700e+00 9.926077e-01
-3.630800e+00 9.926070e-01
-3.630900e+00 9.926064e-01
-3.631000e+00 9.926057e-01
-3.631100e+00 9.926050e-01
-3.631200e+00 9.926043e-01
-3.631300e+00 9.926037e-01
-3.631400e+00 9.926030e-01
-3.631500e+00 9.926023e-01
-3.631600e+00 9.926016e-01
-3.631700e+00 9.926010e-01
-3.631800e+00 9.926003e-01
-3.631900e+00 9.925996e-01
-3.632000e+00 9.925990e-01
-3.632100e+00 9.925983e-01
-3.632200e+00 9.925976e-01
-3.632300e+00 9.925969e-01
-3.632400e+00 9.925963e-01
-3.632500e+00 9.925956e-01
-3.632600e+00 9.925949e-01
-3.632700e+00 9.925942e-01
-3.632800e+00 9.925936e-01
-3.632900e+00 9.925929e-01
-3.633000e+00 9.925922e-01
-3.633100e+00 9.925915e-01
-3.633200e+00 9.925909e-01
-3.633300e+00 9.925902e-01
-3.633400e+00 9.925895e-01
-3.633500e+00 9.925889e-01
-3.633600e+00 9.925882e-01
-3.633700e+00 9.925875e-01
-3.633800e+00 9.925868e-01
-3.633900e+00 9.925862e-01
-3.634000e+00 9.925855e-01
-3.634100e+00 9.925848e-01
-3.634200e+00 9.925841e-01
-3.634300e+00 9.925835e-01
-3.634400e+00 9.925828e-01
-3.634500e+00 9.925821e-01
-3.634600e+00 9.925814e-01
-3.634700e+00 9.925808e-01
-3.634800e+00 9.925801e-01
-3.634900e+00 9.925794e-01
-3.635000e+00 9.925787e-01
-3.635100e+00 9.925781e-01
-3.635200e+00 9.925774e-01
-3.635300e+00 9.925767e-01
-3.635400e+00 9.925760e-01
-3.635500e+00 9.925754e-01
-3.635600e+00 9.925747e-01
-3.635700e+00 9.925740e-01
-3.635800e+00 9.925734e-01
-3.635900e+00 9.925727e-01
-3.636000e+00 9.925720e-01
-3.636100e+00 9.925713e-01
-3.636200e+00 9.925707e-01
-3.636300e+00 9.925700e-01
-3.636400e+00 9.925693e-01
-3.636500e+00 9.925686e-01
-3.636600e+00 9.925680e-01
-3.636700e+00 9.925673e-01
-3.636800e+00 9.925666e-01
-3.636900e+00 9.925659e-01
-3.637000e+00 9.925653e-01
-3.637100e+00 9.925646e-01
-3.637200e+00 9.925639e-01
-3.637300e+00 9.925632e-01
-3.637400e+00 9.925626e-01
-3.637500e+00 9.925619e-01
-3.637600e+00 9.925612e-01
-3.637700e+00 9.925605e-01
-3.637800e+00 9.925599e-01
-3.637900e+00 9.925592e-01
-3.638000e+00 9.925585e-01
-3.638100e+00 9.925578e-01
-3.638200e+00 9.925572e-01
-3.638300e+00 9.925565e-01
-3.638400e+00 9.925558e-01
-3.638500e+00 9.925551e-01
-3.638600e+00 9.925545e-01
-3.638700e+00 9.925538e-01
-3.638800e+00 9.925531e-01
-3.638900e+00 9.925524e-01
-3.639000e+00 9.925518e-01
-3.639100e+00 9.925511e-01
-3.639200e+00 9.925504e-01
-3.639300e+00 9.925497e-01
-3.639400e+00 9.925491e-01
-3.639500e+00 9.925484e-01
-3.639600e+00 9.925477e-01
-3.639700e+00 9.925470e-01
-3.639800e+00 9.925464e-01
-3.639900e+00 9.925457e-01
-3.640000e+00 9.925450e-01
-3.640100e+00 9.925443e-01
-3.640200e+00 9.925437e-01
-3.640300e+00 9.925430e-01
-3.640400e+00 9.925423e-01
-3.640500e+00 9.925416e-01
-3.640600e+00 9.925410e-01
-3.640700e+00 9.925403e-01
-3.640800e+00 9.925396e-01
-3.640900e+00 9.925389e-01
-3.641000e+00 9.925383e-01
-3.641100e+00 9.925376e-01
-3.641200e+00 9.925369e-01
-3.641300e+00 9.925362e-01
-3.641400e+00 9.925356e-01
-3.641500e+00 9.925349e-01
-3.641600e+00 9.925342e-01
-3.641700e+00 9.925335e-01
-3.641800e+00 9.925329e-01
-3.641900e+00 9.925322e-01
-3.642000e+00 9.925315e-01
-3.642100e+00 9.925308e-01
-3.642200e+00 9.925302e-01
-3.642300e+00 9.925295e-01
-3.642400e+00 9.925288e-01
-3.642500e+00 9.925281e-01
-3.642600e+00 9.925275e-01
-3.642700e+00 9.925268e-01
-3.642800e+00 9.925261e-01
-3.642900e+00 9.925254e-01
-3.643000e+00 9.925248e-01
-3.643100e+00 9.925241e-01
-3.643200e+00 9.925234e-01
-3.643300e+00 9.925227e-01
-3.643400e+00 9.925221e-01
-3.643500e+00 9.925214e-01
-3.643600e+00 9.925207e-01
-3.643700e+00 9.925200e-01
-3.643800e+00 9.925194e-01
-3.643900e+00 9.925187e-01
-3.644000e+00 9.925180e-01
-3.644100e+00 9.925173e-01
-3.644200e+00 9.925166e-01
-3.644300e+00 9.925160e-01
-3.644400e+00 9.925153e-01
-3.644500e+00 9.925146e-01
-3.644600e+00 9.925139e-01
-3.644700e+00 9.925133e-01
-3.644800e+00 9.925126e-01
-3.644900e+00 9.925119e-01
-3.645000e+00 9.925112e-01
-3.645100e+00 9.925106e-01
-3.645200e+00 9.925099e-01
-3.645300e+00 9.925092e-01
-3.645400e+00 9.925085e-01
-3.645500e+00 9.925079e-01
-3.645600e+00 9.925072e-01
-3.645700e+00 9.925065e-01
-3.645800e+00 9.925058e-01
-3.645900e+00 9.925052e-01
-3.646000e+00 9.925045e-01
-3.646100e+00 9.925038e-01
-3.646200e+00 9.925031e-01
-3.646300e+00 9.925024e-01
-3.646400e+00 9.925018e-01
-3.646500e+00 9.925011e-01
-3.646600e+00 9.925004e-01
-3.646700e+00 9.924997e-01
-3.646800e+00 9.924991e-01
-3.646900e+00 9.924984e-01
-3.647000e+00 9.924977e-01
-3.647100e+00 9.924970e-01
-3.647200e+00 9.924964e-01
-3.647300e+00 9.924957e-01
-3.647400e+00 9.924950e-01
-3.647500e+00 9.924943e-01
-3.647600e+00 9.924937e-01
-3.647700e+00 9.924930e-01
-3.647800e+00 9.924923e-01
-3.647900e+00 9.924916e-01
-3.648000e+00 9.924909e-01
-3.648100e+00 9.924903e-01
-3.648200e+00 9.924896e-01
-3.648300e+00 9.924889e-01
-3.648400e+00 9.924882e-01
-3.648500e+00 9.924876e-01
-3.648600e+00 9.924869e-01
-3.648700e+00 9.924862e-01
-3.648800e+00 9.924855e-01
-3.648900e+00 9.924849e-01
-3.649000e+00 9.924842e-01
-3.649100e+00 9.924835e-01
-3.649200e+00 9.924828e-01
-3.649300e+00 9.924821e-01
-3.649400e+00 9.924815e-01
-3.649500e+00 9.924808e-01
-3.649600e+00 9.924801e-01
-3.649700e+00 9.924794e-01
-3.649800e+00 9.924788e-01
-3.649900e+00 9.924781e-01
-3.650000e+00 9.924774e-01
-3.650100e+00 9.924767e-01
-3.650200e+00 9.924760e-01
-3.650300e+00 9.924754e-01
-3.650400e+00 9.924747e-01
-3.650500e+00 9.924740e-01
-3.650600e+00 9.924733e-01
-3.650700e+00 9.924727e-01
-3.650800e+00 9.924720e-01
-3.650900e+00 9.924713e-01
-3.651000e+00 9.924706e-01
-3.651100e+00 9.924700e-01
-3.651200e+00 9.924693e-01
-3.651300e+00 9.924686e-01
-3.651400e+00 9.924679e-01
-3.651500e+00 9.924672e-01
-3.651600e+00 9.924666e-01
-3.651700e+00 9.924659e-01
-3.651800e+00 9.924652e-01
-3.651900e+00 9.924645e-01
-3.652000e+00 9.924639e-01
-3.652100e+00 9.924632e-01
-3.652200e+00 9.924625e-01
-3.652300e+00 9.924618e-01
-3.652400e+00 9.924611e-01
-3.652500e+00 9.924605e-01
-3.652600e+00 9.924598e-01
-3.652700e+00 9.924591e-01
-3.652800e+00 9.924584e-01
-3.652900e+00 9.924578e-01
-3.653000e+00 9.924571e-01
-3.653100e+00 9.924564e-01
-3.653200e+00 9.924557e-01
-3.653300e+00 9.924550e-01
-3.653400e+00 9.924544e-01
-3.653500e+00 9.924537e-01
-3.653600e+00 9.924530e-01
-3.653700e+00 9.924523e-01
-3.653800e+00 9.924517e-01
-3.653900e+00 9.924510e-01
-3.654000e+00 9.924503e-01
-3.654100e+00 9.924496e-01
-3.654200e+00 9.924489e-01
-3.654300e+00 9.924483e-01
-3.654400e+00 9.924476e-01
-3.654500e+00 9.924469e-01
-3.654600e+00 9.924462e-01
-3.654700e+00 9.924456e-01
-3.654800e+00 9.924449e-01
-3.654900e+00 9.924442e-01
-3.655000e+00 9.924435e-01
-3.655100e+00 9.924428e-01
-3.655200e+00 9.924422e-01
-3.655300e+00 9.924415e-01
-3.655400e+00 9.924408e-01
-3.655500e+00 9.924401e-01
-3.655600e+00 9.924394e-01
-3.655700e+00 9.924388e-01
-3.655800e+00 9.924381e-01
-3.655900e+00 9.924374e-01
-3.656000e+00 9.924367e-01
-3.656100e+00 9.924361e-01
-3.656200e+00 9.924354e-01
-3.656300e+00 9.924347e-01
-3.656400e+00 9.924340e-01
-3.656500e+00 9.924333e-01
-3.656600e+00 9.924327e-01
-3.656700e+00 9.924320e-01
-3.656800e+00 9.924313e-01
-3.656900e+00 9.924306e-01
-3.657000e+00 9.924299e-01
-3.657100e+00 9.924293e-01
-3.657200e+00 9.924286e-01
-3.657300e+00 9.924279e-01
-3.657400e+00 9.924272e-01
-3.657500e+00 9.924266e-01
-3.657600e+00 9.924259e-01
-3.657700e+00 9.924252e-01
-3.657800e+00 9.924245e-01
-3.657900e+00 9.924238e-01
-3.658000e+00 9.924232e-01
-3.658100e+00 9.924225e-01
-3.658200e+00 9.924218e-01
-3.658300e+00 9.924211e-01
-3.658400e+00 9.924204e-01
-3.658500e+00 9.924198e-01
-3.658600e+00 9.924191e-01
-3.658700e+00 9.924184e-01
-3.658800e+00 9.924177e-01
-3.658900e+00 9.924170e-01
-3.659000e+00 9.924164e-01
-3.659100e+00 9.924157e-01
-3.659200e+00 9.924150e-01
-3.659300e+00 9.924143e-01
-3.659400e+00 9.924137e-01
-3.659500e+00 9.924130e-01
-3.659600e+00 9.924123e-01
-3.659700e+00 9.924116e-01
-3.659800e+00 9.924109e-01
-3.659900e+00 9.924103e-01
-3.660000e+00 9.924096e-01
-3.660100e+00 9.924089e-01
-3.660200e+00 9.924082e-01
-3.660300e+00 9.924075e-01
-3.660400e+00 9.924069e-01
-3.660500e+00 9.924062e-01
-3.660600e+00 9.924055e-01
-3.660700e+00 9.924048e-01
-3.660800e+00 9.924041e-01
-3.660900e+00 9.924035e-01
-3.661000e+00 9.924028e-01
-3.661100e+00 9.924021e-01
-3.661200e+00 9.924014e-01
-3.661300e+00 9.924007e-01
-3.661400e+00 9.924001e-01
-3.661500e+00 9.923994e-01
-3.661600e+00 9.923987e-01
-3.661700e+00 9.923980e-01
-3.661800e+00 9.923973e-01
-3.661900e+00 9.923967e-01
-3.662000e+00 9.923960e-01
-3.662100e+00 9.923953e-01
-3.662200e+00 9.923946e-01
-3.662300e+00 9.923939e-01
-3.662400e+00 9.923933e-01
-3.662500e+00 9.923926e-01
-3.662600e+00 9.923919e-01
-3.662700e+00 9.923912e-01
-3.662800e+00 9.923905e-01
-3.662900e+00 9.923899e-01
-3.663000e+00 9.923892e-01
-3.663100e+00 9.923885e-01
-3.663200e+00 9.923878e-01
-3.663300e+00 9.923871e-01
-3.663400e+00 9.923865e-01
-3.663500e+00 9.923858e-01
-3.663600e+00 9.923851e-01
-3.663700e+00 9.923844e-01
-3.663800e+00 9.923837e-01
-3.663900e+00 9.923831e-01
-3.664000e+00 9.923824e-01
-3.664100e+00 9.923817e-01
-3.664200e+00 9.923810e-01
-3.664300e+00 9.923803e-01
-3.664400e+00 9.923797e-01
-3.664500e+00 9.923790e-01
-3.664600e+00 9.923783e-01
-3.664700e+00 9.923776e-01
-3.664800e+00 9.923769e-01
-3.664900e+00 9.923763e-01
-3.665000e+00 9.923756e-01
-3.665100e+00 9.923749e-01
-3.665200e+00 9.923742e-01
-3.665300e+00 9.923735e-01
-3.665400e+00 9.923729e-01
-3.665500e+00 9.923722e-01
-3.665600e+00 9.923715e-01
-3.665700e+00 9.923708e-01
-3.665800e+00 9.923701e-01
-3.665900e+00 9.923695e-01
-3.666000e+00 9.923688e-01
-3.666100e+00 9.923681e-01
-3.666200e+00 9.923674e-01
-3.666300e+00 9.923667e-01
-3.666400e+00 9.923661e-01
-3.666500e+00 9.923654e-01
-3.666600e+00 9.923647e-01
-3.666700e+00 9.923640e-01
-3.666800e+00 9.923633e-01
-3.666900e+00 9.923627e-01
-3.667000e+00 9.923620e-01
-3.667100e+00 9.923613e-01
-3.667200e+00 9.923606e-01
-3.667300e+00 9.923599e-01
-3.667400e+00 9.923592e-01
-3.667500e+00 9.923586e-01
-3.667600e+00 9.923579e-01
-3.667700e+00 9.923572e-01
-3.667800e+00 9.923565e-01
-3.667900e+00 9.923558e-01
-3.668000e+00 9.923552e-01
-3.668100e+00 9.923545e-01
-3.668200e+00 9.923538e-01
-3.668300e+00 9.923531e-01
-3.668400e+00 9.923524e-01
-3.668500e+00 9.923518e-01
-3.668600e+00 9.923511e-01
-3.668700e+00 9.923504e-01
-3.668800e+00 9.923497e-01
-3.668900e+00 9.923490e-01
-3.669000e+00 9.923484e-01
-3.669100e+00 9.923477e-01
-3.669200e+00 9.923470e-01
-3.669300e+00 9.923463e-01
-3.669400e+00 9.923456e-01
-3.669500e+00 9.923449e-01
-3.669600e+00 9.923443e-01
-3.669700e+00 9.923436e-01
-3.669800e+00 9.923429e-01
-3.669900e+00 9.923422e-01
-3.670000e+00 9.923415e-01
-3.670100e+00 9.923409e-01
-3.670200e+00 9.923402e-01
-3.670300e+00 9.923395e-01
-3.670400e+00 9.923388e-01
-3.670500e+00 9.923381e-01
-3.670600e+00 9.923375e-01
-3.670700e+00 9.923368e-01
-3.670800e+00 9.923361e-01
-3.670900e+00 9.923354e-01
-3.671000e+00 9.923347e-01
-3.671100e+00 9.923340e-01
-3.671200e+00 9.923334e-01
-3.671300e+00 9.923327e-01
-3.671400e+00 9.923320e-01
-3.671500e+00 9.923313e-01
-3.671600e+00 9.923306e-01
-3.671700e+00 9.923300e-01
-3.671800e+00 9.923293e-01
-3.671900e+00 9.923286e-01
-3.672000e+00 9.923279e-01
-3.672100e+00 9.923272e-01
-3.672200e+00 9.923265e-01
-3.672300e+00 9.923259e-01
-3.672400e+00 9.923252e-01
-3.672500e+00 9.923245e-01
-3.672600e+00 9.923238e-01
-3.672700e+00 9.923231e-01
-3.672800e+00 9.923225e-01
-3.672900e+00 9.923218e-01
-3.673000e+00 9.923211e-01
-3.673100e+00 9.923204e-01
-3.673200e+00 9.923197e-01
-3.673300e+00 9.923190e-01
-3.673400e+00 9.923184e-01
-3.673500e+00 9.923177e-01
-3.673600e+00 9.923170e-01
-3.673700e+00 9.923163e-01
-3.673800e+00 9.923156e-01
-3.673900e+00 9.923149e-01
-3.674000e+00 9.923143e-01
-3.674100e+00 9.923136e-01
-3.674200e+00 9.923129e-01
-3.674300e+00 9.923122e-01
-3.674400e+00 9.923115e-01
-3.674500e+00 9.923109e-01
-3.674600e+00 9.923102e-01
-3.674700e+00 9.923095e-01
-3.674800e+00 9.923088e-01
-3.674900e+00 9.923081e-01
-3.675000e+00 9.923074e-01
-3.675100e+00 9.923068e-01
-3.675200e+00 9.923061e-01
-3.675300e+00 9.923054e-01
-3.675400e+00 9.923047e-01
-3.675500e+00 9.923040e-01
-3.675600e+00 9.923033e-01
-3.675700e+00 9.923027e-01
-3.675800e+00 9.923020e-01
-3.675900e+00 9.923013e-01
-3.676000e+00 9.923006e-01
-3.676100e+00 9.922999e-01
-3.676200e+00 9.922992e-01
-3.676300e+00 9.922986e-01
-3.676400e+00 9.922979e-01
-3.676500e+00 9.922972e-01
-3.676600e+00 9.922965e-01
-3.676700e+00 9.922958e-01
-3.676800e+00 9.922952e-01
-3.676900e+00 9.922945e-01
-3.677000e+00 9.922938e-01
-3.677100e+00 9.922931e-01
-3.677200e+00 9.922924e-01
-3.677300e+00 9.922917e-01
-3.677400e+00 9.922911e-01
-3.677500e+00 9.922904e-01
-3.677600e+00 9.922897e-01
-3.677700e+00 9.922890e-01
-3.677800e+00 9.922883e-01
-3.677900e+00 9.922876e-01
-3.678000e+00 9.922870e-01
-3.678100e+00 9.922863e-01
-3.678200e+00 9.922856e-01
-3.678300e+00 9.922849e-01
-3.678400e+00 9.922842e-01
-3.678500e+00 9.922835e-01
-3.678600e+00 9.922829e-01
-3.678700e+00 9.922822e-01
-3.678800e+00 9.922815e-01
-3.678900e+00 9.922808e-01
-3.679000e+00 9.922801e-01
-3.679100e+00 9.922794e-01
-3.679200e+00 9.922788e-01
-3.679300e+00 9.922781e-01
-3.679400e+00 9.922774e-01
-3.679500e+00 9.922767e-01
-3.679600e+00 9.922760e-01
-3.679700e+00 9.922753e-01
-3.679800e+00 9.922747e-01
-3.679900e+00 9.922740e-01
-3.680000e+00 9.922733e-01
-3.680100e+00 9.922726e-01
-3.680200e+00 9.922719e-01
-3.680300e+00 9.922712e-01
-3.680400e+00 9.922706e-01
-3.680500e+00 9.922699e-01
-3.680600e+00 9.922692e-01
-3.680700e+00 9.922685e-01
-3.680800e+00 9.922678e-01
-3.680900e+00 9.922671e-01
-3.681000e+00 9.922665e-01
-3.681100e+00 9.922658e-01
-3.681200e+00 9.922651e-01
-3.681300e+00 9.922644e-01
-3.681400e+00 9.922637e-01
-3.681500e+00 9.922630e-01
-3.681600e+00 9.922624e-01
-3.681700e+00 9.922617e-01
-3.681800e+00 9.922610e-01
-3.681900e+00 9.922603e-01
-3.682000e+00 9.922596e-01
-3.682100e+00 9.922589e-01
-3.682200e+00 9.922582e-01
-3.682300e+00 9.922576e-01
-3.682400e+00 9.922569e-01
-3.682500e+00 9.922562e-01
-3.682600e+00 9.922555e-01
-3.682700e+00 9.922548e-01
-3.682800e+00 9.922541e-01
-3.682900e+00 9.922535e-01
-3.683000e+00 9.922528e-01
-3.683100e+00 9.922521e-01
-3.683200e+00 9.922514e-01
-3.683300e+00 9.922507e-01
-3.683400e+00 9.922500e-01
-3.683500e+00 9.922494e-01
-3.683600e+00 9.922487e-01
-3.683700e+00 9.922480e-01
-3.683800e+00 9.922473e-01
-3.683900e+00 9.922466e-01
-3.684000e+00 9.922459e-01
-3.684100e+00 9.922452e-01
-3.684200e+00 9.922446e-01
-3.684300e+00 9.922439e-01
-3.684400e+00 9.922432e-01
-3.684500e+00 9.922425e-01
-3.684600e+00 9.922418e-01
-3.684700e+00 9.922411e-01
-3.684800e+00 9.922405e-01
-3.684900e+00 9.922398e-01
-3.685000e+00 9.922391e-01
-3.685100e+00 9.922384e-01
-3.685200e+00 9.922377e-01
-3.685300e+00 9.922370e-01
-3.685400e+00 9.922364e-01
-3.685500e+00 9.922357e-01
-3.685600e+00 9.922350e-01
-3.685700e+00 9.922343e-01
-3.685800e+00 9.922336e-01
-3.685900e+00 9.922329e-01
-3.686000e+00 9.922322e-01
-3.686100e+00 9.922316e-01
-3.686200e+00 9.922309e-01
-3.686300e+00 9.922302e-01
-3.686400e+00 9.922295e-01
-3.686500e+00 9.922288e-01
-3.686600e+00 9.922281e-01
-3.686700e+00 9.922274e-01
-3.686800e+00 9.922268e-01
-3.686900e+00 9.922261e-01
-3.687000e+00 9.922254e-01
-3.687100e+00 9.922247e-01
-3.687200e+00 9.922240e-01
-3.687300e+00 9.922233e-01
-3.687400e+00 9.922227e-01
-3.687500e+00 9.922220e-01
-3.687600e+00 9.922213e-01
-3.687700e+00 9.922206e-01
-3.687800e+00 9.922199e-01
-3.687900e+00 9.922192e-01
-3.688000e+00 9.922185e-01
-3.688100e+00 9.922179e-01
-3.688200e+00 9.922172e-01
-3.688300e+00 9.922165e-01
-3.688400e+00 9.922158e-01
-3.688500e+00 9.922151e-01
-3.688600e+00 9.922144e-01
-3.688700e+00 9.922137e-01
-3.688800e+00 9.922131e-01
-3.688900e+00 9.922124e-01
-3.689000e+00 9.922117e-01
-3.689100e+00 9.922110e-01
-3.689200e+00 9.922103e-01
-3.689300e+00 9.922096e-01
-3.689400e+00 9.922089e-01
-3.689500e+00 9.922083e-01
-3.689600e+00 9.922076e-01
-3.689700e+00 9.922069e-01
-3.689800e+00 9.922062e-01
-3.689900e+00 9.922055e-01
-3.690000e+00 9.922048e-01
-3.690100e+00 9.922041e-01
-3.690200e+00 9.922035e-01
-3.690300e+00 9.922028e-01
-3.690400e+00 9.922021e-01
-3.690500e+00 9.922014e-01
-3.690600e+00 9.922007e-01
-3.690700e+00 9.922000e-01
-3.690800e+00 9.921993e-01
-3.690900e+00 9.921987e-01
-3.691000e+00 9.921980e-01
-3.691100e+00 9.921973e-01
-3.691200e+00 9.921966e-01
-3.691300e+00 9.921959e-01
-3.691400e+00 9.921952e-01
-3.691500e+00 9.921945e-01
-3.691600e+00 9.921939e-01
-3.691700e+00 9.921932e-01
-3.691800e+00 9.921925e-01
-3.691900e+00 9.921918e-01
-3.692000e+00 9.921911e-01
-3.692100e+00 9.921904e-01
-3.692200e+00 9.921897e-01
-3.692300e+00 9.921891e-01
-3.692400e+00 9.921884e-01
-3.692500e+00 9.921877e-01
-3.692600e+00 9.921870e-01
-3.692700e+00 9.921863e-01
-3.692800e+00 9.921856e-01
-3.692900e+00 9.921849e-01
-3.693000e+00 9.921843e-01
-3.693100e+00 9.921836e-01
-3.693200e+00 9.921829e-01
-3.693300e+00 9.921822e-01
-3.693400e+00 9.921815e-01
-3.693500e+00 9.921808e-01
-3.693600e+00 9.921801e-01
-3.693700e+00 9.921795e-01
-3.693800e+00 9.921788e-01
-3.693900e+00 9.921781e-01
-3.694000e+00 9.921774e-01
-3.694100e+00 9.921767e-01
-3.694200e+00 9.921760e-01
-3.694300e+00 9.921753e-01
-3.694400e+00 9.921746e-01
-3.694500e+00 9.921740e-01
-3.694600e+00 9.921733e-01
-3.694700e+00 9.921726e-01
-3.694800e+00 9.921719e-01
-3.694900e+00 9.921712e-01
-3.695000e+00 9.921705e-01
-3.695100e+00 9.921698e-01
-3.695200e+00 9.921692e-01
-3.695300e+00 9.921685e-01
-3.695400e+00 9.921678e-01
-3.695500e+00 9.921671e-01
-3.695600e+00 9.921664e-01
-3.695700e+00 9.921657e-01
-3.695800e+00 9.921650e-01
-3.695900e+00 9.921643e-01
-3.696000e+00 9.921637e-01
-3.696100e+00 9.921630e-01
-3.696200e+00 9.921623e-01
-3.696300e+00 9.921616e-01
-3.696400e+00 9.921609e-01
-3.696500e+00 9.921602e-01
-3.696600e+00 9.921595e-01
-3.696700e+00 9.921589e-01
-3.696800e+00 9.921582e-01
-3.696900e+00 9.921575e-01
-3.697000e+00 9.921568e-01
-3.697100e+00 9.921561e-01
-3.697200e+00 9.921554e-01
-3.697300e+00 9.921547e-01
-3.697400e+00 9.921540e-01
-3.697500e+00 9.921534e-01
-3.697600e+00 9.921527e-01
-3.697700e+00 9.921520e-01
-3.697800e+00 9.921513e-01
-3.697900e+00 9.921506e-01
-3.698000e+00 9.921499e-01
-3.698100e+00 9.921492e-01
-3.698200e+00 9.921485e-01
-3.698300e+00 9.921479e-01
-3.698400e+00 9.921472e-01
-3.698500e+00 9.921465e-01
-3.698600e+00 9.921458e-01
-3.698700e+00 9.921451e-01
-3.698800e+00 9.921444e-01
-3.698900e+00 9.921437e-01
-3.699000e+00 9.921430e-01
-3.699100e+00 9.921424e-01
-3.699200e+00 9.921417e-01
-3.699300e+00 9.921410e-01
-3.699400e+00 9.921403e-01
-3.699500e+00 9.921396e-01
-3.699600e+00 9.921389e-01
-3.699700e+00 9.921382e-01
-3.699800e+00 9.921375e-01
-3.699900e+00 9.921369e-01
-3.700000e+00 9.921362e-01
-3.700100e+00 9.921355e-01
-3.700200e+00 9.921348e-01
-3.700300e+00 9.921341e-01
-3.700400e+00 9.921334e-01
-3.700500e+00 9.921327e-01
-3.700600e+00 9.921320e-01
-3.700700e+00 9.921314e-01
-3.700800e+00 9.921307e-01
-3.700900e+00 9.921300e-01
-3.701000e+00 9.921293e-01
-3.701100e+00 9.921286e-01
-3.701200e+00 9.921279e-01
-3.701300e+00 9.921272e-01
-3.701400e+00 9.921265e-01
-3.701500e+00 9.921259e-01
-3.701600e+00 9.921252e-01
-3.701700e+00 9.921245e-01
-3.701800e+00 9.921238e-01
-3.701900e+00 9.921231e-01
-3.702000e+00 9.921224e-01
-3.702100e+00 9.921217e-01
-3.702200e+00 9.921210e-01
-3.702300e+00 9.921204e-01
-3.702400e+00 9.921197e-01
-3.702500e+00 9.921190e-01
-3.702600e+00 9.921183e-01
-3.702700e+00 9.921176e-01
-3.702800e+00 9.921169e-01
-3.702900e+00 9.921162e-01
-3.703000e+00 9.921155e-01
-3.703100e+00 9.921148e-01
-3.703200e+00 9.921142e-01
-3.703300e+00 9.921135e-01
-3.703400e+00 9.921128e-01
-3.703500e+00 9.921121e-01
-3.703600e+00 9.921114e-01
-3.703700e+00 9.921107e-01
-3.703800e+00 9.921100e-01
-3.703900e+00 9.921093e-01
-3.704000e+00 9.921086e-01
-3.704100e+00 9.921080e-01
-3.704200e+00 9.921073e-01
-3.704300e+00 9.921066e-01
-3.704400e+00 9.921059e-01
-3.704500e+00 9.921052e-01
-3.704600e+00 9.921045e-01
-3.704700e+00 9.921038e-01
-3.704800e+00 9.921031e-01
-3.704900e+00 9.921025e-01
-3.705000e+00 9.921018e-01
-3.705100e+00 9.921011e-01
-3.705200e+00 9.921004e-01
-3.705300e+00 9.920997e-01
-3.705400e+00 9.920990e-01
-3.705500e+00 9.920983e-01
-3.705600e+00 9.920976e-01
-3.705700e+00 9.920969e-01
-3.705800e+00 9.920963e-01
-3.705900e+00 9.920956e-01
-3.706000e+00 9.920949e-01
-3.706100e+00 9.920942e-01
-3.706200e+00 9.920935e-01
-3.706300e+00 9.920928e-01
-3.706400e+00 9.920921e-01
-3.706500e+00 9.920914e-01
-3.706600e+00 9.920907e-01
-3.706700e+00 9.920901e-01
-3.706800e+00 9.920894e-01
-3.706900e+00 9.920887e-01
-3.707000e+00 9.920880e-01
-3.707100e+00 9.920873e-01
-3.707200e+00 9.920866e-01
-3.707300e+00 9.920859e-01
-3.707400e+00 9.920852e-01
-3.707500e+00 9.920845e-01
-3.707600e+00 9.920838e-01
-3.707700e+00 9.920832e-01
-3.707800e+00 9.920825e-01
-3.707900e+00 9.920818e-01
-3.708000e+00 9.920811e-01
-3.708100e+00 9.920804e-01
-3.708200e+00 9.920797e-01
-3.708300e+00 9.920790e-01
-3.708400e+00 9.920783e-01
-3.708500e+00 9.920776e-01
-3.708600e+00 9.920770e-01
-3.708700e+00 9.920763e-01
-3.708800e+00 9.920756e-01
-3.708900e+00 9.920749e-01
-3.709000e+00 9.920742e-01
-3.709100e+00 9.920735e-01
-3.709200e+00 9.920728e-01
-3.709300e+00 9.920721e-01
-3.709400e+00 9.920714e-01
-3.709500e+00 9.920708e-01
-3.709600e+00 9.920701e-01
-3.709700e+00 9.920694e-01
-3.709800e+00 9.920687e-01
-3.709900e+00 9.920680e-01
-3.710000e+00 9.920673e-01
-3.710100e+00 9.920666e-01
-3.710200e+00 9.920659e-01
-3.710300e+00 9.920652e-01
-3.710400e+00 9.920645e-01
-3.710500e+00 9.920639e-01
-3.710600e+00 9.920632e-01
-3.710700e+00 9.920625e-01
-3.710800e+00 9.920618e-01
-3.710900e+00 9.920611e-01
-3.711000e+00 9.920604e-01
-3.711100e+00 9.920597e-01
-3.711200e+00 9.920590e-01
-3.711300e+00 9.920583e-01
-3.711400e+00 9.920576e-01
-3.711500e+00 9.920570e-01
-3.711600e+00 9.920563e-01
-3.711700e+00 9.920556e-01
-3.711800e+00 9.920549e-01
-3.711900e+00 9.920542e-01
-3.712000e+00 9.920535e-01
-3.712100e+00 9.920528e-01
-3.712200e+00 9.920521e-01
-3.712300e+00 9.920514e-01
-3.712400e+00 9.920507e-01
-3.712500e+00 9.920501e-01
-3.712600e+00 9.920494e-01
-3.712700e+00 9.920487e-01
-3.712800e+00 9.920480e-01
-3.712900e+00 9.920473e-01
-3.713000e+00 9.920466e-01
-3.713100e+00 9.920459e-01
-3.713200e+00 9.920452e-01
-3.713300e+00 9.920445e-01
-3.713400e+00 9.920438e-01
-3.713500e+00 9.920432e-01
-3.713600e+00 9.920425e-01
-3.713700e+00 9.920418e-01
-3.713800e+00 9.920411e-01
-3.713900e+00 9.920404e-01
-3.714000e+00 9.920397e-01
-3.714100e+00 9.920390e-01
-3.714200e+00 9.920383e-01
-3.714300e+00 9.920376e-01
-3.714400e+00 9.920369e-01
-3.714500e+00 9.920362e-01
-3.714600e+00 9.920356e-01
-3.714700e+00 9.920349e-01
-3.714800e+00 9.920342e-01
-3.714900e+00 9.920335e-01
-3.715000e+00 9.920328e-01
-3.715100e+00 9.920321e-01
-3.715200e+00 9.920314e-01
-3.715300e+00 9.920307e-01
-3.715400e+00 9.920300e-01
-3.715500e+00 9.920293e-01
-3.715600e+00 9.920286e-01
-3.715700e+00 9.920280e-01
-3.715800e+00 9.920273e-01
-3.715900e+00 9.920266e-01
-3.716000e+00 9.920259e-01
-3.716100e+00 9.920252e-01
-3.716200e+00 9.920245e-01
-3.716300e+00 9.920238e-01
-3.716400e+00 9.920231e-01
-3.716500e+00 9.920224e-01
-3.716600e+00 9.920217e-01
-3.716700e+00 9.920210e-01
-3.716800e+00 9.920204e-01
-3.716900e+00 9.920197e-01
-3.717000e+00 9.920190e-01
-3.717100e+00 9.920183e-01
-3.717200e+00 9.920176e-01
-3.717300e+00 9.920169e-01
-3.717400e+00 9.920162e-01
-3.717500e+00 9.920155e-01
-3.717600e+00 9.920148e-01
-3.717700e+00 9.920141e-01
-3.717800e+00 9.920134e-01
-3.717900e+00 9.920128e-01
-3.718000e+00 9.920121e-01
-3.718100e+00 9.920114e-01
-3.718200e+00 9.920107e-01
-3.718300e+00 9.920100e-01
-3.718400e+00 9.920093e-01
-3.718500e+00 9.920086e-01
-3.718600e+00 9.920079e-01
-3.718700e+00 9.920072e-01
-3.718800e+00 9.920065e-01
-3.718900e+00 9.920058e-01
-3.719000e+00 9.920051e-01
-3.719100e+00 9.920045e-01
-3.719200e+00 9.920038e-01
-3.719300e+00 9.920031e-01
-3.719400e+00 9.920024e-01
-3.719500e+00 9.920017e-01
-3.719600e+00 9.920010e-01
-3.719700e+00 9.920003e-01
-3.719800e+00 9.919996e-01
-3.719900e+00 9.919989e-01
-3.720000e+00 9.919982e-01
-3.720100e+00 9.919975e-01
-3.720200e+00 9.919968e-01
-3.720300e+00 9.919962e-01
-3.720400e+00 9.919955e-01
-3.720500e+00 9.919948e-01
-3.720600e+00 9.919941e-01
-3.720700e+00 9.919934e-01
-3.720800e+00 9.919927e-01
-3.720900e+00 9.919920e-01
-3.721000e+00 9.919913e-01
-3.721100e+00 9.919906e-01
-3.721200e+00 9.919899e-01
-3.721300e+00 9.919892e-01
-3.721400e+00 9.919885e-01
-3.721500e+00 9.919879e-01
-3.721600e+00 9.919872e-01
-3.721700e+00 9.919865e-01
-3.721800e+00 9.919858e-01
-3.721900e+00 9.919851e-01
-3.722000e+00 9.919844e-01
-3.722100e+00 9.919837e-01
-3.722200e+00 9.919830e-01
-3.722300e+00 9.919823e-01
-3.722400e+00 9.919816e-01
-3.722500e+00 9.919809e-01
-3.722600e+00 9.919802e-01
-3.722700e+00 9.919795e-01
-3.722800e+00 9.919789e-01
-3.722900e+00 9.919782e-01
-3.723000e+00 9.919775e-01
-3.723100e+00 9.919768e-01
-3.723200e+00 9.919761e-01
-3.723300e+00 9.919754e-01
-3.723400e+00 9.919747e-01
-3.723500e+00 9.919740e-01
-3.723600e+00 9.919733e-01
-3.723700e+00 9.919726e-01
-3.723800e+00 9.919719e-01
-3.723900e+00 9.919712e-01
-3.724000e+00 9.919705e-01
-3.724100e+00 9.919699e-01
-3.724200e+00 9.919692e-01
-3.724300e+00 9.919685e-01
-3.724400e+00 9.919678e-01
-3.724500e+00 9.919671e-01
-3.724600e+00 9.919664e-01
-3.724700e+00 9.919657e-01
-3.724800e+00 9.919650e-01
-3.724900e+00 9.919643e-01
-3.725000e+00 9.919636e-01
-3.725100e+00 9.919629e-01
-3.725200e+00 9.919622e-01
-3.725300e+00 9.919615e-01
-3.725400e+00 9.919608e-01
-3.725500e+00 9.919602e-01
-3.725600e+00 9.919595e-01
-3.725700e+00 9.919588e-01
-3.725800e+00 9.919581e-01
-3.725900e+00 9.919574e-01
-3.726000e+00 9.919567e-01
-3.726100e+00 9.919560e-01
-3.726200e+00 9.919553e-01
-3.726300e+00 9.919546e-01
-3.726400e+00 9.919539e-01
-3.726500e+00 9.919532e-01
-3.726600e+00 9.919525e-01
-3.726700e+00 9.919518e-01
-3.726800e+00 9.919511e-01
-3.726900e+00 9.919505e-01
-3.727000e+00 9.919498e-01
-3.727100e+00 9.919491e-01
-3.727200e+00 9.919484e-01
-3.727300e+00 9.919477e-01
-3.727400e+00 9.919470e-01
-3.727500e+00 9.919463e-01
-3.727600e+00 9.919456e-01
-3.727700e+00 9.919449e-01
-3.727800e+00 9.919442e-01
-3.727900e+00 9.919435e-01
-3.728000e+00 9.919428e-01
-3.728100e+00 9.919421e-01
-3.728200e+00 9.919414e-01
-3.728300e+00 9.919407e-01
-3.728400e+00 9.919401e-01
-3.728500e+00 9.919394e-01
-3.728600e+00 9.919387e-01
-3.728700e+00 9.919380e-01
-3.728800e+00 9.919373e-01
-3.728900e+00 9.919366e-01
-3.729000e+00 9.919359e-01
-3.729100e+00 9.919352e-01
-3.729200e+00 9.919345e-01
-3.729300e+00 9.919338e-01
-3.729400e+00 9.919331e-01
-3.729500e+00 9.919324e-01
-3.729600e+00 9.919317e-01
-3.729700e+00 9.919310e-01
-3.729800e+00 9.919303e-01
-3.729900e+00 9.919296e-01
-3.730000e+00 9.919290e-01
-3.730100e+00 9.919283e-01
-3.730200e+00 9.919276e-01
-3.730300e+00 9.919269e-01
-3.730400e+00 9.919262e-01
-3.730500e+00 9.919255e-01
-3.730600e+00 9.919248e-01
-3.730700e+00 9.919241e-01
-3.730800e+00 9.919234e-01
-3.730900e+00 9.919227e-01
-3.731000e+00 9.919220e-01
-3.731100e+00 9.919213e-01
-3.731200e+00 9.919206e-01
-3.731300e+00 9.919199e-01
-3.731400e+00 9.919192e-01
-3.731500e+00 9.919185e-01
-3.731600e+00 9.919178e-01
-3.731700e+00 9.919172e-01
-3.731800e+00 9.919165e-01
-3.731900e+00 9.919158e-01
-3.732000e+00 9.919151e-01
-3.732100e+00 9.919144e-01
-3.732200e+00 9.919137e-01
-3.732300e+00 9.919130e-01
-3.732400e+00 9.919123e-01
-3.732500e+00 9.919116e-01
-3.732600e+00 9.919109e-01
-3.732700e+00 9.919102e-01
-3.732800e+00 9.919095e-01
-3.732900e+00 9.919088e-01
-3.733000e+00 9.919081e-01
-3.733100e+00 9.919074e-01
-3.733200e+00 9.919067e-01
-3.733300e+00 9.919060e-01
-3.733400e+00 9.919054e-01
-3.733500e+00 9.919047e-01
-3.733600e+00 9.919040e-01
-3.733700e+00 9.919033e-01
-3.733800e+00 9.919026e-01
-3.733900e+00 9.919019e-01
-3.734000e+00 9.919012e-01
-3.734100e+00 9.919005e-01
-3.734200e+00 9.918998e-01
-3.734300e+00 9.918991e-01
-3.734400e+00 9.918984e-01
-3.734500e+00 9.918977e-01
-3.734600e+00 9.918970e-01
-3.734700e+00 9.918963e-01
-3.734800e+00 9.918956e-01
-3.734900e+00 9.918949e-01
-3.735000e+00 9.918942e-01
-3.735100e+00 9.918935e-01
-3.735200e+00 9.918928e-01
-3.735300e+00 9.918922e-01
-3.735400e+00 9.918915e-01
-3.735500e+00 9.918908e-01
-3.735600e+00 9.918901e-01
-3.735700e+00 9.918894e-01
-3.735800e+00 9.918887e-01
-3.735900e+00 9.918880e-01
-3.736000e+00 9.918873e-01
-3.736100e+00 9.918866e-01
-3.736200e+00 9.918859e-01
-3.736300e+00 9.918852e-01
-3.736400e+00 9.918845e-01
-3.736500e+00 9.918838e-01
-3.736600e+00 9.918831e-01
-3.736700e+00 9.918824e-01
-3.736800e+00 9.918817e-01
-3.736900e+00 9.918810e-01
-3.737000e+00 9.918803e-01
-3.737100e+00 9.918796e-01
-3.737200e+00 9.918789e-01
-3.737300e+00 9.918783e-01
-3.737400e+00 9.918776e-01
-3.737500e+00 9.918769e-01
-3.737600e+00 9.918762e-01
-3.737700e+00 9.918755e-01
-3.737800e+00 9.918748e-01
-3.737900e+00 9.918741e-01
-3.738000e+00 9.918734e-01
-3.738100e+00 9.918727e-01
-3.738200e+00 9.918720e-01
-3.738300e+00 9.918713e-01
-3.738400e+00 9.918706e-01
-3.738500e+00 9.918699e-01
-3.738600e+00 9.918692e-01
-3.738700e+00 9.918685e-01
-3.738800e+00 9.918678e-01
-3.738900e+00 9.918671e-01
-3.739000e+00 9.918664e-01
-3.739100e+00 9.918657e-01
-3.739200e+00 9.918650e-01
-3.739300e+00 9.918643e-01
-3.739400e+00 9.918636e-01
-3.739500e+00 9.918630e-01
-3.739600e+00 9.918623e-01
-3.739700e+00 9.918616e-01
-3.739800e+00 9.918609e-01
-3.739900e+00 9.918602e-01
-3.740000e+00 9.918595e-01
-3.740100e+00 9.918588e-01
-3.740200e+00 9.918581e-01
-3.740300e+00 9.918574e-01
-3.740400e+00 9.918567e-01
-3.740500e+00 9.918560e-01
-3.740600e+00 9.918553e-01
-3.740700e+00 9.918546e-01
-3.740800e+00 9.918539e-01
-3.740900e+00 9.918532e-01
-3.741000e+00 9.918525e-01
-3.741100e+00 9.918518e-01
-3.741200e+00 9.918511e-01
-3.741300e+00 9.918504e-01
-3.741400e+00 9.918497e-01
-3.741500e+00 9.918490e-01
-3.741600e+00 9.918483e-01
-3.741700e+00 9.918476e-01
-3.741800e+00 9.918469e-01
-3.741900e+00 9.918463e-01
-3.742000e+00 9.918456e-01
-3.742100e+00 9.918449e-01
-3.742200e+00 9.918442e-01
-3.742300e+00 9.918435e-01
-3.742400e+00 9.918428e-01
-3.742500e+00 9.918421e-01
-3.742600e+00 9.918414e-01
-3.742700e+00 9.918407e-01
-3.742800e+00 9.918400e-01
-3.742900e+00 9.918393e-01
-3.743000e+00 9.918386e-01
-3.743100e+00 9.918379e-01
-3.743200e+00 9.918372e-01
-3.743300e+00 9.918365e-01
-3.743400e+00 9.918358e-01
-3.743500e+00 9.918351e-01
-3.743600e+00 9.918344e-01
-3.743700e+00 9.918337e-01
-3.743800e+00 9.918330e-01
-3.743900e+00 9.918323e-01
-3.744000e+00 9.918316e-01
-3.744100e+00 9.918309e-01
-3.744200e+00 9.918302e-01
-3.744300e+00 9.918295e-01
-3.744400e+00 9.918288e-01
-3.744500e+00 9.918281e-01
-3.744600e+00 9.918274e-01
-3.744700e+00 9.918268e-01
-3.744800e+00 9.918261e-01
-3.744900e+00 9.918254e-01
-3.745000e+00 9.918247e-01
-3.745100e+00 9.918240e-01
-3.745200e+00 9.918233e-01
-3.745300e+00 9.918226e-01
-3.745400e+00 9.918219e-01
-3.745500e+00 9.918212e-01
-3.745600e+00 9.918205e-01
-3.745700e+00 9.918198e-01
-3.745800e+00 9.918191e-01
-3.745900e+00 9.918184e-01
-3.746000e+00 9.918177e-01
-3.746100e+00 9.918170e-01
-3.746200e+00 9.918163e-01
-3.746300e+00 9.918156e-01
-3.746400e+00 9.918149e-01
-3.746500e+00 9.918142e-01
-3.746600e+00 9.918135e-01
-3.746700e+00 9.918128e-01
-3.746800e+00 9.918121e-01
-3.746900e+00 9.918114e-01
-3.747000e+00 9.918107e-01
-3.747100e+00 9.918100e-01
-3.747200e+00 9.918093e-01
-3.747300e+00 9.918086e-01
-3.747400e+00 9.918079e-01
-3.747500e+00 9.918072e-01
-3.747600e+00 9.918065e-01
-3.747700e+00 9.918058e-01
-3.747800e+00 9.918051e-01
-3.747900e+00 9.918044e-01
-3.748000e+00 9.918037e-01
-3.748100e+00 9.918030e-01
-3.748200e+00 9.918024e-01
-3.748300e+00 9.918017e-01
-3.748400e+00 9.918010e-01
-3.748500e+00 9.918003e-01
-3.748600e+00 9.917996e-01
-3.748700e+00 9.917989e-01
-3.748800e+00 9.917982e-01
-3.748900e+00 9.917975e-01
-3.749000e+00 9.917968e-01
-3.749100e+00 9.917961e-01
-3.749200e+00 9.917954e-01
-3.749300e+00 9.917947e-01
-3.749400e+00 9.917940e-01
-3.749500e+00 9.917933e-01
-3.749600e+00 9.917926e-01
-3.749700e+00 9.917919e-01
-3.749800e+00 9.917912e-01
-3.749900e+00 9.917905e-01
-3.750000e+00 9.917898e-01
-3.750100e+00 9.917891e-01
-3.750200e+00 9.917884e-01
-3.750300e+00 9.917877e-01
-3.750400e+00 9.917870e-01
-3.750500e+00 9.917863e-01
-3.750600e+00 9.917856e-01
-3.750700e+00 9.917849e-01
-3.750800e+00 9.917842e-01
-3.750900e+00 9.917835e-01
-3.751000e+00 9.917828e-01
-3.751100e+00 9.917821e-01
-3.751200e+00 9.917814e-01
-3.751300e+00 9.917807e-01
-3.751400e+00 9.917800e-01
-3.751500e+00 9.917793e-01
-3.751600e+00 9.917786e-01
-3.751700e+00 9.917779e-01
-3.751800e+00 9.917772e-01
-3.751900e+00 9.917765e-01
-3.752000e+00 9.917758e-01
-3.752100e+00 9.917751e-01
-3.752200e+00 9.917744e-01
-3.752300e+00 9.917737e-01
-3.752400e+00 9.917730e-01
-3.752500e+00 9.917723e-01
-3.752600e+00 9.917716e-01
-3.752700e+00 9.917709e-01
-3.752800e+00 9.917702e-01
-3.752900e+00 9.917696e-01
-3.753000e+00 9.917689e-01
-3.753100e+00 9.917682e-01
-3.753200e+00 9.917675e-01
-3.753300e+00 9.917668e-01
-3.753400e+00 9.917661e-01
-3.753500e+00 9.917654e-01
-3.753600e+00 9.917647e-01
-3.753700e+00 9.917640e-01
-3.753800e+00 9.917633e-01
-3.753900e+00 9.917626e-01
-3.754000e+00 9.917619e-01
-3.754100e+00 9.917612e-01
-3.754200e+00 9.917605e-01
-3.754300e+00 9.917598e-01
-3.754400e+00 9.917591e-01
-3.754500e+00 9.917584e-01
-3.754600e+00 9.917577e-01
-3.754700e+00 9.917570e-01
-3.754800e+00 9.917563e-01
-3.754900e+00 9.917556e-01
-3.755000e+00 9.917549e-01
-3.755100e+00 9.917542e-01
-3.755200e+00 9.917535e-01
-3.755300e+00 9.917528e-01
-3.755400e+00 9.917521e-01
-3.755500e+00 9.917514e-01
-3.755600e+00 9.917507e-01
-3.755700e+00 9.917500e-01
-3.755800e+00 9.917493e-01
-3.755900e+00 9.917486e-01
-3.756000e+00 9.917479e-01
-3.756100e+00 9.917472e-01
-3.756200e+00 9.917465e-01
-3.756300e+00 9.917458e-01
-3.756400e+00 9.917451e-01
-3.756500e+00 9.917444e-01
-3.756600e+00 9.917437e-01
-3.756700e+00 9.917430e-01
-3.756800e+00 9.917423e-01
-3.756900e+00 9.917416e-01
-3.757000e+00 9.917409e-01
-3.757100e+00 9.917402e-01
-3.757200e+00 9.917395e-01
-3.757300e+00 9.917388e-01
-3.757400e+00 9.917381e-01
-3.757500e+00 9.917374e-01
-3.757600e+00 9.917367e-01
-3.757700e+00 9.917360e-01
-3.757800e+00 9.917353e-01
-3.757900e+00 9.917346e-01
-3.758000e+00 9.917339e-01
-3.758100e+00 9.917332e-01
-3.758200e+00 9.917325e-01
-3.758300e+00 9.917318e-01
-3.758400e+00 9.917311e-01
-3.758500e+00 9.917304e-01
-3.758600e+00 9.917297e-01
-3.758700e+00 9.917290e-01
-3.758800e+00 9.917283e-01
-3.758900e+00 9.917276e-01
-3.759000e+00 9.917269e-01
-3.759100e+00 9.917262e-01
-3.759200e+00 9.917255e-01
-3.759300e+00 9.917248e-01
-3.759400e+00 9.917241e-01
-3.759500e+00 9.917234e-01
-3.759600e+00 9.917227e-01
-3.759700e+00 9.917220e-01
-3.759800e+00 9.917213e-01
-3.759900e+00 9.917206e-01
-3.760000e+00 9.917199e-01
-3.760100e+00 9.917192e-01
-3.760200e+00 9.917185e-01
-3.760300e+00 9.917178e-01
-3.760400e+00 9.917171e-01
-3.760500e+00 9.917164e-01
-3.760600e+00 9.917157e-01
-3.760700e+00 9.917150e-01
-3.760800e+00 9.917143e-01
-3.760900e+00 9.917136e-01
-3.761000e+00 9.917129e-01
-3.761100e+00 9.917122e-01
-3.761200e+00 9.917115e-01
-3.761300e+00 9.917108e-01
-3.761400e+00 9.917101e-01
-3.761500e+00 9.917094e-01
-3.761600e+00 9.917087e-01
-3.761700e+00 9.917080e-01
-3.761800e+00 9.917073e-01
-3.761900e+00 9.917066e-01
-3.762000e+00 9.917059e-01
-3.762100e+00 9.917052e-01
-3.762200e+00 9.917045e-01
-3.762300e+00 9.917038e-01
-3.762400e+00 9.917031e-01
-3.762500e+00 9.917024e-01
-3.762600e+00 9.917017e-01
-3.762700e+00 9.917010e-01
-3.762800e+00 9.917003e-01
-3.762900e+00 9.916996e-01
-3.763000e+00 9.916989e-01
-3.763100e+00 9.916982e-01
-3.763200e+00 9.916975e-01
-3.763300e+00 9.916968e-01
-3.763400e+00 9.916961e-01
-3.763500e+00 9.916954e-01
-3.763600e+00 9.916947e-01
-3.763700e+00 9.916940e-01
-3.763800e+00 9.916933e-01
-3.763900e+00 9.916926e-01
-3.764000e+00 9.916919e-01
-3.764100e+00 9.916912e-01
-3.764200e+00 9.916905e-01
-3.764300e+00 9.916898e-01
-3.764400e+00 9.916891e-01
-3.764500e+00 9.916884e-01
-3.764600e+00 9.916877e-01
-3.764700e+00 9.916870e-01
-3.764800e+00 9.916863e-01
-3.764900e+00 9.916856e-01
-3.765000e+00 9.916849e-01
-3.765100e+00 9.916842e-01
-3.765200e+00 9.916835e-01
-3.765300e+00 9.916828e-01
-3.765400e+00 9.916821e-01
-3.765500e+00 9.916814e-01
-3.765600e+00 9.916807e-01
-3.765700e+00 9.916800e-01
-3.765800e+00 9.916793e-01
-3.765900e+00 9.916786e-01
-3.766000e+00 9.916779e-01
-3.766100e+00 9.916772e-01
-3.766200e+00 9.916765e-01
-3.766300e+00 9.916758e-01
-3.766400e+00 9.916751e-01
-3.766500e+00 9.916744e-01
-3.766600e+00 9.916737e-01
-3.766700e+00 9.916730e-01
-3.766800e+00 9.916723e-01
-3.766900e+00 9.916716e-01
-3.767000e+00 9.916709e-01
-3.767100e+00 9.916702e-01
-3.767200e+00 9.916695e-01
-3.767300e+00 9.916688e-01
-3.767400e+00 9.916681e-01
-3.767500e+00 9.916674e-01
-3.767600e+00 9.916667e-01
-3.767700e+00 9.916660e-01
-3.767800e+00 9.916653e-01
-3.767900e+00 9.916646e-01
-3.768000e+00 9.916639e-01
-3.768100e+00 9.916632e-01
-3.768200e+00 9.916625e-01
-3.768300e+00 9.916618e-01
-3.768400e+00 9.916611e-01
-3.768500e+00 9.916604e-01
-3.768600e+00 9.916597e-01
-3.768700e+00 9.916590e-01
-3.768800e+00 9.916583e-01
-3.768900e+00 9.916576e-01
-3.769000e+00 9.916569e-01
-3.769100e+00 9.916562e-01
-3.769200e+00 9.916555e-01
-3.769300e+00 9.916548e-01
-3.769400e+00 9.916541e-01
-3.769500e+00 9.916533e-01
-3.769600e+00 9.916526e-01
-3.769700e+00 9.916519e-01
-3.769800e+00 9.916512e-01
-3.769900e+00 9.916505e-01
-3.770000e+00 9.916498e-01
-3.770100e+00 9.916491e-01
-3.770200e+00 9.916484e-01
-3.770300e+00 9.916477e-01
-3.770400e+00 9.916470e-01
-3.770500e+00 9.916463e-01
-3.770600e+00 9.916456e-01
-3.770700e+00 9.916449e-01
-3.770800e+00 9.916442e-01
-3.770900e+00 9.916435e-01
-3.771000e+00 9.916428e-01
-3.771100e+00 9.916421e-01
-3.771200e+00 9.916414e-01
-3.771300e+00 9.916407e-01
-3.771400e+00 9.916400e-01
-3.771500e+00 9.916393e-01
-3.771600e+00 9.916386e-01
-3.771700e+00 9.916379e-01
-3.771800e+00 9.916372e-01
-3.771900e+00 9.916365e-01
-3.772000e+00 9.916358e-01
-3.772100e+00 9.916351e-01
-3.772200e+00 9.916344e-01
-3.772300e+00 9.916337e-01
-3.772400e+00 9.916330e-01
-3.772500e+00 9.916323e-01
-3.772600e+00 9.916316e-01
-3.772700e+00 9.916309e-01
-3.772800e+00 9.916302e-01
-3.772900e+00 9.916295e-01
-3.773000e+00 9.916288e-01
-3.773100e+00 9.916281e-01
-3.773200e+00 9.916274e-01
-3.773300e+00 9.916267e-01
-3.773400e+00 9.916260e-01
-3.773500e+00 9.916253e-01
-3.773600e+00 9.916246e-01
-3.773700e+00 9.916239e-01
-3.773800e+00 9.916232e-01
-3.773900e+00 9.916225e-01
-3.774000e+00 9.916218e-01
-3.774100e+00 9.916211e-01
-3.774200e+00 9.916204e-01
-3.774300e+00 9.916196e-01
-3.774400e+00 9.916189e-01
-3.774500e+00 9.916182e-01
-3.774600e+00 9.916175e-01
-3.774700e+00 9.916168e-01
-3.774800e+00 9.916161e-01
-3.774900e+00 9.916154e-01
-3.775000e+00 9.916147e-01
-3.775100e+00 9.916140e-01
-3.775200e+00 9.916133e-01
-3.775300e+00 9.916126e-01
-3.775400e+00 9.916119e-01
-3.775500e+00 9.916112e-01
-3.775600e+00 9.916105e-01
-3.775700e+00 9.916098e-01
-3.775800e+00 9.916091e-01
-3.775900e+00 9.916084e-01
-3.776000e+00 9.916077e-01
-3.776100e+00 9.916070e-01
-3.776200e+00 9.916063e-01
-3.776300e+00 9.916056e-01
-3.776400e+00 9.916049e-01
-3.776500e+00 9.916042e-01
-3.776600e+00 9.916035e-01
-3.776700e+00 9.916028e-01
-3.776800e+00 9.916021e-01
-3.776900e+00 9.916014e-01
-3.777000e+00 9.916007e-01
-3.777100e+00 9.916000e-01
-3.777200e+00 9.915993e-01
-3.777300e+00 9.915986e-01
-3.777400e+00 9.915979e-01
-3.777500e+00 9.915972e-01
-3.777600e+00 9.915965e-01
-3.777700e+00 9.915957e-01
-3.777800e+00 9.915950e-01
-3.777900e+00 9.915943e-01
-3.778000e+00 9.915936e-01
-3.778100e+00 9.915929e-01
-3.778200e+00 9.915922e-01
-3.778300e+00 9.915915e-01
-3.778400e+00 9.915908e-01
-3.778500e+00 9.915901e-01
-3.778600e+00 9.915894e-01
-3.778700e+00 9.915887e-01
-3.778800e+00 9.915880e-01
-3.778900e+00 9.915873e-01
-3.779000e+00 9.915866e-01
-3.779100e+00 9.915859e-01
-3.779200e+00 9.915852e-01
-3.779300e+00 9.915845e-01
-3.779400e+00 9.915838e-01
-3.779500e+00 9.915831e-01
-3.779600e+00 9.915824e-01
-3.779700e+00 9.915817e-01
-3.779800e+00 9.915810e-01
-3.779900e+00 9.915803e-01
-3.780000e+00 9.915796e-01
-3.780100e+00 9.915789e-01
-3.780200e+00 9.915782e-01
-3.780300e+00 9.915775e-01
-3.780400e+00 9.915768e-01
-3.780500e+00 9.915760e-01
-3.780600e+00 9.915753e-01
-3.780700e+00 9.915746e-01
-3.780800e+00 9.915739e-01
-3.780900e+00 9.915732e-01
-3.781000e+00 9.915725e-01
-3.781100e+00 9.915718e-01
-3.781200e+00 9.915711e-01
-3.781300e+00 9.915704e-01
-3.781400e+00 9.915697e-01
-3.781500e+00 9.915690e-01
-3.781600e+00 9.915683e-01
-3.781700e+00 9.915676e-01
-3.781800e+00 9.915669e-01
-3.781900e+00 9.915662e-01
-3.782000e+00 9.915655e-01
-3.782100e+00 9.915648e-01
-3.782200e+00 9.915641e-01
-3.782300e+00 9.915634e-01
-3.782400e+00 9.915627e-01
-3.782500e+00 9.915620e-01
-3.782600e+00 9.915613e-01
-3.782700e+00 9.915606e-01
-3.782800e+00 9.915599e-01
-3.782900e+00 9.915592e-01
-3.783000e+00 9.915584e-01
-3.783100e+00 9.915577e-01
-3.783200e+00 9.915570e-01
-3.783300e+00 9.915563e-01
-3.783400e+00 9.915556e-01
-3.783500e+00 9.915549e-01
-3.783600e+00 9.915542e-01
-3.783700e+00 9.915535e-01
-3.783800e+00 9.915528e-01
-3.783900e+00 9.915521e-01
-3.784000e+00 9.915514e-01
-3.784100e+00 9.915507e-01
-3.784200e+00 9.915500e-01
-3.784300e+00 9.915493e-01
-3.784400e+00 9.915486e-01
-3.784500e+00 9.915479e-01
-3.784600e+00 9.915472e-01
-3.784700e+00 9.915465e-01
-3.784800e+00 9.915458e-01
-3.784900e+00 9.915451e-01
-3.785000e+00 9.915444e-01
-3.785100e+00 9.915437e-01
-3.785200e+00 9.915429e-01
-3.785300e+00 9.915422e-01
-3.785400e+00 9.915415e-01
-3.785500e+00 9.915408e-01
-3.785600e+00 9.915401e-01
-3.785700e+00 9.915394e-01
-3.785800e+00 9.915387e-01
-3.785900e+00 9.915380e-01
-3.786000e+00 9.915373e-01
-3.786100e+00 9.915366e-01
-3.786200e+00 9.915359e-01
-3.786300e+00 9.915352e-01
-3.786400e+00 9.915345e-01
-3.786500e+00 9.915338e-01
-3.786600e+00 9.915331e-01
-3.786700e+00 9.915324e-01
-3.786800e+00 9.915317e-01
-3.786900e+00 9.915310e-01
-3.787000e+00 9.915303e-01
-3.787100e+00 9.915296e-01
-3.787200e+00 9.915289e-01
-3.787300e+00 9.915281e-01
-3.787400e+00 9.915274e-01
-3.787500e+00 9.915267e-01
-3.787600e+00 9.915260e-01
-3.787700e+00 9.915253e-01
-3.787800e+00 9.915246e-01
-3.787900e+00 9.915239e-01
-3.788000e+00 9.915232e-01
-3.788100e+00 9.915225e-01
-3.788200e+00 9.915218e-01
-3.788300e+00 9.915211e-01
-3.788400e+00 9.915204e-01
-3.788500e+00 9.915197e-01
-3.788600e+00 9.915190e-01
-3.788700e+00 9.915183e-01
-3.788800e+00 9.915176e-01
-3.788900e+00 9.915169e-01
-3.789000e+00 9.915162e-01
-3.789100e+00 9.915155e-01
-3.789200e+00 9.915147e-01
-3.789300e+00 9.915140e-01
-3.789400e+00 9.915133e-01
-3.789500e+00 9.915126e-01
-3.789600e+00 9.915119e-01
-3.789700e+00 9.915112e-01
-3.789800e+00 9.915105e-01
-3.789900e+00 9.915098e-01
-3.790000e+00 9.915091e-01
-3.790100e+00 9.915084e-01
-3.790200e+00 9.915077e-01
-3.790300e+00 9.915070e-01
-3.790400e+00 9.915063e-01
-3.790500e+00 9.915056e-01
-3.790600e+00 9.915049e-01
-3.790700e+00 9.915042e-01
-3.790800e+00 9.915035e-01
-3.790900e+00 9.915027e-01
-3.791000e+00 9.915020e-01
-3.791100e+00 9.915013e-01
-3.791200e+00 9.915006e-01
-3.791300e+00 9.914999e-01
-3.791400e+00 9.914992e-01
-3.791500e+00 9.914985e-01
-3.791600e+00 9.914978e-01
-3.791700e+00 9.914971e-01
-3.791800e+00 9.914964e-01
-3.791900e+00 9.914957e-01
-3.792000e+00 9.914950e-01
-3.792100e+00 9.914943e-01
-3.792200e+00 9.914936e-01
-3.792300e+00 9.914929e-01
-3.792400e+00 9.914922e-01
-3.792500e+00 9.914915e-01
-3.792600e+00 9.914907e-01
-3.792700e+00 9.914900e-01
-3.792800e+00 9.914893e-01
-3.792900e+00 9.914886e-01
-3.793000e+00 9.914879e-01
-3.793100e+00 9.914872e-01
-3.793200e+00 9.914865e-01
-3.793300e+00 9.914858e-01
-3.793400e+00 9.914851e-01
-3.793500e+00 9.914844e-01
-3.793600e+00 9.914837e-01
-3.793700e+00 9.914830e-01
-3.793800e+00 9.914823e-01
-3.793900e+00 9.914816e-01
-3.794000e+00 9.914809e-01
-3.794100e+00 9.914802e-01
-3.794200e+00 9.914794e-01
-3.794300e+00 9.914787e-01
-3.794400e+00 9.914780e-01
-3.794500e+00 9.914773e-01
-3.794600e+00 9.914766e-01
-3.794700e+00 9.914759e-01
-3.794800e+00 9.914752e-01
-3.794900e+00 9.914745e-01
-3.795000e+00 9.914738e-01
-3.795100e+00 9.914731e-01
-3.795200e+00 9.914724e-01
-3.795300e+00 9.914717e-01
-3.795400e+00 9.914710e-01
-3.795500e+00 9.914703e-01
-3.795600e+00 9.914696e-01
-3.795700e+00 9.914688e-01
-3.795800e+00 9.914681e-01
-3.795900e+00 9.914674e-01
-3.796000e+00 9.914667e-01
-3.796100e+00 9.914660e-01
-3.796200e+00 9.914653e-01
-3.796300e+00 9.914646e-01
-3.796400e+00 9.914639e-01
-3.796500e+00 9.914632e-01
-3.796600e+00 9.914625e-01
-3.796700e+00 9.914618e-01
-3.796800e+00 9.914611e-01
-3.796900e+00 9.914604e-01
-3.797000e+00 9.914597e-01
-3.797100e+00 9.914590e-01
-3.797200e+00 9.914582e-01
-3.797300e+00 9.914575e-01
-3.797400e+00 9.914568e-01
-3.797500e+00 9.914561e-01
-3.797600e+00 9.914554e-01
-3.797700e+00 9.914547e-01
-3.797800e+00 9.914540e-01
-3.797900e+00 9.914533e-01
-3.798000e+00 9.914526e-01
-3.798100e+00 9.914519e-01
-3.798200e+00 9.914512e-01
-3.798300e+00 9.914505e-01
-3.798400e+00 9.914498e-01
-3.798500e+00 9.914491e-01
-3.798600e+00 9.914483e-01
-3.798700e+00 9.914476e-01
-3.798800e+00 9.914469e-01
-3.798900e+00 9.914462e-01
-3.799000e+00 9.914455e-01
-3.799100e+00 9.914448e-01
-3.799200e+00 9.914441e-01
-3.799300e+00 9.914434e-01
-3.799400e+00 9.914427e-01
-3.799500e+00 9.914420e-01
-3.799600e+00 9.914413e-01
-3.799700e+00 9.914406e-01
-3.799800e+00 9.914399e-01
-3.799900e+00 9.914391e-01
-3.800000e+00 9.914384e-01
-3.800100e+00 9.914377e-01
-3.800200e+00 9.914370e-01
-3.800300e+00 9.914363e-01
-3.800400e+00 9.914356e-01
-3.800500e+00 9.914349e-01
-3.800600e+00 9.914342e-01
-3.800700e+00 9.914335e-01
-3.800800e+00 9.914328e-01
-3.800900e+00 9.914321e-01
-3.801000e+00 9.914314e-01
-3.801100e+00 9.914307e-01
-3.801200e+00 9.914299e-01
-3.801300e+00 9.914292e-01
-3.801400e+00 9.914285e-01
-3.801500e+00 9.914278e-01
-3.801600e+00 9.914271e-01
-3.801700e+00 9.914264e-01
-3.801800e+00 9.914257e-01
-3.801900e+00 9.914250e-01
-3.802000e+00 9.914243e-01
-3.802100e+00 9.914236e-01
-3.802200e+00 9.914229e-01
-3.802300e+00 9.914222e-01
-3.802400e+00 9.914215e-01
-3.802500e+00 9.914207e-01
-3.802600e+00 9.914200e-01
-3.802700e+00 9.914193e-01
-3.802800e+00 9.914186e-01
-3.802900e+00 9.914179e-01
-3.803000e+00 9.914172e-01
-3.803100e+00 9.914165e-01
-3.803200e+00 9.914158e-01
-3.803300e+00 9.914151e-01
-3.803400e+00 9.914144e-01
-3.803500e+00 9.914137e-01
-3.803600e+00 9.914130e-01
-3.803700e+00 9.914122e-01
-3.803800e+00 9.914115e-01
-3.803900e+00 9.914108e-01
-3.804000e+00 9.914101e-01
-3.804100e+00 9.914094e-01
-3.804200e+00 9.914087e-01
-3.804300e+00 9.914080e-01
-3.804400e+00 9.914073e-01
-3.804500e+00 9.914066e-01
-3.804600e+00 9.914059e-01
-3.804700e+00 9.914052e-01
-3.804800e+00 9.914045e-01
-3.804900e+00 9.914037e-01
-3.805000e+00 9.914030e-01
-3.805100e+00 9.914023e-01
-3.805200e+00 9.914016e-01
-3.805300e+00 9.914009e-01
-3.805400e+00 9.914002e-01
-3.805500e+00 9.913995e-01
-3.805600e+00 9.913988e-01
-3.805700e+00 9.913981e-01
-3.805800e+00 9.913974e-01
-3.805900e+00 9.913967e-01
-3.806000e+00 9.913959e-01
-3.806100e+00 9.913952e-01
-3.806200e+00 9.913945e-01
-3.806300e+00 9.913938e-01
-3.806400e+00 9.913931e-01
-3.806500e+00 9.913924e-01
-3.806600e+00 9.913917e-01
-3.806700e+00 9.913910e-01
-3.806800e+00 9.913903e-01
-3.806900e+00 9.913896e-01
-3.807000e+00 9.913889e-01
-3.807100e+00 9.913882e-01
-3.807200e+00 9.913874e-01
-3.807300e+00 9.913867e-01
-3.807400e+00 9.913860e-01
-3.807500e+00 9.913853e-01
-3.807600e+00 9.913846e-01
-3.807700e+00 9.913839e-01
-3.807800e+00 9.913832e-01
-3.807900e+00 9.913825e-01
-3.808000e+00 9.913818e-01
-3.808100e+00 9.913811e-01
-3.808200e+00 9.913804e-01
-3.808300e+00 9.913796e-01
-3.808400e+00 9.913789e-01
-3.808500e+00 9.913782e-01
-3.808600e+00 9.913775e-01
-3.808700e+00 9.913768e-01
-3.808800e+00 9.913761e-01
-3.808900e+00 9.913754e-01
-3.809000e+00 9.913747e-01
-3.809100e+00 9.913740e-01
-3.809200e+00 9.913733e-01
-3.809300e+00 9.913725e-01
-3.809400e+00 9.913718e-01
-3.809500e+00 9.913711e-01
-3.809600e+00 9.913704e-01
-3.809700e+00 9.913697e-01
-3.809800e+00 9.913690e-01
-3.809900e+00 9.913683e-01
-3.810000e+00 9.913676e-01
-3.810100e+00 9.913669e-01
-3.810200e+00 9.913662e-01
-3.810300e+00 9.913655e-01
-3.810400e+00 9.913647e-01
-3.810500e+00 9.913640e-01
-3.810600e+00 9.913633e-01
-3.810700e+00 9.913626e-01
-3.810800e+00 9.913619e-01
-3.810900e+00 9.913612e-01
-3.811000e+00 9.913605e-01
-3.811100e+00 9.913598e-01
-3.811200e+00 9.913591e-01
-3.811300e+00 9.913584e-01
-3.811400e+00 9.913576e-01
-3.811500e+00 9.913569e-01
-3.811600e+00 9.913562e-01
-3.811700e+00 9.913555e-01
-3.811800e+00 9.913548e-01
-3.811900e+00 9.913541e-01
-3.812000e+00 9.913534e-01
-3.812100e+00 9.913527e-01
-3.812200e+00 9.913520e-01
-3.812300e+00 9.913513e-01
-3.812400e+00 9.913505e-01
-3.812500e+00 9.913498e-01
-3.812600e+00 9.913491e-01
-3.812700e+00 9.913484e-01
-3.812800e+00 9.913477e-01
-3.812900e+00 9.913470e-01
-3.813000e+00 9.913463e-01
-3.813100e+00 9.913456e-01
-3.813200e+00 9.913449e-01
-3.813300e+00 9.913442e-01
-3.813400e+00 9.913434e-01
-3.813500e+00 9.913427e-01
-3.813600e+00 9.913420e-01
-3.813700e+00 9.913413e-01
-3.813800e+00 9.913406e-01
-3.813900e+00 9.913399e-01
-3.814000e+00 9.913392e-01
-3.814100e+00 9.913385e-01
-3.814200e+00 9.913378e-01
-3.814300e+00 9.913371e-01
-3.814400e+00 9.913363e-01
-3.814500e+00 9.913356e-01
-3.814600e+00 9.913349e-01
-3.814700e+00 9.913342e-01
-3.814800e+00 9.913335e-01
-3.814900e+00 9.913328e-01
-3.815000e+00 9.913321e-01
-3.815100e+00 9.913314e-01
-3.815200e+00 9.913307e-01
-3.815300e+00 9.913300e-01
-3.815400e+00 9.913292e-01
-3.815500e+00 9.913285e-01
-3.815600e+00 9.913278e-01
-3.815700e+00 9.913271e-01
-3.815800e+00 9.913264e-01
-3.815900e+00 9.913257e-01
-3.816000e+00 9.913250e-01
-3.816100e+00 9.913243e-01
-3.816200e+00 9.913236e-01
-3.816300e+00 9.913228e-01
-3.816400e+00 9.913221e-01
-3.816500e+00 9.913214e-01
-3.816600e+00 9.913207e-01
-3.816700e+00 9.913200e-01
-3.816800e+00 9.913193e-01
-3.816900e+00 9.913186e-01
-3.817000e+00 9.913179e-01
-3.817100e+00 9.913172e-01
-3.817200e+00 9.913164e-01
-3.817300e+00 9.913157e-01
-3.817400e+00 9.913150e-01
-3.817500e+00 9.913143e-01
-3.817600e+00 9.913136e-01
-3.817700e+00 9.913129e-01
-3.817800e+00 9.913122e-01
-3.817900e+00 9.913115e-01
-3.818000e+00 9.913108e-01
-3.818100e+00 9.913101e-01
-3.818200e+00 9.913093e-01
-3.818300e+00 9.913086e-01
-3.818400e+00 9.913079e-01
-3.818500e+00 9.913072e-01
-3.818600e+00 9.913065e-01
-3.818700e+00 9.913058e-01
-3.818800e+00 9.913051e-01
-3.818900e+00 9.913044e-01
-3.819000e+00 9.913037e-01
-3.819100e+00 9.913029e-01
-3.819200e+00 9.913022e-01
-3.819300e+00 9.913015e-01
-3.819400e+00 9.913008e-01
-3.819500e+00 9.913001e-01
-3.819600e+00 9.912994e-01
-3.819700e+00 9.912987e-01
-3.819800e+00 9.912980e-01
-3.819900e+00 9.912972e-01
-3.820000e+00 9.912965e-01
-3.820100e+00 9.912958e-01
-3.820200e+00 9.912951e-01
-3.820300e+00 9.912944e-01
-3.820400e+00 9.912937e-01
-3.820500e+00 9.912930e-01
-3.820600e+00 9.912923e-01
-3.820700e+00 9.912916e-01
-3.820800e+00 9.912908e-01
-3.820900e+00 9.912901e-01
-3.821000e+00 9.912894e-01
-3.821100e+00 9.912887e-01
-3.821200e+00 9.912880e-01
-3.821300e+00 9.912873e-01
-3.821400e+00 9.912866e-01
-3.821500e+00 9.912859e-01
-3.821600e+00 9.912852e-01
-3.821700e+00 9.912844e-01
-3.821800e+00 9.912837e-01
-3.821900e+00 9.912830e-01
-3.822000e+00 9.912823e-01
-3.822100e+00 9.912816e-01
-3.822200e+00 9.912809e-01
-3.822300e+00 9.912802e-01
-3.822400e+00 9.912795e-01
-3.822500e+00 9.912787e-01
-3.822600e+00 9.912780e-01
-3.822700e+00 9.912773e-01
-3.822800e+00 9.912766e-01
-3.822900e+00 9.912759e-01
-3.823000e+00 9.912752e-01
-3.823100e+00 9.912745e-01
-3.823200e+00 9.912738e-01
-3.823300e+00 9.912730e-01
-3.823400e+00 9.912723e-01
-3.823500e+00 9.912716e-01
-3.823600e+00 9.912709e-01
-3.823700e+00 9.912702e-01
-3.823800e+00 9.912695e-01
-3.823900e+00 9.912688e-01
-3.824000e+00 9.912681e-01
-3.824100e+00 9.912674e-01
-3.824200e+00 9.912666e-01
-3.824300e+00 9.912659e-01
-3.824400e+00 9.912652e-01
-3.824500e+00 9.912645e-01
-3.824600e+00 9.912638e-01
-3.824700e+00 9.912631e-01
-3.824800e+00 9.912624e-01
-3.824900e+00 9.912617e-01
-3.825000e+00 9.912609e-01
-3.825100e+00 9.912602e-01
-3.825200e+00 9.912595e-01
-3.825300e+00 9.912588e-01
-3.825400e+00 9.912581e-01
-3.825500e+00 9.912574e-01
-3.825600e+00 9.912567e-01
-3.825700e+00 9.912560e-01
-3.825800e+00 9.912552e-01
-3.825900e+00 9.912545e-01
-3.826000e+00 9.912538e-01
-3.826100e+00 9.912531e-01
-3.826200e+00 9.912524e-01
-3.826300e+00 9.912517e-01
-3.826400e+00 9.912510e-01
-3.826500e+00 9.912503e-01
-3.826600e+00 9.912495e-01
-3.826700e+00 9.912488e-01
-3.826800e+00 9.912481e-01
-3.826900e+00 9.912474e-01
-3.827000e+00 9.912467e-01
-3.827100e+00 9.912460e-01
-3.827200e+00 9.912453e-01
-3.827300e+00 9.912446e-01
-3.827400e+00 9.912438e-01
-3.827500e+00 9.912431e-01
-3.827600e+00 9.912424e-01
-3.827700e+00 9.912417e-01
-3.827800e+00 9.912410e-01
-3.827900e+00 9.912403e-01
-3.828000e+00 9.912396e-01
-3.828100e+00 9.912388e-01
-3.828200e+00 9.912381e-01
-3.828300e+00 9.912374e-01
-3.828400e+00 9.912367e-01
-3.828500e+00 9.912360e-01
-3.828600e+00 9.912353e-01
-3.828700e+00 9.912346e-01
-3.828800e+00 9.912339e-01
-3.828900e+00 9.912331e-01
-3.829000e+00 9.912324e-01
-3.829100e+00 9.912317e-01
-3.829200e+00 9.912310e-01
-3.829300e+00 9.912303e-01
-3.829400e+00 9.912296e-01
-3.829500e+00 9.912289e-01
-3.829600e+00 9.912282e-01
-3.829700e+00 9.912274e-01
-3.829800e+00 9.912267e-01
-3.829900e+00 9.912260e-01
-3.830000e+00 9.912253e-01
-3.830100e+00 9.912246e-01
-3.830200e+00 9.912239e-01
-3.830300e+00 9.912232e-01
-3.830400e+00 9.912224e-01
-3.830500e+00 9.912217e-01
-3.830600e+00 9.912210e-01
-3.830700e+00 9.912203e-01
-3.830800e+00 9.912196e-01
-3.830900e+00 9.912189e-01
-3.831000e+00 9.912182e-01
-3.831100e+00 9.912175e-01
-3.831200e+00 9.912167e-01
-3.831300e+00 9.912160e-01
-3.831400e+00 9.912153e-01
-3.831500e+00 9.912146e-01
-3.831600e+00 9.912139e-01
-3.831700e+00 9.912132e-01
-3.831800e+00 9.912125e-01
-3.831900e+00 9.912117e-01
-3.832000e+00 9.912110e-01
-3.832100e+00 9.912103e-01
-3.832200e+00 9.912096e-01
-3.832300e+00 9.912089e-01
-3.832400e+00 9.912082e-01
-3.832500e+00 9.912075e-01
-3.832600e+00 9.912067e-01
-3.832700e+00 9.912060e-01
-3.832800e+00 9.912053e-01
-3.832900e+00 9.912046e-01
-3.833000e+00 9.912039e-01
-3.833100e+00 9.912032e-01
-3.833200e+00 9.912025e-01
-3.833300e+00 9.912018e-01
-3.833400e+00 9.912010e-01
-3.833500e+00 9.912003e-01
-3.833600e+00 9.911996e-01
-3.833700e+00 9.911989e-01
-3.833800e+00 9.911982e-01
-3.833900e+00 9.911975e-01
-3.834000e+00 9.911968e-01
-3.834100e+00 9.911960e-01
-3.834200e+00 9.911953e-01
-3.834300e+00 9.911946e-01
-3.834400e+00 9.911939e-01
-3.834500e+00 9.911932e-01
-3.834600e+00 9.911925e-01
-3.834700e+00 9.911918e-01
-3.834800e+00 9.911910e-01
-3.834900e+00 9.911903e-01
-3.835000e+00 9.911896e-01
-3.835100e+00 9.911889e-01
-3.835200e+00 9.911882e-01
-3.835300e+00 9.911875e-01
-3.835400e+00 9.911868e-01
-3.835500e+00 9.911860e-01
-3.835600e+00 9.911853e-01
-3.835700e+00 9.911846e-01
-3.835800e+00 9.911839e-01
-3.835900e+00 9.911832e-01
-3.836000e+00 9.911825e-01
-3.836100e+00 9.911818e-01
-3.836200e+00 9.911810e-01
-3.836300e+00 9.911803e-01
-3.836400e+00 9.911796e-01
-3.836500e+00 9.911789e-01
-3.836600e+00 9.911782e-01
-3.836700e+00 9.911775e-01
-3.836800e+00 9.911768e-01
-3.836900e+00 9.911760e-01
-3.837000e+00 9.911753e-01
-3.837100e+00 9.911746e-01
-3.837200e+00 9.911739e-01
-3.837300e+00 9.911732e-01
-3.837400e+00 9.911725e-01
-3.837500e+00 9.911717e-01
-3.837600e+00 9.911710e-01
-3.837700e+00 9.911703e-01
-3.837800e+00 9.911696e-01
-3.837900e+00 9.911689e-01
-3.838000e+00 9.911682e-01
-3.838100e+00 9.911675e-01
-3.838200e+00 9.911667e-01
-3.838300e+00 9.911660e-01
-3.838400e+00 9.911653e-01
-3.838500e+00 9.911646e-01
-3.838600e+00 9.911639e-01
-3.838700e+00 9.911632e-01
-3.838800e+00 9.911625e-01
-3.838900e+00 9.911617e-01
-3.839000e+00 9.911610e-01
-3.839100e+00 9.911603e-01
-3.839200e+00 9.911596e-01
-3.839300e+00 9.911589e-01
-3.839400e+00 9.911582e-01
-3.839500e+00 9.911574e-01
-3.839600e+00 9.911567e-01
-3.839700e+00 9.911560e-01
-3.839800e+00 9.911553e-01
-3.839900e+00 9.911546e-01
-3.840000e+00 9.911539e-01
-3.840100e+00 9.911532e-01
-3.840200e+00 9.911524e-01
-3.840300e+00 9.911517e-01
-3.840400e+00 9.911510e-01
-3.840500e+00 9.911503e-01
-3.840600e+00 9.911496e-01
-3.840700e+00 9.911489e-01
-3.840800e+00 9.911482e-01
-3.840900e+00 9.911474e-01
-3.841000e+00 9.911467e-01
-3.841100e+00 9.911460e-01
-3.841200e+00 9.911453e-01
-3.841300e+00 9.911446e-01
-3.841400e+00 9.911439e-01
-3.841500e+00 9.911431e-01
-3.841600e+00 9.911424e-01
-3.841700e+00 9.911417e-01
-3.841800e+00 9.911410e-01
-3.841900e+00 9.911403e-01
-3.842000e+00 9.911396e-01
-3.842100e+00 9.911389e-01
-3.842200e+00 9.911381e-01
-3.842300e+00 9.911374e-01
-3.842400e+00 9.911367e-01
-3.842500e+00 9.911360e-01
-3.842600e+00 9.911353e-01
-3.842700e+00 9.911346e-01
-3.842800e+00 9.911338e-01
-3.842900e+00 9.911331e-01
-3.843000e+00 9.911324e-01
-3.843100e+00 9.911317e-01
-3.843200e+00 9.911310e-01
-3.843300e+00 9.911303e-01
-3.843400e+00 9.911295e-01
-3.843500e+00 9.911288e-01
-3.843600e+00 9.911281e-01
-3.843700e+00 9.911274e-01
-3.843800e+00 9.911267e-01
-3.843900e+00 9.911260e-01
-3.844000e+00 9.911253e-01
-3.844100e+00 9.911245e-01
-3.844200e+00 9.911238e-01
-3.844300e+00 9.911231e-01
-3.844400e+00 9.911224e-01
-3.844500e+00 9.911217e-01
-3.844600e+00 9.911210e-01
-3.844700e+00 9.911202e-01
-3.844800e+00 9.911195e-01
-3.844900e+00 9.911188e-01
-3.845000e+00 9.911181e-01
-3.845100e+00 9.911174e-01
-3.845200e+00 9.911167e-01
-3.845300e+00 9.911159e-01
-3.845400e+00 9.911152e-01
-3.845500e+00 9.911145e-01
-3.845600e+00 9.911138e-01
-3.845700e+00 9.911131e-01
-3.845800e+00 9.911124e-01
-3.845900e+00 9.911116e-01
-3.846000e+00 9.911109e-01
-3.846100e+00 9.911102e-01
-3.846200e+00 9.911095e-01
-3.846300e+00 9.911088e-01
-3.846400e+00 9.911081e-01
-3.846500e+00 9.911073e-01
-3.846600e+00 9.911066e-01
-3.846700e+00 9.911059e-01
-3.846800e+00 9.911052e-01
-3.846900e+00 9.911045e-01
-3.847000e+00 9.911038e-01
-3.847100e+00 9.911030e-01
-3.847200e+00 9.911023e-01
-3.847300e+00 9.911016e-01
-3.847400e+00 9.911009e-01
-3.847500e+00 9.911002e-01
-3.847600e+00 9.910995e-01
-3.847700e+00 9.910987e-01
-3.847800e+00 9.910980e-01
-3.847900e+00 9.910973e-01
-3.848000e+00 9.910966e-01
-3.848100e+00 9.910959e-01
-3.848200e+00 9.910952e-01
-3.848300e+00 9.910944e-01
-3.848400e+00 9.910937e-01
-3.848500e+00 9.910930e-01
-3.848600e+00 9.910923e-01
-3.848700e+00 9.910916e-01
-3.848800e+00 9.910909e-01
-3.848900e+00 9.910901e-01
-3.849000e+00 9.910894e-01
-3.849100e+00 9.910887e-01
-3.849200e+00 9.910880e-01
-3.849300e+00 9.910873e-01
-3.849400e+00 9.910866e-01
-3.849500e+00 9.910858e-01
-3.849600e+00 9.910851e-01
-3.849700e+00 9.910844e-01
-3.849800e+00 9.910837e-01
-3.849900e+00 9.910830e-01
-3.850000e+00 9.910823e-01
-3.850100e+00 9.910815e-01
-3.850200e+00 9.910808e-01
-3.850300e+00 9.910801e-01
-3.850400e+00 9.910794e-01
-3.850500e+00 9.910787e-01
-3.850600e+00 9.910780e-01
-3.850700e+00 9.910772e-01
-3.850800e+00 9.910765e-01
-3.850900e+00 9.910758e-01
-3.851000e+00 9.910751e-01
-3.851100e+00 9.910744e-01
-3.851200e+00 9.910737e-01
-3.851300e+00 9.910729e-01
-3.851400e+00 9.910722e-01
-3.851500e+00 9.910715e-01
-3.851600e+00 9.910708e-01
-3.851700e+00 9.910701e-01
-3.851800e+00 9.910693e-01
-3.851900e+00 9.910686e-01
-3.852000e+00 9.910679e-01
-3.852100e+00 9.910672e-01
-3.852200e+00 9.910665e-01
-3.852300e+00 9.910658e-01
-3.852400e+00 9.910650e-01
-3.852500e+00 9.910643e-01
-3.852600e+00 9.910636e-01
-3.852700e+00 9.910629e-01
-3.852800e+00 9.910622e-01
-3.852900e+00 9.910615e-01
-3.853000e+00 9.910607e-01
-3.853100e+00 9.910600e-01
-3.853200e+00 9.910593e-01
-3.853300e+00 9.910586e-01
-3.853400e+00 9.910579e-01
-3.853500e+00 9.910572e-01
-3.853600e+00 9.910564e-01
-3.853700e+00 9.910557e-01
-3.853800e+00 9.910550e-01
-3.853900e+00 9.910543e-01
-3.854000e+00 9.910536e-01
-3.854100e+00 9.910528e-01
-3.854200e+00 9.910521e-01
-3.854300e+00 9.910514e-01
-3.854400e+00 9.910507e-01
-3.854500e+00 9.910500e-01
-3.854600e+00 9.910493e-01
-3.854700e+00 9.910485e-01
-3.854800e+00 9.910478e-01
-3.854900e+00 9.910471e-01
-3.855000e+00 9.910464e-01
-3.855100e+00 9.910457e-01
-3.855200e+00 9.910449e-01
-3.855300e+00 9.910442e-01
-3.855400e+00 9.910435e-01
-3.855500e+00 9.910428e-01
-3.855600e+00 9.910421e-01
-3.855700e+00 9.910414e-01
-3.855800e+00 9.910406e-01
-3.855900e+00 9.910399e-01
-3.856000e+00 9.910392e-01
-3.856100e+00 9.910385e-01
-3.856200e+00 9.910378e-01
-3.856300e+00 9.910370e-01
-3.856400e+00 9.910363e-01
-3.856500e+00 9.910356e-01
-3.856600e+00 9.910349e-01
-3.856700e+00 9.910342e-01
-3.856800e+00 9.910335e-01
-3.856900e+00 9.910327e-01
-3.857000e+00 9.910320e-01
-3.857100e+00 9.910313e-01
-3.857200e+00 9.910306e-01
-3.857300e+00 9.910299e-01
-3.857400e+00 9.910291e-01
-3.857500e+00 9.910284e-01
-3.857600e+00 9.910277e-01
-3.857700e+00 9.910270e-01
-3.857800e+00 9.910263e-01
-3.857900e+00 9.910256e-01
-3.858000e+00 9.910248e-01
-3.858100e+00 9.910241e-01
-3.858200e+00 9.910234e-01
-3.858300e+00 9.910227e-01
-3.858400e+00 9.910220e-01
-3.858500e+00 9.910212e-01
-3.858600e+00 9.910205e-01
-3.858700e+00 9.910198e-01
-3.858800e+00 9.910191e-01
-3.858900e+00 9.910184e-01
-3.859000e+00 9.910176e-01
-3.859100e+00 9.910169e-01
-3.859200e+00 9.910162e-01
-3.859300e+00 9.910155e-01
-3.859400e+00 9.910148e-01
-3.859500e+00 9.910141e-01
-3.859600e+00 9.910133e-01
-3.859700e+00 9.910126e-01
-3.859800e+00 9.910119e-01
-3.859900e+00 9.910112e-01
-3.860000e+00 9.910105e-01
-3.860100e+00 9.910097e-01
-3.860200e+00 9.910090e-01
-3.860300e+00 9.910083e-01
-3.860400e+00 9.910076e-01
-3.860500e+00 9.910069e-01
-3.860600e+00 9.910061e-01
-3.860700e+00 9.910054e-01
-3.860800e+00 9.910047e-01
-3.860900e+00 9.910040e-01
-3.861000e+00 9.910033e-01
-3.861100e+00 9.910026e-01
-3.861200e+00 9.910018e-01
-3.861300e+00 9.910011e-01
-3.861400e+00 9.910004e-01
-3.861500e+00 9.909997e-01
-3.861600e+00 9.909990e-01
-3.861700e+00 9.909982e-01
-3.861800e+00 9.909975e-01
-3.861900e+00 9.909968e-01
-3.862000e+00 9.909961e-01
-3.862100e+00 9.909954e-01
-3.862200e+00 9.909946e-01
-3.862300e+00 9.909939e-01
-3.862400e+00 9.909932e-01
-3.862500e+00 9.909925e-01
-3.862600e+00 9.909918e-01
-3.862700e+00 9.909910e-01
-3.862800e+00 9.909903e-01
-3.862900e+00 9.909896e-01
-3.863000e+00 9.909889e-01
-3.863100e+00 9.909882e-01
-3.863200e+00 9.909874e-01
-3.863300e+00 9.909867e-01
-3.863400e+00 9.909860e-01
-3.863500e+00 9.909853e-01
-3.863600e+00 9.909846e-01
-3.863700e+00 9.909838e-01
-3.863800e+00 9.909831e-01
-3.863900e+00 9.909824e-01
-3.864000e+00 9.909817e-01
-3.864100e+00 9.909810e-01
-3.864200e+00 9.909802e-01
-3.864300e+00 9.909795e-01
-3.864400e+00 9.909788e-01
-3.864500e+00 9.909781e-01
-3.864600e+00 9.909774e-01
-3.864700e+00 9.909766e-01
-3.864800e+00 9.909759e-01
-3.864900e+00 9.909752e-01
-3.865000e+00 9.909745e-01
-3.865100e+00 9.909738e-01
-3.865200e+00 9.909731e-01
-3.865300e+00 9.909723e-01
-3.865400e+00 9.909716e-01
-3.865500e+00 9.909709e-01
-3.865600e+00 9.909702e-01
-3.865700e+00 9.909695e-01
-3.865800e+00 9.909687e-01
-3.865900e+00 9.909680e-01
-3.866000e+00 9.909673e-01
-3.866100e+00 9.909666e-01
-3.866200e+00 9.909659e-01
-3.866300e+00 9.909651e-01
-3.866400e+00 9.909644e-01
-3.866500e+00 9.909637e-01
-3.866600e+00 9.909630e-01
-3.866700e+00 9.909622e-01
-3.866800e+00 9.909615e-01
-3.866900e+00 9.909608e-01
-3.867000e+00 9.909601e-01
-3.867100e+00 9.909594e-01
-3.867200e+00 9.909586e-01
-3.867300e+00 9.909579e-01
-3.867400e+00 9.909572e-01
-3.867500e+00 9.909565e-01
-3.867600e+00 9.909558e-01
-3.867700e+00 9.909550e-01
-3.867800e+00 9.909543e-01
-3.867900e+00 9.909536e-01
-3.868000e+00 9.909529e-01
-3.868100e+00 9.909522e-01
-3.868200e+00 9.909514e-01
-3.868300e+00 9.909507e-01
-3.868400e+00 9.909500e-01
-3.868500e+00 9.909493e-01
-3.868600e+00 9.909486e-01
-3.868700e+00 9.909478e-01
-3.868800e+00 9.909471e-01
-3.868900e+00 9.909464e-01
-3.869000e+00 9.909457e-01
-3.869100e+00 9.909450e-01
-3.869200e+00 9.909442e-01
-3.869300e+00 9.909435e-01
-3.869400e+00 9.909428e-01
-3.869500e+00 9.909421e-01
-3.869600e+00 9.909414e-01
-3.869700e+00 9.909406e-01
-3.869800e+00 9.909399e-01
-3.869900e+00 9.909392e-01
-3.870000e+00 9.909385e-01
-3.870100e+00 9.909378e-01
-3.870200e+00 9.909370e-01
-3.870300e+00 9.909363e-01
-3.870400e+00 9.909356e-01
-3.870500e+00 9.909349e-01
-3.870600e+00 9.909341e-01
-3.870700e+00 9.909334e-01
-3.870800e+00 9.909327e-01
-3.870900e+00 9.909320e-01
-3.871000e+00 9.909313e-01
-3.871100e+00 9.909305e-01
-3.871200e+00 9.909298e-01
-3.871300e+00 9.909291e-01
-3.871400e+00 9.909284e-01
-3.871500e+00 9.909277e-01
-3.871600e+00 9.909269e-01
-3.871700e+00 9.909262e-01
-3.871800e+00 9.909255e-01
-3.871900e+00 9.909248e-01
-3.872000e+00 9.909241e-01
-3.872100e+00 9.909233e-01
-3.872200e+00 9.909226e-01
-3.872300e+00 9.909219e-01
-3.872400e+00 9.909212e-01
-3.872500e+00 9.909204e-01
-3.872600e+00 9.909197e-01
-3.872700e+00 9.909190e-01
-3.872800e+00 9.909183e-01
-3.872900e+00 9.909176e-01
-3.873000e+00 9.909168e-01
-3.873100e+00 9.909161e-01
-3.873200e+00 9.909154e-01
-3.873300e+00 9.909147e-01
-3.873400e+00 9.909140e-01
-3.873500e+00 9.909132e-01
-3.873600e+00 9.909125e-01
-3.873700e+00 9.909118e-01
-3.873800e+00 9.909111e-01
-3.873900e+00 9.909103e-01
-3.874000e+00 9.909096e-01
-3.874100e+00 9.909089e-01
-3.874200e+00 9.909082e-01
-3.874300e+00 9.909075e-01
-3.874400e+00 9.909067e-01
-3.874500e+00 9.909060e-01
-3.874600e+00 9.909053e-01
-3.874700e+00 9.909046e-01
-3.874800e+00 9.909039e-01
-3.874900e+00 9.909031e-01
-3.875000e+00 9.909024e-01
-3.875100e+00 9.909017e-01
-3.875200e+00 9.909010e-01
-3.875300e+00 9.909002e-01
-3.875400e+00 9.908995e-01
-3.875500e+00 9.908988e-01
-3.875600e+00 9.908981e-01
-3.875700e+00 9.908974e-01
-3.875800e+00 9.908966e-01
-3.875900e+00 9.908959e-01
-3.876000e+00 9.908952e-01
-3.876100e+00 9.908945e-01
-3.876200e+00 9.908937e-01
-3.876300e+00 9.908930e-01
-3.876400e+00 9.908923e-01
-3.876500e+00 9.908916e-01
-3.876600e+00 9.908909e-01
-3.876700e+00 9.908901e-01
-3.876800e+00 9.908894e-01
-3.876900e+00 9.908887e-01
-3.877000e+00 9.908880e-01
-3.877100e+00 9.908873e-01
-3.877200e+00 9.908865e-01
-3.877300e+00 9.908858e-01
-3.877400e+00 9.908851e-01
-3.877500e+00 9.908844e-01
-3.877600e+00 9.908836e-01
-3.877700e+00 9.908829e-01
-3.877800e+00 9.908822e-01
-3.877900e+00 9.908815e-01
-3.878000e+00 9.908808e-01
-3.878100e+00 9.908800e-01
-3.878200e+00 9.908793e-01
-3.878300e+00 9.908786e-01
-3.878400e+00 9.908779e-01
-3.878500e+00 9.908771e-01
-3.878600e+00 9.908764e-01
-3.878700e+00 9.908757e-01
-3.878800e+00 9.908750e-01
-3.878900e+00 9.908743e-01
-3.879000e+00 9.908735e-01
-3.879100e+00 9.908728e-01
-3.879200e+00 9.908721e-01
-3.879300e+00 9.908714e-01
-3.879400e+00 9.908706e-01
-3.879500e+00 9.908699e-01
-3.879600e+00 9.908692e-01
-3.879700e+00 9.908685e-01
-3.879800e+00 9.908677e-01
-3.879900e+00 9.908670e-01
-3.880000e+00 9.908663e-01
-3.880100e+00 9.908656e-01
-3.880200e+00 9.908649e-01
-3.880300e+00 9.908641e-01
-3.880400e+00 9.908634e-01
-3.880500e+00 9.908627e-01
-3.880600e+00 9.908620e-01
-3.880700e+00 9.908612e-01
-3.880800e+00 9.908605e-01
-3.880900e+00 9.908598e-01
-3.881000e+00 9.908591e-01
-3.881100e+00 9.908584e-01
-3.881200e+00 9.908576e-01
-3.881300e+00 9.908569e-01
-3.881400e+00 9.908562e-01
-3.881500e+00 9.908555e-01
-3.881600e+00 9.908547e-01
-3.881700e+00 9.908540e-01
-3.881800e+00 9.908533e-01
-3.881900e+00 9.908526e-01
-3.882000e+00 9.908518e-01
-3.882100e+00 9.908511e-01
-3.882200e+00 9.908504e-01
-3.882300e+00 9.908497e-01
-3.882400e+00 9.908490e-01
-3.882500e+00 9.908482e-01
-3.882600e+00 9.908475e-01
-3.882700e+00 9.908468e-01
-3.882800e+00 9.908461e-01
-3.882900e+00 9.908453e-01
-3.883000e+00 9.908446e-01
-3.883100e+00 9.908439e-01
-3.883200e+00 9.908432e-01
-3.883300e+00 9.908424e-01
-3.883400e+00 9.908417e-01
-3.883500e+00 9.908410e-01
-3.883600e+00 9.908403e-01
-3.883700e+00 9.908396e-01
-3.883800e+00 9.908388e-01
-3.883900e+00 9.908381e-01
-3.884000e+00 9.908374e-01
-3.884100e+00 9.908367e-01
-3.884200e+00 9.908359e-01
-3.884300e+00 9.908352e-01
-3.884400e+00 9.908345e-01
-3.884500e+00 9.908338e-01
-3.884600e+00 9.908330e-01
-3.884700e+00 9.908323e-01
-3.884800e+00 9.908316e-01
-3.884900e+00 9.908309e-01
-3.885000e+00 9.908301e-01
-3.885100e+00 9.908294e-01
-3.885200e+00 9.908287e-01
-3.885300e+00 9.908280e-01
-3.885400e+00 9.908273e-01
-3.885500e+00 9.908265e-01
-3.885600e+00 9.908258e-01
-3.885700e+00 9.908251e-01
-3.885800e+00 9.908244e-01
-3.885900e+00 9.908236e-01
-3.886000e+00 9.908229e-01
-3.886100e+00 9.908222e-01
-3.886200e+00 9.908215e-01
-3.886300e+00 9.908207e-01
-3.886400e+00 9.908200e-01
-3.886500e+00 9.908193e-01
-3.886600e+00 9.908186e-01
-3.886700e+00 9.908178e-01
-3.886800e+00 9.908171e-01
-3.886900e+00 9.908164e-01
-3.887000e+00 9.908157e-01
-3.887100e+00 9.908150e-01
-3.887200e+00 9.908142e-01
-3.887300e+00 9.908135e-01
-3.887400e+00 9.908128e-01
-3.887500e+00 9.908121e-01
-3.887600e+00 9.908113e-01
-3.887700e+00 9.908106e-01
-3.887800e+00 9.908099e-01
-3.887900e+00 9.908092e-01
-3.888000e+00 9.908084e-01
-3.888100e+00 9.908077e-01
-3.888200e+00 9.908070e-01
-3.888300e+00 9.908063e-01
-3.888400e+00 9.908055e-01
-3.888500e+00 9.908048e-01
-3.888600e+00 9.908041e-01
-3.888700e+00 9.908034e-01
-3.888800e+00 9.908026e-01
-3.888900e+00 9.908019e-01
-3.889000e+00 9.908012e-01
-3.889100e+00 9.908005e-01
-3.889200e+00 9.907997e-01
-3.889300e+00 9.907990e-01
-3.889400e+00 9.907983e-01
-3.889500e+00 9.907976e-01
-3.889600e+00 9.907968e-01
-3.889700e+00 9.907961e-01
-3.889800e+00 9.907954e-01
-3.889900e+00 9.907947e-01
-3.890000e+00 9.907940e-01
-3.890100e+00 9.907932e-01
-3.890200e+00 9.907925e-01
-3.890300e+00 9.907918e-01
-3.890400e+00 9.907911e-01
-3.890500e+00 9.907903e-01
-3.890600e+00 9.907896e-01
-3.890700e+00 9.907889e-01
-3.890800e+00 9.907882e-01
-3.890900e+00 9.907874e-01
-3.891000e+00 9.907867e-01
-3.891100e+00 9.907860e-01
-3.891200e+00 9.907853e-01
-3.891300e+00 9.907845e-01
-3.891400e+00 9.907838e-01
-3.891500e+00 9.907831e-01
-3.891600e+00 9.907824e-01
-3.891700e+00 9.907816e-01
-3.891800e+00 9.907809e-01
-3.891900e+00 9.907802e-01
-3.892000e+00 9.907795e-01
-3.892100e+00 9.907787e-01
-3.892200e+00 9.907780e-01
-3.892300e+00 9.907773e-01
-3.892400e+00 9.907766e-01
-3.892500e+00 9.907758e-01
-3.892600e+00 9.907751e-01
-3.892700e+00 9.907744e-01
-3.892800e+00 9.907737e-01
-3.892900e+00 9.907729e-01
-3.893000e+00 9.907722e-01
-3.893100e+00 9.907715e-01
-3.893200e+00 9.907708e-01
-3.893300e+00 9.907700e-01
-3.893400e+00 9.907693e-01
-3.893500e+00 9.907686e-01
-3.893600e+00 9.907679e-01
-3.893700e+00 9.907671e-01
-3.893800e+00 9.907664e-01
-3.893900e+00 9.907657e-01
-3.894000e+00 9.907650e-01
-3.894100e+00 9.907642e-01
-3.894200e+00 9.907635e-01
-3.894300e+00 9.907628e-01
-3.894400e+00 9.907621e-01
-3.894500e+00 9.907613e-01
-3.894600e+00 9.907606e-01
-3.894700e+00 9.907599e-01
-3.894800e+00 9.907592e-01
-3.894900e+00 9.907584e-01
-3.895000e+00 9.907577e-01
-3.895100e+00 9.907570e-01
-3.895200e+00 9.907563e-01
-3.895300e+00 9.907555e-01
-3.895400e+00 9.907548e-01
-3.895500e+00 9.907541e-01
-3.895600e+00 9.907534e-01
-3.895700e+00 9.907526e-01
-3.895800e+00 9.907519e-01
-3.895900e+00 9.907512e-01
-3.896000e+00 9.907505e-01
-3.896100e+00 9.907497e-01
-3.896200e+00 9.907490e-01
-3.896300e+00 9.907483e-01
-3.896400e+00 9.907475e-01
-3.896500e+00 9.907468e-01
-3.896600e+00 9.907461e-01
-3.896700e+00 9.907454e-01
-3.896800e+00 9.907446e-01
-3.896900e+00 9.907439e-01
-3.897000e+00 9.907432e-01
-3.897100e+00 9.907425e-01
-3.897200e+00 9.907417e-01
-3.897300e+00 9.907410e-01
-3.897400e+00 9.907403e-01
-3.897500e+00 9.907396e-01
-3.897600e+00 9.907388e-01
-3.897700e+00 9.907381e-01
-3.897800e+00 9.907374e-01
-3.897900e+00 9.907367e-01
-3.898000e+00 9.907359e-01
-3.898100e+00 9.907352e-01
-3.898200e+00 9.907345e-01
-3.898300e+00 9.907338e-01
-3.898400e+00 9.907330e-01
-3.898500e+00 9.907323e-01
-3.898600e+00 9.907316e-01
-3.898700e+00 9.907309e-01
-3.898800e+00 9.907301e-01
-3.898900e+00 9.907294e-01
-3.899000e+00 9.907287e-01
-3.899100e+00 9.907280e-01
-3.899200e+00 9.907272e-01
-3.899300e+00 9.907265e-01
-3.899400e+00 9.907258e-01
-3.899500e+00 9.907250e-01
-3.899600e+00 9.907243e-01
-3.899700e+00 9.907236e-01
-3.899800e+00 9.907229e-01
-3.899900e+00 9.907221e-01
-3.900000e+00 9.907214e-01
-3.900100e+00 9.907207e-01
-3.900200e+00 9.907200e-01
-3.900300e+00 9.907192e-01
-3.900400e+00 9.907185e-01
-3.900500e+00 9.907178e-01
-3.900600e+00 9.907171e-01
-3.900700e+00 9.907163e-01
-3.900800e+00 9.907156e-01
-3.900900e+00 9.907149e-01
-3.901000e+00 9.907142e-01
-3.901100e+00 9.907134e-01
-3.901200e+00 9.907127e-01
-3.901300e+00 9.907120e-01
-3.901400e+00 9.907112e-01
-3.901500e+00 9.907105e-01
-3.901600e+00 9.907098e-01
-3.901700e+00 9.907091e-01
-3.901800e+00 9.907083e-01
-3.901900e+00 9.907076e-01
-3.902000e+00 9.907069e-01
-3.902100e+00 9.907062e-01
-3.902200e+00 9.907054e-01
-3.902300e+00 9.907047e-01
-3.902400e+00 9.907040e-01
-3.902500e+00 9.907033e-01
-3.902600e+00 9.907025e-01
-3.902700e+00 9.907018e-01
-3.902800e+00 9.907011e-01
-3.902900e+00 9.907003e-01
-3.903000e+00 9.906996e-01
-3.903100e+00 9.906989e-01
-3.903200e+00 9.906982e-01
-3.903300e+00 9.906974e-01
-3.903400e+00 9.906967e-01
-3.903500e+00 9.906960e-01
-3.903600e+00 9.906953e-01
-3.903700e+00 9.906945e-01
-3.903800e+00 9.906938e-01
-3.903900e+00 9.906931e-01
-3.904000e+00 9.906924e-01
-3.904100e+00 9.906916e-01
-3.904200e+00 9.906909e-01
-3.904300e+00 9.906902e-01
-3.904400e+00 9.906894e-01
-3.904500e+00 9.906887e-01
-3.904600e+00 9.906880e-01
-3.904700e+00 9.906873e-01
-3.904800e+00 9.906865e-01
-3.904900e+00 9.906858e-01
-3.905000e+00 9.906851e-01
-3.905100e+00 9.906844e-01
-3.905200e+00 9.906836e-01
-3.905300e+00 9.906829e-01
-3.905400e+00 9.906822e-01
-3.905500e+00 9.906814e-01
-3.905600e+00 9.906807e-01
-3.905700e+00 9.906800e-01
-3.905800e+00 9.906793e-01
-3.905900e+00 9.906785e-01
-3.906000e+00 9.906778e-01
-3.906100e+00 9.906771e-01
-3.906200e+00 9.906764e-01
-3.906300e+00 9.906756e-01
-3.906400e+00 9.906749e-01
-3.906500e+00 9.906742e-01
-3.906600e+00 9.906734e-01
-3.906700e+00 9.906727e-01
-3.906800e+00 9.906720e-01
-3.906900e+00 9.906713e-01
-3.907000e+00 9.906705e-01
-3.907100e+00 9.906698e-01
-3.907200e+00 9.906691e-01
-3.907300e+00 9.906684e-01
-3.907400e+00 9.906676e-01
-3.907500e+00 9.906669e-01
-3.907600e+00 9.906662e-01
-3.907700e+00 9.906654e-01
-3.907800e+00 9.906647e-01
-3.907900e+00 9.906640e-01
-3.908000e+00 9.906633e-01
-3.908100e+00 9.906625e-01
-3.908200e+00 9.906618e-01
-3.908300e+00 9.906611e-01
-3.908400e+00 9.906603e-01
-3.908500e+00 9.906596e-01
-3.908600e+00 9.906589e-01
-3.908700e+00 9.906582e-01
-3.908800e+00 9.906574e-01
-3.908900e+00 9.906567e-01
-3.909000e+00 9.906560e-01
-3.909100e+00 9.906553e-01
-3.909200e+00 9.906545e-01
-3.909300e+00 9.906538e-01
-3.909400e+00 9.906531e-01
-3.909500e+00 9.906523e-01
-3.909600e+00 9.906516e-01
-3.909700e+00 9.906509e-01
-3.909800e+00 9.906502e-01
-3.909900e+00 9.906494e-01
-3.910000e+00 9.906487e-01
-3.910100e+00 9.906480e-01
-3.910200e+00 9.906472e-01
-3.910300e+00 9.906465e-01
-3.910400e+00 9.906458e-01
-3.910500e+00 9.906451e-01
-3.910600e+00 9.906443e-01
-3.910700e+00 9.906436e-01
-3.910800e+00 9.906429e-01
-3.910900e+00 9.906421e-01
-3.911000e+00 9.906414e-01
-3.911100e+00 9.906407e-01
-3.911200e+00 9.906400e-01
-3.911300e+00 9.906392e-01
-3.911400e+00 9.906385e-01
-3.911500e+00 9.906378e-01
-3.911600e+00 9.906370e-01
-3.911700e+00 9.906363e-01
-3.911800e+00 9.906356e-01
-3.911900e+00 9.906349e-01
-3.912000e+00 9.906341e-01
-3.912100e+00 9.906334e-01
-3.912200e+00 9.906327e-01
-3.912300e+00 9.906320e-01
-3.912400e+00 9.906312e-01
-3.912500e+00 9.906305e-01
-3.912600e+00 9.906298e-01
-3.912700e+00 9.906290e-01
-3.912800e+00 9.906283e-01
-3.912900e+00 9.906276e-01
-3.913000e+00 9.906269e-01
-3.913100e+00 9.906261e-01
-3.913200e+00 9.906254e-01
-3.913300e+00 9.906247e-01
-3.913400e+00 9.906239e-01
-3.913500e+00 9.906232e-01
-3.913600e+00 9.906225e-01
-3.913700e+00 9.906218e-01
-3.913800e+00 9.906210e-01
-3.913900e+00 9.906203e-01
-3.914000e+00 9.906196e-01
-3.914100e+00 9.906188e-01
-3.914200e+00 9.906181e-01
-3.914300e+00 9.906174e-01
-3.914400e+00 9.906166e-01
-3.914500e+00 9.906159e-01
-3.914600e+00 9.906152e-01
-3.914700e+00 9.906145e-01
-3.914800e+00 9.906137e-01
-3.914900e+00 9.906130e-01
-3.915000e+00 9.906123e-01
-3.915100e+00 9.906115e-01
-3.915200e+00 9.906108e-01
-3.915300e+00 9.906101e-01
-3.915400e+00 9.906094e-01
-3.915500e+00 9.906086e-01
-3.915600e+00 9.906079e-01
-3.915700e+00 9.906072e-01
-3.915800e+00 9.906064e-01
-3.915900e+00 9.906057e-01
-3.916000e+00 9.906050e-01
-3.916100e+00 9.906043e-01
-3.916200e+00 9.906035e-01
-3.916300e+00 9.906028e-01
-3.916400e+00 9.906021e-01
-3.916500e+00 9.906013e-01
-3.916600e+00 9.906006e-01
-3.916700e+00 9.905999e-01
-3.916800e+00 9.905992e-01
-3.916900e+00 9.905984e-01
-3.917000e+00 9.905977e-01
-3.917100e+00 9.905970e-01
-3.917200e+00 9.905962e-01
-3.917300e+00 9.905955e-01
-3.917400e+00 9.905948e-01
-3.917500e+00 9.905940e-01
-3.917600e+00 9.905933e-01
-3.917700e+00 9.905926e-01
-3.917800e+00 9.905919e-01
-3.917900e+00 9.905911e-01
-3.918000e+00 9.905904e-01
-3.918100e+00 9.905897e-01
-3.918200e+00 9.905889e-01
-3.918300e+00 9.905882e-01
-3.918400e+00 9.905875e-01
-3.918500e+00 9.905868e-01
-3.918600e+00 9.905860e-01
-3.918700e+00 9.905853e-01
-3.918800e+00 9.905846e-01
-3.918900e+00 9.905838e-01
-3.919000e+00 9.905831e-01
-3.919100e+00 9.905824e-01
-3.919200e+00 9.905816e-01
-3.919300e+00 9.905809e-01
-3.919400e+00 9.905802e-01
-3.919500e+00 9.905795e-01
-3.919600e+00 9.905787e-01
-3.919700e+00 9.905780e-01
-3.919800e+00 9.905773e-01
-3.919900e+00 9.905765e-01
-3.920000e+00 9.905758e-01
-3.920100e+00 9.905751e-01
-3.920200e+00 9.905743e-01
-3.920300e+00 9.905736e-01
-3.920400e+00 9.905729e-01
-3.920500e+00 9.905722e-01
-3.920600e+00 9.905714e-01
-3.920700e+00 9.905707e-01
-3.920800e+00 9.905700e-01
-3.920900e+00 9.905692e-01
-3.921000e+00 9.905685e-01
-3.921100e+00 9.905678e-01
-3.921200e+00 9.905670e-01
-3.921300e+00 9.905663e-01
-3.921400e+00 9.905656e-01
-3.921500e+00 9.905649e-01
-3.921600e+00 9.905641e-01
-3.921700e+00 9.905634e-01
-3.921800e+00 9.905627e-01
-3.921900e+00 9.905619e-01
-3.922000e+00 9.905612e-01
-3.922100e+00 9.905605e-01
-3.922200e+00 9.905597e-01
-3.922300e+00 9.905590e-01
-3.922400e+00 9.905583e-01
-3.922500e+00 9.905576e-01
-3.922600e+00 9.905568e-01
-3.922700e+00 9.905561e-01
-3.922800e+00 9.905554e-01
-3.922900e+00 9.905546e-01
-3.923000e+00 9.905539e-01
-3.923100e+00 9.905532e-01
-3.923200e+00 9.905524e-01
-3.923300e+00 9.905517e-01
-3.923400e+00 9.905510e-01
-3.923500e+00 9.905503e-01
-3.923600e+00 9.905495e-01
-3.923700e+00 9.905488e-01
-3.923800e+00 9.905481e-01
-3.923900e+00 9.905473e-01
-3.924000e+00 9.905466e-01
-3.924100e+00 9.905459e-01
-3.924200e+00 9.905451e-01
-3.924300e+00 9.905444e-01
-3.924400e+00 9.905437e-01
-3.924500e+00 9.905429e-01
-3.924600e+00 9.905422e-01
-3.924700e+00 9.905415e-01
-3.924800e+00 9.905408e-01
-3.924900e+00 9.905400e-01
-3.925000e+00 9.905393e-01
-3.925100e+00 9.905386e-01
-3.925200e+00 9.905378e-01
-3.925300e+00 9.905371e-01
-3.925400e+00 9.905364e-01
-3.925500e+00 9.905356e-01
-3.925600e+00 9.905349e-01
-3.925700e+00 9.905342e-01
-3.925800e+00 9.905334e-01
-3.925900e+00 9.905327e-01
-3.926000e+00 9.905320e-01
-3.926100e+00 9.905313e-01
-3.926200e+00 9.905305e-01
-3.926300e+00 9.905298e-01
-3.926400e+00 9.905291e-01
-3.926500e+00 9.905283e-01
-3.926600e+00 9.905276e-01
-3.926700e+00 9.905269e-01
-3.926800e+00 9.905261e-01
-3.926900e+00 9.905254e-01
-3.927000e+00 9.905247e-01
-3.927100e+00 9.905239e-01
-3.927200e+00 9.905232e-01
-3.927300e+00 9.905225e-01
-3.927400e+00 9.905217e-01
-3.927500e+00 9.905210e-01
-3.927600e+00 9.905203e-01
-3.927700e+00 9.905196e-01
-3.927800e+00 9.905188e-01
-3.927900e+00 9.905181e-01
-3.928000e+00 9.905174e-01
-3.928100e+00 9.905166e-01
-3.928200e+00 9.905159e-01
-3.928300e+00 9.905152e-01
-3.928400e+00 9.905144e-01
-3.928500e+00 9.905137e-01
-3.928600e+00 9.905130e-01
-3.928700e+00 9.905122e-01
-3.928800e+00 9.905115e-01
-3.928900e+00 9.905108e-01
-3.929000e+00 9.905100e-01
-3.929100e+00 9.905093e-01
-3.929200e+00 9.905086e-01
-3.929300e+00 9.905079e-01
-3.929400e+00 9.905071e-01
-3.929500e+00 9.905064e-01
-3.929600e+00 9.905057e-01
-3.929700e+00 9.905049e-01
-3.929800e+00 9.905042e-01
-3.929900e+00 9.905035e-01
-3.930000e+00 9.905027e-01
-3.930100e+00 9.905020e-01
-3.930200e+00 9.905013e-01
-3.930300e+00 9.905005e-01
-3.930400e+00 9.904998e-01
-3.930500e+00 9.904991e-01
-3.930600e+00 9.904983e-01
-3.930700e+00 9.904976e-01
-3.930800e+00 9.904969e-01
-3.930900e+00 9.904961e-01
-3.931000e+00 9.904954e-01
-3.931100e+00 9.904947e-01
-3.931200e+00 9.904940e-01
-3.931300e+00 9.904932e-01
-3.931400e+00 9.904925e-01
-3.931500e+00 9.904918e-01
-3.931600e+00 9.904910e-01
-3.931700e+00 9.904903e-01
-3.931800e+00 9.904896e-01
-3.931900e+00 9.904888e-01
-3.932000e+00 9.904881e-01
-3.932100e+00 9.904874e-01
-3.932200e+00 9.904866e-01
-3.932300e+00 9.904859e-01
-3.932400e+00 9.904852e-01
-3.932500e+00 9.904844e-01
-3.932600e+00 9.904837e-01
-3.932700e+00 9.904830e-01
-3.932800e+00 9.904822e-01
-3.932900e+00 9.904815e-01
-3.933000e+00 9.904808e-01
-3.933100e+00 9.904800e-01
-3.933200e+00 9.904793e-01
-3.933300e+00 9.904786e-01
-3.933400e+00 9.904778e-01
-3.933500e+00 9.904771e-01
-3.933600e+00 9.904764e-01
-3.933700e+00 9.904757e-01
-3.933800e+00 9.904749e-01
-3.933900e+00 9.904742e-01
-3.934000e+00 9.904735e-01
-3.934100e+00 9.904727e-01
-3.934200e+00 9.904720e-01
-3.934300e+00 9.904713e-01
-3.934400e+00 9.904705e-01
-3.934500e+00 9.904698e-01
-3.934600e+00 9.904691e-01
-3.934700e+00 9.904683e-01
-3.934800e+00 9.904676e-01
-3.934900e+00 9.904669e-01
-3.935000e+00 9.904661e-01
-3.935100e+00 9.904654e-01
-3.935200e+00 9.904647e-01
-3.935300e+00 9.904639e-01
-3.935400e+00 9.904632e-01
-3.935500e+00 9.904625e-01
-3.935600e+00 9.904617e-01
-3.935700e+00 9.904610e-01
-3.935800e+00 9.904603e-01
-3.935900e+00 9.904595e-01
-3.936000e+00 9.904588e-01
-3.936100e+00 9.904581e-01
-3.936200e+00 9.904573e-01
-3.936300e+00 9.904566e-01
-3.936400e+00 9.904559e-01
-3.936500e+00 9.904551e-01
-3.936600e+00 9.904544e-01
-3.936700e+00 9.904537e-01
-3.936800e+00 9.904529e-01
-3.936900e+00 9.904522e-01
-3.937000e+00 9.904515e-01
-3.937100e+00 9.904507e-01
-3.937200e+00 9.904500e-01
-3.937300e+00 9.904493e-01
-3.937400e+00 9.904485e-01
-3.937500e+00 9.904478e-01
-3.937600e+00 9.904471e-01
-3.937700e+00 9.904463e-01
-3.937800e+00 9.904456e-01
-3.937900e+00 9.904449e-01
-3.938000e+00 9.904441e-01
-3.938100e+00 9.904434e-01
-3.938200e+00 9.904427e-01
-3.938300e+00 9.904419e-01
-3.938400e+00 9.904412e-01
-3.938500e+00 9.904405e-01
-3.938600e+00 9.904397e-01
-3.938700e+00 9.904390e-01
-3.938800e+00 9.904383e-01
-3.938900e+00 9.904375e-01
-3.939000e+00 9.904368e-01
-3.939100e+00 9.904361e-01
-3.939200e+00 9.904354e-01
-3.939300e+00 9.904346e-01
-3.939400e+00 9.904339e-01
-3.939500e+00 9.904332e-01
-3.939600e+00 9.904324e-01
-3.939700e+00 9.904317e-01
-3.939800e+00 9.904310e-01
-3.939900e+00 9.904302e-01
-3.940000e+00 9.904295e-01
-3.940100e+00 9.904288e-01
-3.940200e+00 9.904280e-01
-3.940300e+00 9.904273e-01
-3.940400e+00 9.904265e-01
-3.940500e+00 9.904258e-01
-3.940600e+00 9.904251e-01
-3.940700e+00 9.904243e-01
-3.940800e+00 9.904236e-01
-3.940900e+00 9.904229e-01
-3.941000e+00 9.904221e-01
-3.941100e+00 9.904214e-01
-3.941200e+00 9.904207e-01
-3.941300e+00 9.904199e-01
-3.941400e+00 9.904192e-01
-3.941500e+00 9.904185e-01
-3.941600e+00 9.904177e-01
-3.941700e+00 9.904170e-01
-3.941800e+00 9.904163e-01
-3.941900e+00 9.904155e-01
-3.942000e+00 9.904148e-01
-3.942100e+00 9.904141e-01
-3.942200e+00 9.904133e-01
-3.942300e+00 9.904126e-01
-3.942400e+00 9.904119e-01
-3.942500e+00 9.904111e-01
-3.942600e+00 9.904104e-01
-3.942700e+00 9.904097e-01
-3.942800e+00 9.904089e-01
-3.942900e+00 9.904082e-01
-3.943000e+00 9.904075e-01
-3.943100e+00 9.904067e-01
-3.943200e+00 9.904060e-01
-3.943300e+00 9.904053e-01
-3.943400e+00 9.904045e-01
-3.943500e+00 9.904038e-01
-3.943600e+00 9.904031e-01
-3.943700e+00 9.904023e-01
-3.943800e+00 9.904016e-01
-3.943900e+00 9.904009e-01
-3.944000e+00 9.904001e-01
-3.944100e+00 9.903994e-01
-3.944200e+00 9.903987e-01
-3.944300e+00 9.903979e-01
-3.944400e+00 9.903972e-01
-3.944500e+00 9.903965e-01
-3.944600e+00 9.903957e-01
-3.944700e+00 9.903950e-01
-3.944800e+00 9.903943e-01
-3.944900e+00 9.903935e-01
-3.945000e+00 9.903928e-01
-3.945100e+00 9.903921e-01
-3.945200e+00 9.903913e-01
-3.945300e+00 9.903906e-01
-3.945400e+00 9.903899e-01
-3.945500e+00 9.903891e-01
-3.945600e+00 9.903884e-01
-3.945700e+00 9.903877e-01
-3.945800e+00 9.903869e-01
-3.945900e+00 9.903862e-01
-3.946000e+00 9.903854e-01
-3.946100e+00 9.903847e-01
-3.946200e+00 9.903840e-01
-3.946300e+00 9.903832e-01
-3.946400e+00 9.903825e-01
-3.946500e+00 9.903818e-01
-3.946600e+00 9.903810e-01
-3.946700e+00 9.903803e-01
-3.946800e+00 9.903796e-01
-3.946900e+00 9.903788e-01
-3.947000e+00 9.903781e-01
-3.947100e+00 9.903774e-01
-3.947200e+00 9.903766e-01
-3.947300e+00 9.903759e-01
-3.947400e+00 9.903752e-01
-3.947500e+00 9.903744e-01
-3.947600e+00 9.903737e-01
-3.947700e+00 9.903730e-01
-3.947800e+00 9.903722e-01
-3.947900e+00 9.903715e-01
-3.948000e+00 9.903708e-01
-3.948100e+00 9.903700e-01
-3.948200e+00 9.903693e-01
-3.948300e+00 9.903686e-01
-3.948400e+00 9.903678e-01
-3.948500e+00 9.903671e-01
-3.948600e+00 9.903663e-01
-3.948700e+00 9.903656e-01
-3.948800e+00 9.903649e-01
-3.948900e+00 9.903641e-01
-3.949000e+00 9.903634e-01
-3.949100e+00 9.903627e-01
-3.949200e+00 9.903619e-01
-3.949300e+00 9.903612e-01
-3.949400e+00 9.903605e-01
-3.949500e+00 9.903597e-01
-3.949600e+00 9.903590e-01
-3.949700e+00 9.903583e-01
-3.949800e+00 9.903575e-01
-3.949900e+00 9.903568e-01
-3.950000e+00 9.903561e-01
-3.950100e+00 9.903553e-01
-3.950200e+00 9.903546e-01
-3.950300e+00 9.903539e-01
-3.950400e+00 9.903531e-01
-3.950500e+00 9.903524e-01
-3.950600e+00 9.903516e-01
-3.950700e+00 9.903509e-01
-3.950800e+00 9.903502e-01
-3.950900e+00 9.903494e-01
-3.951000e+00 9.903487e-01
-3.951100e+00 9.903480e-01
-3.951200e+00 9.903472e-01
-3.951300e+00 9.903465e-01
-3.951400e+00 9.903458e-01
-3.951500e+00 9.903450e-01
-3.951600e+00 9.903443e-01
-3.951700e+00 9.903436e-01
-3.951800e+00 9.903428e-01
-3.951900e+00 9.903421e-01
-3.952000e+00 9.903414e-01
-3.952100e+00 9.903406e-01
-3.952200e+00 9.903399e-01
-3.952300e+00 9.903391e-01
-3.952400e+00 9.903384e-01
-3.952500e+00 9.903377e-01
-3.952600e+00 9.903369e-01
-3.952700e+00 9.903362e-01
-3.952800e+00 9.903355e-01
-3.952900e+00 9.903347e-01
-3.953000e+00 9.903340e-01
-3.953100e+00 9.903333e-01
-3.953200e+00 9.903325e-01
-3.953300e+00 9.903318e-01
-3.953400e+00 9.903311e-01
-3.953500e+00 9.903303e-01
-3.953600e+00 9.903296e-01
-3.953700e+00 9.903288e-01
-3.953800e+00 9.903281e-01
-3.953900e+00 9.903274e-01
-3.954000e+00 9.903266e-01
-3.954100e+00 9.903259e-01
-3.954200e+00 9.903252e-01
-3.954300e+00 9.903244e-01
-3.954400e+00 9.903237e-01
-3.954500e+00 9.903230e-01
-3.954600e+00 9.903222e-01
-3.954700e+00 9.903215e-01
-3.954800e+00 9.903208e-01
-3.954900e+00 9.903200e-01
-3.955000e+00 9.903193e-01
-3.955100e+00 9.903185e-01
-3.955200e+00 9.903178e-01
-3.955300e+00 9.903171e-01
-3.955400e+00 9.903163e-01
-3.955500e+00 9.903156e-01
-3.955600e+00 9.903149e-01
-3.955700e+00 9.903141e-01
-3.955800e+00 9.903134e-01
-3.955900e+00 9.903127e-01
-3.956000e+00 9.903119e-01
-3.956100e+00 9.903112e-01
-3.956200e+00 9.903104e-01
-3.956300e+00 9.903097e-01
-3.956400e+00 9.903090e-01
-3.956500e+00 9.903082e-01
-3.956600e+00 9.903075e-01
-3.956700e+00 9.903068e-01
-3.956800e+00 9.903060e-01
-3.956900e+00 9.903053e-01
-3.957000e+00 9.903046e-01
-3.957100e+00 9.903038e-01
-3.957200e+00 9.903031e-01
-3.957300e+00 9.903023e-01
-3.957400e+00 9.903016e-01
-3.957500e+00 9.903009e-01
-3.957600e+00 9.903001e-01
-3.957700e+00 9.902994e-01
-3.957800e+00 9.902987e-01
-3.957900e+00 9.902979e-01
-3.958000e+00 9.902972e-01
-3.958100e+00 9.902965e-01
-3.958200e+00 9.902957e-01
-3.958300e+00 9.902950e-01
-3.958400e+00 9.902942e-01
-3.958500e+00 9.902935e-01
-3.958600e+00 9.902928e-01
-3.958700e+00 9.902920e-01
-3.958800e+00 9.902913e-01
-3.958900e+00 9.902906e-01
-3.959000e+00 9.902898e-01
-3.959100e+00 9.902891e-01
-3.959200e+00 9.902884e-01
-3.959300e+00 9.902876e-01
-3.959400e+00 9.902869e-01
-3.959500e+00 9.902861e-01
-3.959600e+00 9.902854e-01
-3.959700e+00 9.902847e-01
-3.959800e+00 9.902839e-01
-3.959900e+00 9.902832e-01
-3.960000e+00 9.902825e-01
-3.960100e+00 9.902817e-01
-3.960200e+00 9.902810e-01
-3.960300e+00 9.902802e-01
-3.960400e+00 9.902795e-01
-3.960500e+00 9.902788e-01
-3.960600e+00 9.902780e-01
-3.960700e+00 9.902773e-01
-3.960800e+00 9.902766e-01
-3.960900e+00 9.902758e-01
-3.961000e+00 9.902751e-01
-3.961100e+00 9.902744e-01
-3.961200e+00 9.902736e-01
-3.961300e+00 9.902729e-01
-3.961400e+00 9.902721e-01
-3.961500e+00 9.902714e-01
-3.961600e+00 9.902707e-01
-3.961700e+00 9.902699e-01
-3.961800e+00 9.902692e-01
-3.961900e+00 9.902685e-01
-3.962000e+00 9.902677e-01
-3.962100e+00 9.902670e-01
-3.962200e+00 9.902662e-01
-3.962300e+00 9.902655e-01
-3.962400e+00 9.902648e-01
-3.962500e+00 9.902640e-01
-3.962600e+00 9.902633e-01
-3.962700e+00 9.902626e-01
-3.962800e+00 9.902618e-01
-3.962900e+00 9.902611e-01
-3.963000e+00 9.902603e-01
-3.963100e+00 9.902596e-01
-3.963200e+00 9.902589e-01
-3.963300e+00 9.902581e-01
-3.963400e+00 9.902574e-01
-3.963500e+00 9.902567e-01
-3.963600e+00 9.902559e-01
-3.963700e+00 9.902552e-01
-3.963800e+00 9.902544e-01
-3.963900e+00 9.902537e-01
-3.964000e+00 9.902530e-01
-3.964100e+00 9.902522e-01
-3.964200e+00 9.902515e-01
-3.964300e+00 9.902508e-01
-3.964400e+00 9.902500e-01
-3.964500e+00 9.902493e-01
-3.964600e+00 9.902485e-01
-3.964700e+00 9.902478e-01
-3.964800e+00 9.902471e-01
-3.964900e+00 9.902463e-01
-3.965000e+00 9.902456e-01
-3.965100e+00 9.902449e-01
-3.965200e+00 9.902441e-01
-3.965300e+00 9.902434e-01
-3.965400e+00 9.902426e-01
-3.965500e+00 9.902419e-01
-3.965600e+00 9.902412e-01
-3.965700e+00 9.902404e-01
-3.965800e+00 9.902397e-01
-3.965900e+00 9.902390e-01
-3.966000e+00 9.902382e-01
-3.966100e+00 9.902375e-01
-3.966200e+00 9.902367e-01
-3.966300e+00 9.902360e-01
-3.966400e+00 9.902353e-01
-3.966500e+00 9.902345e-01
-3.966600e+00 9.902338e-01
-3.966700e+00 9.902330e-01
-3.966800e+00 9.902323e-01
-3.966900e+00 9.902316e-01
-3.967000e+00 9.902308e-01
-3.967100e+00 9.902301e-01
-3.967200e+00 9.902294e-01
-3.967300e+00 9.902286e-01
-3.967400e+00 9.902279e-01
-3.967500e+00 9.902271e-01
-3.967600e+00 9.902264e-01
-3.967700e+00 9.902257e-01
-3.967800e+00 9.902249e-01
-3.967900e+00 9.902242e-01
-3.968000e+00 9.902235e-01
-3.968100e+00 9.902227e-01
-3.968200e+00 9.902220e-01
-3.968300e+00 9.902212e-01
-3.968400e+00 9.902205e-01
-3.968500e+00 9.902198e-01
-3.968600e+00 9.902190e-01
-3.968700e+00 9.902183e-01
-3.968800e+00 9.902175e-01
-3.968900e+00 9.902168e-01
-3.969000e+00 9.902161e-01
-3.969100e+00 9.902153e-01
-3.969200e+00 9.902146e-01
-3.969300e+00 9.902139e-01
-3.969400e+00 9.902131e-01
-3.969500e+00 9.902124e-01
-3.969600e+00 9.902116e-01
-3.969700e+00 9.902109e-01
-3.969800e+00 9.902102e-01
-3.969900e+00 9.902094e-01
-3.970000e+00 9.902087e-01
-3.970100e+00 9.902079e-01
-3.970200e+00 9.902072e-01
-3.970300e+00 9.902065e-01
-3.970400e+00 9.902057e-01
-3.970500e+00 9.902050e-01
-3.970600e+00 9.902043e-01
-3.970700e+00 9.902035e-01
-3.970800e+00 9.902028e-01
-3.970900e+00 9.902020e-01
-3.971000e+00 9.902013e-01
-3.971100e+00 9.902006e-01
-3.971200e+00 9.901998e-01
-3.971300e+00 9.901991e-01
-3.971400e+00 9.901983e-01
-3.971500e+00 9.901976e-01
-3.971600e+00 9.901969e-01
-3.971700e+00 9.901961e-01
-3.971800e+00 9.901954e-01
-3.971900e+00 9.901946e-01
-3.972000e+00 9.901939e-01
-3.972100e+00 9.901932e-01
-3.972200e+00 9.901924e-01
-3.972300e+00 9.901917e-01
-3.972400e+00 9.901910e-01
-3.972500e+00 9.901902e-01
-3.972600e+00 9.901895e-01
-3.972700e+00 9.901887e-01
-3.972800e+00 9.901880e-01
-3.972900e+00 9.901873e-01
-3.973000e+00 9.901865e-01
-3.973100e+00 9.901858e-01
-3.973200e+00 9.901850e-01
-3.973300e+00 9.901843e-01
-3.973400e+00 9.901836e-01
-3.973500e+00 9.901828e-01
-3.973600e+00 9.901821e-01
-3.973700e+00 9.901813e-01
-3.973800e+00 9.901806e-01
-3.973900e+00 9.901799e-01
-3.974000e+00 9.901791e-01
-3.974100e+00 9.901784e-01
-3.974200e+00 9.901776e-01
-3.974300e+00 9.901769e-01
-3.974400e+00 9.901762e-01
-3.974500e+00 9.901754e-01
-3.974600e+00 9.901747e-01
-3.974700e+00 9.901740e-01
-3.974800e+00 9.901732e-01
-3.974900e+00 9.901725e-01
-3.975000e+00 9.901717e-01
-3.975100e+00 9.901710e-01
-3.975200e+00 9.901703e-01
-3.975300e+00 9.901695e-01
-3.975400e+00 9.901688e-01
-3.975500e+00 9.901680e-01
-3.975600e+00 9.901673e-01
-3.975700e+00 9.901666e-01
-3.975800e+00 9.901658e-01
-3.975900e+00 9.901651e-01
-3.976000e+00 9.901643e-01
-3.976100e+00 9.901636e-01
-3.976200e+00 9.901629e-01
-3.976300e+00 9.901621e-01
-3.976400e+00 9.901614e-01
-3.976500e+00 9.901606e-01
-3.976600e+00 9.901599e-01
-3.976700e+00 9.901592e-01
-3.976800e+00 9.901584e-01
-3.976900e+00 9.901577e-01
-3.977000e+00 9.901569e-01
-3.977100e+00 9.901562e-01
-3.977200e+00 9.901555e-01
-3.977300e+00 9.901547e-01
-3.977400e+00 9.901540e-01
-3.977500e+00 9.901532e-01
-3.977600e+00 9.901525e-01
-3.977700e+00 9.901518e-01
-3.977800e+00 9.901510e-01
-3.977900e+00 9.901503e-01
-3.978000e+00 9.901495e-01
-3.978100e+00 9.901488e-01
-3.978200e+00 9.901481e-01
-3.978300e+00 9.901473e-01
-3.978400e+00 9.901466e-01
-3.978500e+00 9.901458e-01
-3.978600e+00 9.901451e-01
-3.978700e+00 9.901444e-01
-3.978800e+00 9.901436e-01
-3.978900e+00 9.901429e-01
-3.979000e+00 9.901421e-01
-3.979100e+00 9.901414e-01
-3.979200e+00 9.901407e-01
-3.979300e+00 9.901399e-01
-3.979400e+00 9.901392e-01
-3.979500e+00 9.901384e-01
-3.979600e+00 9.901377e-01
-3.979700e+00 9.901370e-01
-3.979800e+00 9.901362e-01
-3.979900e+00 9.901355e-01
-3.980000e+00 9.901347e-01
-3.980100e+00 9.901340e-01
-3.980200e+00 9.901333e-01
-3.980300e+00 9.901325e-01
-3.980400e+00 9.901318e-01
-3.980500e+00 9.901310e-01
-3.980600e+00 9.901303e-01
-3.980700e+00 9.901296e-01
-3.980800e+00 9.901288e-01
-3.980900e+00 9.901281e-01
-3.981000e+00 9.901273e-01
-3.981100e+00 9.901266e-01
-3.981200e+00 9.901259e-01
-3.981300e+00 9.901251e-01
-3.981400e+00 9.901244e-01
-3.981500e+00 9.901236e-01
-3.981600e+00 9.901229e-01
-3.981700e+00 9.901222e-01
-3.981800e+00 9.901214e-01
-3.981900e+00 9.901207e-01
-3.982000e+00 9.901199e-01
-3.982100e+00 9.901192e-01
-3.982200e+00 9.901184e-01
-3.982300e+00 9.901177e-01
-3.982400e+00 9.901170e-01
-3.982500e+00 9.901162e-01
-3.982600e+00 9.901155e-01
-3.982700e+00 9.901147e-01
-3.982800e+00 9.901140e-01
-3.982900e+00 9.901133e-01
-3.983000e+00 9.901125e-01
-3.983100e+00 9.901118e-01
-3.983200e+00 9.901110e-01
-3.983300e+00 9.901103e-01
-3.983400e+00 9.901096e-01
-3.983500e+00 9.901088e-01
-3.983600e+00 9.901081e-01
-3.983700e+00 9.901073e-01
-3.983800e+00 9.901066e-01
-3.983900e+00 9.901059e-01
-3.984000e+00 9.901051e-01
-3.984100e+00 9.901044e-01
-3.984200e+00 9.901036e-01
-3.984300e+00 9.901029e-01
-3.984400e+00 9.901021e-01
-3.984500e+00 9.901014e-01
-3.984600e+00 9.901007e-01
-3.984700e+00 9.900999e-01
-3.984800e+00 9.900992e-01
-3.984900e+00 9.900984e-01
-3.985000e+00 9.900977e-01
-3.985100e+00 9.900970e-01
-3.985200e+00 9.900962e-01
-3.985300e+00 9.900955e-01
-3.985400e+00 9.900947e-01
-3.985500e+00 9.900940e-01
-3.985600e+00 9.900933e-01
-3.985700e+00 9.900925e-01
-3.985800e+00 9.900918e-01
-3.985900e+00 9.900910e-01
-3.986000e+00 9.900903e-01
-3.986100e+00 9.900895e-01
-3.986200e+00 9.900888e-01
-3.986300e+00 9.900881e-01
-3.986400e+00 9.900873e-01
-3.986500e+00 9.900866e-01
-3.986600e+00 9.900858e-01
-3.986700e+00 9.900851e-01
-3.986800e+00 9.900844e-01
-3.986900e+00 9.900836e-01
-3.987000e+00 9.900829e-01
-3.987100e+00 9.900821e-01
-3.987200e+00 9.900814e-01
-3.987300e+00 9.900807e-01
-3.987400e+00 9.900799e-01
-3.987500e+00 9.900792e-01
-3.987600e+00 9.900784e-01
-3.987700e+00 9.900777e-01
-3.987800e+00 9.900769e-01
-3.987900e+00 9.900762e-01
-3.988000e+00 9.900755e-01
-3.988100e+00 9.900747e-01
-3.988200e+00 9.900740e-01
-3.988300e+00 9.900732e-01
-3.988400e+00 9.900725e-01
-3.988500e+00 9.900718e-01
-3.988600e+00 9.900710e-01
-3.988700e+00 9.900703e-01
-3.988800e+00 9.900695e-01
-3.988900e+00 9.900688e-01
-3.989000e+00 9.900680e-01
-3.989100e+00 9.900673e-01
-3.989200e+00 9.900666e-01
-3.989300e+00 9.900658e-01
-3.989400e+00 9.900651e-01
-3.989500e+00 9.900643e-01
-3.989600e+00 9.900636e-01
-3.989700e+00 9.900628e-01
-3.989800e+00 9.900621e-01
-3.989900e+00 9.900614e-01
-3.990000e+00 9.900606e-01
-3.990100e+00 9.900599e-01
-3.990200e+00 9.900591e-01
-3.990300e+00 9.900584e-01
-3.990400e+00 9.900577e-01
-3.990500e+00 9.900569e-01
-3.990600e+00 9.900562e-01
-3.990700e+00 9.900554e-01
-3.990800e+00 9.900547e-01
-3.990900e+00 9.900539e-01
-3.991000e+00 9.900532e-01
-3.991100e+00 9.900525e-01
-3.991200e+00 9.900517e-01
-3.991300e+00 9.900510e-01
-3.991400e+00 9.900502e-01
-3.991500e+00 9.900495e-01
-3.991600e+00 9.900487e-01
-3.991700e+00 9.900480e-01
-3.991800e+00 9.900473e-01
-3.991900e+00 9.900465e-01
-3.992000e+00 9.900458e-01
-3.992100e+00 9.900450e-01
-3.992200e+00 9.900443e-01
-3.992300e+00 9.900436e-01
-3.992400e+00 9.900428e-01
-3.992500e+00 9.900421e-01
-3.992600e+00 9.900413e-01
-3.992700e+00 9.900406e-01
-3.992800e+00 9.900398e-01
-3.992900e+00 9.900391e-01
-3.993000e+00 9.900384e-01
-3.993100e+00 9.900376e-01
-3.993200e+00 9.900369e-01
-3.993300e+00 9.900361e-01
-3.993400e+00 9.900354e-01
-3.993500e+00 9.900346e-01
-3.993600e+00 9.900339e-01
-3.993700e+00 9.900332e-01
-3.993800e+00 9.900324e-01
-3.993900e+00 9.900317e-01
-3.994000e+00 9.900309e-01
-3.994100e+00 9.900302e-01
-3.994200e+00 9.900294e-01
-3.994300e+00 9.900287e-01
-3.994400e+00 9.900280e-01
-3.994500e+00 9.900272e-01
-3.994600e+00 9.900265e-01
-3.994700e+00 9.900257e-01
-3.994800e+00 9.900250e-01
-3.994900e+00 9.900242e-01
-3.995000e+00 9.900235e-01
-3.995100e+00 9.900228e-01
-3.995200e+00 9.900220e-01
-3.995300e+00 9.900213e-01
-3.995400e+00 9.900205e-01
-3.995500e+00 9.900198e-01
-3.995600e+00 9.900190e-01
-3.995700e+00 9.900183e-01
-3.995800e+00 9.900176e-01
-3.995900e+00 9.900168e-01
-3.996000e+00 9.900161e-01
-3.996100e+00 9.900153e-01
-3.996200e+00 9.900146e-01
-3.996300e+00 9.900138e-01
-3.996400e+00 9.900131e-01
-3.996500e+00 9.900124e-01
-3.996600e+00 9.900116e-01
-3.996700e+00 9.900109e-01
-3.996800e+00 9.900101e-01
-3.996900e+00 9.900094e-01
-3.997000e+00 9.900086e-01
-3.997100e+00 9.900079e-01
-3.997200e+00 9.900072e-01
-3.997300e+00 9.900064e-01
-3.997400e+00 9.900057e-01
-3.997500e+00 9.900049e-01
-3.997600e+00 9.900042e-01
-3.997700e+00 9.900034e-01
-3.997800e+00 9.900027e-01
-3.997900e+00 9.900019e-01
-3.998000e+00 9.900012e-01
-3.998100e+00 9.900005e-01
-3.998200e+00 9.899997e-01
-3.998300e+00 9.899990e-01
-3.998400e+00 9.899982e-01
-3.998500e+00 9.899975e-01
-3.998600e+00 9.899967e-01
-3.998700e+00 9.899960e-01
-3.998800e+00 9.899953e-01
-3.998900e+00 9.899945e-01
-3.999000e+00 9.899938e-01
-3.999100e+00 9.899930e-01
-3.999200e+00 9.899923e-01
-3.999300e+00 9.899915e-01
-3.999400e+00 9.899908e-01
-3.999500e+00 9.899901e-01
-3.999600e+00 9.899893e-01
-3.999700e+00 9.899886e-01
-3.999800e+00 9.899878e-01
-3.999900e+00 9.899871e-01
-4.000000e+00 9.899863e-01
-4.000100e+00 9.899856e-01
-4.000200e+00 9.899848e-01
-4.000300e+00 9.899841e-01
-4.000400e+00 9.899834e-01
-4.000500e+00 9.899826e-01
-4.000600e+00 9.899819e-01
-4.000700e+00 9.899811e-01
-4.000800e+00 9.899804e-01
-4.000900e+00 9.899796e-01
-4.001000e+00 9.899789e-01
-4.001100e+00 9.899782e-01
-4.001200e+00 9.899774e-01
-4.001300e+00 9.899767e-01
-4.001400e+00 9.899759e-01
-4.001500e+00 9.899752e-01
-4.001600e+00 9.899744e-01
-4.001700e+00 9.899737e-01
-4.001800e+00 9.899729e-01
-4.001900e+00 9.899722e-01
-4.002000e+00 9.899715e-01
-4.002100e+00 9.899707e-01
-4.002200e+00 9.899700e-01
-4.002300e+00 9.899692e-01
-4.002400e+00 9.899685e-01
-4.002500e+00 9.899677e-01
-4.002600e+00 9.899670e-01
-4.002700e+00 9.899662e-01
-4.002800e+00 9.899655e-01
-4.002900e+00 9.899648e-01
-4.003000e+00 9.899640e-01
-4.003100e+00 9.899633e-01
-4.003200e+00 9.899625e-01
-4.003300e+00 9.899618e-01
-4.003400e+00 9.899610e-01
-4.003500e+00 9.899603e-01
-4.003600e+00 9.899596e-01
-4.003700e+00 9.899588e-01
-4.003800e+00 9.899581e-01
-4.003900e+00 9.899573e-01
-4.004000e+00 9.899566e-01
-4.004100e+00 9.899558e-01
-4.004200e+00 9.899551e-01
-4.004300e+00 9.899543e-01
-4.004400e+00 9.899536e-01
-4.004500e+00 9.899529e-01
-4.004600e+00 9.899521e-01
-4.004700e+00 9.899514e-01
-4.004800e+00 9.899506e-01
-4.004900e+00 9.899499e-01
-4.005000e+00 9.899491e-01
-4.005100e+00 9.899484e-01
-4.005200e+00 9.899476e-01
-4.005300e+00 9.899469e-01
-4.005400e+00 9.899461e-01
-4.005500e+00 9.899454e-01
-4.005600e+00 9.899447e-01
-4.005700e+00 9.899439e-01
-4.005800e+00 9.899432e-01
-4.005900e+00 9.899424e-01
-4.006000e+00 9.899417e-01
-4.006100e+00 9.899409e-01
-4.006200e+00 9.899402e-01
-4.006300e+00 9.899394e-01
-4.006400e+00 9.899387e-01
-4.006500e+00 9.899380e-01
-4.006600e+00 9.899372e-01
-4.006700e+00 9.899365e-01
-4.006800e+00 9.899357e-01
-4.006900e+00 9.899350e-01
-4.007000e+00 9.899342e-01
-4.007100e+00 9.899335e-01
-4.007200e+00 9.899327e-01
-4.007300e+00 9.899320e-01
-4.007400e+00 9.899313e-01
-4.007500e+00 9.899305e-01
-4.007600e+00 9.899298e-01
-4.007700e+00 9.899290e-01
-4.007800e+00 9.899283e-01
-4.007900e+00 9.899275e-01
-4.008000e+00 9.899268e-01
-4.008100e+00 9.899260e-01
-4.008200e+00 9.899253e-01
-4.008300e+00 9.899245e-01
-4.008400e+00 9.899238e-01
-4.008500e+00 9.899231e-01
-4.008600e+00 9.899223e-01
-4.008700e+00 9.899216e-01
-4.008800e+00 9.899208e-01
-4.008900e+00 9.899201e-01
-4.009000e+00 9.899193e-01
-4.009100e+00 9.899186e-01
-4.009200e+00 9.899178e-01
-4.009300e+00 9.899171e-01
-4.009400e+00 9.899164e-01
-4.009500e+00 9.899156e-01
-4.009600e+00 9.899149e-01
-4.009700e+00 9.899141e-01
-4.009800e+00 9.899134e-01
-4.009900e+00 9.899126e-01
-4.010000e+00 9.899119e-01
-4.010100e+00 9.899111e-01
-4.010200e+00 9.899104e-01
-4.010300e+00 9.899096e-01
-4.010400e+00 9.899089e-01
-4.010500e+00 9.899082e-01
-4.010600e+00 9.899074e-01
-4.010700e+00 9.899067e-01
-4.010800e+00 9.899059e-01
-4.010900e+00 9.899052e-01
-4.011000e+00 9.899044e-01
-4.011100e+00 9.899037e-01
-4.011200e+00 9.899029e-01
-4.011300e+00 9.899022e-01
-4.011400e+00 9.899014e-01
-4.011500e+00 9.899007e-01
-4.011600e+00 9.899000e-01
-4.011700e+00 9.898992e-01
-4.011800e+00 9.898985e-01
-4.011900e+00 9.898977e-01
-4.012000e+00 9.898970e-01
-4.012100e+00 9.898962e-01
-4.012200e+00 9.898955e-01
-4.012300e+00 9.898947e-01
-4.012400e+00 9.898940e-01
-4.012500e+00 9.898932e-01
-4.012600e+00 9.898925e-01
-4.012700e+00 9.898917e-01
-4.012800e+00 9.898910e-01
-4.012900e+00 9.898903e-01
-4.013000e+00 9.898895e-01
-4.013100e+00 9.898888e-01
-4.013200e+00 9.898880e-01
-4.013300e+00 9.898873e-01
-4.013400e+00 9.898865e-01
-4.013500e+00 9.898858e-01
-4.013600e+00 9.898850e-01
-4.013700e+00 9.898843e-01
-4.013800e+00 9.898835e-01
-4.013900e+00 9.898828e-01
-4.014000e+00 9.898821e-01
-4.014100e+00 9.898813e-01
-4.014200e+00 9.898806e-01
-4.014300e+00 9.898798e-01
-4.014400e+00 9.898791e-01
-4.014500e+00 9.898783e-01
-4.014600e+00 9.898776e-01
-4.014700e+00 9.898768e-01
-4.014800e+00 9.898761e-01
-4.014900e+00 9.898753e-01
-4.015000e+00 9.898746e-01
-4.015100e+00 9.898738e-01
-4.015200e+00 9.898731e-01
-4.015300e+00 9.898723e-01
-4.015400e+00 9.898716e-01
-4.015500e+00 9.898709e-01
-4.015600e+00 9.898701e-01
-4.015700e+00 9.898694e-01
-4.015800e+00 9.898686e-01
-4.015900e+00 9.898679e-01
-4.016000e+00 9.898671e-01
-4.016100e+00 9.898664e-01
-4.016200e+00 9.898656e-01
-4.016300e+00 9.898649e-01
-4.016400e+00 9.898641e-01
-4.016500e+00 9.898634e-01
-4.016600e+00 9.898626e-01
-4.016700e+00 9.898619e-01
-4.016800e+00 9.898612e-01
-4.016900e+00 9.898604e-01
-4.017000e+00 9.898597e-01
-4.017100e+00 9.898589e-01
-4.017200e+00 9.898582e-01
-4.017300e+00 9.898574e-01
-4.017400e+00 9.898567e-01
-4.017500e+00 9.898559e-01
-4.017600e+00 9.898552e-01
-4.017700e+00 9.898544e-01
-4.017800e+00 9.898537e-01
-4.017900e+00 9.898529e-01
-4.018000e+00 9.898522e-01
-4.018100e+00 9.898514e-01
-4.018200e+00 9.898507e-01
-4.018300e+00 9.898500e-01
-4.018400e+00 9.898492e-01
-4.018500e+00 9.898485e-01
-4.018600e+00 9.898477e-01
-4.018700e+00 9.898470e-01
-4.018800e+00 9.898462e-01
-4.018900e+00 9.898455e-01
-4.019000e+00 9.898447e-01
-4.019100e+00 9.898440e-01
-4.019200e+00 9.898432e-01
-4.019300e+00 9.898425e-01
-4.019400e+00 9.898417e-01
-4.019500e+00 9.898410e-01
-4.019600e+00 9.898402e-01
-4.019700e+00 9.898395e-01
-4.019800e+00 9.898388e-01
-4.019900e+00 9.898380e-01
-4.020000e+00 9.898373e-01
-4.020100e+00 9.898365e-01
-4.020200e+00 9.898358e-01
-4.020300e+00 9.898350e-01
-4.020400e+00 9.898343e-01
-4.020500e+00 9.898335e-01
-4.020600e+00 9.898328e-01
-4.020700e+00 9.898320e-01
-4.020800e+00 9.898313e-01
-4.020900e+00 9.898305e-01
-4.021000e+00 9.898298e-01
-4.021100e+00 9.898290e-01
-4.021200e+00 9.898283e-01
-4.021300e+00 9.898275e-01
-4.021400e+00 9.898268e-01
-4.021500e+00 9.898260e-01
-4.021600e+00 9.898253e-01
-4.021700e+00 9.898246e-01
-4.021800e+00 9.898238e-01
-4.021900e+00 9.898231e-01
-4.022000e+00 9.898223e-01
-4.022100e+00 9.898216e-01
-4.022200e+00 9.898208e-01
-4.022300e+00 9.898201e-01
-4.022400e+00 9.898193e-01
-4.022500e+00 9.898186e-01
-4.022600e+00 9.898178e-01
-4.022700e+00 9.898171e-01
-4.022800e+00 9.898163e-01
-4.022900e+00 9.898156e-01
-4.023000e+00 9.898148e-01
-4.023100e+00 9.898141e-01
-4.023200e+00 9.898133e-01
-4.023300e+00 9.898126e-01
-4.023400e+00 9.898118e-01
-4.023500e+00 9.898111e-01
-4.023600e+00 9.898104e-01
-4.023700e+00 9.898096e-01
-4.023800e+00 9.898089e-01
-4.023900e+00 9.898081e-01
-4.024000e+00 9.898074e-01
-4.024100e+00 9.898066e-01
-4.024200e+00 9.898059e-01
-4.024300e+00 9.898051e-01
-4.024400e+00 9.898044e-01
-4.024500e+00 9.898036e-01
-4.024600e+00 9.898029e-01
-4.024700e+00 9.898021e-01
-4.024800e+00 9.898014e-01
-4.024900e+00 9.898006e-01
-4.025000e+00 9.897999e-01
-4.025100e+00 9.897991e-01
-4.025200e+00 9.897984e-01
-4.025300e+00 9.897976e-01
-4.025400e+00 9.897969e-01
-4.025500e+00 9.897961e-01
-4.025600e+00 9.897954e-01
-4.025700e+00 9.897946e-01
-4.025800e+00 9.897939e-01
-4.025900e+00 9.897931e-01
-4.026000e+00 9.897924e-01
-4.026100e+00 9.897917e-01
-4.026200e+00 9.897909e-01
-4.026300e+00 9.897902e-01
-4.026400e+00 9.897894e-01
-4.026500e+00 9.897887e-01
-4.026600e+00 9.897879e-01
-4.026700e+00 9.897872e-01
-4.026800e+00 9.897864e-01
-4.026900e+00 9.897857e-01
-4.027000e+00 9.897849e-01
-4.027100e+00 9.897842e-01
-4.027200e+00 9.897834e-01
-4.027300e+00 9.897827e-01
-4.027400e+00 9.897819e-01
-4.027500e+00 9.897812e-01
-4.027600e+00 9.897804e-01
-4.027700e+00 9.897797e-01
-4.027800e+00 9.897789e-01
-4.027900e+00 9.897782e-01
-4.028000e+00 9.897774e-01
-4.028100e+00 9.897767e-01
-4.028200e+00 9.897759e-01
-4.028300e+00 9.897752e-01
-4.028400e+00 9.897744e-01
-4.028500e+00 9.897737e-01
-4.028600e+00 9.897729e-01
-4.028700e+00 9.897722e-01
-4.028800e+00 9.897714e-01
-4.028900e+00 9.897707e-01
-4.029000e+00 9.897700e-01
-4.029100e+00 9.897692e-01
-4.029200e+00 9.897685e-01
-4.029300e+00 9.897677e-01
-4.029400e+00 9.897670e-01
-4.029500e+00 9.897662e-01
-4.029600e+00 9.897655e-01
-4.029700e+00 9.897647e-01
-4.029800e+00 9.897640e-01
-4.029900e+00 9.897632e-01
-4.030000e+00 9.897625e-01
-4.030100e+00 9.897617e-01
-4.030200e+00 9.897610e-01
-4.030300e+00 9.897602e-01
-4.030400e+00 9.897595e-01
-4.030500e+00 9.897587e-01
-4.030600e+00 9.897580e-01
-4.030700e+00 9.897572e-01
-4.030800e+00 9.897565e-01
-4.030900e+00 9.897557e-01
-4.031000e+00 9.897550e-01
-4.031100e+00 9.897542e-01
-4.031200e+00 9.897535e-01
-4.031300e+00 9.897527e-01
-4.031400e+00 9.897520e-01
-4.031500e+00 9.897512e-01
-4.031600e+00 9.897505e-01
-4.031700e+00 9.897497e-01
-4.031800e+00 9.897490e-01
-4.031900e+00 9.897482e-01
-4.032000e+00 9.897475e-01
-4.032100e+00 9.897467e-01
-4.032200e+00 9.897460e-01
-4.032300e+00 9.897452e-01
-4.032400e+00 9.897445e-01
-4.032500e+00 9.897437e-01
-4.032600e+00 9.897430e-01
-4.032700e+00 9.897422e-01
-4.032800e+00 9.897415e-01
-4.032900e+00 9.897407e-01
-4.033000e+00 9.897400e-01
-4.033100e+00 9.897392e-01
-4.033200e+00 9.897385e-01
-4.033300e+00 9.897377e-01
-4.033400e+00 9.897370e-01
-4.033500e+00 9.897363e-01
-4.033600e+00 9.897355e-01
-4.033700e+00 9.897348e-01
-4.033800e+00 9.897340e-01
-4.033900e+00 9.897333e-01
-4.034000e+00 9.897325e-01
-4.034100e+00 9.897318e-01
-4.034200e+00 9.897310e-01
-4.034300e+00 9.897303e-01
-4.034400e+00 9.897295e-01
-4.034500e+00 9.897288e-01
-4.034600e+00 9.897280e-01
-4.034700e+00 9.897273e-01
-4.034800e+00 9.897265e-01
-4.034900e+00 9.897258e-01
-4.035000e+00 9.897250e-01
-4.035100e+00 9.897243e-01
-4.035200e+00 9.897235e-01
-4.035300e+00 9.897228e-01
-4.035400e+00 9.897220e-01
-4.035500e+00 9.897213e-01
-4.035600e+00 9.897205e-01
-4.035700e+00 9.897198e-01
-4.035800e+00 9.897190e-01
-4.035900e+00 9.897183e-01
-4.036000e+00 9.897175e-01
-4.036100e+00 9.897168e-01
-4.036200e+00 9.897160e-01
-4.036300e+00 9.897153e-01
-4.036400e+00 9.897145e-01
-4.036500e+00 9.897138e-01
-4.036600e+00 9.897130e-01
-4.036700e+00 9.897123e-01
-4.036800e+00 9.897115e-01
-4.036900e+00 9.897108e-01
-4.037000e+00 9.897100e-01
-4.037100e+00 9.897093e-01
-4.037200e+00 9.897085e-01
-4.037300e+00 9.897078e-01
-4.037400e+00 9.897070e-01
-4.037500e+00 9.897063e-01
-4.037600e+00 9.897055e-01
-4.037700e+00 9.897048e-01
-4.037800e+00 9.897040e-01
-4.037900e+00 9.897033e-01
-4.038000e+00 9.897025e-01
-4.038100e+00 9.897018e-01
-4.038200e+00 9.897010e-01
-4.038300e+00 9.897003e-01
-4.038400e+00 9.896995e-01
-4.038500e+00 9.896988e-01
-4.038600e+00 9.896980e-01
-4.038700e+00 9.896973e-01
-4.038800e+00 9.896965e-01
-4.038900e+00 9.896958e-01
-4.039000e+00 9.896950e-01
-4.039100e+00 9.896943e-01
-4.039200e+00 9.896935e-01
-4.039300e+00 9.896928e-01
-4.039400e+00 9.896920e-01
-4.039500e+00 9.896913e-01
-4.039600e+00 9.896905e-01
-4.039700e+00 9.896898e-01
-4.039800e+00 9.896890e-01
-4.039900e+00 9.896883e-01
-4.040000e+00 9.896875e-01
-4.040100e+00 9.896868e-01
-4.040200e+00 9.896860e-01
-4.040300e+00 9.896853e-01
-4.040400e+00 9.896845e-01
-4.040500e+00 9.896838e-01
-4.040600e+00 9.896830e-01
-4.040700e+00 9.896823e-01
-4.040800e+00 9.896815e-01
-4.040900e+00 9.896808e-01
-4.041000e+00 9.896800e-01
-4.041100e+00 9.896793e-01
-4.041200e+00 9.896785e-01
-4.041300e+00 9.896778e-01
-4.041400e+00 9.896770e-01
-4.041500e+00 9.896763e-01
-4.041600e+00 9.896755e-01
-4.041700e+00 9.896748e-01
-4.041800e+00 9.896740e-01
-4.041900e+00 9.896733e-01
-4.042000e+00 9.896725e-01
-4.042100e+00 9.896717e-01
-4.042200e+00 9.896710e-01
-4.042300e+00 9.896702e-01
-4.042400e+00 9.896695e-01
-4.042500e+00 9.896687e-01
-4.042600e+00 9.896680e-01
-4.042700e+00 9.896672e-01
-4.042800e+00 9.896665e-01
-4.042900e+00 9.896657e-01
-4.043000e+00 9.896650e-01
-4.043100e+00 9.896642e-01
-4.043200e+00 9.896635e-01
-4.043300e+00 9.896627e-01
-4.043400e+00 9.896620e-01
-4.043500e+00 9.896612e-01
-4.043600e+00 9.896605e-01
-4.043700e+00 9.896597e-01
-4.043800e+00 9.896590e-01
-4.043900e+00 9.896582e-01
-4.044000e+00 9.896575e-01
-4.044100e+00 9.896567e-01
-4.044200e+00 9.896560e-01
-4.044300e+00 9.896552e-01
-4.044400e+00 9.896545e-01
-4.044500e+00 9.896537e-01
-4.044600e+00 9.896530e-01
-4.044700e+00 9.896522e-01
-4.044800e+00 9.896515e-01
-4.044900e+00 9.896507e-01
-4.045000e+00 9.896500e-01
-4.045100e+00 9.896492e-01
-4.045200e+00 9.896485e-01
-4.045300e+00 9.896477e-01
-4.045400e+00 9.896470e-01
-4.045500e+00 9.896462e-01
-4.045600e+00 9.896455e-01
-4.045700e+00 9.896447e-01
-4.045800e+00 9.896440e-01
-4.045900e+00 9.896432e-01
-4.046000e+00 9.896425e-01
-4.046100e+00 9.896417e-01
-4.046200e+00 9.896410e-01
-4.046300e+00 9.896402e-01
-4.046400e+00 9.896395e-01
-4.046500e+00 9.896387e-01
-4.046600e+00 9.896380e-01
-4.046700e+00 9.896372e-01
-4.046800e+00 9.896364e-01
-4.046900e+00 9.896357e-01
-4.047000e+00 9.896349e-01
-4.047100e+00 9.896342e-01
-4.047200e+00 9.896334e-01
-4.047300e+00 9.896327e-01
-4.047400e+00 9.896319e-01
-4.047500e+00 9.896312e-01
-4.047600e+00 9.896304e-01
-4.047700e+00 9.896297e-01
-4.047800e+00 9.896289e-01
-4.047900e+00 9.896282e-01
-4.048000e+00 9.896274e-01
-4.048100e+00 9.896267e-01
-4.048200e+00 9.896259e-01
-4.048300e+00 9.896252e-01
-4.048400e+00 9.896244e-01
-4.048500e+00 9.896237e-01
-4.048600e+00 9.896229e-01
-4.048700e+00 9.896222e-01
-4.048800e+00 9.896214e-01
-4.048900e+00 9.896207e-01
-4.049000e+00 9.896199e-01
-4.049100e+00 9.896192e-01
-4.049200e+00 9.896184e-01
-4.049300e+00 9.896177e-01
-4.049400e+00 9.896169e-01
-4.049500e+00 9.896162e-01
-4.049600e+00 9.896154e-01
-4.049700e+00 9.896146e-01
-4.049800e+00 9.896139e-01
-4.049900e+00 9.896131e-01
-4.050000e+00 9.896124e-01
-4.050100e+00 9.896116e-01
-4.050200e+00 9.896109e-01
-4.050300e+00 9.896101e-01
-4.050400e+00 9.896094e-01
-4.050500e+00 9.896086e-01
-4.050600e+00 9.896079e-01
-4.050700e+00 9.896071e-01
-4.050800e+00 9.896064e-01
-4.050900e+00 9.896056e-01
-4.051000e+00 9.896049e-01
-4.051100e+00 9.896041e-01
-4.051200e+00 9.896034e-01
-4.051300e+00 9.896026e-01
-4.051400e+00 9.896019e-01
-4.051500e+00 9.896011e-01
-4.051600e+00 9.896004e-01
-4.051700e+00 9.895996e-01
-4.051800e+00 9.895989e-01
-4.051900e+00 9.895981e-01
-4.052000e+00 9.895973e-01
-4.052100e+00 9.895966e-01
-4.052200e+00 9.895958e-01
-4.052300e+00 9.895951e-01
-4.052400e+00 9.895943e-01
-4.052500e+00 9.895936e-01
-4.052600e+00 9.895928e-01
-4.052700e+00 9.895921e-01
-4.052800e+00 9.895913e-01
-4.052900e+00 9.895906e-01
-4.053000e+00 9.895898e-01
-4.053100e+00 9.895891e-01
-4.053200e+00 9.895883e-01
-4.053300e+00 9.895876e-01
-4.053400e+00 9.895868e-01
-4.053500e+00 9.895861e-01
-4.053600e+00 9.895853e-01
-4.053700e+00 9.895846e-01
-4.053800e+00 9.895838e-01
-4.053900e+00 9.895831e-01
-4.054000e+00 9.895823e-01
-4.054100e+00 9.895815e-01
-4.054200e+00 9.895808e-01
-4.054300e+00 9.895800e-01
-4.054400e+00 9.895793e-01
-4.054500e+00 9.895785e-01
-4.054600e+00 9.895778e-01
-4.054700e+00 9.895770e-01
-4.054800e+00 9.895763e-01
-4.054900e+00 9.895755e-01
-4.055000e+00 9.895748e-01
-4.055100e+00 9.895740e-01
-4.055200e+00 9.895733e-01
-4.055300e+00 9.895725e-01
-4.055400e+00 9.895718e-01
-4.055500e+00 9.895710e-01
-4.055600e+00 9.895703e-01
-4.055700e+00 9.895695e-01
-4.055800e+00 9.895687e-01
-4.055900e+00 9.895680e-01
-4.056000e+00 9.895672e-01
-4.056100e+00 9.895665e-01
-4.056200e+00 9.895657e-01
-4.056300e+00 9.895650e-01
-4.056400e+00 9.895642e-01
-4.056500e+00 9.895635e-01
-4.056600e+00 9.895627e-01
-4.056700e+00 9.895620e-01
-4.056800e+00 9.895612e-01
-4.056900e+00 9.895605e-01
-4.057000e+00 9.895597e-01
-4.057100e+00 9.895590e-01
-4.057200e+00 9.895582e-01
-4.057300e+00 9.895575e-01
-4.057400e+00 9.895567e-01
-4.057500e+00 9.895559e-01
-4.057600e+00 9.895552e-01
-4.057700e+00 9.895544e-01
-4.057800e+00 9.895537e-01
-4.057900e+00 9.895529e-01
-4.058000e+00 9.895522e-01
-4.058100e+00 9.895514e-01
-4.058200e+00 9.895507e-01
-4.058300e+00 9.895499e-01
-4.058400e+00 9.895492e-01
-4.058500e+00 9.895484e-01
-4.058600e+00 9.895477e-01
-4.058700e+00 9.895469e-01
-4.058800e+00 9.895462e-01
-4.058900e+00 9.895454e-01
-4.059000e+00 9.895446e-01
-4.059100e+00 9.895439e-01
-4.059200e+00 9.895431e-01
-4.059300e+00 9.895424e-01
-4.059400e+00 9.895416e-01
-4.059500e+00 9.895409e-01
-4.059600e+00 9.895401e-01
-4.059700e+00 9.895394e-01
-4.059800e+00 9.895386e-01
-4.059900e+00 9.895379e-01
-4.060000e+00 9.895371e-01
-4.060100e+00 9.895364e-01
-4.060200e+00 9.895356e-01
-4.060300e+00 9.895348e-01
-4.060400e+00 9.895341e-01
-4.060500e+00 9.895333e-01
-4.060600e+00 9.895326e-01
-4.060700e+00 9.895318e-01
-4.060800e+00 9.895311e-01
-4.060900e+00 9.895303e-01
-4.061000e+00 9.895296e-01
-4.061100e+00 9.895288e-01
-4.061200e+00 9.895281e-01
-4.061300e+00 9.895273e-01
-4.061400e+00 9.895266e-01
-4.061500e+00 9.895258e-01
-4.061600e+00 9.895250e-01
-4.061700e+00 9.895243e-01
-4.061800e+00 9.895235e-01
-4.061900e+00 9.895228e-01
-4.062000e+00 9.895220e-01
-4.062100e+00 9.895213e-01
-4.062200e+00 9.895205e-01
-4.062300e+00 9.895198e-01
-4.062400e+00 9.895190e-01
-4.062500e+00 9.895183e-01
-4.062600e+00 9.895175e-01
-4.062700e+00 9.895168e-01
-4.062800e+00 9.895160e-01
-4.062900e+00 9.895152e-01
-4.063000e+00 9.895145e-01
-4.063100e+00 9.895137e-01
-4.063200e+00 9.895130e-01
-4.063300e+00 9.895122e-01
-4.063400e+00 9.895115e-01
-4.063500e+00 9.895107e-01
-4.063600e+00 9.895100e-01
-4.063700e+00 9.895092e-01
-4.063800e+00 9.895085e-01
-4.063900e+00 9.895077e-01
-4.064000e+00 9.895069e-01
-4.064100e+00 9.895062e-01
-4.064200e+00 9.895054e-01
-4.064300e+00 9.895047e-01
-4.064400e+00 9.895039e-01
-4.064500e+00 9.895032e-01
-4.064600e+00 9.895024e-01
-4.064700e+00 9.895017e-01
-4.064800e+00 9.895009e-01
-4.064900e+00 9.895002e-01
-4.065000e+00 9.894994e-01
-4.065100e+00 9.894987e-01
-4.065200e+00 9.894979e-01
-4.065300e+00 9.894971e-01
-4.065400e+00 9.894964e-01
-4.065500e+00 9.894956e-01
-4.065600e+00 9.894949e-01
-4.065700e+00 9.894941e-01
-4.065800e+00 9.894934e-01
-4.065900e+00 9.894926e-01
-4.066000e+00 9.894919e-01
-4.066100e+00 9.894911e-01
-4.066200e+00 9.894904e-01
-4.066300e+00 9.894896e-01
-4.066400e+00 9.894888e-01
-4.066500e+00 9.894881e-01
-4.066600e+00 9.894873e-01
-4.066700e+00 9.894866e-01
-4.066800e+00 9.894858e-01
-4.066900e+00 9.894851e-01
-4.067000e+00 9.894843e-01
-4.067100e+00 9.894836e-01
-4.067200e+00 9.894828e-01
-4.067300e+00 9.894820e-01
-4.067400e+00 9.894813e-01
-4.067500e+00 9.894805e-01
-4.067600e+00 9.894798e-01
-4.067700e+00 9.894790e-01
-4.067800e+00 9.894783e-01
-4.067900e+00 9.894775e-01
-4.068000e+00 9.894768e-01
-4.068100e+00 9.894760e-01
-4.068200e+00 9.894753e-01
-4.068300e+00 9.894745e-01
-4.068400e+00 9.894737e-01
-4.068500e+00 9.894730e-01
-4.068600e+00 9.894722e-01
-4.068700e+00 9.894715e-01
-4.068800e+00 9.894707e-01
-4.068900e+00 9.894700e-01
-4.069000e+00 9.894692e-01
-4.069100e+00 9.894685e-01
-4.069200e+00 9.894677e-01
-4.069300e+00 9.894669e-01
-4.069400e+00 9.894662e-01
-4.069500e+00 9.894654e-01
-4.069600e+00 9.894647e-01
-4.069700e+00 9.894639e-01
-4.069800e+00 9.894632e-01
-4.069900e+00 9.894624e-01
-4.070000e+00 9.894617e-01
-4.070100e+00 9.894609e-01
-4.070200e+00 9.894602e-01
-4.070300e+00 9.894594e-01
-4.070400e+00 9.894586e-01
-4.070500e+00 9.894579e-01
-4.070600e+00 9.894571e-01
-4.070700e+00 9.894564e-01
-4.070800e+00 9.894556e-01
-4.070900e+00 9.894549e-01
-4.071000e+00 9.894541e-01
-4.071100e+00 9.894534e-01
-4.071200e+00 9.894526e-01
-4.071300e+00 9.894518e-01
-4.071400e+00 9.894511e-01
-4.071500e+00 9.894503e-01
-4.071600e+00 9.894496e-01
-4.071700e+00 9.894488e-01
-4.071800e+00 9.894481e-01
-4.071900e+00 9.894473e-01
-4.072000e+00 9.894466e-01
-4.072100e+00 9.894458e-01
-4.072200e+00 9.894450e-01
-4.072300e+00 9.894443e-01
-4.072400e+00 9.894435e-01
-4.072500e+00 9.894428e-01
-4.072600e+00 9.894420e-01
-4.072700e+00 9.894413e-01
-4.072800e+00 9.894405e-01
-4.072900e+00 9.894398e-01
-4.073000e+00 9.894390e-01
-4.073100e+00 9.894382e-01
-4.073200e+00 9.894375e-01
-4.073300e+00 9.894367e-01
-4.073400e+00 9.894360e-01
-4.073500e+00 9.894352e-01
-4.073600e+00 9.894345e-01
-4.073700e+00 9.894337e-01
-4.073800e+00 9.894330e-01
-4.073900e+00 9.894322e-01
-4.074000e+00 9.894314e-01
-4.074100e+00 9.894307e-01
-4.074200e+00 9.894299e-01
-4.074300e+00 9.894292e-01
-4.074400e+00 9.894284e-01
-4.074500e+00 9.894277e-01
-4.074600e+00 9.894269e-01
-4.074700e+00 9.894261e-01
-4.074800e+00 9.894254e-01
-4.074900e+00 9.894246e-01
-4.075000e+00 9.894239e-01
-4.075100e+00 9.894231e-01
-4.075200e+00 9.894224e-01
-4.075300e+00 9.894216e-01
-4.075400e+00 9.894209e-01
-4.075500e+00 9.894201e-01
-4.075600e+00 9.894193e-01
-4.075700e+00 9.894186e-01
-4.075800e+00 9.894178e-01
-4.075900e+00 9.894171e-01
-4.076000e+00 9.894163e-01
-4.076100e+00 9.894156e-01
-4.076200e+00 9.894148e-01
-4.076300e+00 9.894141e-01
-4.076400e+00 9.894133e-01
-4.076500e+00 9.894125e-01
-4.076600e+00 9.894118e-01
-4.076700e+00 9.894110e-01
-4.076800e+00 9.894103e-01
-4.076900e+00 9.894095e-01
-4.077000e+00 9.894088e-01
-4.077100e+00 9.894080e-01
-4.077200e+00 9.894072e-01
-4.077300e+00 9.894065e-01
-4.077400e+00 9.894057e-01
-4.077500e+00 9.894050e-01
-4.077600e+00 9.894042e-01
-4.077700e+00 9.894035e-01
-4.077800e+00 9.894027e-01
-4.077900e+00 9.894019e-01
-4.078000e+00 9.894012e-01
-4.078100e+00 9.894004e-01
-4.078200e+00 9.893997e-01
-4.078300e+00 9.893989e-01
-4.078400e+00 9.893982e-01
-4.078500e+00 9.893974e-01
-4.078600e+00 9.893967e-01
-4.078700e+00 9.893959e-01
-4.078800e+00 9.893951e-01
-4.078900e+00 9.893944e-01
-4.079000e+00 9.893936e-01
-4.079100e+00 9.893929e-01
-4.079200e+00 9.893921e-01
-4.079300e+00 9.893914e-01
-4.079400e+00 9.893906e-01
-4.079500e+00 9.893898e-01
-4.079600e+00 9.893891e-01
-4.079700e+00 9.893883e-01
-4.079800e+00 9.893876e-01
-4.079900e+00 9.893868e-01
-4.080000e+00 9.893861e-01
-4.080100e+00 9.893853e-01
-4.080200e+00 9.893845e-01
-4.080300e+00 9.893838e-01
-4.080400e+00 9.893830e-01
-4.080500e+00 9.893823e-01
-4.080600e+00 9.893815e-01
-4.080700e+00 9.893808e-01
-4.080800e+00 9.893800e-01
-4.080900e+00 9.893792e-01
-4.081000e+00 9.893785e-01
-4.081100e+00 9.893777e-01
-4.081200e+00 9.893770e-01
-4.081300e+00 9.893762e-01
-4.081400e+00 9.893755e-01
-4.081500e+00 9.893747e-01
-4.081600e+00 9.893739e-01
-4.081700e+00 9.893732e-01
-4.081800e+00 9.893724e-01
-4.081900e+00 9.893717e-01
-4.082000e+00 9.893709e-01
-4.082100e+00 9.893702e-01
-4.082200e+00 9.893694e-01
-4.082300e+00 9.893686e-01
-4.082400e+00 9.893679e-01
-4.082500e+00 9.893671e-01
-4.082600e+00 9.893664e-01
-4.082700e+00 9.893656e-01
-4.082800e+00 9.893649e-01
-4.082900e+00 9.893641e-01
-4.083000e+00 9.893633e-01
-4.083100e+00 9.893626e-01
-4.083200e+00 9.893618e-01
-4.083300e+00 9.893611e-01
-4.083400e+00 9.893603e-01
-4.083500e+00 9.893596e-01
-4.083600e+00 9.893588e-01
-4.083700e+00 9.893580e-01
-4.083800e+00 9.893573e-01
-4.083900e+00 9.893565e-01
-4.084000e+00 9.893558e-01
-4.084100e+00 9.893550e-01
-4.084200e+00 9.893543e-01
-4.084300e+00 9.893535e-01
-4.084400e+00 9.893527e-01
-4.084500e+00 9.893520e-01
-4.084600e+00 9.893512e-01
-4.084700e+00 9.893505e-01
-4.084800e+00 9.893497e-01
-4.084900e+00 9.893490e-01
-4.085000e+00 9.893482e-01
-4.085100e+00 9.893474e-01
-4.085200e+00 9.893467e-01
-4.085300e+00 9.893459e-01
-4.085400e+00 9.893452e-01
-4.085500e+00 9.893444e-01
-4.085600e+00 9.893436e-01
-4.085700e+00 9.893429e-01
-4.085800e+00 9.893421e-01
-4.085900e+00 9.893414e-01
-4.086000e+00 9.893406e-01
-4.086100e+00 9.893399e-01
-4.086200e+00 9.893391e-01
-4.086300e+00 9.893383e-01
-4.086400e+00 9.893376e-01
-4.086500e+00 9.893368e-01
-4.086600e+00 9.893361e-01
-4.086700e+00 9.893353e-01
-4.086800e+00 9.893346e-01
-4.086900e+00 9.893338e-01
-4.087000e+00 9.893330e-01
-4.087100e+00 9.893323e-01
-4.087200e+00 9.893315e-01
-4.087300e+00 9.893308e-01
-4.087400e+00 9.893300e-01
-4.087500e+00 9.893292e-01
-4.087600e+00 9.893285e-01
-4.087700e+00 9.893277e-01
-4.087800e+00 9.893270e-01
-4.087900e+00 9.893262e-01
-4.088000e+00 9.893255e-01
-4.088100e+00 9.893247e-01
-4.088200e+00 9.893239e-01
-4.088300e+00 9.893232e-01
-4.088400e+00 9.893224e-01
-4.088500e+00 9.893217e-01
-4.088600e+00 9.893209e-01
-4.088700e+00 9.893202e-01
-4.088800e+00 9.893194e-01
-4.088900e+00 9.893186e-01
-4.089000e+00 9.893179e-01
-4.089100e+00 9.893171e-01
-4.089200e+00 9.893164e-01
-4.089300e+00 9.893156e-01
-4.089400e+00 9.893148e-01
-4.089500e+00 9.893141e-01
-4.089600e+00 9.893133e-01
-4.089700e+00 9.893126e-01
-4.089800e+00 9.893118e-01
-4.089900e+00 9.893111e-01
-4.090000e+00 9.893103e-01
-4.090100e+00 9.893095e-01
-4.090200e+00 9.893088e-01
-4.090300e+00 9.893080e-01
-4.090400e+00 9.893073e-01
-4.090500e+00 9.893065e-01
-4.090600e+00 9.893057e-01
-4.090700e+00 9.893050e-01
-4.090800e+00 9.893042e-01
-4.090900e+00 9.893035e-01
-4.091000e+00 9.893027e-01
-4.091100e+00 9.893019e-01
-4.091200e+00 9.893012e-01
-4.091300e+00 9.893004e-01
-4.091400e+00 9.892997e-01
-4.091500e+00 9.892989e-01
-4.091600e+00 9.892982e-01
-4.091700e+00 9.892974e-01
-4.091800e+00 9.892966e-01
-4.091900e+00 9.892959e-01
-4.092000e+00 9.892951e-01
-4.092100e+00 9.892944e-01
-4.092200e+00 9.892936e-01
-4.092300e+00 9.892928e-01
-4.092400e+00 9.892921e-01
-4.092500e+00 9.892913e-01
-4.092600e+00 9.892906e-01
-4.092700e+00 9.892898e-01
-4.092800e+00 9.892890e-01
-4.092900e+00 9.892883e-01
-4.093000e+00 9.892875e-01
-4.093100e+00 9.892868e-01
-4.093200e+00 9.892860e-01
-4.093300e+00 9.892853e-01
-4.093400e+00 9.892845e-01
-4.093500e+00 9.892837e-01
-4.093600e+00 9.892830e-01
-4.093700e+00 9.892822e-01
-4.093800e+00 9.892815e-01
-4.093900e+00 9.892807e-01
-4.094000e+00 9.892799e-01
-4.094100e+00 9.892792e-01
-4.094200e+00 9.892784e-01
-4.094300e+00 9.892777e-01
-4.094400e+00 9.892769e-01
-4.094500e+00 9.892761e-01
-4.094600e+00 9.892754e-01
-4.094700e+00 9.892746e-01
-4.094800e+00 9.892739e-01
-4.094900e+00 9.892731e-01
-4.095000e+00 9.892723e-01
-4.095100e+00 9.892716e-01
-4.095200e+00 9.892708e-01
-4.095300e+00 9.892701e-01
-4.095400e+00 9.892693e-01
-4.095500e+00 9.892686e-01
-4.095600e+00 9.892678e-01
-4.095700e+00 9.892670e-01
-4.095800e+00 9.892663e-01
-4.095900e+00 9.892655e-01
-4.096000e+00 9.892648e-01
-4.096100e+00 9.892640e-01
-4.096200e+00 9.892632e-01
-4.096300e+00 9.892625e-01
-4.096400e+00 9.892617e-01
-4.096500e+00 9.892610e-01
-4.096600e+00 9.892602e-01
-4.096700e+00 9.892594e-01
-4.096800e+00 9.892587e-01
-4.096900e+00 9.892579e-01
-4.097000e+00 9.892572e-01
-4.097100e+00 9.892564e-01
-4.097200e+00 9.892556e-01
-4.097300e+00 9.892549e-01
-4.097400e+00 9.892541e-01
-4.097500e+00 9.892534e-01
-4.097600e+00 9.892526e-01
-4.097700e+00 9.892518e-01
-4.097800e+00 9.892511e-01
-4.097900e+00 9.892503e-01
-4.098000e+00 9.892496e-01
-4.098100e+00 9.892488e-01
-4.098200e+00 9.892480e-01
-4.098300e+00 9.892473e-01
-4.098400e+00 9.892465e-01
-4.098500e+00 9.892458e-01
-4.098600e+00 9.892450e-01
-4.098700e+00 9.892442e-01
-4.098800e+00 9.892435e-01
-4.098900e+00 9.892427e-01
-4.099000e+00 9.892420e-01
-4.099100e+00 9.892412e-01
-4.099200e+00 9.892404e-01
-4.099300e+00 9.892397e-01
-4.099400e+00 9.892389e-01
-4.099500e+00 9.892382e-01
-4.099600e+00 9.892374e-01
-4.099700e+00 9.892366e-01
-4.099800e+00 9.892359e-01
-4.099900e+00 9.892351e-01
-4.100000e+00 9.892344e-01
-4.100100e+00 9.892336e-01
-4.100200e+00 9.892328e-01
-4.100300e+00 9.892321e-01
-4.100400e+00 9.892313e-01
-4.100500e+00 9.892306e-01
-4.100600e+00 9.892298e-01
-4.100700e+00 9.892290e-01
-4.100800e+00 9.892283e-01
-4.100900e+00 9.892275e-01
-4.101000e+00 9.892268e-01
-4.101100e+00 9.892260e-01
-4.101200e+00 9.892252e-01
-4.101300e+00 9.892245e-01
-4.101400e+00 9.892237e-01
-4.101500e+00 9.892230e-01
-4.101600e+00 9.892222e-01
-4.101700e+00 9.892214e-01
-4.101800e+00 9.892207e-01
-4.101900e+00 9.892199e-01
-4.102000e+00 9.892192e-01
-4.102100e+00 9.892184e-01
-4.102200e+00 9.892176e-01
-4.102300e+00 9.892169e-01
-4.102400e+00 9.892161e-01
-4.102500e+00 9.892154e-01
-4.102600e+00 9.892146e-01
-4.102700e+00 9.892138e-01
-4.102800e+00 9.892131e-01
-4.102900e+00 9.892123e-01
-4.103000e+00 9.892116e-01
-4.103100e+00 9.892108e-01
-4.103200e+00 9.892100e-01
-4.103300e+00 9.892093e-01
-4.103400e+00 9.892085e-01
-4.103500e+00 9.892078e-01
-4.103600e+00 9.892070e-01
-4.103700e+00 9.892062e-01
-4.103800e+00 9.892055e-01
-4.103900e+00 9.892047e-01
-4.104000e+00 9.892040e-01
-4.104100e+00 9.892032e-01
-4.104200e+00 9.892024e-01
-4.104300e+00 9.892017e-01
-4.104400e+00 9.892009e-01
-4.104500e+00 9.892002e-01
-4.104600e+00 9.891994e-01
-4.104700e+00 9.891986e-01
-4.104800e+00 9.891979e-01
-4.104900e+00 9.891971e-01
-4.105000e+00 9.891963e-01
-4.105100e+00 9.891956e-01
-4.105200e+00 9.891948e-01
-4.105300e+00 9.891941e-01
-4.105400e+00 9.891933e-01
-4.105500e+00 9.891925e-01
-4.105600e+00 9.891918e-01
-4.105700e+00 9.891910e-01
-4.105800e+00 9.891903e-01
-4.105900e+00 9.891895e-01
-4.106000e+00 9.891887e-01
-4.106100e+00 9.891880e-01
-4.106200e+00 9.891872e-01
-4.106300e+00 9.891865e-01
-4.106400e+00 9.891857e-01
-4.106500e+00 9.891849e-01
-4.106600e+00 9.891842e-01
-4.106700e+00 9.891834e-01
-4.106800e+00 9.891826e-01
-4.106900e+00 9.891819e-01
-4.107000e+00 9.891811e-01
-4.107100e+00 9.891804e-01
-4.107200e+00 9.891796e-01
-4.107300e+00 9.891788e-01
-4.107400e+00 9.891781e-01
-4.107500e+00 9.891773e-01
-4.107600e+00 9.891766e-01
-4.107700e+00 9.891758e-01
-4.107800e+00 9.891750e-01
-4.107900e+00 9.891743e-01
-4.108000e+00 9.891735e-01
-4.108100e+00 9.891728e-01
-4.108200e+00 9.891720e-01
-4.108300e+00 9.891712e-01
-4.108400e+00 9.891705e-01
-4.108500e+00 9.891697e-01
-4.108600e+00 9.891689e-01
-4.108700e+00 9.891682e-01
-4.108800e+00 9.891674e-01
-4.108900e+00 9.891667e-01
-4.109000e+00 9.891659e-01
-4.109100e+00 9.891651e-01
-4.109200e+00 9.891644e-01
-4.109300e+00 9.891636e-01
-4.109400e+00 9.891629e-01
-4.109500e+00 9.891621e-01
-4.109600e+00 9.891613e-01
-4.109700e+00 9.891606e-01
-4.109800e+00 9.891598e-01
-4.109900e+00 9.891590e-01
-4.110000e+00 9.891583e-01
-4.110100e+00 9.891575e-01
-4.110200e+00 9.891568e-01
-4.110300e+00 9.891560e-01
-4.110400e+00 9.891552e-01
-4.110500e+00 9.891545e-01
-4.110600e+00 9.891537e-01
-4.110700e+00 9.891530e-01
-4.110800e+00 9.891522e-01
-4.110900e+00 9.891514e-01
-4.111000e+00 9.891507e-01
-4.111100e+00 9.891499e-01
-4.111200e+00 9.891491e-01
-4.111300e+00 9.891484e-01
-4.111400e+00 9.891476e-01
-4.111500e+00 9.891469e-01
-4.111600e+00 9.891461e-01
-4.111700e+00 9.891453e-01
-4.111800e+00 9.891446e-01
-4.111900e+00 9.891438e-01
-4.112000e+00 9.891431e-01
-4.112100e+00 9.891423e-01
-4.112200e+00 9.891415e-01
-4.112300e+00 9.891408e-01
-4.112400e+00 9.891400e-01
-4.112500e+00 9.891392e-01
-4.112600e+00 9.891385e-01
-4.112700e+00 9.891377e-01
-4.112800e+00 9.891370e-01
-4.112900e+00 9.891362e-01
-4.113000e+00 9.891354e-01
-4.113100e+00 9.891347e-01
-4.113200e+00 9.891339e-01
-4.113300e+00 9.891331e-01
-4.113400e+00 9.891324e-01
-4.113500e+00 9.891316e-01
-4.113600e+00 9.891309e-01
-4.113700e+00 9.891301e-01
-4.113800e+00 9.891293e-01
-4.113900e+00 9.891286e-01
-4.114000e+00 9.891278e-01
-4.114100e+00 9.891270e-01
-4.114200e+00 9.891263e-01
-4.114300e+00 9.891255e-01
-4.114400e+00 9.891248e-01
-4.114500e+00 9.891240e-01
-4.114600e+00 9.891232e-01
-4.114700e+00 9.891225e-01
-4.114800e+00 9.891217e-01
-4.114900e+00 9.891209e-01
-4.115000e+00 9.891202e-01
-4.115100e+00 9.891194e-01
-4.115200e+00 9.891187e-01
-4.115300e+00 9.891179e-01
-4.115400e+00 9.891171e-01
-4.115500e+00 9.891164e-01
-4.115600e+00 9.891156e-01
-4.115700e+00 9.891148e-01
-4.115800e+00 9.891141e-01
-4.115900e+00 9.891133e-01
-4.116000e+00 9.891126e-01
-4.116100e+00 9.891118e-01
-4.116200e+00 9.891110e-01
-4.116300e+00 9.891103e-01
-4.116400e+00 9.891095e-01
-4.116500e+00 9.891087e-01
-4.116600e+00 9.891080e-01
-4.116700e+00 9.891072e-01
-4.116800e+00 9.891065e-01
-4.116900e+00 9.891057e-01
-4.117000e+00 9.891049e-01
-4.117100e+00 9.891042e-01
-4.117200e+00 9.891034e-01
-4.117300e+00 9.891026e-01
-4.117400e+00 9.891019e-01
-4.117500e+00 9.891011e-01
-4.117600e+00 9.891004e-01
-4.117700e+00 9.890996e-01
-4.117800e+00 9.890988e-01
-4.117900e+00 9.890981e-01
-4.118000e+00 9.890973e-01
-4.118100e+00 9.890965e-01
-4.118200e+00 9.890958e-01
-4.118300e+00 9.890950e-01
-4.118400e+00 9.890943e-01
-4.118500e+00 9.890935e-01
-4.118600e+00 9.890927e-01
-4.118700e+00 9.890920e-01
-4.118800e+00 9.890912e-01
-4.118900e+00 9.890904e-01
-4.119000e+00 9.890897e-01
-4.119100e+00 9.890889e-01
-4.119200e+00 9.890882e-01
-4.119300e+00 9.890874e-01
-4.119400e+00 9.890866e-01
-4.119500e+00 9.890859e-01
-4.119600e+00 9.890851e-01
-4.119700e+00 9.890843e-01
-4.119800e+00 9.890836e-01
-4.119900e+00 9.890828e-01
-4.120000e+00 9.890820e-01
-4.120100e+00 9.890813e-01
-4.120200e+00 9.890805e-01
-4.120300e+00 9.890798e-01
-4.120400e+00 9.890790e-01
-4.120500e+00 9.890782e-01
-4.120600e+00 9.890775e-01
-4.120700e+00 9.890767e-01
-4.120800e+00 9.890759e-01
-4.120900e+00 9.890752e-01
-4.121000e+00 9.890744e-01
-4.121100e+00 9.890737e-01
-4.121200e+00 9.890729e-01
-4.121300e+00 9.890721e-01
-4.121400e+00 9.890714e-01
-4.121500e+00 9.890706e-01
-4.121600e+00 9.890698e-01
-4.121700e+00 9.890691e-01
-4.121800e+00 9.890683e-01
-4.121900e+00 9.890675e-01
-4.122000e+00 9.890668e-01
-4.122100e+00 9.890660e-01
-4.122200e+00 9.890653e-01
-4.122300e+00 9.890645e-01
-4.122400e+00 9.890637e-01
-4.122500e+00 9.890630e-01
-4.122600e+00 9.890622e-01
-4.122700e+00 9.890614e-01
-4.122800e+00 9.890607e-01
-4.122900e+00 9.890599e-01
-4.123000e+00 9.890591e-01
-4.123100e+00 9.890584e-01
-4.123200e+00 9.890576e-01
-4.123300e+00 9.890569e-01
-4.123400e+00 9.890561e-01
-4.123500e+00 9.890553e-01
-4.123600e+00 9.890546e-01
-4.123700e+00 9.890538e-01
-4.123800e+00 9.890530e-01
-4.123900e+00 9.890523e-01
-4.124000e+00 9.890515e-01
-4.124100e+00 9.890507e-01
-4.124200e+00 9.890500e-01
-4.124300e+00 9.890492e-01
-4.124400e+00 9.890485e-01
-4.124500e+00 9.890477e-01
-4.124600e+00 9.890469e-01
-4.124700e+00 9.890462e-01
-4.124800e+00 9.890454e-01
-4.124900e+00 9.890446e-01
-4.125000e+00 9.890439e-01
-4.125100e+00 9.890431e-01
-4.125200e+00 9.890423e-01
-4.125300e+00 9.890416e-01
-4.125400e+00 9.890408e-01
-4.125500e+00 9.890400e-01
-4.125600e+00 9.890393e-01
-4.125700e+00 9.890385e-01
-4.125800e+00 9.890378e-01
-4.125900e+00 9.890370e-01
-4.126000e+00 9.890362e-01
-4.126100e+00 9.890355e-01
-4.126200e+00 9.890347e-01
-4.126300e+00 9.890339e-01
-4.126400e+00 9.890332e-01
-4.126500e+00 9.890324e-01
-4.126600e+00 9.890316e-01
-4.126700e+00 9.890309e-01
-4.126800e+00 9.890301e-01
-4.126900e+00 9.890294e-01
-4.127000e+00 9.890286e-01
-4.127100e+00 9.890278e-01
-4.127200e+00 9.890271e-01
-4.127300e+00 9.890263e-01
-4.127400e+00 9.890255e-01
-4.127500e+00 9.890248e-01
-4.127600e+00 9.890240e-01
-4.127700e+00 9.890232e-01
-4.127800e+00 9.890225e-01
-4.127900e+00 9.890217e-01
-4.128000e+00 9.890209e-01
-4.128100e+00 9.890202e-01
-4.128200e+00 9.890194e-01
-4.128300e+00 9.890187e-01
-4.128400e+00 9.890179e-01
-4.128500e+00 9.890171e-01
-4.128600e+00 9.890164e-01
-4.128700e+00 9.890156e-01
-4.128800e+00 9.890148e-01
-4.128900e+00 9.890141e-01
-4.129000e+00 9.890133e-01
-4.129100e+00 9.890125e-01
-4.129200e+00 9.890118e-01
-4.129300e+00 9.890110e-01
-4.129400e+00 9.890102e-01
-4.129500e+00 9.890095e-01
-4.129600e+00 9.890087e-01
-4.129700e+00 9.890079e-01
-4.129800e+00 9.890072e-01
-4.129900e+00 9.890064e-01
-4.130000e+00 9.890057e-01
-4.130100e+00 9.890049e-01
-4.130200e+00 9.890041e-01
-4.130300e+00 9.890034e-01
-4.130400e+00 9.890026e-01
-4.130500e+00 9.890018e-01
-4.130600e+00 9.890011e-01
-4.130700e+00 9.890003e-01
-4.130800e+00 9.889995e-01
-4.130900e+00 9.889988e-01
-4.131000e+00 9.889980e-01
-4.131100e+00 9.889972e-01
-4.131200e+00 9.889965e-01
-4.131300e+00 9.889957e-01
-4.131400e+00 9.889949e-01
-4.131500e+00 9.889942e-01
-4.131600e+00 9.889934e-01
-4.131700e+00 9.889927e-01
-4.131800e+00 9.889919e-01
-4.131900e+00 9.889911e-01
-4.132000e+00 9.889904e-01
-4.132100e+00 9.889896e-01
-4.132200e+00 9.889888e-01
-4.132300e+00 9.889881e-01
-4.132400e+00 9.889873e-01
-4.132500e+00 9.889865e-01
-4.132600e+00 9.889858e-01
-4.132700e+00 9.889850e-01
-4.132800e+00 9.889842e-01
-4.132900e+00 9.889835e-01
-4.133000e+00 9.889827e-01
-4.133100e+00 9.889819e-01
-4.133200e+00 9.889812e-01
-4.133300e+00 9.889804e-01
-4.133400e+00 9.889796e-01
-4.133500e+00 9.889789e-01
-4.133600e+00 9.889781e-01
-4.133700e+00 9.889773e-01
-4.133800e+00 9.889766e-01
-4.133900e+00 9.889758e-01
-4.134000e+00 9.889751e-01
-4.134100e+00 9.889743e-01
-4.134200e+00 9.889735e-01
-4.134300e+00 9.889728e-01
-4.134400e+00 9.889720e-01
-4.134500e+00 9.889712e-01
-4.134600e+00 9.889705e-01
-4.134700e+00 9.889697e-01
-4.134800e+00 9.889689e-01
-4.134900e+00 9.889682e-01
-4.135000e+00 9.889674e-01
-4.135100e+00 9.889666e-01
-4.135200e+00 9.889659e-01
-4.135300e+00 9.889651e-01
-4.135400e+00 9.889643e-01
-4.135500e+00 9.889636e-01
-4.135600e+00 9.889628e-01
-4.135700e+00 9.889620e-01
-4.135800e+00 9.889613e-01
-4.135900e+00 9.889605e-01
-4.136000e+00 9.889597e-01
-4.136100e+00 9.889590e-01
-4.136200e+00 9.889582e-01
-4.136300e+00 9.889574e-01
-4.136400e+00 9.889567e-01
-4.136500e+00 9.889559e-01
-4.136600e+00 9.889551e-01
-4.136700e+00 9.889544e-01
-4.136800e+00 9.889536e-01
-4.136900e+00 9.889529e-01
-4.137000e+00 9.889521e-01
-4.137100e+00 9.889513e-01
-4.137200e+00 9.889506e-01
-4.137300e+00 9.889498e-01
-4.137400e+00 9.889490e-01
-4.137500e+00 9.889483e-01
-4.137600e+00 9.889475e-01
-4.137700e+00 9.889467e-01
-4.137800e+00 9.889460e-01
-4.137900e+00 9.889452e-01
-4.138000e+00 9.889444e-01
-4.138100e+00 9.889437e-01
-4.138200e+00 9.889429e-01
-4.138300e+00 9.889421e-01
-4.138400e+00 9.889414e-01
-4.138500e+00 9.889406e-01
-4.138600e+00 9.889398e-01
-4.138700e+00 9.889391e-01
-4.138800e+00 9.889383e-01
-4.138900e+00 9.889375e-01
-4.139000e+00 9.889368e-01
-4.139100e+00 9.889360e-01
-4.139200e+00 9.889352e-01
-4.139300e+00 9.889345e-01
-4.139400e+00 9.889337e-01
-4.139500e+00 9.889329e-01
-4.139600e+00 9.889322e-01
-4.139700e+00 9.889314e-01
-4.139800e+00 9.889306e-01
-4.139900e+00 9.889299e-01
-4.140000e+00 9.889291e-01
-4.140100e+00 9.889283e-01
-4.140200e+00 9.889276e-01
-4.140300e+00 9.889268e-01
-4.140400e+00 9.889260e-01
-4.140500e+00 9.889253e-01
-4.140600e+00 9.889245e-01
-4.140700e+00 9.889237e-01
-4.140800e+00 9.889230e-01
-4.140900e+00 9.889222e-01
-4.141000e+00 9.889214e-01
-4.141100e+00 9.889207e-01
-4.141200e+00 9.889199e-01
-4.141300e+00 9.889191e-01
-4.141400e+00 9.889184e-01
-4.141500e+00 9.889176e-01
-4.141600e+00 9.889168e-01
-4.141700e+00 9.889161e-01
-4.141800e+00 9.889153e-01
-4.141900e+00 9.889145e-01
-4.142000e+00 9.889138e-01
-4.142100e+00 9.889130e-01
-4.142200e+00 9.889122e-01
-4.142300e+00 9.889115e-01
-4.142400e+00 9.889107e-01
-4.142500e+00 9.889099e-01
-4.142600e+00 9.889092e-01
-4.142700e+00 9.889084e-01
-4.142800e+00 9.889076e-01
-4.142900e+00 9.889069e-01
-4.143000e+00 9.889061e-01
-4.143100e+00 9.889053e-01
-4.143200e+00 9.889046e-01
-4.143300e+00 9.889038e-01
-4.143400e+00 9.889030e-01
-4.143500e+00 9.889023e-01
-4.143600e+00 9.889015e-01
-4.143700e+00 9.889007e-01
-4.143800e+00 9.889000e-01
-4.143900e+00 9.888992e-01
-4.144000e+00 9.888984e-01
-4.144100e+00 9.888977e-01
-4.144200e+00 9.888969e-01
-4.144300e+00 9.888961e-01
-4.144400e+00 9.888954e-01
-4.144500e+00 9.888946e-01
-4.144600e+00 9.888938e-01
-4.144700e+00 9.888931e-01
-4.144800e+00 9.888923e-01
-4.144900e+00 9.888915e-01
-4.145000e+00 9.888908e-01
-4.145100e+00 9.888900e-01
-4.145200e+00 9.888892e-01
-4.145300e+00 9.888885e-01
-4.145400e+00 9.888877e-01
-4.145500e+00 9.888869e-01
-4.145600e+00 9.888862e-01
-4.145700e+00 9.888854e-01
-4.145800e+00 9.888846e-01
-4.145900e+00 9.888839e-01
-4.146000e+00 9.888831e-01
-4.146100e+00 9.888823e-01
-4.146200e+00 9.888816e-01
-4.146300e+00 9.888808e-01
-4.146400e+00 9.888800e-01
-4.146500e+00 9.888793e-01
-4.146600e+00 9.888785e-01
-4.146700e+00 9.888777e-01
-4.146800e+00 9.888770e-01
-4.146900e+00 9.888762e-01
-4.147000e+00 9.888754e-01
-4.147100e+00 9.888747e-01
-4.147200e+00 9.888739e-01
-4.147300e+00 9.888731e-01
-4.147400e+00 9.888724e-01
-4.147500e+00 9.888716e-01
-4.147600e+00 9.888708e-01
-4.147700e+00 9.888701e-01
-4.147800e+00 9.888693e-01
-4.147900e+00 9.888685e-01
-4.148000e+00 9.888678e-01
-4.148100e+00 9.888670e-01
-4.148200e+00 9.888662e-01
-4.148300e+00 9.888655e-01
-4.148400e+00 9.888647e-01
-4.148500e+00 9.888639e-01
-4.148600e+00 9.888631e-01
-4.148700e+00 9.888624e-01
-4.148800e+00 9.888616e-01
-4.148900e+00 9.888608e-01
-4.149000e+00 9.888601e-01
-4.149100e+00 9.888593e-01
-4.149200e+00 9.888585e-01
-4.149300e+00 9.888578e-01
-4.149400e+00 9.888570e-01
-4.149500e+00 9.888562e-01
-4.149600e+00 9.888555e-01
-4.149700e+00 9.888547e-01
-4.149800e+00 9.888539e-01
-4.149900e+00 9.888532e-01
-4.150000e+00 9.888524e-01
-4.150100e+00 9.888516e-01
-4.150200e+00 9.888509e-01
-4.150300e+00 9.888501e-01
-4.150400e+00 9.888493e-01
-4.150500e+00 9.888486e-01
-4.150600e+00 9.888478e-01
-4.150700e+00 9.888470e-01
-4.150800e+00 9.888463e-01
-4.150900e+00 9.888455e-01
-4.151000e+00 9.888447e-01
-4.151100e+00 9.888440e-01
-4.151200e+00 9.888432e-01
-4.151300e+00 9.888424e-01
-4.151400e+00 9.888417e-01
-4.151500e+00 9.888409e-01
-4.151600e+00 9.888401e-01
-4.151700e+00 9.888393e-01
-4.151800e+00 9.888386e-01
-4.151900e+00 9.888378e-01
-4.152000e+00 9.888370e-01
-4.152100e+00 9.888363e-01
-4.152200e+00 9.888355e-01
-4.152300e+00 9.888347e-01
-4.152400e+00 9.888340e-01
-4.152500e+00 9.888332e-01
-4.152600e+00 9.888324e-01
-4.152700e+00 9.888317e-01
-4.152800e+00 9.888309e-01
-4.152900e+00 9.888301e-01
-4.153000e+00 9.888294e-01
-4.153100e+00 9.888286e-01
-4.153200e+00 9.888278e-01
-4.153300e+00 9.888271e-01
-4.153400e+00 9.888263e-01
-4.153500e+00 9.888255e-01
-4.153600e+00 9.888248e-01
-4.153700e+00 9.888240e-01
-4.153800e+00 9.888232e-01
-4.153900e+00 9.888224e-01
-4.154000e+00 9.888217e-01
-4.154100e+00 9.888209e-01
-4.154200e+00 9.888201e-01
-4.154300e+00 9.888194e-01
-4.154400e+00 9.888186e-01
-4.154500e+00 9.888178e-01
-4.154600e+00 9.888171e-01
-4.154700e+00 9.888163e-01
-4.154800e+00 9.888155e-01
-4.154900e+00 9.888148e-01
-4.155000e+00 9.888140e-01
-4.155100e+00 9.888132e-01
-4.155200e+00 9.888125e-01
-4.155300e+00 9.888117e-01
-4.155400e+00 9.888109e-01
-4.155500e+00 9.888102e-01
-4.155600e+00 9.888094e-01
-4.155700e+00 9.888086e-01
-4.155800e+00 9.888078e-01
-4.155900e+00 9.888071e-01
-4.156000e+00 9.888063e-01
-4.156100e+00 9.888055e-01
-4.156200e+00 9.888048e-01
-4.156300e+00 9.888040e-01
-4.156400e+00 9.888032e-01
-4.156500e+00 9.888025e-01
-4.156600e+00 9.888017e-01
-4.156700e+00 9.888009e-01
-4.156800e+00 9.888002e-01
-4.156900e+00 9.887994e-01
-4.157000e+00 9.887986e-01
-4.157100e+00 9.887979e-01
-4.157200e+00 9.887971e-01
-4.157300e+00 9.887963e-01
-4.157400e+00 9.887955e-01
-4.157500e+00 9.887948e-01
-4.157600e+00 9.887940e-01
-4.157700e+00 9.887932e-01
-4.157800e+00 9.887925e-01
-4.157900e+00 9.887917e-01
-4.158000e+00 9.887909e-01
-4.158100e+00 9.887902e-01
-4.158200e+00 9.887894e-01
-4.158300e+00 9.887886e-01
-4.158400e+00 9.887879e-01
-4.158500e+00 9.887871e-01
-4.158600e+00 9.887863e-01
-4.158700e+00 9.887855e-01
-4.158800e+00 9.887848e-01
-4.158900e+00 9.887840e-01
-4.159000e+00 9.887832e-01
-4.159100e+00 9.887825e-01
-4.159200e+00 9.887817e-01
-4.159300e+00 9.887809e-01
-4.159400e+00 9.887802e-01
-4.159500e+00 9.887794e-01
-4.159600e+00 9.887786e-01
-4.159700e+00 9.887779e-01
-4.159800e+00 9.887771e-01
-4.159900e+00 9.887763e-01
-4.160000e+00 9.887755e-01
-4.160100e+00 9.887748e-01
-4.160200e+00 9.887740e-01
-4.160300e+00 9.887732e-01
-4.160400e+00 9.887725e-01
-4.160500e+00 9.887717e-01
-4.160600e+00 9.887709e-01
-4.160700e+00 9.887702e-01
-4.160800e+00 9.887694e-01
-4.160900e+00 9.887686e-01
-4.161000e+00 9.887679e-01
-4.161100e+00 9.887671e-01
-4.161200e+00 9.887663e-01
-4.161300e+00 9.887655e-01
-4.161400e+00 9.887648e-01
-4.161500e+00 9.887640e-01
-4.161600e+00 9.887632e-01
-4.161700e+00 9.887625e-01
-4.161800e+00 9.887617e-01
-4.161900e+00 9.887609e-01
-4.162000e+00 9.887602e-01
-4.162100e+00 9.887594e-01
-4.162200e+00 9.887586e-01
-4.162300e+00 9.887579e-01
-4.162400e+00 9.887571e-01
-4.162500e+00 9.887563e-01
-4.162600e+00 9.887555e-01
-4.162700e+00 9.887548e-01
-4.162800e+00 9.887540e-01
-4.162900e+00 9.887532e-01
-4.163000e+00 9.887525e-01
-4.163100e+00 9.887517e-01
-4.163200e+00 9.887509e-01
-4.163300e+00 9.887502e-01
-4.163400e+00 9.887494e-01
-4.163500e+00 9.887486e-01
-4.163600e+00 9.887478e-01
-4.163700e+00 9.887471e-01
-4.163800e+00 9.887463e-01
-4.163900e+00 9.887455e-01
-4.164000e+00 9.887448e-01
-4.164100e+00 9.887440e-01
-4.164200e+00 9.887432e-01
-4.164300e+00 9.887425e-01
-4.164400e+00 9.887417e-01
-4.164500e+00 9.887409e-01
-4.164600e+00 9.887401e-01
-4.164700e+00 9.887394e-01
-4.164800e+00 9.887386e-01
-4.164900e+00 9.887378e-01
-4.165000e+00 9.887371e-01
-4.165100e+00 9.887363e-01
-4.165200e+00 9.887355e-01
-4.165300e+00 9.887348e-01
-4.165400e+00 9.887340e-01
-4.165500e+00 9.887332e-01
-4.165600e+00 9.887324e-01
-4.165700e+00 9.887317e-01
-4.165800e+00 9.887309e-01
-4.165900e+00 9.887301e-01
-4.166000e+00 9.887294e-01
-4.166100e+00 9.887286e-01
-4.166200e+00 9.887278e-01
-4.166300e+00 9.887271e-01
-4.166400e+00 9.887263e-01
-4.166500e+00 9.887255e-01
-4.166600e+00 9.887247e-01
-4.166700e+00 9.887240e-01
-4.166800e+00 9.887232e-01
-4.166900e+00 9.887224e-01
-4.167000e+00 9.887217e-01
-4.167100e+00 9.887209e-01
-4.167200e+00 9.887201e-01
-4.167300e+00 9.887193e-01
-4.167400e+00 9.887186e-01
-4.167500e+00 9.887178e-01
-4.167600e+00 9.887170e-01
-4.167700e+00 9.887163e-01
-4.167800e+00 9.887155e-01
-4.167900e+00 9.887147e-01
-4.168000e+00 9.887140e-01
-4.168100e+00 9.887132e-01
-4.168200e+00 9.887124e-01
-4.168300e+00 9.887116e-01
-4.168400e+00 9.887109e-01
-4.168500e+00 9.887101e-01
-4.168600e+00 9.887093e-01
-4.168700e+00 9.887086e-01
-4.168800e+00 9.887078e-01
-4.168900e+00 9.887070e-01
-4.169000e+00 9.887062e-01
-4.169100e+00 9.887055e-01
-4.169200e+00 9.887047e-01
-4.169300e+00 9.887039e-01
-4.169400e+00 9.887032e-01
-4.169500e+00 9.887024e-01
-4.169600e+00 9.887016e-01
-4.169700e+00 9.887009e-01
-4.169800e+00 9.887001e-01
-4.169900e+00 9.886993e-01
-4.170000e+00 9.886985e-01
-4.170100e+00 9.886978e-01
-4.170200e+00 9.886970e-01
-4.170300e+00 9.886962e-01
-4.170400e+00 9.886955e-01
-4.170500e+00 9.886947e-01
-4.170600e+00 9.886939e-01
-4.170700e+00 9.886931e-01
-4.170800e+00 9.886924e-01
-4.170900e+00 9.886916e-01
-4.171000e+00 9.886908e-01
-4.171100e+00 9.886901e-01
-4.171200e+00 9.886893e-01
-4.171300e+00 9.886885e-01
-4.171400e+00 9.886877e-01
-4.171500e+00 9.886870e-01
-4.171600e+00 9.886862e-01
-4.171700e+00 9.886854e-01
-4.171800e+00 9.886847e-01
-4.171900e+00 9.886839e-01
-4.172000e+00 9.886831e-01
-4.172100e+00 9.886824e-01
-4.172200e+00 9.886816e-01
-4.172300e+00 9.886808e-01
-4.172400e+00 9.886800e-01
-4.172500e+00 9.886793e-01
-4.172600e+00 9.886785e-01
-4.172700e+00 9.886777e-01
-4.172800e+00 9.886770e-01
-4.172900e+00 9.886762e-01
-4.173000e+00 9.886754e-01
-4.173100e+00 9.886746e-01
-4.173200e+00 9.886739e-01
-4.173300e+00 9.886731e-01
-4.173400e+00 9.886723e-01
-4.173500e+00 9.886716e-01
-4.173600e+00 9.886708e-01
-4.173700e+00 9.886700e-01
-4.173800e+00 9.886692e-01
-4.173900e+00 9.886685e-01
-4.174000e+00 9.886677e-01
-4.174100e+00 9.886669e-01
-4.174200e+00 9.886662e-01
-4.174300e+00 9.886654e-01
-4.174400e+00 9.886646e-01
-4.174500e+00 9.886638e-01
-4.174600e+00 9.886631e-01
-4.174700e+00 9.886623e-01
-4.174800e+00 9.886615e-01
-4.174900e+00 9.886608e-01
-4.175000e+00 9.886600e-01
-4.175100e+00 9.886592e-01
-4.175200e+00 9.886584e-01
-4.175300e+00 9.886577e-01
-4.175400e+00 9.886569e-01
-4.175500e+00 9.886561e-01
-4.175600e+00 9.886554e-01
-4.175700e+00 9.886546e-01
-4.175800e+00 9.886538e-01
-4.175900e+00 9.886530e-01
-4.176000e+00 9.886523e-01
-4.176100e+00 9.886515e-01
-4.176200e+00 9.886507e-01
-4.176300e+00 9.886500e-01
-4.176400e+00 9.886492e-01
-4.176500e+00 9.886484e-01
-4.176600e+00 9.886476e-01
-4.176700e+00 9.886469e-01
-4.176800e+00 9.886461e-01
-4.176900e+00 9.886453e-01
-4.177000e+00 9.886445e-01
-4.177100e+00 9.886438e-01
-4.177200e+00 9.886430e-01
-4.177300e+00 9.886422e-01
-4.177400e+00 9.886415e-01
-4.177500e+00 9.886407e-01
-4.177600e+00 9.886399e-01
-4.177700e+00 9.886391e-01
-4.177800e+00 9.886384e-01
-4.177900e+00 9.886376e-01
-4.178000e+00 9.886368e-01
-4.178100e+00 9.886361e-01
-4.178200e+00 9.886353e-01
-4.178300e+00 9.886345e-01
-4.178400e+00 9.886337e-01
-4.178500e+00 9.886330e-01
-4.178600e+00 9.886322e-01
-4.178700e+00 9.886314e-01
-4.178800e+00 9.886307e-01
-4.178900e+00 9.886299e-01
-4.179000e+00 9.886291e-01
-4.179100e+00 9.886283e-01
-4.179200e+00 9.886276e-01
-4.179300e+00 9.886268e-01
-4.179400e+00 9.886260e-01
-4.179500e+00 9.886252e-01
-4.179600e+00 9.886245e-01
-4.179700e+00 9.886237e-01
-4.179800e+00 9.886229e-01
-4.179900e+00 9.886222e-01
-4.180000e+00 9.886214e-01
-4.180100e+00 9.886206e-01
-4.180200e+00 9.886198e-01
-4.180300e+00 9.886191e-01
-4.180400e+00 9.886183e-01
-4.180500e+00 9.886175e-01
-4.180600e+00 9.886168e-01
-4.180700e+00 9.886160e-01
-4.180800e+00 9.886152e-01
-4.180900e+00 9.886144e-01
-4.181000e+00 9.886137e-01
-4.181100e+00 9.886129e-01
-4.181200e+00 9.886121e-01
-4.181300e+00 9.886113e-01
-4.181400e+00 9.886106e-01
-4.181500e+00 9.886098e-01
-4.181600e+00 9.886090e-01
-4.181700e+00 9.886083e-01
-4.181800e+00 9.886075e-01
-4.181900e+00 9.886067e-01
-4.182000e+00 9.886059e-01
-4.182100e+00 9.886052e-01
-4.182200e+00 9.886044e-01
-4.182300e+00 9.886036e-01
-4.182400e+00 9.886028e-01
-4.182500e+00 9.886021e-01
-4.182600e+00 9.886013e-01
-4.182700e+00 9.886005e-01
-4.182800e+00 9.885998e-01
-4.182900e+00 9.885990e-01
-4.183000e+00 9.885982e-01
-4.183100e+00 9.885974e-01
-4.183200e+00 9.885967e-01
-4.183300e+00 9.885959e-01
-4.183400e+00 9.885951e-01
-4.183500e+00 9.885943e-01
-4.183600e+00 9.885936e-01
-4.183700e+00 9.885928e-01
-4.183800e+00 9.885920e-01
-4.183900e+00 9.885913e-01
-4.184000e+00 9.885905e-01
-4.184100e+00 9.885897e-01
-4.184200e+00 9.885889e-01
-4.184300e+00 9.885882e-01
-4.184400e+00 9.885874e-01
-4.184500e+00 9.885866e-01
-4.184600e+00 9.885858e-01
-4.184700e+00 9.885851e-01
-4.184800e+00 9.885843e-01
-4.184900e+00 9.885835e-01
-4.185000e+00 9.885828e-01
-4.185100e+00 9.885820e-01
-4.185200e+00 9.885812e-01
-4.185300e+00 9.885804e-01
-4.185400e+00 9.885797e-01
-4.185500e+00 9.885789e-01
-4.185600e+00 9.885781e-01
-4.185700e+00 9.885773e-01
-4.185800e+00 9.885766e-01
-4.185900e+00 9.885758e-01
-4.186000e+00 9.885750e-01
-4.186100e+00 9.885742e-01
-4.186200e+00 9.885735e-01
-4.186300e+00 9.885727e-01
-4.186400e+00 9.885719e-01
-4.186500e+00 9.885712e-01
-4.186600e+00 9.885704e-01
-4.186700e+00 9.885696e-01
-4.186800e+00 9.885688e-01
-4.186900e+00 9.885681e-01
-4.187000e+00 9.885673e-01
-4.187100e+00 9.885665e-01
-4.187200e+00 9.885657e-01
-4.187300e+00 9.885650e-01
-4.187400e+00 9.885642e-01
-4.187500e+00 9.885634e-01
-4.187600e+00 9.885626e-01
-4.187700e+00 9.885619e-01
-4.187800e+00 9.885611e-01
-4.187900e+00 9.885603e-01
-4.188000e+00 9.885596e-01
-4.188100e+00 9.885588e-01
-4.188200e+00 9.885580e-01
-4.188300e+00 9.885572e-01
-4.188400e+00 9.885565e-01
-4.188500e+00 9.885557e-01
-4.188600e+00 9.885549e-01
-4.188700e+00 9.885541e-01
-4.188800e+00 9.885534e-01
-4.188900e+00 9.885526e-01
-4.189000e+00 9.885518e-01
-4.189100e+00 9.885510e-01
-4.189200e+00 9.885503e-01
-4.189300e+00 9.885495e-01
-4.189400e+00 9.885487e-01
-4.189500e+00 9.885480e-01
-4.189600e+00 9.885472e-01
-4.189700e+00 9.885464e-01
-4.189800e+00 9.885456e-01
-4.189900e+00 9.885449e-01
-4.190000e+00 9.885441e-01
-4.190100e+00 9.885433e-01
-4.190200e+00 9.885425e-01
-4.190300e+00 9.885418e-01
-4.190400e+00 9.885410e-01
-4.190500e+00 9.885402e-01
-4.190600e+00 9.885394e-01
-4.190700e+00 9.885387e-01
-4.190800e+00 9.885379e-01
-4.190900e+00 9.885371e-01
-4.191000e+00 9.885363e-01
-4.191100e+00 9.885356e-01
-4.191200e+00 9.885348e-01
-4.191300e+00 9.885340e-01
-4.191400e+00 9.885332e-01
-4.191500e+00 9.885325e-01
-4.191600e+00 9.885317e-01
-4.191700e+00 9.885309e-01
-4.191800e+00 9.885302e-01
-4.191900e+00 9.885294e-01
-4.192000e+00 9.885286e-01
-4.192100e+00 9.885278e-01
-4.192200e+00 9.885271e-01
-4.192300e+00 9.885263e-01
-4.192400e+00 9.885255e-01
-4.192500e+00 9.885247e-01
-4.192600e+00 9.885240e-01
-4.192700e+00 9.885232e-01
-4.192800e+00 9.885224e-01
-4.192900e+00 9.885216e-01
-4.193000e+00 9.885209e-01
-4.193100e+00 9.885201e-01
-4.193200e+00 9.885193e-01
-4.193300e+00 9.885185e-01
-4.193400e+00 9.885178e-01
-4.193500e+00 9.885170e-01
-4.193600e+00 9.885162e-01
-4.193700e+00 9.885154e-01
-4.193800e+00 9.885147e-01
-4.193900e+00 9.885139e-01
-4.194000e+00 9.885131e-01
-4.194100e+00 9.885123e-01
-4.194200e+00 9.885116e-01
-4.194300e+00 9.885108e-01
-4.194400e+00 9.885100e-01
-4.194500e+00 9.885092e-01
-4.194600e+00 9.885085e-01
-4.194700e+00 9.885077e-01
-4.194800e+00 9.885069e-01
-4.194900e+00 9.885061e-01
-4.195000e+00 9.885054e-01
-4.195100e+00 9.885046e-01
-4.195200e+00 9.885038e-01
-4.195300e+00 9.885031e-01
-4.195400e+00 9.885023e-01
-4.195500e+00 9.885015e-01
-4.195600e+00 9.885007e-01
-4.195700e+00 9.885000e-01
-4.195800e+00 9.884992e-01
-4.195900e+00 9.884984e-01
-4.196000e+00 9.884976e-01
-4.196100e+00 9.884969e-01
-4.196200e+00 9.884961e-01
-4.196300e+00 9.884953e-01
-4.196400e+00 9.884945e-01
-4.196500e+00 9.884938e-01
-4.196600e+00 9.884930e-01
-4.196700e+00 9.884922e-01
-4.196800e+00 9.884914e-01
-4.196900e+00 9.884907e-01
-4.197000e+00 9.884899e-01
-4.197100e+00 9.884891e-01
-4.197200e+00 9.884883e-01
-4.197300e+00 9.884876e-01
-4.197400e+00 9.884868e-01
-4.197500e+00 9.884860e-01
-4.197600e+00 9.884852e-01
-4.197700e+00 9.884845e-01
-4.197800e+00 9.884837e-01
-4.197900e+00 9.884829e-01
-4.198000e+00 9.884821e-01
-4.198100e+00 9.884814e-01
-4.198200e+00 9.884806e-01
-4.198300e+00 9.884798e-01
-4.198400e+00 9.884790e-01
-4.198500e+00 9.884783e-01
-4.198600e+00 9.884775e-01
-4.198700e+00 9.884767e-01
-4.198800e+00 9.884759e-01
-4.198900e+00 9.884752e-01
-4.199000e+00 9.884744e-01
-4.199100e+00 9.884736e-01
-4.199200e+00 9.884728e-01
-4.199300e+00 9.884721e-01
-4.199400e+00 9.884713e-01
-4.199500e+00 9.884705e-01
-4.199600e+00 9.884697e-01
-4.199700e+00 9.884690e-01
-4.199800e+00 9.884682e-01
-4.199900e+00 9.884674e-01
-4.200000e+00 9.884666e-01
-4.200100e+00 9.884659e-01
-4.200200e+00 9.884651e-01
-4.200300e+00 9.884643e-01
-4.200400e+00 9.884635e-01
-4.200500e+00 9.884628e-01
-4.200600e+00 9.884620e-01
-4.200700e+00 9.884612e-01
-4.200800e+00 9.884604e-01
-4.200900e+00 9.884597e-01
-4.201000e+00 9.884589e-01
-4.201100e+00 9.884581e-01
-4.201200e+00 9.884573e-01
-4.201300e+00 9.884565e-01
-4.201400e+00 9.884558e-01
-4.201500e+00 9.884550e-01
-4.201600e+00 9.884542e-01
-4.201700e+00 9.884534e-01
-4.201800e+00 9.884527e-01
-4.201900e+00 9.884519e-01
-4.202000e+00 9.884511e-01
-4.202100e+00 9.884503e-01
-4.202200e+00 9.884496e-01
-4.202300e+00 9.884488e-01
-4.202400e+00 9.884480e-01
-4.202500e+00 9.884472e-01
-4.202600e+00 9.884465e-01
-4.202700e+00 9.884457e-01
-4.202800e+00 9.884449e-01
-4.202900e+00 9.884441e-01
-4.203000e+00 9.884434e-01
-4.203100e+00 9.884426e-01
-4.203200e+00 9.884418e-01
-4.203300e+00 9.884410e-01
-4.203400e+00 9.884403e-01
-4.203500e+00 9.884395e-01
-4.203600e+00 9.884387e-01
-4.203700e+00 9.884379e-01
-4.203800e+00 9.884372e-01
-4.203900e+00 9.884364e-01
-4.204000e+00 9.884356e-01
-4.204100e+00 9.884348e-01
-4.204200e+00 9.884341e-01
-4.204300e+00 9.884333e-01
-4.204400e+00 9.884325e-01
-4.204500e+00 9.884317e-01
-4.204600e+00 9.884310e-01
-4.204700e+00 9.884302e-01
-4.204800e+00 9.884294e-01
-4.204900e+00 9.884286e-01
-4.205000e+00 9.884278e-01
-4.205100e+00 9.884271e-01
-4.205200e+00 9.884263e-01
-4.205300e+00 9.884255e-01
-4.205400e+00 9.884247e-01
-4.205500e+00 9.884240e-01
-4.205600e+00 9.884232e-01
-4.205700e+00 9.884224e-01
-4.205800e+00 9.884216e-01
-4.205900e+00 9.884209e-01
-4.206000e+00 9.884201e-01
-4.206100e+00 9.884193e-01
-4.206200e+00 9.884185e-01
-4.206300e+00 9.884178e-01
-4.206400e+00 9.884170e-01
-4.206500e+00 9.884162e-01
-4.206600e+00 9.884154e-01
-4.206700e+00 9.884147e-01
-4.206800e+00 9.884139e-01
-4.206900e+00 9.884131e-01
-4.207000e+00 9.884123e-01
-4.207100e+00 9.884115e-01
-4.207200e+00 9.884108e-01
-4.207300e+00 9.884100e-01
-4.207400e+00 9.884092e-01
-4.207500e+00 9.884084e-01
-4.207600e+00 9.884077e-01
-4.207700e+00 9.884069e-01
-4.207800e+00 9.884061e-01
-4.207900e+00 9.884053e-01
-4.208000e+00 9.884046e-01
-4.208100e+00 9.884038e-01
-4.208200e+00 9.884030e-01
-4.208300e+00 9.884022e-01
-4.208400e+00 9.884015e-01
-4.208500e+00 9.884007e-01
-4.208600e+00 9.883999e-01
-4.208700e+00 9.883991e-01
-4.208800e+00 9.883983e-01
-4.208900e+00 9.883976e-01
-4.209000e+00 9.883968e-01
-4.209100e+00 9.883960e-01
-4.209200e+00 9.883952e-01
-4.209300e+00 9.883945e-01
-4.209400e+00 9.883937e-01
-4.209500e+00 9.883929e-01
-4.209600e+00 9.883921e-01
-4.209700e+00 9.883914e-01
-4.209800e+00 9.883906e-01
-4.209900e+00 9.883898e-01
-4.210000e+00 9.883890e-01
-4.210100e+00 9.883883e-01
-4.210200e+00 9.883875e-01
-4.210300e+00 9.883867e-01
-4.210400e+00 9.883859e-01
-4.210500e+00 9.883851e-01
-4.210600e+00 9.883844e-01
-4.210700e+00 9.883836e-01
-4.210800e+00 9.883828e-01
-4.210900e+00 9.883820e-01
-4.211000e+00 9.883813e-01
-4.211100e+00 9.883805e-01
-4.211200e+00 9.883797e-01
-4.211300e+00 9.883789e-01
-4.211400e+00 9.883782e-01
-4.211500e+00 9.883774e-01
-4.211600e+00 9.883766e-01
-4.211700e+00 9.883758e-01
-4.211800e+00 9.883750e-01
-4.211900e+00 9.883743e-01
-4.212000e+00 9.883735e-01
-4.212100e+00 9.883727e-01
-4.212200e+00 9.883719e-01
-4.212300e+00 9.883712e-01
-4.212400e+00 9.883704e-01
-4.212500e+00 9.883696e-01
-4.212600e+00 9.883688e-01
-4.212700e+00 9.883681e-01
-4.212800e+00 9.883673e-01
-4.212900e+00 9.883665e-01
-4.213000e+00 9.883657e-01
-4.213100e+00 9.883649e-01
-4.213200e+00 9.883642e-01
-4.213300e+00 9.883634e-01
-4.213400e+00 9.883626e-01
-4.213500e+00 9.883618e-01
-4.213600e+00 9.883611e-01
-4.213700e+00 9.883603e-01
-4.213800e+00 9.883595e-01
-4.213900e+00 9.883587e-01
-4.214000e+00 9.883579e-01
-4.214100e+00 9.883572e-01
-4.214200e+00 9.883564e-01
-4.214300e+00 9.883556e-01
-4.214400e+00 9.883548e-01
-4.214500e+00 9.883541e-01
-4.214600e+00 9.883533e-01
-4.214700e+00 9.883525e-01
-4.214800e+00 9.883517e-01
-4.214900e+00 9.883510e-01
-4.215000e+00 9.883502e-01
-4.215100e+00 9.883494e-01
-4.215200e+00 9.883486e-01
-4.215300e+00 9.883478e-01
-4.215400e+00 9.883471e-01
-4.215500e+00 9.883463e-01
-4.215600e+00 9.883455e-01
-4.215700e+00 9.883447e-01
-4.215800e+00 9.883440e-01
-4.215900e+00 9.883432e-01
-4.216000e+00 9.883424e-01
-4.216100e+00 9.883416e-01
-4.216200e+00 9.883408e-01
-4.216300e+00 9.883401e-01
-4.216400e+00 9.883393e-01
-4.216500e+00 9.883385e-01
-4.216600e+00 9.883377e-01
-4.216700e+00 9.883370e-01
-4.216800e+00 9.883362e-01
-4.216900e+00 9.883354e-01
-4.217000e+00 9.883346e-01
-4.217100e+00 9.883338e-01
-4.217200e+00 9.883331e-01
-4.217300e+00 9.883323e-01
-4.217400e+00 9.883315e-01
-4.217500e+00 9.883307e-01
-4.217600e+00 9.883300e-01
-4.217700e+00 9.883292e-01
-4.217800e+00 9.883284e-01
-4.217900e+00 9.883276e-01
-4.218000e+00 9.883268e-01
-4.218100e+00 9.883261e-01
-4.218200e+00 9.883253e-01
-4.218300e+00 9.883245e-01
-4.218400e+00 9.883237e-01
-4.218500e+00 9.883230e-01
-4.218600e+00 9.883222e-01
-4.218700e+00 9.883214e-01
-4.218800e+00 9.883206e-01
-4.218900e+00 9.883198e-01
-4.219000e+00 9.883191e-01
-4.219100e+00 9.883183e-01
-4.219200e+00 9.883175e-01
-4.219300e+00 9.883167e-01
-4.219400e+00 9.883160e-01
-4.219500e+00 9.883152e-01
-4.219600e+00 9.883144e-01
-4.219700e+00 9.883136e-01
-4.219800e+00 9.883128e-01
-4.219900e+00 9.883121e-01
-4.220000e+00 9.883113e-01
-4.220100e+00 9.883105e-01
-4.220200e+00 9.883097e-01
-4.220300e+00 9.883089e-01
-4.220400e+00 9.883082e-01
-4.220500e+00 9.883074e-01
-4.220600e+00 9.883066e-01
-4.220700e+00 9.883058e-01
-4.220800e+00 9.883051e-01
-4.220900e+00 9.883043e-01
-4.221000e+00 9.883035e-01
-4.221100e+00 9.883027e-01
-4.221200e+00 9.883019e-01
-4.221300e+00 9.883012e-01
-4.221400e+00 9.883004e-01
-4.221500e+00 9.882996e-01
-4.221600e+00 9.882988e-01
-4.221700e+00 9.882981e-01
-4.221800e+00 9.882973e-01
-4.221900e+00 9.882965e-01
-4.222000e+00 9.882957e-01
-4.222100e+00 9.882949e-01
-4.222200e+00 9.882942e-01
-4.222300e+00 9.882934e-01
-4.222400e+00 9.882926e-01
-4.222500e+00 9.882918e-01
-4.222600e+00 9.882910e-01
-4.222700e+00 9.882903e-01
-4.222800e+00 9.882895e-01
-4.222900e+00 9.882887e-01
-4.223000e+00 9.882879e-01
-4.223100e+00 9.882872e-01
-4.223200e+00 9.882864e-01
-4.223300e+00 9.882856e-01
-4.223400e+00 9.882848e-01
-4.223500e+00 9.882840e-01
-4.223600e+00 9.882833e-01
-4.223700e+00 9.882825e-01
-4.223800e+00 9.882817e-01
-4.223900e+00 9.882809e-01
-4.224000e+00 9.882801e-01
-4.224100e+00 9.882794e-01
-4.224200e+00 9.882786e-01
-4.224300e+00 9.882778e-01
-4.224400e+00 9.882770e-01
-4.224500e+00 9.882762e-01
-4.224600e+00 9.882755e-01
-4.224700e+00 9.882747e-01
-4.224800e+00 9.882739e-01
-4.224900e+00 9.882731e-01
-4.225000e+00 9.882724e-01
-4.225100e+00 9.882716e-01
-4.225200e+00 9.882708e-01
-4.225300e+00 9.882700e-01
-4.225400e+00 9.882692e-01
-4.225500e+00 9.882685e-01
-4.225600e+00 9.882677e-01
-4.225700e+00 9.882669e-01
-4.225800e+00 9.882661e-01
-4.225900e+00 9.882653e-01
-4.226000e+00 9.882646e-01
-4.226100e+00 9.882638e-01
-4.226200e+00 9.882630e-01
-4.226300e+00 9.882622e-01
-4.226400e+00 9.882614e-01
-4.226500e+00 9.882607e-01
-4.226600e+00 9.882599e-01
-4.226700e+00 9.882591e-01
-4.226800e+00 9.882583e-01
-4.226900e+00 9.882576e-01
-4.227000e+00 9.882568e-01
-4.227100e+00 9.882560e-01
-4.227200e+00 9.882552e-01
-4.227300e+00 9.882544e-01
-4.227400e+00 9.882537e-01
-4.227500e+00 9.882529e-01
-4.227600e+00 9.882521e-01
-4.227700e+00 9.882513e-01
-4.227800e+00 9.882505e-01
-4.227900e+00 9.882498e-01
-4.228000e+00 9.882490e-01
-4.228100e+00 9.882482e-01
-4.228200e+00 9.882474e-01
-4.228300e+00 9.882466e-01
-4.228400e+00 9.882459e-01
-4.228500e+00 9.882451e-01
-4.228600e+00 9.882443e-01
-4.228700e+00 9.882435e-01
-4.228800e+00 9.882427e-01
-4.228900e+00 9.882420e-01
-4.229000e+00 9.882412e-01
-4.229100e+00 9.882404e-01
-4.229200e+00 9.882396e-01
-4.229300e+00 9.882388e-01
-4.229400e+00 9.882381e-01
-4.229500e+00 9.882373e-01
-4.229600e+00 9.882365e-01
-4.229700e+00 9.882357e-01
-4.229800e+00 9.882350e-01
-4.229900e+00 9.882342e-01
-4.230000e+00 9.882334e-01
-4.230100e+00 9.882326e-01
-4.230200e+00 9.882318e-01
-4.230300e+00 9.882311e-01
-4.230400e+00 9.882303e-01
-4.230500e+00 9.882295e-01
-4.230600e+00 9.882287e-01
-4.230700e+00 9.882279e-01
-4.230800e+00 9.882272e-01
-4.230900e+00 9.882264e-01
-4.231000e+00 9.882256e-01
-4.231100e+00 9.882248e-01
-4.231200e+00 9.882240e-01
-4.231300e+00 9.882233e-01
-4.231400e+00 9.882225e-01
-4.231500e+00 9.882217e-01
-4.231600e+00 9.882209e-01
-4.231700e+00 9.882201e-01
-4.231800e+00 9.882194e-01
-4.231900e+00 9.882186e-01
-4.232000e+00 9.882178e-01
-4.232100e+00 9.882170e-01
-4.232200e+00 9.882162e-01
-4.232300e+00 9.882155e-01
-4.232400e+00 9.882147e-01
-4.232500e+00 9.882139e-01
-4.232600e+00 9.882131e-01
-4.232700e+00 9.882123e-01
-4.232800e+00 9.882116e-01
-4.232900e+00 9.882108e-01
-4.233000e+00 9.882100e-01
-4.233100e+00 9.882092e-01
-4.233200e+00 9.882084e-01
-4.233300e+00 9.882077e-01
-4.233400e+00 9.882069e-01
-4.233500e+00 9.882061e-01
-4.233600e+00 9.882053e-01
-4.233700e+00 9.882045e-01
-4.233800e+00 9.882038e-01
-4.233900e+00 9.882030e-01
-4.234000e+00 9.882022e-01
-4.234100e+00 9.882014e-01
-4.234200e+00 9.882006e-01
-4.234300e+00 9.881999e-01
-4.234400e+00 9.881991e-01
-4.234500e+00 9.881983e-01
-4.234600e+00 9.881975e-01
-4.234700e+00 9.881967e-01
-4.234800e+00 9.881960e-01
-4.234900e+00 9.881952e-01
-4.235000e+00 9.881944e-01
-4.235100e+00 9.881936e-01
-4.235200e+00 9.881928e-01
-4.235300e+00 9.881921e-01
-4.235400e+00 9.881913e-01
-4.235500e+00 9.881905e-01
-4.235600e+00 9.881897e-01
-4.235700e+00 9.881889e-01
-4.235800e+00 9.881881e-01
-4.235900e+00 9.881874e-01
-4.236000e+00 9.881866e-01
-4.236100e+00 9.881858e-01
-4.236200e+00 9.881850e-01
-4.236300e+00 9.881842e-01
-4.236400e+00 9.881835e-01
-4.236500e+00 9.881827e-01
-4.236600e+00 9.881819e-01
-4.236700e+00 9.881811e-01
-4.236800e+00 9.881803e-01
-4.236900e+00 9.881796e-01
-4.237000e+00 9.881788e-01
-4.237100e+00 9.881780e-01
-4.237200e+00 9.881772e-01
-4.237300e+00 9.881764e-01
-4.237400e+00 9.881757e-01
-4.237500e+00 9.881749e-01
-4.237600e+00 9.881741e-01
-4.237700e+00 9.881733e-01
-4.237800e+00 9.881725e-01
-4.237900e+00 9.881718e-01
-4.238000e+00 9.881710e-01
-4.238100e+00 9.881702e-01
-4.238200e+00 9.881694e-01
-4.238300e+00 9.881686e-01
-4.238400e+00 9.881679e-01
-4.238500e+00 9.881671e-01
-4.238600e+00 9.881663e-01
-4.238700e+00 9.881655e-01
-4.238800e+00 9.881647e-01
-4.238900e+00 9.881639e-01
-4.239000e+00 9.881632e-01
-4.239100e+00 9.881624e-01
-4.239200e+00 9.881616e-01
-4.239300e+00 9.881608e-01
-4.239400e+00 9.881600e-01
-4.239500e+00 9.881593e-01
-4.239600e+00 9.881585e-01
-4.239700e+00 9.881577e-01
-4.239800e+00 9.881569e-01
-4.239900e+00 9.881561e-01
-4.240000e+00 9.881554e-01
-4.240100e+00 9.881546e-01
-4.240200e+00 9.881538e-01
-4.240300e+00 9.881530e-01
-4.240400e+00 9.881522e-01
-4.240500e+00 9.881515e-01
-4.240600e+00 9.881507e-01
-4.240700e+00 9.881499e-01
-4.240800e+00 9.881491e-01
-4.240900e+00 9.881483e-01
-4.241000e+00 9.881475e-01
-4.241100e+00 9.881468e-01
-4.241200e+00 9.881460e-01
-4.241300e+00 9.881452e-01
-4.241400e+00 9.881444e-01
-4.241500e+00 9.881436e-01
-4.241600e+00 9.881429e-01
-4.241700e+00 9.881421e-01
-4.241800e+00 9.881413e-01
-4.241900e+00 9.881405e-01
-4.242000e+00 9.881397e-01
-4.242100e+00 9.881390e-01
-4.242200e+00 9.881382e-01
-4.242300e+00 9.881374e-01
-4.242400e+00 9.881366e-01
-4.242500e+00 9.881358e-01
-4.242600e+00 9.881350e-01
-4.242700e+00 9.881343e-01
-4.242800e+00 9.881335e-01
-4.242900e+00 9.881327e-01
-4.243000e+00 9.881319e-01
-4.243100e+00 9.881311e-01
-4.243200e+00 9.881304e-01
-4.243300e+00 9.881296e-01
-4.243400e+00 9.881288e-01
-4.243500e+00 9.881280e-01
-4.243600e+00 9.881272e-01
-4.243700e+00 9.881264e-01
-4.243800e+00 9.881257e-01
-4.243900e+00 9.881249e-01
-4.244000e+00 9.881241e-01
-4.244100e+00 9.881233e-01
-4.244200e+00 9.881225e-01
-4.244300e+00 9.881218e-01
-4.244400e+00 9.881210e-01
-4.244500e+00 9.881202e-01
-4.244600e+00 9.881194e-01
-4.244700e+00 9.881186e-01
-4.244800e+00 9.881178e-01
-4.244900e+00 9.881171e-01
-4.245000e+00 9.881163e-01
-4.245100e+00 9.881155e-01
-4.245200e+00 9.881147e-01
-4.245300e+00 9.881139e-01
-4.245400e+00 9.881132e-01
-4.245500e+00 9.881124e-01
-4.245600e+00 9.881116e-01
-4.245700e+00 9.881108e-01
-4.245800e+00 9.881100e-01
-4.245900e+00 9.881092e-01
-4.246000e+00 9.881085e-01
-4.246100e+00 9.881077e-01
-4.246200e+00 9.881069e-01
-4.246300e+00 9.881061e-01
-4.246400e+00 9.881053e-01
-4.246500e+00 9.881046e-01
-4.246600e+00 9.881038e-01
-4.246700e+00 9.881030e-01
-4.246800e+00 9.881022e-01
-4.246900e+00 9.881014e-01
-4.247000e+00 9.881006e-01
-4.247100e+00 9.880999e-01
-4.247200e+00 9.880991e-01
-4.247300e+00 9.880983e-01
-4.247400e+00 9.880975e-01
-4.247500e+00 9.880967e-01
-4.247600e+00 9.880960e-01
-4.247700e+00 9.880952e-01
-4.247800e+00 9.880944e-01
-4.247900e+00 9.880936e-01
-4.248000e+00 9.880928e-01
-4.248100e+00 9.880920e-01
-4.248200e+00 9.880913e-01
-4.248300e+00 9.880905e-01
-4.248400e+00 9.880897e-01
-4.248500e+00 9.880889e-01
-4.248600e+00 9.880881e-01
-4.248700e+00 9.880873e-01
-4.248800e+00 9.880866e-01
-4.248900e+00 9.880858e-01
-4.249000e+00 9.880850e-01
-4.249100e+00 9.880842e-01
-4.249200e+00 9.880834e-01
-4.249300e+00 9.880827e-01
-4.249400e+00 9.880819e-01
-4.249500e+00 9.880811e-01
-4.249600e+00 9.880803e-01
-4.249700e+00 9.880795e-01
-4.249800e+00 9.880787e-01
-4.249900e+00 9.880780e-01
-4.250000e+00 9.880772e-01
-4.250100e+00 9.880764e-01
-4.250200e+00 9.880756e-01
-4.250300e+00 9.880748e-01
-4.250400e+00 9.880740e-01
-4.250500e+00 9.880733e-01
-4.250600e+00 9.880725e-01
-4.250700e+00 9.880717e-01
-4.250800e+00 9.880709e-01
-4.250900e+00 9.880701e-01
-4.251000e+00 9.880694e-01
-4.251100e+00 9.880686e-01
-4.251200e+00 9.880678e-01
-4.251300e+00 9.880670e-01
-4.251400e+00 9.880662e-01
-4.251500e+00 9.880654e-01
-4.251600e+00 9.880647e-01
-4.251700e+00 9.880639e-01
-4.251800e+00 9.880631e-01
-4.251900e+00 9.880623e-01
-4.252000e+00 9.880615e-01
-4.252100e+00 9.880607e-01
-4.252200e+00 9.880600e-01
-4.252300e+00 9.880592e-01
-4.252400e+00 9.880584e-01
-4.252500e+00 9.880576e-01
-4.252600e+00 9.880568e-01
-4.252700e+00 9.880560e-01
-4.252800e+00 9.880553e-01
-4.252900e+00 9.880545e-01
-4.253000e+00 9.880537e-01
-4.253100e+00 9.880529e-01
-4.253200e+00 9.880521e-01
-4.253300e+00 9.880513e-01
-4.253400e+00 9.880506e-01
-4.253500e+00 9.880498e-01
-4.253600e+00 9.880490e-01
-4.253700e+00 9.880482e-01
-4.253800e+00 9.880474e-01
-4.253900e+00 9.880466e-01
-4.254000e+00 9.880459e-01
-4.254100e+00 9.880451e-01
-4.254200e+00 9.880443e-01
-4.254300e+00 9.880435e-01
-4.254400e+00 9.880427e-01
-4.254500e+00 9.880420e-01
-4.254600e+00 9.880412e-01
-4.254700e+00 9.880404e-01
-4.254800e+00 9.880396e-01
-4.254900e+00 9.880388e-01
-4.255000e+00 9.880380e-01
-4.255100e+00 9.880373e-01
-4.255200e+00 9.880365e-01
-4.255300e+00 9.880357e-01
-4.255400e+00 9.880349e-01
-4.255500e+00 9.880341e-01
-4.255600e+00 9.880333e-01
-4.255700e+00 9.880326e-01
-4.255800e+00 9.880318e-01
-4.255900e+00 9.880310e-01
-4.256000e+00 9.880302e-01
-4.256100e+00 9.880294e-01
-4.256200e+00 9.880286e-01
-4.256300e+00 9.880279e-01
-4.256400e+00 9.880271e-01
-4.256500e+00 9.880263e-01
-4.256600e+00 9.880255e-01
-4.256700e+00 9.880247e-01
-4.256800e+00 9.880239e-01
-4.256900e+00 9.880232e-01
-4.257000e+00 9.880224e-01
-4.257100e+00 9.880216e-01
-4.257200e+00 9.880208e-01
-4.257300e+00 9.880200e-01
-4.257400e+00 9.880192e-01
-4.257500e+00 9.880185e-01
-4.257600e+00 9.880177e-01
-4.257700e+00 9.880169e-01
-4.257800e+00 9.880161e-01
-4.257900e+00 9.880153e-01
-4.258000e+00 9.880145e-01
-4.258100e+00 9.880137e-01
-4.258200e+00 9.880130e-01
-4.258300e+00 9.880122e-01
-4.258400e+00 9.880114e-01
-4.258500e+00 9.880106e-01
-4.258600e+00 9.880098e-01
-4.258700e+00 9.880090e-01
-4.258800e+00 9.880083e-01
-4.258900e+00 9.880075e-01
-4.259000e+00 9.880067e-01
-4.259100e+00 9.880059e-01
-4.259200e+00 9.880051e-01
-4.259300e+00 9.880043e-01
-4.259400e+00 9.880036e-01
-4.259500e+00 9.880028e-01
-4.259600e+00 9.880020e-01
-4.259700e+00 9.880012e-01
-4.259800e+00 9.880004e-01
-4.259900e+00 9.879996e-01
-4.260000e+00 9.879989e-01
-4.260100e+00 9.879981e-01
-4.260200e+00 9.879973e-01
-4.260300e+00 9.879965e-01
-4.260400e+00 9.879957e-01
-4.260500e+00 9.879949e-01
-4.260600e+00 9.879942e-01
-4.260700e+00 9.879934e-01
-4.260800e+00 9.879926e-01
-4.260900e+00 9.879918e-01
-4.261000e+00 9.879910e-01
-4.261100e+00 9.879902e-01
-4.261200e+00 9.879894e-01
-4.261300e+00 9.879887e-01
-4.261400e+00 9.879879e-01
-4.261500e+00 9.879871e-01
-4.261600e+00 9.879863e-01
-4.261700e+00 9.879855e-01
-4.261800e+00 9.879847e-01
-4.261900e+00 9.879840e-01
-4.262000e+00 9.879832e-01
-4.262100e+00 9.879824e-01
-4.262200e+00 9.879816e-01
-4.262300e+00 9.879808e-01
-4.262400e+00 9.879800e-01
-4.262500e+00 9.879793e-01
-4.262600e+00 9.879785e-01
-4.262700e+00 9.879777e-01
-4.262800e+00 9.879769e-01
-4.262900e+00 9.879761e-01
-4.263000e+00 9.879753e-01
-4.263100e+00 9.879745e-01
-4.263200e+00 9.879738e-01
-4.263300e+00 9.879730e-01
-4.263400e+00 9.879722e-01
-4.263500e+00 9.879714e-01
-4.263600e+00 9.879706e-01
-4.263700e+00 9.879698e-01
-4.263800e+00 9.879691e-01
-4.263900e+00 9.879683e-01
-4.264000e+00 9.879675e-01
-4.264100e+00 9.879667e-01
-4.264200e+00 9.879659e-01
-4.264300e+00 9.879651e-01
-4.264400e+00 9.879644e-01
-4.264500e+00 9.879636e-01
-4.264600e+00 9.879628e-01
-4.264700e+00 9.879620e-01
-4.264800e+00 9.879612e-01
-4.264900e+00 9.879604e-01
-4.265000e+00 9.879596e-01
-4.265100e+00 9.879589e-01
-4.265200e+00 9.879581e-01
-4.265300e+00 9.879573e-01
-4.265400e+00 9.879565e-01
-4.265500e+00 9.879557e-01
-4.265600e+00 9.879549e-01
-4.265700e+00 9.879542e-01
-4.265800e+00 9.879534e-01
-4.265900e+00 9.879526e-01
-4.266000e+00 9.879518e-01
-4.266100e+00 9.879510e-01
-4.266200e+00 9.879502e-01
-4.266300e+00 9.879494e-01
-4.266400e+00 9.879487e-01
-4.266500e+00 9.879479e-01
-4.266600e+00 9.879471e-01
-4.266700e+00 9.879463e-01
-4.266800e+00 9.879455e-01
-4.266900e+00 9.879447e-01
-4.267000e+00 9.879439e-01
-4.267100e+00 9.879432e-01
-4.267200e+00 9.879424e-01
-4.267300e+00 9.879416e-01
-4.267400e+00 9.879408e-01
-4.267500e+00 9.879400e-01
-4.267600e+00 9.879392e-01
-4.267700e+00 9.879385e-01
-4.267800e+00 9.879377e-01
-4.267900e+00 9.879369e-01
-4.268000e+00 9.879361e-01
-4.268100e+00 9.879353e-01
-4.268200e+00 9.879345e-01
-4.268300e+00 9.879337e-01
-4.268400e+00 9.879330e-01
-4.268500e+00 9.879322e-01
-4.268600e+00 9.879314e-01
-4.268700e+00 9.879306e-01
-4.268800e+00 9.879298e-01
-4.268900e+00 9.879290e-01
-4.269000e+00 9.879282e-01
-4.269100e+00 9.879275e-01
-4.269200e+00 9.879267e-01
-4.269300e+00 9.879259e-01
-4.269400e+00 9.879251e-01
-4.269500e+00 9.879243e-01
-4.269600e+00 9.879235e-01
-4.269700e+00 9.879228e-01
-4.269800e+00 9.879220e-01
-4.269900e+00 9.879212e-01
-4.270000e+00 9.879204e-01
-4.270100e+00 9.879196e-01
-4.270200e+00 9.879188e-01
-4.270300e+00 9.879180e-01
-4.270400e+00 9.879173e-01
-4.270500e+00 9.879165e-01
-4.270600e+00 9.879157e-01
-4.270700e+00 9.879149e-01
-4.270800e+00 9.879141e-01
-4.270900e+00 9.879133e-01
-4.271000e+00 9.879125e-01
-4.271100e+00 9.879118e-01
-4.271200e+00 9.879110e-01
-4.271300e+00 9.879102e-01
-4.271400e+00 9.879094e-01
-4.271500e+00 9.879086e-01
-4.271600e+00 9.879078e-01
-4.271700e+00 9.879070e-01
-4.271800e+00 9.879063e-01
-4.271900e+00 9.879055e-01
-4.272000e+00 9.879047e-01
-4.272100e+00 9.879039e-01
-4.272200e+00 9.879031e-01
-4.272300e+00 9.879023e-01
-4.272400e+00 9.879015e-01
-4.272500e+00 9.879008e-01
-4.272600e+00 9.879000e-01
-4.272700e+00 9.878992e-01
-4.272800e+00 9.878984e-01
-4.272900e+00 9.878976e-01
-4.273000e+00 9.878968e-01
-4.273100e+00 9.878960e-01
-4.273200e+00 9.878953e-01
-4.273300e+00 9.878945e-01
-4.273400e+00 9.878937e-01
-4.273500e+00 9.878929e-01
-4.273600e+00 9.878921e-01
-4.273700e+00 9.878913e-01
-4.273800e+00 9.878905e-01
-4.273900e+00 9.878898e-01
-4.274000e+00 9.878890e-01
-4.274100e+00 9.878882e-01
-4.274200e+00 9.878874e-01
-4.274300e+00 9.878866e-01
-4.274400e+00 9.878858e-01
-4.274500e+00 9.878850e-01
-4.274600e+00 9.878843e-01
-4.274700e+00 9.878835e-01
-4.274800e+00 9.878827e-01
-4.274900e+00 9.878819e-01
-4.275000e+00 9.878811e-01
-4.275100e+00 9.878803e-01
-4.275200e+00 9.878795e-01
-4.275300e+00 9.878788e-01
-4.275400e+00 9.878780e-01
-4.275500e+00 9.878772e-01
-4.275600e+00 9.878764e-01
-4.275700e+00 9.878756e-01
-4.275800e+00 9.878748e-01
-4.275900e+00 9.878740e-01
-4.276000e+00 9.878733e-01
-4.276100e+00 9.878725e-01
-4.276200e+00 9.878717e-01
-4.276300e+00 9.878709e-01
-4.276400e+00 9.878701e-01
-4.276500e+00 9.878693e-01
-4.276600e+00 9.878685e-01
-4.276700e+00 9.878677e-01
-4.276800e+00 9.878670e-01
-4.276900e+00 9.878662e-01
-4.277000e+00 9.878654e-01
-4.277100e+00 9.878646e-01
-4.277200e+00 9.878638e-01
-4.277300e+00 9.878630e-01
-4.277400e+00 9.878622e-01
-4.277500e+00 9.878615e-01
-4.277600e+00 9.878607e-01
-4.277700e+00 9.878599e-01
-4.277800e+00 9.878591e-01
-4.277900e+00 9.878583e-01
-4.278000e+00 9.878575e-01
-4.278100e+00 9.878567e-01
-4.278200e+00 9.878560e-01
-4.278300e+00 9.878552e-01
-4.278400e+00 9.878544e-01
-4.278500e+00 9.878536e-01
-4.278600e+00 9.878528e-01
-4.278700e+00 9.878520e-01
-4.278800e+00 9.878512e-01
-4.278900e+00 9.878504e-01
-4.279000e+00 9.878497e-01
-4.279100e+00 9.878489e-01
-4.279200e+00 9.878481e-01
-4.279300e+00 9.878473e-01
-4.279400e+00 9.878465e-01
-4.279500e+00 9.878457e-01
-4.279600e+00 9.878449e-01
-4.279700e+00 9.878442e-01
-4.279800e+00 9.878434e-01
-4.279900e+00 9.878426e-01
-4.280000e+00 9.878418e-01
-4.280100e+00 9.878410e-01
-4.280200e+00 9.878402e-01
-4.280300e+00 9.878394e-01
-4.280400e+00 9.878386e-01
-4.280500e+00 9.878379e-01
-4.280600e+00 9.878371e-01
-4.280700e+00 9.878363e-01
-4.280800e+00 9.878355e-01
-4.280900e+00 9.878347e-01
-4.281000e+00 9.878339e-01
-4.281100e+00 9.878331e-01
-4.281200e+00 9.878324e-01
-4.281300e+00 9.878316e-01
-4.281400e+00 9.878308e-01
-4.281500e+00 9.878300e-01
-4.281600e+00 9.878292e-01
-4.281700e+00 9.878284e-01
-4.281800e+00 9.878276e-01
-4.281900e+00 9.878268e-01
-4.282000e+00 9.878261e-01
-4.282100e+00 9.878253e-01
-4.282200e+00 9.878245e-01
-4.282300e+00 9.878237e-01
-4.282400e+00 9.878229e-01
-4.282500e+00 9.878221e-01
-4.282600e+00 9.878213e-01
-4.282700e+00 9.878205e-01
-4.282800e+00 9.878198e-01
-4.282900e+00 9.878190e-01
-4.283000e+00 9.878182e-01
-4.283100e+00 9.878174e-01
-4.283200e+00 9.878166e-01
-4.283300e+00 9.878158e-01
-4.283400e+00 9.878150e-01
-4.283500e+00 9.878143e-01
-4.283600e+00 9.878135e-01
-4.283700e+00 9.878127e-01
-4.283800e+00 9.878119e-01
-4.283900e+00 9.878111e-01
-4.284000e+00 9.878103e-01
-4.284100e+00 9.878095e-01
-4.284200e+00 9.878087e-01
-4.284300e+00 9.878080e-01
-4.284400e+00 9.878072e-01
-4.284500e+00 9.878064e-01
-4.284600e+00 9.878056e-01
-4.284700e+00 9.878048e-01
-4.284800e+00 9.878040e-01
-4.284900e+00 9.878032e-01
-4.285000e+00 9.878024e-01
-4.285100e+00 9.878017e-01
-4.285200e+00 9.878009e-01
-4.285300e+00 9.878001e-01
-4.285400e+00 9.877993e-01
-4.285500e+00 9.877985e-01
-4.285600e+00 9.877977e-01
-4.285700e+00 9.877969e-01
-4.285800e+00 9.877961e-01
-4.285900e+00 9.877954e-01
-4.286000e+00 9.877946e-01
-4.286100e+00 9.877938e-01
-4.286200e+00 9.877930e-01
-4.286300e+00 9.877922e-01
-4.286400e+00 9.877914e-01
-4.286500e+00 9.877906e-01
-4.286600e+00 9.877898e-01
-4.286700e+00 9.877891e-01
-4.286800e+00 9.877883e-01
-4.286900e+00 9.877875e-01
-4.287000e+00 9.877867e-01
-4.287100e+00 9.877859e-01
-4.287200e+00 9.877851e-01
-4.287300e+00 9.877843e-01
-4.287400e+00 9.877835e-01
-4.287500e+00 9.877828e-01
-4.287600e+00 9.877820e-01
-4.287700e+00 9.877812e-01
-4.287800e+00 9.877804e-01
-4.287900e+00 9.877796e-01
-4.288000e+00 9.877788e-01
-4.288100e+00 9.877780e-01
-4.288200e+00 9.877772e-01
-4.288300e+00 9.877765e-01
-4.288400e+00 9.877757e-01
-4.288500e+00 9.877749e-01
-4.288600e+00 9.877741e-01
-4.288700e+00 9.877733e-01
-4.288800e+00 9.877725e-01
-4.288900e+00 9.877717e-01
-4.289000e+00 9.877709e-01
-4.289100e+00 9.877701e-01
-4.289200e+00 9.877694e-01
-4.289300e+00 9.877686e-01
-4.289400e+00 9.877678e-01
-4.289500e+00 9.877670e-01
-4.289600e+00 9.877662e-01
-4.289700e+00 9.877654e-01
-4.289800e+00 9.877646e-01
-4.289900e+00 9.877638e-01
-4.290000e+00 9.877631e-01
-4.290100e+00 9.877623e-01
-4.290200e+00 9.877615e-01
-4.290300e+00 9.877607e-01
-4.290400e+00 9.877599e-01
-4.290500e+00 9.877591e-01
-4.290600e+00 9.877583e-01
-4.290700e+00 9.877575e-01
-4.290800e+00 9.877567e-01
-4.290900e+00 9.877560e-01
-4.291000e+00 9.877552e-01
-4.291100e+00 9.877544e-01
-4.291200e+00 9.877536e-01
-4.291300e+00 9.877528e-01
-4.291400e+00 9.877520e-01
-4.291500e+00 9.877512e-01
-4.291600e+00 9.877504e-01
-4.291700e+00 9.877497e-01
-4.291800e+00 9.877489e-01
-4.291900e+00 9.877481e-01
-4.292000e+00 9.877473e-01
-4.292100e+00 9.877465e-01
-4.292200e+00 9.877457e-01
-4.292300e+00 9.877449e-01
-4.292400e+00 9.877441e-01
-4.292500e+00 9.877433e-01
-4.292600e+00 9.877426e-01
-4.292700e+00 9.877418e-01
-4.292800e+00 9.877410e-01
-4.292900e+00 9.877402e-01
-4.293000e+00 9.877394e-01
-4.293100e+00 9.877386e-01
-4.293200e+00 9.877378e-01
-4.293300e+00 9.877370e-01
-4.293400e+00 9.877363e-01
-4.293500e+00 9.877355e-01
-4.293600e+00 9.877347e-01
-4.293700e+00 9.877339e-01
-4.293800e+00 9.877331e-01
-4.293900e+00 9.877323e-01
-4.294000e+00 9.877315e-01
-4.294100e+00 9.877307e-01
-4.294200e+00 9.877299e-01
-4.294300e+00 9.877292e-01
-4.294400e+00 9.877284e-01
-4.294500e+00 9.877276e-01
-4.294600e+00 9.877268e-01
-4.294700e+00 9.877260e-01
-4.294800e+00 9.877252e-01
-4.294900e+00 9.877244e-01
-4.295000e+00 9.877236e-01
-4.295100e+00 9.877228e-01
-4.295200e+00 9.877221e-01
-4.295300e+00 9.877213e-01
-4.295400e+00 9.877205e-01
-4.295500e+00 9.877197e-01
-4.295600e+00 9.877189e-01
-4.295700e+00 9.877181e-01
-4.295800e+00 9.877173e-01
-4.295900e+00 9.877165e-01
-4.296000e+00 9.877157e-01
-4.296100e+00 9.877150e-01
-4.296200e+00 9.877142e-01
-4.296300e+00 9.877134e-01
-4.296400e+00 9.877126e-01
-4.296500e+00 9.877118e-01
-4.296600e+00 9.877110e-01
-4.296700e+00 9.877102e-01
-4.296800e+00 9.877094e-01
-4.296900e+00 9.877086e-01
-4.297000e+00 9.877079e-01
-4.297100e+00 9.877071e-01
-4.297200e+00 9.877063e-01
-4.297300e+00 9.877055e-01
-4.297400e+00 9.877047e-01
-4.297500e+00 9.877039e-01
-4.297600e+00 9.877031e-01
-4.297700e+00 9.877023e-01
-4.297800e+00 9.877015e-01
-4.297900e+00 9.877008e-01
-4.298000e+00 9.877000e-01
-4.298100e+00 9.876992e-01
-4.298200e+00 9.876984e-01
-4.298300e+00 9.876976e-01
-4.298400e+00 9.876968e-01
-4.298500e+00 9.876960e-01
-4.298600e+00 9.876952e-01
-4.298700e+00 9.876944e-01
-4.298800e+00 9.876936e-01
-4.298900e+00 9.876929e-01
-4.299000e+00 9.876921e-01
-4.299100e+00 9.876913e-01
-4.299200e+00 9.876905e-01
-4.299300e+00 9.876897e-01
-4.299400e+00 9.876889e-01
-4.299500e+00 9.876881e-01
-4.299600e+00 9.876873e-01
-4.299700e+00 9.876865e-01
-4.299800e+00 9.876858e-01
-4.299900e+00 9.876850e-01
-4.300000e+00 9.876842e-01
-4.300100e+00 9.876834e-01
-4.300200e+00 9.876826e-01
-4.300300e+00 9.876818e-01
-4.300400e+00 9.876810e-01
-4.300500e+00 9.876802e-01
-4.300600e+00 9.876794e-01
-4.300700e+00 9.876786e-01
-4.300800e+00 9.876779e-01
-4.300900e+00 9.876771e-01
-4.301000e+00 9.876763e-01
-4.301100e+00 9.876755e-01
-4.301200e+00 9.876747e-01
-4.301300e+00 9.876739e-01
-4.301400e+00 9.876731e-01
-4.301500e+00 9.876723e-01
-4.301600e+00 9.876715e-01
-4.301700e+00 9.876708e-01
-4.301800e+00 9.876700e-01
-4.301900e+00 9.876692e-01
-4.302000e+00 9.876684e-01
-4.302100e+00 9.876676e-01
-4.302200e+00 9.876668e-01
-4.302300e+00 9.876660e-01
-4.302400e+00 9.876652e-01
-4.302500e+00 9.876644e-01
-4.302600e+00 9.876636e-01
-4.302700e+00 9.876629e-01
-4.302800e+00 9.876621e-01
-4.302900e+00 9.876613e-01
-4.303000e+00 9.876605e-01
-4.303100e+00 9.876597e-01
-4.303200e+00 9.876589e-01
-4.303300e+00 9.876581e-01
-4.303400e+00 9.876573e-01
-4.303500e+00 9.876565e-01
-4.303600e+00 9.876557e-01
-4.303700e+00 9.876550e-01
-4.303800e+00 9.876542e-01
-4.303900e+00 9.876534e-01
-4.304000e+00 9.876526e-01
-4.304100e+00 9.876518e-01
-4.304200e+00 9.876510e-01
-4.304300e+00 9.876502e-01
-4.304400e+00 9.876494e-01
-4.304500e+00 9.876486e-01
-4.304600e+00 9.876478e-01
-4.304700e+00 9.876471e-01
-4.304800e+00 9.876463e-01
-4.304900e+00 9.876455e-01
-4.305000e+00 9.876447e-01
-4.305100e+00 9.876439e-01
-4.305200e+00 9.876431e-01
-4.305300e+00 9.876423e-01
-4.305400e+00 9.876415e-01
-4.305500e+00 9.876407e-01
-4.305600e+00 9.876399e-01
-4.305700e+00 9.876392e-01
-4.305800e+00 9.876384e-01
-4.305900e+00 9.876376e-01
-4.306000e+00 9.876368e-01
-4.306100e+00 9.876360e-01
-4.306200e+00 9.876352e-01
-4.306300e+00 9.876344e-01
-4.306400e+00 9.876336e-01
-4.306500e+00 9.876328e-01
-4.306600e+00 9.876320e-01
-4.306700e+00 9.876313e-01
-4.306800e+00 9.876305e-01
-4.306900e+00 9.876297e-01
-4.307000e+00 9.876289e-01
-4.307100e+00 9.876281e-01
-4.307200e+00 9.876273e-01
-4.307300e+00 9.876265e-01
-4.307400e+00 9.876257e-01
-4.307500e+00 9.876249e-01
-4.307600e+00 9.876241e-01
-4.307700e+00 9.876233e-01
-4.307800e+00 9.876226e-01
-4.307900e+00 9.876218e-01
-4.308000e+00 9.876210e-01
-4.308100e+00 9.876202e-01
-4.308200e+00 9.876194e-01
-4.308300e+00 9.876186e-01
-4.308400e+00 9.876178e-01
-4.308500e+00 9.876170e-01
-4.308600e+00 9.876162e-01
-4.308700e+00 9.876154e-01
-4.308800e+00 9.876146e-01
-4.308900e+00 9.876139e-01
-4.309000e+00 9.876131e-01
-4.309100e+00 9.876123e-01
-4.309200e+00 9.876115e-01
-4.309300e+00 9.876107e-01
-4.309400e+00 9.876099e-01
-4.309500e+00 9.876091e-01
-4.309600e+00 9.876083e-01
-4.309700e+00 9.876075e-01
-4.309800e+00 9.876067e-01
-4.309900e+00 9.876060e-01
-4.310000e+00 9.876052e-01
-4.310100e+00 9.876044e-01
-4.310200e+00 9.876036e-01
-4.310300e+00 9.876028e-01
-4.310400e+00 9.876020e-01
-4.310500e+00 9.876012e-01
-4.310600e+00 9.876004e-01
-4.310700e+00 9.875996e-01
-4.310800e+00 9.875988e-01
-4.310900e+00 9.875980e-01
-4.311000e+00 9.875973e-01
-4.311100e+00 9.875965e-01
-4.311200e+00 9.875957e-01
-4.311300e+00 9.875949e-01
-4.311400e+00 9.875941e-01
-4.311500e+00 9.875933e-01
-4.311600e+00 9.875925e-01
-4.311700e+00 9.875917e-01
-4.311800e+00 9.875909e-01
-4.311900e+00 9.875901e-01
-4.312000e+00 9.875893e-01
-4.312100e+00 9.875886e-01
-4.312200e+00 9.875878e-01
-4.312300e+00 9.875870e-01
-4.312400e+00 9.875862e-01
-4.312500e+00 9.875854e-01
-4.312600e+00 9.875846e-01
-4.312700e+00 9.875838e-01
-4.312800e+00 9.875830e-01
-4.312900e+00 9.875822e-01
-4.313000e+00 9.875814e-01
-4.313100e+00 9.875806e-01
-4.313200e+00 9.875798e-01
-4.313300e+00 9.875791e-01
-4.313400e+00 9.875783e-01
-4.313500e+00 9.875775e-01
-4.313600e+00 9.875767e-01
-4.313700e+00 9.875759e-01
-4.313800e+00 9.875751e-01
-4.313900e+00 9.875743e-01
-4.314000e+00 9.875735e-01
-4.314100e+00 9.875727e-01
-4.314200e+00 9.875719e-01
-4.314300e+00 9.875711e-01
-4.314400e+00 9.875704e-01
-4.314500e+00 9.875696e-01
-4.314600e+00 9.875688e-01
-4.314700e+00 9.875680e-01
-4.314800e+00 9.875672e-01
-4.314900e+00 9.875664e-01
-4.315000e+00 9.875656e-01
-4.315100e+00 9.875648e-01
-4.315200e+00 9.875640e-01
-4.315300e+00 9.875632e-01
-4.315400e+00 9.875624e-01
-4.315500e+00 9.875616e-01
-4.315600e+00 9.875609e-01
-4.315700e+00 9.875601e-01
-4.315800e+00 9.875593e-01
-4.315900e+00 9.875585e-01
-4.316000e+00 9.875577e-01
-4.316100e+00 9.875569e-01
-4.316200e+00 9.875561e-01
-4.316300e+00 9.875553e-01
-4.316400e+00 9.875545e-01
-4.316500e+00 9.875537e-01
-4.316600e+00 9.875529e-01
-4.316700e+00 9.875521e-01
-4.316800e+00 9.875514e-01
-4.316900e+00 9.875506e-01
-4.317000e+00 9.875498e-01
-4.317100e+00 9.875490e-01
-4.317200e+00 9.875482e-01
-4.317300e+00 9.875474e-01
-4.317400e+00 9.875466e-01
-4.317500e+00 9.875458e-01
-4.317600e+00 9.875450e-01
-4.317700e+00 9.875442e-01
-4.317800e+00 9.875434e-01
-4.317900e+00 9.875426e-01
-4.318000e+00 9.875419e-01
-4.318100e+00 9.875411e-01
-4.318200e+00 9.875403e-01
-4.318300e+00 9.875395e-01
-4.318400e+00 9.875387e-01
-4.318500e+00 9.875379e-01
-4.318600e+00 9.875371e-01
-4.318700e+00 9.875363e-01
-4.318800e+00 9.875355e-01
-4.318900e+00 9.875347e-01
-4.319000e+00 9.875339e-01
-4.319100e+00 9.875331e-01
-4.319200e+00 9.875323e-01
-4.319300e+00 9.875316e-01
-4.319400e+00 9.875308e-01
-4.319500e+00 9.875300e-01
-4.319600e+00 9.875292e-01
-4.319700e+00 9.875284e-01
-4.319800e+00 9.875276e-01
-4.319900e+00 9.875268e-01
-4.320000e+00 9.875260e-01
-4.320100e+00 9.875252e-01
-4.320200e+00 9.875244e-01
-4.320300e+00 9.875236e-01
-4.320400e+00 9.875228e-01
-4.320500e+00 9.875220e-01
-4.320600e+00 9.875213e-01
-4.320700e+00 9.875205e-01
-4.320800e+00 9.875197e-01
-4.320900e+00 9.875189e-01
-4.321000e+00 9.875181e-01
-4.321100e+00 9.875173e-01
-4.321200e+00 9.875165e-01
-4.321300e+00 9.875157e-01
-4.321400e+00 9.875149e-01
-4.321500e+00 9.875141e-01
-4.321600e+00 9.875133e-01
-4.321700e+00 9.875125e-01
-4.321800e+00 9.875117e-01
-4.321900e+00 9.875110e-01
-4.322000e+00 9.875102e-01
-4.322100e+00 9.875094e-01
-4.322200e+00 9.875086e-01
-4.322300e+00 9.875078e-01
-4.322400e+00 9.875070e-01
-4.322500e+00 9.875062e-01
-4.322600e+00 9.875054e-01
-4.322700e+00 9.875046e-01
-4.322800e+00 9.875038e-01
-4.322900e+00 9.875030e-01
-4.323000e+00 9.875022e-01
-4.323100e+00 9.875014e-01
-4.323200e+00 9.875007e-01
-4.323300e+00 9.874999e-01
-4.323400e+00 9.874991e-01
-4.323500e+00 9.874983e-01
-4.323600e+00 9.874975e-01
-4.323700e+00 9.874967e-01
-4.323800e+00 9.874959e-01
-4.323900e+00 9.874951e-01
-4.324000e+00 9.874943e-01
-4.324100e+00 9.874935e-01
-4.324200e+00 9.874927e-01
-4.324300e+00 9.874919e-01
-4.324400e+00 9.874911e-01
-4.324500e+00 9.874903e-01
-4.324600e+00 9.874896e-01
-4.324700e+00 9.874888e-01
-4.324800e+00 9.874880e-01
-4.324900e+00 9.874872e-01
-4.325000e+00 9.874864e-01
-4.325100e+00 9.874856e-01
-4.325200e+00 9.874848e-01
-4.325300e+00 9.874840e-01
-4.325400e+00 9.874832e-01
-4.325500e+00 9.874824e-01
-4.325600e+00 9.874816e-01
-4.325700e+00 9.874808e-01
-4.325800e+00 9.874800e-01
-4.325900e+00 9.874792e-01
-4.326000e+00 9.874785e-01
-4.326100e+00 9.874777e-01
-4.326200e+00 9.874769e-01
-4.326300e+00 9.874761e-01
-4.326400e+00 9.874753e-01
-4.326500e+00 9.874745e-01
-4.326600e+00 9.874737e-01
-4.326700e+00 9.874729e-01
-4.326800e+00 9.874721e-01
-4.326900e+00 9.874713e-01
-4.327000e+00 9.874705e-01
-4.327100e+00 9.874697e-01
-4.327200e+00 9.874689e-01
-4.327300e+00 9.874681e-01
-4.327400e+00 9.874674e-01
-4.327500e+00 9.874666e-01
-4.327600e+00 9.874658e-01
-4.327700e+00 9.874650e-01
-4.327800e+00 9.874642e-01
-4.327900e+00 9.874634e-01
-4.328000e+00 9.874626e-01
-4.328100e+00 9.874618e-01
-4.328200e+00 9.874610e-01
-4.328300e+00 9.874602e-01
-4.328400e+00 9.874594e-01
-4.328500e+00 9.874586e-01
-4.328600e+00 9.874578e-01
-4.328700e+00 9.874570e-01
-4.328800e+00 9.874562e-01
-4.328900e+00 9.874555e-01
-4.329000e+00 9.874547e-01
-4.329100e+00 9.874539e-01
-4.329200e+00 9.874531e-01
-4.329300e+00 9.874523e-01
-4.329400e+00 9.874515e-01
-4.329500e+00 9.874507e-01
-4.329600e+00 9.874499e-01
-4.329700e+00 9.874491e-01
-4.329800e+00 9.874483e-01
-4.329900e+00 9.874475e-01
-4.330000e+00 9.874467e-01
-4.330100e+00 9.874459e-01
-4.330200e+00 9.874451e-01
-4.330300e+00 9.874443e-01
-4.330400e+00 9.874435e-01
-4.330500e+00 9.874428e-01
-4.330600e+00 9.874420e-01
-4.330700e+00 9.874412e-01
-4.330800e+00 9.874404e-01
-4.330900e+00 9.874396e-01
-4.331000e+00 9.874388e-01
-4.331100e+00 9.874380e-01
-4.331200e+00 9.874372e-01
-4.331300e+00 9.874364e-01
-4.331400e+00 9.874356e-01
-4.331500e+00 9.874348e-01
-4.331600e+00 9.874340e-01
-4.331700e+00 9.874332e-01
-4.331800e+00 9.874324e-01
-4.331900e+00 9.874316e-01
-4.332000e+00 9.874308e-01
-4.332100e+00 9.874301e-01
-4.332200e+00 9.874293e-01
-4.332300e+00 9.874285e-01
-4.332400e+00 9.874277e-01
-4.332500e+00 9.874269e-01
-4.332600e+00 9.874261e-01
-4.332700e+00 9.874253e-01
-4.332800e+00 9.874245e-01
-4.332900e+00 9.874237e-01
-4.333000e+00 9.874229e-01
-4.333100e+00 9.874221e-01
-4.333200e+00 9.874213e-01
-4.333300e+00 9.874205e-01
-4.333400e+00 9.874197e-01
-4.333500e+00 9.874189e-01
-4.333600e+00 9.874181e-01
-4.333700e+00 9.874174e-01
-4.333800e+00 9.874166e-01
-4.333900e+00 9.874158e-01
-4.334000e+00 9.874150e-01
-4.334100e+00 9.874142e-01
-4.334200e+00 9.874134e-01
-4.334300e+00 9.874126e-01
-4.334400e+00 9.874118e-01
-4.334500e+00 9.874110e-01
-4.334600e+00 9.874102e-01
-4.334700e+00 9.874094e-01
-4.334800e+00 9.874086e-01
-4.334900e+00 9.874078e-01
-4.335000e+00 9.874070e-01
-4.335100e+00 9.874062e-01
-4.335200e+00 9.874054e-01
-4.335300e+00 9.874046e-01
-4.335400e+00 9.874039e-01
-4.335500e+00 9.874031e-01
-4.335600e+00 9.874023e-01
-4.335700e+00 9.874015e-01
-4.335800e+00 9.874007e-01
-4.335900e+00 9.873999e-01
-4.336000e+00 9.873991e-01
-4.336100e+00 9.873983e-01
-4.336200e+00 9.873975e-01
-4.336300e+00 9.873967e-01
-4.336400e+00 9.873959e-01
-4.336500e+00 9.873951e-01
-4.336600e+00 9.873943e-01
-4.336700e+00 9.873935e-01
-4.336800e+00 9.873927e-01
-4.336900e+00 9.873919e-01
-4.337000e+00 9.873911e-01
-4.337100e+00 9.873903e-01
-4.337200e+00 9.873896e-01
-4.337300e+00 9.873888e-01
-4.337400e+00 9.873880e-01
-4.337500e+00 9.873872e-01
-4.337600e+00 9.873864e-01
-4.337700e+00 9.873856e-01
-4.337800e+00 9.873848e-01
-4.337900e+00 9.873840e-01
-4.338000e+00 9.873832e-01
-4.338100e+00 9.873824e-01
-4.338200e+00 9.873816e-01
-4.338300e+00 9.873808e-01
-4.338400e+00 9.873800e-01
-4.338500e+00 9.873792e-01
-4.338600e+00 9.873784e-01
-4.338700e+00 9.873776e-01
-4.338800e+00 9.873768e-01
-4.338900e+00 9.873760e-01
-4.339000e+00 9.873753e-01
-4.339100e+00 9.873745e-01
-4.339200e+00 9.873737e-01
-4.339300e+00 9.873729e-01
-4.339400e+00 9.873721e-01
-4.339500e+00 9.873713e-01
-4.339600e+00 9.873705e-01
-4.339700e+00 9.873697e-01
-4.339800e+00 9.873689e-01
-4.339900e+00 9.873681e-01
-4.340000e+00 9.873673e-01
-4.340100e+00 9.873665e-01
-4.340200e+00 9.873657e-01
-4.340300e+00 9.873649e-01
-4.340400e+00 9.873641e-01
-4.340500e+00 9.873633e-01
-4.340600e+00 9.873625e-01
-4.340700e+00 9.873617e-01
-4.340800e+00 9.873609e-01
-4.340900e+00 9.873601e-01
-4.341000e+00 9.873594e-01
-4.341100e+00 9.873586e-01
-4.341200e+00 9.873578e-01
-4.341300e+00 9.873570e-01
-4.341400e+00 9.873562e-01
-4.341500e+00 9.873554e-01
-4.341600e+00 9.873546e-01
-4.341700e+00 9.873538e-01
-4.341800e+00 9.873530e-01
-4.341900e+00 9.873522e-01
-4.342000e+00 9.873514e-01
-4.342100e+00 9.873506e-01
-4.342200e+00 9.873498e-01
-4.342300e+00 9.873490e-01
-4.342400e+00 9.873482e-01
-4.342500e+00 9.873474e-01
-4.342600e+00 9.873466e-01
-4.342700e+00 9.873458e-01
-4.342800e+00 9.873450e-01
-4.342900e+00 9.873442e-01
-4.343000e+00 9.873434e-01
-4.343100e+00 9.873427e-01
-4.343200e+00 9.873419e-01
-4.343300e+00 9.873411e-01
-4.343400e+00 9.873403e-01
-4.343500e+00 9.873395e-01
-4.343600e+00 9.873387e-01
-4.343700e+00 9.873379e-01
-4.343800e+00 9.873371e-01
-4.343900e+00 9.873363e-01
-4.344000e+00 9.873355e-01
-4.344100e+00 9.873347e-01
-4.344200e+00 9.873339e-01
-4.344300e+00 9.873331e-01
-4.344400e+00 9.873323e-01
-4.344500e+00 9.873315e-01
-4.344600e+00 9.873307e-01
-4.344700e+00 9.873299e-01
-4.344800e+00 9.873291e-01
-4.344900e+00 9.873283e-01
-4.345000e+00 9.873275e-01
-4.345100e+00 9.873267e-01
-4.345200e+00 9.873260e-01
-4.345300e+00 9.873252e-01
-4.345400e+00 9.873244e-01
-4.345500e+00 9.873236e-01
-4.345600e+00 9.873228e-01
-4.345700e+00 9.873220e-01
-4.345800e+00 9.873212e-01
-4.345900e+00 9.873204e-01
-4.346000e+00 9.873196e-01
-4.346100e+00 9.873188e-01
-4.346200e+00 9.873180e-01
-4.346300e+00 9.873172e-01
-4.346400e+00 9.873164e-01
-4.346500e+00 9.873156e-01
-4.346600e+00 9.873148e-01
-4.346700e+00 9.873140e-01
-4.346800e+00 9.873132e-01
-4.346900e+00 9.873124e-01
-4.347000e+00 9.873116e-01
-4.347100e+00 9.873108e-01
-4.347200e+00 9.873100e-01
-4.347300e+00 9.873092e-01
-4.347400e+00 9.873084e-01
-4.347500e+00 9.873076e-01
-4.347600e+00 9.873069e-01
-4.347700e+00 9.873061e-01
-4.347800e+00 9.873053e-01
-4.347900e+00 9.873045e-01
-4.348000e+00 9.873037e-01
-4.348100e+00 9.873029e-01
-4.348200e+00 9.873021e-01
-4.348300e+00 9.873013e-01
-4.348400e+00 9.873005e-01
-4.348500e+00 9.872997e-01
-4.348600e+00 9.872989e-01
-4.348700e+00 9.872981e-01
-4.348800e+00 9.872973e-01
-4.348900e+00 9.872965e-01
-4.349000e+00 9.872957e-01
-4.349100e+00 9.872949e-01
-4.349200e+00 9.872941e-01
-4.349300e+00 9.872933e-01
-4.349400e+00 9.872925e-01
-4.349500e+00 9.872917e-01
-4.349600e+00 9.872909e-01
-4.349700e+00 9.872901e-01
-4.349800e+00 9.872893e-01
-4.349900e+00 9.872885e-01
-4.350000e+00 9.872877e-01
-4.350100e+00 9.872870e-01
-4.350200e+00 9.872862e-01
-4.350300e+00 9.872854e-01
-4.350400e+00 9.872846e-01
-4.350500e+00 9.872838e-01
-4.350600e+00 9.872830e-01
-4.350700e+00 9.872822e-01
-4.350800e+00 9.872814e-01
-4.350900e+00 9.872806e-01
-4.351000e+00 9.872798e-01
-4.351100e+00 9.872790e-01
-4.351200e+00 9.872782e-01
-4.351300e+00 9.872774e-01
-4.351400e+00 9.872766e-01
-4.351500e+00 9.872758e-01
-4.351600e+00 9.872750e-01
-4.351700e+00 9.872742e-01
-4.351800e+00 9.872734e-01
-4.351900e+00 9.872726e-01
-4.352000e+00 9.872718e-01
-4.352100e+00 9.872710e-01
-4.352200e+00 9.872702e-01
-4.352300e+00 9.872694e-01
-4.352400e+00 9.872686e-01
-4.352500e+00 9.872678e-01
-4.352600e+00 9.872670e-01
-4.352700e+00 9.872662e-01
-4.352800e+00 9.872654e-01
-4.352900e+00 9.872647e-01
-4.353000e+00 9.872639e-01
-4.353100e+00 9.872631e-01
-4.353200e+00 9.872623e-01
-4.353300e+00 9.872615e-01
-4.353400e+00 9.872607e-01
-4.353500e+00 9.872599e-01
-4.353600e+00 9.872591e-01
-4.353700e+00 9.872583e-01
-4.353800e+00 9.872575e-01
-4.353900e+00 9.872567e-01
-4.354000e+00 9.872559e-01
-4.354100e+00 9.872551e-01
-4.354200e+00 9.872543e-01
-4.354300e+00 9.872535e-01
-4.354400e+00 9.872527e-01
-4.354500e+00 9.872519e-01
-4.354600e+00 9.872511e-01
-4.354700e+00 9.872503e-01
-4.354800e+00 9.872495e-01
-4.354900e+00 9.872487e-01
-4.355000e+00 9.872479e-01
-4.355100e+00 9.872471e-01
-4.355200e+00 9.872463e-01
-4.355300e+00 9.872455e-01
-4.355400e+00 9.872447e-01
-4.355500e+00 9.872439e-01
-4.355600e+00 9.872431e-01
-4.355700e+00 9.872423e-01
-4.355800e+00 9.872415e-01
-4.355900e+00 9.872407e-01
-4.356000e+00 9.872400e-01
-4.356100e+00 9.872392e-01
-4.356200e+00 9.872384e-01
-4.356300e+00 9.872376e-01
-4.356400e+00 9.872368e-01
-4.356500e+00 9.872360e-01
-4.356600e+00 9.872352e-01
-4.356700e+00 9.872344e-01
-4.356800e+00 9.872336e-01
-4.356900e+00 9.872328e-01
-4.357000e+00 9.872320e-01
-4.357100e+00 9.872312e-01
-4.357200e+00 9.872304e-01
-4.357300e+00 9.872296e-01
-4.357400e+00 9.872288e-01
-4.357500e+00 9.872280e-01
-4.357600e+00 9.872272e-01
-4.357700e+00 9.872264e-01
-4.357800e+00 9.872256e-01
-4.357900e+00 9.872248e-01
-4.358000e+00 9.872240e-01
-4.358100e+00 9.872232e-01
-4.358200e+00 9.872224e-01
-4.358300e+00 9.872216e-01
-4.358400e+00 9.872208e-01
-4.358500e+00 9.872200e-01
-4.358600e+00 9.872192e-01
-4.358700e+00 9.872184e-01
-4.358800e+00 9.872176e-01
-4.358900e+00 9.872168e-01
-4.359000e+00 9.872160e-01
-4.359100e+00 9.872152e-01
-4.359200e+00 9.872144e-01
-4.359300e+00 9.872136e-01
-4.359400e+00 9.872128e-01
-4.359500e+00 9.872120e-01
-4.359600e+00 9.872113e-01
-4.359700e+00 9.872105e-01
-4.359800e+00 9.872097e-01
-4.359900e+00 9.872089e-01
-4.360000e+00 9.872081e-01
-4.360100e+00 9.872073e-01
-4.360200e+00 9.872065e-01
-4.360300e+00 9.872057e-01
-4.360400e+00 9.872049e-01
-4.360500e+00 9.872041e-01
-4.360600e+00 9.872033e-01
-4.360700e+00 9.872025e-01
-4.360800e+00 9.872017e-01
-4.360900e+00 9.872009e-01
-4.361000e+00 9.872001e-01
-4.361100e+00 9.871993e-01
-4.361200e+00 9.871985e-01
-4.361300e+00 9.871977e-01
-4.361400e+00 9.871969e-01
-4.361500e+00 9.871961e-01
-4.361600e+00 9.871953e-01
-4.361700e+00 9.871945e-01
-4.361800e+00 9.871937e-01
-4.361900e+00 9.871929e-01
-4.362000e+00 9.871921e-01
-4.362100e+00 9.871913e-01
-4.362200e+00 9.871905e-01
-4.362300e+00 9.871897e-01
-4.362400e+00 9.871889e-01
-4.362500e+00 9.871881e-01
-4.362600e+00 9.871873e-01
-4.362700e+00 9.871865e-01
-4.362800e+00 9.871857e-01
-4.362900e+00 9.871849e-01
-4.363000e+00 9.871841e-01
-4.363100e+00 9.871833e-01
-4.363200e+00 9.871825e-01
-4.363300e+00 9.871817e-01
-4.363400e+00 9.871809e-01
-4.363500e+00 9.871801e-01
-4.363600e+00 9.871793e-01
-4.363700e+00 9.871785e-01
-4.363800e+00 9.871777e-01
-4.363900e+00 9.871769e-01
-4.364000e+00 9.871762e-01
-4.364100e+00 9.871754e-01
-4.364200e+00 9.871746e-01
-4.364300e+00 9.871738e-01
-4.364400e+00 9.871730e-01
-4.364500e+00 9.871722e-01
-4.364600e+00 9.871714e-01
-4.364700e+00 9.871706e-01
-4.364800e+00 9.871698e-01
-4.364900e+00 9.871690e-01
-4.365000e+00 9.871682e-01
-4.365100e+00 9.871674e-01
-4.365200e+00 9.871666e-01
-4.365300e+00 9.871658e-01
-4.365400e+00 9.871650e-01
-4.365500e+00 9.871642e-01
-4.365600e+00 9.871634e-01
-4.365700e+00 9.871626e-01
-4.365800e+00 9.871618e-01
-4.365900e+00 9.871610e-01
-4.366000e+00 9.871602e-01
-4.366100e+00 9.871594e-01
-4.366200e+00 9.871586e-01
-4.366300e+00 9.871578e-01
-4.366400e+00 9.871570e-01
-4.366500e+00 9.871562e-01
-4.366600e+00 9.871554e-01
-4.366700e+00 9.871546e-01
-4.366800e+00 9.871538e-01
-4.366900e+00 9.871530e-01
-4.367000e+00 9.871522e-01
-4.367100e+00 9.871514e-01
-4.367200e+00 9.871506e-01
-4.367300e+00 9.871498e-01
-4.367400e+00 9.871490e-01
-4.367500e+00 9.871482e-01
-4.367600e+00 9.871474e-01
-4.367700e+00 9.871466e-01
-4.367800e+00 9.871458e-01
-4.367900e+00 9.871450e-01
-4.368000e+00 9.871442e-01
-4.368100e+00 9.871434e-01
-4.368200e+00 9.871426e-01
-4.368300e+00 9.871418e-01
-4.368400e+00 9.871410e-01
-4.368500e+00 9.871402e-01
-4.368600e+00 9.871394e-01
-4.368700e+00 9.871386e-01
-4.368800e+00 9.871378e-01
-4.368900e+00 9.871370e-01
-4.369000e+00 9.871362e-01
-4.369100e+00 9.871354e-01
-4.369200e+00 9.871346e-01
-4.369300e+00 9.871338e-01
-4.369400e+00 9.871330e-01
-4.369500e+00 9.871322e-01
-4.369600e+00 9.871314e-01
-4.369700e+00 9.871306e-01
-4.369800e+00 9.871298e-01
-4.369900e+00 9.871290e-01
-4.370000e+00 9.871282e-01
-4.370100e+00 9.871274e-01
-4.370200e+00 9.871266e-01
-4.370300e+00 9.871258e-01
-4.370400e+00 9.871250e-01
-4.370500e+00 9.871243e-01
-4.370600e+00 9.871235e-01
-4.370700e+00 9.871227e-01
-4.370800e+00 9.871219e-01
-4.370900e+00 9.871211e-01
-4.371000e+00 9.871203e-01
-4.371100e+00 9.871195e-01
-4.371200e+00 9.871187e-01
-4.371300e+00 9.871179e-01
-4.371400e+00 9.871171e-01
-4.371500e+00 9.871163e-01
-4.371600e+00 9.871155e-01
-4.371700e+00 9.871147e-01
-4.371800e+00 9.871139e-01
-4.371900e+00 9.871131e-01
-4.372000e+00 9.871123e-01
-4.372100e+00 9.871115e-01
-4.372200e+00 9.871107e-01
-4.372300e+00 9.871099e-01
-4.372400e+00 9.871091e-01
-4.372500e+00 9.871083e-01
-4.372600e+00 9.871075e-01
-4.372700e+00 9.871067e-01
-4.372800e+00 9.871059e-01
-4.372900e+00 9.871051e-01
-4.373000e+00 9.871043e-01
-4.373100e+00 9.871035e-01
-4.373200e+00 9.871027e-01
-4.373300e+00 9.871019e-01
-4.373400e+00 9.871011e-01
-4.373500e+00 9.871003e-01
-4.373600e+00 9.870995e-01
-4.373700e+00 9.870987e-01
-4.373800e+00 9.870979e-01
-4.373900e+00 9.870971e-01
-4.374000e+00 9.870963e-01
-4.374100e+00 9.870955e-01
-4.374200e+00 9.870947e-01
-4.374300e+00 9.870939e-01
-4.374400e+00 9.870931e-01
-4.374500e+00 9.870923e-01
-4.374600e+00 9.870915e-01
-4.374700e+00 9.870907e-01
-4.374800e+00 9.870899e-01
-4.374900e+00 9.870891e-01
-4.375000e+00 9.870883e-01
-4.375100e+00 9.870875e-01
-4.375200e+00 9.870867e-01
-4.375300e+00 9.870859e-01
-4.375400e+00 9.870851e-01
-4.375500e+00 9.870843e-01
-4.375600e+00 9.870835e-01
-4.375700e+00 9.870827e-01
-4.375800e+00 9.870819e-01
-4.375900e+00 9.870811e-01
-4.376000e+00 9.870803e-01
-4.376100e+00 9.870795e-01
-4.376200e+00 9.870787e-01
-4.376300e+00 9.870779e-01
-4.376400e+00 9.870771e-01
-4.376500e+00 9.870763e-01
-4.376600e+00 9.870755e-01
-4.376700e+00 9.870747e-01
-4.376800e+00 9.870739e-01
-4.376900e+00 9.870731e-01
-4.377000e+00 9.870723e-01
-4.377100e+00 9.870715e-01
-4.377200e+00 9.870707e-01
-4.377300e+00 9.870699e-01
-4.377400e+00 9.870691e-01
-4.377500e+00 9.870683e-01
-4.377600e+00 9.870675e-01
-4.377700e+00 9.870667e-01
-4.377800e+00 9.870659e-01
-4.377900e+00 9.870651e-01
-4.378000e+00 9.870643e-01
-4.378100e+00 9.870635e-01
-4.378200e+00 9.870627e-01
-4.378300e+00 9.870619e-01
-4.378400e+00 9.870611e-01
-4.378500e+00 9.870603e-01
-4.378600e+00 9.870595e-01
-4.378700e+00 9.870587e-01
-4.378800e+00 9.870579e-01
-4.378900e+00 9.870571e-01
-4.379000e+00 9.870563e-01
-4.379100e+00 9.870555e-01
-4.379200e+00 9.870547e-01
-4.379300e+00 9.870539e-01
-4.379400e+00 9.870531e-01
-4.379500e+00 9.870523e-01
-4.379600e+00 9.870515e-01
-4.379700e+00 9.870507e-01
-4.379800e+00 9.870499e-01
-4.379900e+00 9.870491e-01
-4.380000e+00 9.870483e-01
-4.380100e+00 9.870475e-01
-4.380200e+00 9.870467e-01
-4.380300e+00 9.870459e-01
-4.380400e+00 9.870451e-01
-4.380500e+00 9.870443e-01
-4.380600e+00 9.870435e-01
-4.380700e+00 9.870427e-01
-4.380800e+00 9.870419e-01
-4.380900e+00 9.870411e-01
-4.381000e+00 9.870403e-01
-4.381100e+00 9.870395e-01
-4.381200e+00 9.870387e-01
-4.381300e+00 9.870379e-01
-4.381400e+00 9.870371e-01
-4.381500e+00 9.870363e-01
-4.381600e+00 9.870355e-01
-4.381700e+00 9.870347e-01
-4.381800e+00 9.870339e-01
-4.381900e+00 9.870331e-01
-4.382000e+00 9.870323e-01
-4.382100e+00 9.870315e-01
-4.382200e+00 9.870307e-01
-4.382300e+00 9.870299e-01
-4.382400e+00 9.870291e-01
-4.382500e+00 9.870283e-01
-4.382600e+00 9.870275e-01
-4.382700e+00 9.870267e-01
-4.382800e+00 9.870259e-01
-4.382900e+00 9.870251e-01
-4.383000e+00 9.870243e-01
-4.383100e+00 9.870235e-01
-4.383200e+00 9.870227e-01
-4.383300e+00 9.870219e-01
-4.383400e+00 9.870211e-01
-4.383500e+00 9.870203e-01
-4.383600e+00 9.870195e-01
-4.383700e+00 9.870187e-01
-4.383800e+00 9.870179e-01
-4.383900e+00 9.870171e-01
-4.384000e+00 9.870163e-01
-4.384100e+00 9.870155e-01
-4.384200e+00 9.870147e-01
-4.384300e+00 9.870139e-01
-4.384400e+00 9.870131e-01
-4.384500e+00 9.870123e-01
-4.384600e+00 9.870115e-01
-4.384700e+00 9.870107e-01
-4.384800e+00 9.870099e-01
-4.384900e+00 9.870091e-01
-4.385000e+00 9.870083e-01
-4.385100e+00 9.870075e-01
-4.385200e+00 9.870067e-01
-4.385300e+00 9.870059e-01
-4.385400e+00 9.870051e-01
-4.385500e+00 9.870043e-01
-4.385600e+00 9.870035e-01
-4.385700e+00 9.870027e-01
-4.385800e+00 9.870019e-01
-4.385900e+00 9.870011e-01
-4.386000e+00 9.870003e-01
-4.386100e+00 9.869995e-01
-4.386200e+00 9.869987e-01
-4.386300e+00 9.869979e-01
-4.386400e+00 9.869971e-01
-4.386500e+00 9.869963e-01
-4.386600e+00 9.869955e-01
-4.386700e+00 9.869947e-01
-4.386800e+00 9.869939e-01
-4.386900e+00 9.869931e-01
-4.387000e+00 9.869923e-01
-4.387100e+00 9.869915e-01
-4.387200e+00 9.869907e-01
-4.387300e+00 9.869899e-01
-4.387400e+00 9.869891e-01
-4.387500e+00 9.869883e-01
-4.387600e+00 9.869874e-01
-4.387700e+00 9.869866e-01
-4.387800e+00 9.869858e-01
-4.387900e+00 9.869850e-01
-4.388000e+00 9.869842e-01
-4.388100e+00 9.869834e-01
-4.388200e+00 9.869826e-01
-4.388300e+00 9.869818e-01
-4.388400e+00 9.869810e-01
-4.388500e+00 9.869802e-01
-4.388600e+00 9.869794e-01
-4.388700e+00 9.869786e-01
-4.388800e+00 9.869778e-01
-4.388900e+00 9.869770e-01
-4.389000e+00 9.869762e-01
-4.389100e+00 9.869754e-01
-4.389200e+00 9.869746e-01
-4.389300e+00 9.869738e-01
-4.389400e+00 9.869730e-01
-4.389500e+00 9.869722e-01
-4.389600e+00 9.869714e-01
-4.389700e+00 9.869706e-01
-4.389800e+00 9.869698e-01
-4.389900e+00 9.869690e-01
-4.390000e+00 9.869682e-01
-4.390100e+00 9.869674e-01
-4.390200e+00 9.869666e-01
-4.390300e+00 9.869658e-01
-4.390400e+00 9.869650e-01
-4.390500e+00 9.869642e-01
-4.390600e+00 9.869634e-01
-4.390700e+00 9.869626e-01
-4.390800e+00 9.869618e-01
-4.390900e+00 9.869610e-01
-4.391000e+00 9.869602e-01
-4.391100e+00 9.869594e-01
-4.391200e+00 9.869586e-01
-4.391300e+00 9.869578e-01
-4.391400e+00 9.869570e-01
-4.391500e+00 9.869562e-01
-4.391600e+00 9.869554e-01
-4.391700e+00 9.869546e-01
-4.391800e+00 9.869538e-01
-4.391900e+00 9.869530e-01
-4.392000e+00 9.869522e-01
-4.392100e+00 9.869514e-01
-4.392200e+00 9.869506e-01
-4.392300e+00 9.869498e-01
-4.392400e+00 9.869490e-01
-4.392500e+00 9.869482e-01
-4.392600e+00 9.869474e-01
-4.392700e+00 9.869466e-01
-4.392800e+00 9.869458e-01
-4.392900e+00 9.869450e-01
-4.393000e+00 9.869442e-01
-4.393100e+00 9.869434e-01
-4.393200e+00 9.869426e-01
-4.393300e+00 9.869418e-01
-4.393400e+00 9.869410e-01
-4.393500e+00 9.869402e-01
-4.393600e+00 9.869394e-01
-4.393700e+00 9.869386e-01
-4.393800e+00 9.869378e-01
-4.393900e+00 9.869370e-01
-4.394000e+00 9.869362e-01
-4.394100e+00 9.869354e-01
-4.394200e+00 9.869345e-01
-4.394300e+00 9.869337e-01
-4.394400e+00 9.869329e-01
-4.394500e+00 9.869321e-01
-4.394600e+00 9.869313e-01
-4.394700e+00 9.869305e-01
-4.394800e+00 9.869297e-01
-4.394900e+00 9.869289e-01
-4.395000e+00 9.869281e-01
-4.395100e+00 9.869273e-01
-4.395200e+00 9.869265e-01
-4.395300e+00 9.869257e-01
-4.395400e+00 9.869249e-01
-4.395500e+00 9.869241e-01
-4.395600e+00 9.869233e-01
-4.395700e+00 9.869225e-01
-4.395800e+00 9.869217e-01
-4.395900e+00 9.869209e-01
-4.396000e+00 9.869201e-01
-4.396100e+00 9.869193e-01
-4.396200e+00 9.869185e-01
-4.396300e+00 9.869177e-01
-4.396400e+00 9.869169e-01
-4.396500e+00 9.869161e-01
-4.396600e+00 9.869153e-01
-4.396700e+00 9.869145e-01
-4.396800e+00 9.869137e-01
-4.396900e+00 9.869129e-01
-4.397000e+00 9.869121e-01
-4.397100e+00 9.869113e-01
-4.397200e+00 9.869105e-01
-4.397300e+00 9.869097e-01
-4.397400e+00 9.869089e-01
-4.397500e+00 9.869081e-01
-4.397600e+00 9.869073e-01
-4.397700e+00 9.869065e-01
-4.397800e+00 9.869057e-01
-4.397900e+00 9.869049e-01
-4.398000e+00 9.869041e-01
-4.398100e+00 9.869033e-01
-4.398200e+00 9.869025e-01
-4.398300e+00 9.869017e-01
-4.398400e+00 9.869009e-01
-4.398500e+00 9.869001e-01
-4.398600e+00 9.868992e-01
-4.398700e+00 9.868984e-01
-4.398800e+00 9.868976e-01
-4.398900e+00 9.868968e-01
-4.399000e+00 9.868960e-01
-4.399100e+00 9.868952e-01
-4.399200e+00 9.868944e-01
-4.399300e+00 9.868936e-01
-4.399400e+00 9.868928e-01
-4.399500e+00 9.868920e-01
-4.399600e+00 9.868912e-01
-4.399700e+00 9.868904e-01
-4.399800e+00 9.868896e-01
-4.399900e+00 9.868888e-01
-4.400000e+00 9.868880e-01
-4.400100e+00 9.868872e-01
-4.400200e+00 9.868864e-01
-4.400300e+00 9.868856e-01
-4.400400e+00 9.868848e-01
-4.400500e+00 9.868840e-01
-4.400600e+00 9.868832e-01
-4.400700e+00 9.868824e-01
-4.400800e+00 9.868816e-01
-4.400900e+00 9.868808e-01
-4.401000e+00 9.868800e-01
-4.401100e+00 9.868792e-01
-4.401200e+00 9.868784e-01
-4.401300e+00 9.868776e-01
-4.401400e+00 9.868768e-01
-4.401500e+00 9.868760e-01
-4.401600e+00 9.868752e-01
-4.401700e+00 9.868744e-01
-4.401800e+00 9.868736e-01
-4.401900e+00 9.868728e-01
-4.402000e+00 9.868720e-01
-4.402100e+00 9.868712e-01
-4.402200e+00 9.868704e-01
-4.402300e+00 9.868695e-01
-4.402400e+00 9.868687e-01
-4.402500e+00 9.868679e-01
-4.402600e+00 9.868671e-01
-4.402700e+00 9.868663e-01
-4.402800e+00 9.868655e-01
-4.402900e+00 9.868647e-01
-4.403000e+00 9.868639e-01
-4.403100e+00 9.868631e-01
-4.403200e+00 9.868623e-01
-4.403300e+00 9.868615e-01
-4.403400e+00 9.868607e-01
-4.403500e+00 9.868599e-01
-4.403600e+00 9.868591e-01
-4.403700e+00 9.868583e-01
-4.403800e+00 9.868575e-01
-4.403900e+00 9.868567e-01
-4.404000e+00 9.868559e-01
-4.404100e+00 9.868551e-01
-4.404200e+00 9.868543e-01
-4.404300e+00 9.868535e-01
-4.404400e+00 9.868527e-01
-4.404500e+00 9.868519e-01
-4.404600e+00 9.868511e-01
-4.404700e+00 9.868503e-01
-4.404800e+00 9.868495e-01
-4.404900e+00 9.868487e-01
-4.405000e+00 9.868479e-01
-4.405100e+00 9.868471e-01
-4.405200e+00 9.868463e-01
-4.405300e+00 9.868455e-01
-4.405400e+00 9.868446e-01
-4.405500e+00 9.868438e-01
-4.405600e+00 9.868430e-01
-4.405700e+00 9.868422e-01
-4.405800e+00 9.868414e-01
-4.405900e+00 9.868406e-01
-4.406000e+00 9.868398e-01
-4.406100e+00 9.868390e-01
-4.406200e+00 9.868382e-01
-4.406300e+00 9.868374e-01
-4.406400e+00 9.868366e-01
-4.406500e+00 9.868358e-01
-4.406600e+00 9.868350e-01
-4.406700e+00 9.868342e-01
-4.406800e+00 9.868334e-01
-4.406900e+00 9.868326e-01
-4.407000e+00 9.868318e-01
-4.407100e+00 9.868310e-01
-4.407200e+00 9.868302e-01
-4.407300e+00 9.868294e-01
-4.407400e+00 9.868286e-01
-4.407500e+00 9.868278e-01
-4.407600e+00 9.868270e-01
-4.407700e+00 9.868262e-01
-4.407800e+00 9.868254e-01
-4.407900e+00 9.868246e-01
-4.408000e+00 9.868238e-01
-4.408100e+00 9.868230e-01
-4.408200e+00 9.868221e-01
-4.408300e+00 9.868213e-01
-4.408400e+00 9.868205e-01
-4.408500e+00 9.868197e-01
-4.408600e+00 9.868189e-01
-4.408700e+00 9.868181e-01
-4.408800e+00 9.868173e-01
-4.408900e+00 9.868165e-01
-4.409000e+00 9.868157e-01
-4.409100e+00 9.868149e-01
-4.409200e+00 9.868141e-01
-4.409300e+00 9.868133e-01
-4.409400e+00 9.868125e-01
-4.409500e+00 9.868117e-01
-4.409600e+00 9.868109e-01
-4.409700e+00 9.868101e-01
-4.409800e+00 9.868093e-01
-4.409900e+00 9.868085e-01
-4.410000e+00 9.868077e-01
-4.410100e+00 9.868069e-01
-4.410200e+00 9.868061e-01
-4.410300e+00 9.868053e-01
-4.410400e+00 9.868045e-01
-4.410500e+00 9.868037e-01
-4.410600e+00 9.868029e-01
-4.410700e+00 9.868021e-01
-4.410800e+00 9.868012e-01
-4.410900e+00 9.868004e-01
-4.411000e+00 9.867996e-01
-4.411100e+00 9.867988e-01
-4.411200e+00 9.867980e-01
-4.411300e+00 9.867972e-01
-4.411400e+00 9.867964e-01
-4.411500e+00 9.867956e-01
-4.411600e+00 9.867948e-01
-4.411700e+00 9.867940e-01
-4.411800e+00 9.867932e-01
-4.411900e+00 9.867924e-01
-4.412000e+00 9.867916e-01
-4.412100e+00 9.867908e-01
-4.412200e+00 9.867900e-01
-4.412300e+00 9.867892e-01
-4.412400e+00 9.867884e-01
-4.412500e+00 9.867876e-01
-4.412600e+00 9.867868e-01
-4.412700e+00 9.867860e-01
-4.412800e+00 9.867852e-01
-4.412900e+00 9.867844e-01
-4.413000e+00 9.867836e-01
-4.413100e+00 9.867828e-01
-4.413200e+00 9.867819e-01
-4.413300e+00 9.867811e-01
-4.413400e+00 9.867803e-01
-4.413500e+00 9.867795e-01
-4.413600e+00 9.867787e-01
-4.413700e+00 9.867779e-01
-4.413800e+00 9.867771e-01
-4.413900e+00 9.867763e-01
-4.414000e+00 9.867755e-01
-4.414100e+00 9.867747e-01
-4.414200e+00 9.867739e-01
-4.414300e+00 9.867731e-01
-4.414400e+00 9.867723e-01
-4.414500e+00 9.867715e-01
-4.414600e+00 9.867707e-01
-4.414700e+00 9.867699e-01
-4.414800e+00 9.867691e-01
-4.414900e+00 9.867683e-01
-4.415000e+00 9.867675e-01
-4.415100e+00 9.867667e-01
-4.415200e+00 9.867659e-01
-4.415300e+00 9.867651e-01
-4.415400e+00 9.867642e-01
-4.415500e+00 9.867634e-01
-4.415600e+00 9.867626e-01
-4.415700e+00 9.867618e-01
-4.415800e+00 9.867610e-01
-4.415900e+00 9.867602e-01
-4.416000e+00 9.867594e-01
-4.416100e+00 9.867586e-01
-4.416200e+00 9.867578e-01
-4.416300e+00 9.867570e-01
-4.416400e+00 9.867562e-01
-4.416500e+00 9.867554e-01
-4.416600e+00 9.867546e-01
-4.416700e+00 9.867538e-01
-4.416800e+00 9.867530e-01
-4.416900e+00 9.867522e-01
-4.417000e+00 9.867514e-01
-4.417100e+00 9.867506e-01
-4.417200e+00 9.867498e-01
-4.417300e+00 9.867490e-01
-4.417400e+00 9.867482e-01
-4.417500e+00 9.867473e-01
-4.417600e+00 9.867465e-01
-4.417700e+00 9.867457e-01
-4.417800e+00 9.867449e-01
-4.417900e+00 9.867441e-01
-4.418000e+00 9.867433e-01
-4.418100e+00 9.867425e-01
-4.418200e+00 9.867417e-01
-4.418300e+00 9.867409e-01
-4.418400e+00 9.867401e-01
-4.418500e+00 9.867393e-01
-4.418600e+00 9.867385e-01
-4.418700e+00 9.867377e-01
-4.418800e+00 9.867369e-01
-4.418900e+00 9.867361e-01
-4.419000e+00 9.867353e-01
-4.419100e+00 9.867345e-01
-4.419200e+00 9.867337e-01
-4.419300e+00 9.867329e-01
-4.419400e+00 9.867321e-01
-4.419500e+00 9.867312e-01
-4.419600e+00 9.867304e-01
-4.419700e+00 9.867296e-01
-4.419800e+00 9.867288e-01
-4.419900e+00 9.867280e-01
-4.420000e+00 9.867272e-01
-4.420100e+00 9.867264e-01
-4.420200e+00 9.867256e-01
-4.420300e+00 9.867248e-01
-4.420400e+00 9.867240e-01
-4.420500e+00 9.867232e-01
-4.420600e+00 9.867224e-01
-4.420700e+00 9.867216e-01
-4.420800e+00 9.867208e-01
-4.420900e+00 9.867200e-01
-4.421000e+00 9.867192e-01
-4.421100e+00 9.867184e-01
-4.421200e+00 9.867176e-01
-4.421300e+00 9.867168e-01
-4.421400e+00 9.867159e-01
-4.421500e+00 9.867151e-01
-4.421600e+00 9.867143e-01
-4.421700e+00 9.867135e-01
-4.421800e+00 9.867127e-01
-4.421900e+00 9.867119e-01
-4.422000e+00 9.867111e-01
-4.422100e+00 9.867103e-01
-4.422200e+00 9.867095e-01
-4.422300e+00 9.867087e-01
-4.422400e+00 9.867079e-01
-4.422500e+00 9.867071e-01
-4.422600e+00 9.867063e-01
-4.422700e+00 9.867055e-01
-4.422800e+00 9.867047e-01
-4.422900e+00 9.867039e-01
-4.423000e+00 9.867031e-01
-4.423100e+00 9.867023e-01
-4.423200e+00 9.867014e-01
-4.423300e+00 9.867006e-01
-4.423400e+00 9.866998e-01
-4.423500e+00 9.866990e-01
-4.423600e+00 9.866982e-01
-4.423700e+00 9.866974e-01
-4.423800e+00 9.866966e-01
-4.423900e+00 9.866958e-01
-4.424000e+00 9.866950e-01
-4.424100e+00 9.866942e-01
-4.424200e+00 9.866934e-01
-4.424300e+00 9.866926e-01
-4.424400e+00 9.866918e-01
-4.424500e+00 9.866910e-01
-4.424600e+00 9.866902e-01
-4.424700e+00 9.866894e-01
-4.424800e+00 9.866886e-01
-4.424900e+00 9.866877e-01
-4.425000e+00 9.866869e-01
-4.425100e+00 9.866861e-01
-4.425200e+00 9.866853e-01
-4.425300e+00 9.866845e-01
-4.425400e+00 9.866837e-01
-4.425500e+00 9.866829e-01
-4.425600e+00 9.866821e-01
-4.425700e+00 9.866813e-01
-4.425800e+00 9.866805e-01
-4.425900e+00 9.866797e-01
-4.426000e+00 9.866789e-01
-4.426100e+00 9.866781e-01
-4.426200e+00 9.866773e-01
-4.426300e+00 9.866765e-01
-4.426400e+00 9.866757e-01
-4.426500e+00 9.866749e-01
-4.426600e+00 9.866740e-01
-4.426700e+00 9.866732e-01
-4.426800e+00 9.866724e-01
-4.426900e+00 9.866716e-01
-4.427000e+00 9.866708e-01
-4.427100e+00 9.866700e-01
-4.427200e+00 9.866692e-01
-4.427300e+00 9.866684e-01
-4.427400e+00 9.866676e-01
-4.427500e+00 9.866668e-01
-4.427600e+00 9.866660e-01
-4.427700e+00 9.866652e-01
-4.427800e+00 9.866644e-01
-4.427900e+00 9.866636e-01
-4.428000e+00 9.866628e-01
-4.428100e+00 9.866620e-01
-4.428200e+00 9.866611e-01
-4.428300e+00 9.866603e-01
-4.428400e+00 9.866595e-01
-4.428500e+00 9.866587e-01
-4.428600e+00 9.866579e-01
-4.428700e+00 9.866571e-01
-4.428800e+00 9.866563e-01
-4.428900e+00 9.866555e-01
-4.429000e+00 9.866547e-01
-4.429100e+00 9.866539e-01
-4.429200e+00 9.866531e-01
-4.429300e+00 9.866523e-01
-4.429400e+00 9.866515e-01
-4.429500e+00 9.866507e-01
-4.429600e+00 9.866499e-01
-4.429700e+00 9.866491e-01
-4.429800e+00 9.866482e-01
-4.429900e+00 9.866474e-01
-4.430000e+00 9.866466e-01
-4.430100e+00 9.866458e-01
-4.430200e+00 9.866450e-01
-4.430300e+00 9.866442e-01
-4.430400e+00 9.866434e-01
-4.430500e+00 9.866426e-01
-4.430600e+00 9.866418e-01
-4.430700e+00 9.866410e-01
-4.430800e+00 9.866402e-01
-4.430900e+00 9.866394e-01
-4.431000e+00 9.866386e-01
-4.431100e+00 9.866378e-01
-4.431200e+00 9.866370e-01
-4.431300e+00 9.866361e-01
-4.431400e+00 9.866353e-01
-4.431500e+00 9.866345e-01
-4.431600e+00 9.866337e-01
-4.431700e+00 9.866329e-01
-4.431800e+00 9.866321e-01
-4.431900e+00 9.866313e-01
-4.432000e+00 9.866305e-01
-4.432100e+00 9.866297e-01
-4.432200e+00 9.866289e-01
-4.432300e+00 9.866281e-01
-4.432400e+00 9.866273e-01
-4.432500e+00 9.866265e-01
-4.432600e+00 9.866257e-01
-4.432700e+00 9.866249e-01
-4.432800e+00 9.866240e-01
-4.432900e+00 9.866232e-01
-4.433000e+00 9.866224e-01
-4.433100e+00 9.866216e-01
-4.433200e+00 9.866208e-01
-4.433300e+00 9.866200e-01
-4.433400e+00 9.866192e-01
-4.433500e+00 9.866184e-01
-4.433600e+00 9.866176e-01
-4.433700e+00 9.866168e-01
-4.433800e+00 9.866160e-01
-4.433900e+00 9.866152e-01
-4.434000e+00 9.866144e-01
-4.434100e+00 9.866136e-01
-4.434200e+00 9.866128e-01
-4.434300e+00 9.866119e-01
-4.434400e+00 9.866111e-01
-4.434500e+00 9.866103e-01
-4.434600e+00 9.866095e-01
-4.434700e+00 9.866087e-01
-4.434800e+00 9.866079e-01
-4.434900e+00 9.866071e-01
-4.435000e+00 9.866063e-01
-4.435100e+00 9.866055e-01
-4.435200e+00 9.866047e-01
-4.435300e+00 9.866039e-01
-4.435400e+00 9.866031e-01
-4.435500e+00 9.866023e-01
-4.435600e+00 9.866015e-01
-4.435700e+00 9.866006e-01
-4.435800e+00 9.865998e-01
-4.435900e+00 9.865990e-01
-4.436000e+00 9.865982e-01
-4.436100e+00 9.865974e-01
-4.436200e+00 9.865966e-01
-4.436300e+00 9.865958e-01
-4.436400e+00 9.865950e-01
-4.436500e+00 9.865942e-01
-4.436600e+00 9.865934e-01
-4.436700e+00 9.865926e-01
-4.436800e+00 9.865918e-01
-4.436900e+00 9.865910e-01
-4.437000e+00 9.865902e-01
-4.437100e+00 9.865893e-01
-4.437200e+00 9.865885e-01
-4.437300e+00 9.865877e-01
-4.437400e+00 9.865869e-01
-4.437500e+00 9.865861e-01
-4.437600e+00 9.865853e-01
-4.437700e+00 9.865845e-01
-4.437800e+00 9.865837e-01
-4.437900e+00 9.865829e-01
-4.438000e+00 9.865821e-01
-4.438100e+00 9.865813e-01
-4.438200e+00 9.865805e-01
-4.438300e+00 9.865797e-01
-4.438400e+00 9.865788e-01
-4.438500e+00 9.865780e-01
-4.438600e+00 9.865772e-01
-4.438700e+00 9.865764e-01
-4.438800e+00 9.865756e-01
-4.438900e+00 9.865748e-01
-4.439000e+00 9.865740e-01
-4.439100e+00 9.865732e-01
-4.439200e+00 9.865724e-01
-4.439300e+00 9.865716e-01
-4.439400e+00 9.865708e-01
-4.439500e+00 9.865700e-01
-4.439600e+00 9.865692e-01
-4.439700e+00 9.865683e-01
-4.439800e+00 9.865675e-01
-4.439900e+00 9.865667e-01
-4.440000e+00 9.865659e-01
-4.440100e+00 9.865651e-01
-4.440200e+00 9.865643e-01
-4.440300e+00 9.865635e-01
-4.440400e+00 9.865627e-01
-4.440500e+00 9.865619e-01
-4.440600e+00 9.865611e-01
-4.440700e+00 9.865603e-01
-4.440800e+00 9.865595e-01
-4.440900e+00 9.865587e-01
-4.441000e+00 9.865578e-01
-4.441100e+00 9.865570e-01
-4.441200e+00 9.865562e-01
-4.441300e+00 9.865554e-01
-4.441400e+00 9.865546e-01
-4.441500e+00 9.865538e-01
-4.441600e+00 9.865530e-01
-4.441700e+00 9.865522e-01
-4.441800e+00 9.865514e-01
-4.441900e+00 9.865506e-01
-4.442000e+00 9.865498e-01
-4.442100e+00 9.865490e-01
-4.442200e+00 9.865482e-01
-4.442300e+00 9.865473e-01
-4.442400e+00 9.865465e-01
-4.442500e+00 9.865457e-01
-4.442600e+00 9.865449e-01
-4.442700e+00 9.865441e-01
-4.442800e+00 9.865433e-01
-4.442900e+00 9.865425e-01
-4.443000e+00 9.865417e-01
-4.443100e+00 9.865409e-01
-4.443200e+00 9.865401e-01
-4.443300e+00 9.865393e-01
-4.443400e+00 9.865385e-01
-4.443500e+00 9.865376e-01
-4.443600e+00 9.865368e-01
-4.443700e+00 9.865360e-01
-4.443800e+00 9.865352e-01
-4.443900e+00 9.865344e-01
-4.444000e+00 9.865336e-01
-4.444100e+00 9.865328e-01
-4.444200e+00 9.865320e-01
-4.444300e+00 9.865312e-01
-4.444400e+00 9.865304e-01
-4.444500e+00 9.865296e-01
-4.444600e+00 9.865288e-01
-4.444700e+00 9.865279e-01
-4.444800e+00 9.865271e-01
-4.444900e+00 9.865263e-01
-4.445000e+00 9.865255e-01
-4.445100e+00 9.865247e-01
-4.445200e+00 9.865239e-01
-4.445300e+00 9.865231e-01
-4.445400e+00 9.865223e-01
-4.445500e+00 9.865215e-01
-4.445600e+00 9.865207e-01
-4.445700e+00 9.865199e-01
-4.445800e+00 9.865191e-01
-4.445900e+00 9.865182e-01
-4.446000e+00 9.865174e-01
-4.446100e+00 9.865166e-01
-4.446200e+00 9.865158e-01
-4.446300e+00 9.865150e-01
-4.446400e+00 9.865142e-01
-4.446500e+00 9.865134e-01
-4.446600e+00 9.865126e-01
-4.446700e+00 9.865118e-01
-4.446800e+00 9.865110e-01
-4.446900e+00 9.865102e-01
-4.447000e+00 9.865094e-01
-4.447100e+00 9.865085e-01
-4.447200e+00 9.865077e-01
-4.447300e+00 9.865069e-01
-4.447400e+00 9.865061e-01
-4.447500e+00 9.865053e-01
-4.447600e+00 9.865045e-01
-4.447700e+00 9.865037e-01
-4.447800e+00 9.865029e-01
-4.447900e+00 9.865021e-01
-4.448000e+00 9.865013e-01
-4.448100e+00 9.865005e-01
-4.448200e+00 9.864996e-01
-4.448300e+00 9.864988e-01
-4.448400e+00 9.864980e-01
-4.448500e+00 9.864972e-01
-4.448600e+00 9.864964e-01
-4.448700e+00 9.864956e-01
-4.448800e+00 9.864948e-01
-4.448900e+00 9.864940e-01
-4.449000e+00 9.864932e-01
-4.449100e+00 9.864924e-01
-4.449200e+00 9.864916e-01
-4.449300e+00 9.864908e-01
-4.449400e+00 9.864899e-01
-4.449500e+00 9.864891e-01
-4.449600e+00 9.864883e-01
-4.449700e+00 9.864875e-01
-4.449800e+00 9.864867e-01
-4.449900e+00 9.864859e-01
-4.450000e+00 9.864851e-01
-4.450100e+00 9.864843e-01
-4.450200e+00 9.864835e-01
-4.450300e+00 9.864827e-01
-4.450400e+00 9.864819e-01
-4.450500e+00 9.864810e-01
-4.450600e+00 9.864802e-01
-4.450700e+00 9.864794e-01
-4.450800e+00 9.864786e-01
-4.450900e+00 9.864778e-01
-4.451000e+00 9.864770e-01
-4.451100e+00 9.864762e-01
-4.451200e+00 9.864754e-01
-4.451300e+00 9.864746e-01
-4.451400e+00 9.864738e-01
-4.451500e+00 9.864730e-01
-4.451600e+00 9.864721e-01
-4.451700e+00 9.864713e-01
-4.451800e+00 9.864705e-01
-4.451900e+00 9.864697e-01
-4.452000e+00 9.864689e-01
-4.452100e+00 9.864681e-01
-4.452200e+00 9.864673e-01
-4.452300e+00 9.864665e-01
-4.452400e+00 9.864657e-01
-4.452500e+00 9.864649e-01
-4.452600e+00 9.864641e-01
-4.452700e+00 9.864632e-01
-4.452800e+00 9.864624e-01
-4.452900e+00 9.864616e-01
-4.453000e+00 9.864608e-01
-4.453100e+00 9.864600e-01
-4.453200e+00 9.864592e-01
-4.453300e+00 9.864584e-01
-4.453400e+00 9.864576e-01
-4.453500e+00 9.864568e-01
-4.453600e+00 9.864560e-01
-4.453700e+00 9.864551e-01
-4.453800e+00 9.864543e-01
-4.453900e+00 9.864535e-01
-4.454000e+00 9.864527e-01
-4.454100e+00 9.864519e-01
-4.454200e+00 9.864511e-01
-4.454300e+00 9.864503e-01
-4.454400e+00 9.864495e-01
-4.454500e+00 9.864487e-01
-4.454600e+00 9.864479e-01
-4.454700e+00 9.864471e-01
-4.454800e+00 9.864462e-01
-4.454900e+00 9.864454e-01
-4.455000e+00 9.864446e-01
-4.455100e+00 9.864438e-01
-4.455200e+00 9.864430e-01
-4.455300e+00 9.864422e-01
-4.455400e+00 9.864414e-01
-4.455500e+00 9.864406e-01
-4.455600e+00 9.864398e-01
-4.455700e+00 9.864390e-01
-4.455800e+00 9.864381e-01
-4.455900e+00 9.864373e-01
-4.456000e+00 9.864365e-01
-4.456100e+00 9.864357e-01
-4.456200e+00 9.864349e-01
-4.456300e+00 9.864341e-01
-4.456400e+00 9.864333e-01
-4.456500e+00 9.864325e-01
-4.456600e+00 9.864317e-01
-4.456700e+00 9.864309e-01
-4.456800e+00 9.864301e-01
-4.456900e+00 9.864292e-01
-4.457000e+00 9.864284e-01
-4.457100e+00 9.864276e-01
-4.457200e+00 9.864268e-01
-4.457300e+00 9.864260e-01
-4.457400e+00 9.864252e-01
-4.457500e+00 9.864244e-01
-4.457600e+00 9.864236e-01
-4.457700e+00 9.864228e-01
-4.457800e+00 9.864220e-01
-4.457900e+00 9.864211e-01
-4.458000e+00 9.864203e-01
-4.458100e+00 9.864195e-01
-4.458200e+00 9.864187e-01
-4.458300e+00 9.864179e-01
-4.458400e+00 9.864171e-01
-4.458500e+00 9.864163e-01
-4.458600e+00 9.864155e-01
-4.458700e+00 9.864147e-01
-4.458800e+00 9.864139e-01
-4.458900e+00 9.864130e-01
-4.459000e+00 9.864122e-01
-4.459100e+00 9.864114e-01
-4.459200e+00 9.864106e-01
-4.459300e+00 9.864098e-01
-4.459400e+00 9.864090e-01
-4.459500e+00 9.864082e-01
-4.459600e+00 9.864074e-01
-4.459700e+00 9.864066e-01
-4.459800e+00 9.864058e-01
-4.459900e+00 9.864049e-01
-4.460000e+00 9.864041e-01
-4.460100e+00 9.864033e-01
-4.460200e+00 9.864025e-01
-4.460300e+00 9.864017e-01
-4.460400e+00 9.864009e-01
-4.460500e+00 9.864001e-01
-4.460600e+00 9.863993e-01
-4.460700e+00 9.863985e-01
-4.460800e+00 9.863977e-01
-4.460900e+00 9.863968e-01
-4.461000e+00 9.863960e-01
-4.461100e+00 9.863952e-01
-4.461200e+00 9.863944e-01
-4.461300e+00 9.863936e-01
-4.461400e+00 9.863928e-01
-4.461500e+00 9.863920e-01
-4.461600e+00 9.863912e-01
-4.461700e+00 9.863904e-01
-4.461800e+00 9.863895e-01
-4.461900e+00 9.863887e-01
-4.462000e+00 9.863879e-01
-4.462100e+00 9.863871e-01
-4.462200e+00 9.863863e-01
-4.462300e+00 9.863855e-01
-4.462400e+00 9.863847e-01
-4.462500e+00 9.863839e-01
-4.462600e+00 9.863831e-01
-4.462700e+00 9.863823e-01
-4.462800e+00 9.863814e-01
-4.462900e+00 9.863806e-01
-4.463000e+00 9.863798e-01
-4.463100e+00 9.863790e-01
-4.463200e+00 9.863782e-01
-4.463300e+00 9.863774e-01
-4.463400e+00 9.863766e-01
-4.463500e+00 9.863758e-01
-4.463600e+00 9.863750e-01
-4.463700e+00 9.863741e-01
-4.463800e+00 9.863733e-01
-4.463900e+00 9.863725e-01
-4.464000e+00 9.863717e-01
-4.464100e+00 9.863709e-01
-4.464200e+00 9.863701e-01
-4.464300e+00 9.863693e-01
-4.464400e+00 9.863685e-01
-4.464500e+00 9.863677e-01
-4.464600e+00 9.863669e-01
-4.464700e+00 9.863660e-01
-4.464800e+00 9.863652e-01
-4.464900e+00 9.863644e-01
-4.465000e+00 9.863636e-01
-4.465100e+00 9.863628e-01
-4.465200e+00 9.863620e-01
-4.465300e+00 9.863612e-01
-4.465400e+00 9.863604e-01
-4.465500e+00 9.863596e-01
-4.465600e+00 9.863587e-01
-4.465700e+00 9.863579e-01
-4.465800e+00 9.863571e-01
-4.465900e+00 9.863563e-01
-4.466000e+00 9.863555e-01
-4.466100e+00 9.863547e-01
-4.466200e+00 9.863539e-01
-4.466300e+00 9.863531e-01
-4.466400e+00 9.863523e-01
-4.466500e+00 9.863514e-01
-4.466600e+00 9.863506e-01
-4.466700e+00 9.863498e-01
-4.466800e+00 9.863490e-01
-4.466900e+00 9.863482e-01
-4.467000e+00 9.863474e-01
-4.467100e+00 9.863466e-01
-4.467200e+00 9.863458e-01
-4.467300e+00 9.863450e-01
-4.467400e+00 9.863441e-01
-4.467500e+00 9.863433e-01
-4.467600e+00 9.863425e-01
-4.467700e+00 9.863417e-01
-4.467800e+00 9.863409e-01
-4.467900e+00 9.863401e-01
-4.468000e+00 9.863393e-01
-4.468100e+00 9.863385e-01
-4.468200e+00 9.863377e-01
-4.468300e+00 9.863368e-01
-4.468400e+00 9.863360e-01
-4.468500e+00 9.863352e-01
-4.468600e+00 9.863344e-01
-4.468700e+00 9.863336e-01
-4.468800e+00 9.863328e-01
-4.468900e+00 9.863320e-01
-4.469000e+00 9.863312e-01
-4.469100e+00 9.863304e-01
-4.469200e+00 9.863295e-01
-4.469300e+00 9.863287e-01
-4.469400e+00 9.863279e-01
-4.469500e+00 9.863271e-01
-4.469600e+00 9.863263e-01
-4.469700e+00 9.863255e-01
-4.469800e+00 9.863247e-01
-4.469900e+00 9.863239e-01
-4.470000e+00 9.863231e-01
-4.470100e+00 9.863222e-01
-4.470200e+00 9.863214e-01
-4.470300e+00 9.863206e-01
-4.470400e+00 9.863198e-01
-4.470500e+00 9.863190e-01
-4.470600e+00 9.863182e-01
-4.470700e+00 9.863174e-01
-4.470800e+00 9.863166e-01
-4.470900e+00 9.863157e-01
-4.471000e+00 9.863149e-01
-4.471100e+00 9.863141e-01
-4.471200e+00 9.863133e-01
-4.471300e+00 9.863125e-01
-4.471400e+00 9.863117e-01
-4.471500e+00 9.863109e-01
-4.471600e+00 9.863101e-01
-4.471700e+00 9.863093e-01
-4.471800e+00 9.863084e-01
-4.471900e+00 9.863076e-01
-4.472000e+00 9.863068e-01
-4.472100e+00 9.863060e-01
-4.472200e+00 9.863052e-01
-4.472300e+00 9.863044e-01
-4.472400e+00 9.863036e-01
-4.472500e+00 9.863028e-01
-4.472600e+00 9.863020e-01
-4.472700e+00 9.863011e-01
-4.472800e+00 9.863003e-01
-4.472900e+00 9.862995e-01
-4.473000e+00 9.862987e-01
-4.473100e+00 9.862979e-01
-4.473200e+00 9.862971e-01
-4.473300e+00 9.862963e-01
-4.473400e+00 9.862955e-01
-4.473500e+00 9.862946e-01
-4.473600e+00 9.862938e-01
-4.473700e+00 9.862930e-01
-4.473800e+00 9.862922e-01
-4.473900e+00 9.862914e-01
-4.474000e+00 9.862906e-01
-4.474100e+00 9.862898e-01
-4.474200e+00 9.862890e-01
-4.474300e+00 9.862882e-01
-4.474400e+00 9.862873e-01
-4.474500e+00 9.862865e-01
-4.474600e+00 9.862857e-01
-4.474700e+00 9.862849e-01
-4.474800e+00 9.862841e-01
-4.474900e+00 9.862833e-01
-4.475000e+00 9.862825e-01
-4.475100e+00 9.862817e-01
-4.475200e+00 9.862808e-01
-4.475300e+00 9.862800e-01
-4.475400e+00 9.862792e-01
-4.475500e+00 9.862784e-01
-4.475600e+00 9.862776e-01
-4.475700e+00 9.862768e-01
-4.475800e+00 9.862760e-01
-4.475900e+00 9.862752e-01
-4.476000e+00 9.862743e-01
-4.476100e+00 9.862735e-01
-4.476200e+00 9.862727e-01
-4.476300e+00 9.862719e-01
-4.476400e+00 9.862711e-01
-4.476500e+00 9.862703e-01
-4.476600e+00 9.862695e-01
-4.476700e+00 9.862687e-01
-4.476800e+00 9.862678e-01
-4.476900e+00 9.862670e-01
-4.477000e+00 9.862662e-01
-4.477100e+00 9.862654e-01
-4.477200e+00 9.862646e-01
-4.477300e+00 9.862638e-01
-4.477400e+00 9.862630e-01
-4.477500e+00 9.862622e-01
-4.477600e+00 9.862614e-01
-4.477700e+00 9.862605e-01
-4.477800e+00 9.862597e-01
-4.477900e+00 9.862589e-01
-4.478000e+00 9.862581e-01
-4.478100e+00 9.862573e-01
-4.478200e+00 9.862565e-01
-4.478300e+00 9.862557e-01
-4.478400e+00 9.862549e-01
-4.478500e+00 9.862540e-01
-4.478600e+00 9.862532e-01
-4.478700e+00 9.862524e-01
-4.478800e+00 9.862516e-01
-4.478900e+00 9.862508e-01
-4.479000e+00 9.862500e-01
-4.479100e+00 9.862492e-01
-4.479200e+00 9.862484e-01
-4.479300e+00 9.862475e-01
-4.479400e+00 9.862467e-01
-4.479500e+00 9.862459e-01
-4.479600e+00 9.862451e-01
-4.479700e+00 9.862443e-01
-4.479800e+00 9.862435e-01
-4.479900e+00 9.862427e-01
-4.480000e+00 9.862419e-01
-4.480100e+00 9.862410e-01
-4.480200e+00 9.862402e-01
-4.480300e+00 9.862394e-01
-4.480400e+00 9.862386e-01
-4.480500e+00 9.862378e-01
-4.480600e+00 9.862370e-01
-4.480700e+00 9.862362e-01
-4.480800e+00 9.862354e-01
-4.480900e+00 9.862345e-01
-4.481000e+00 9.862337e-01
-4.481100e+00 9.862329e-01
-4.481200e+00 9.862321e-01
-4.481300e+00 9.862313e-01
-4.481400e+00 9.862305e-01
-4.481500e+00 9.862297e-01
-4.481600e+00 9.862288e-01
-4.481700e+00 9.862280e-01
-4.481800e+00 9.862272e-01
-4.481900e+00 9.862264e-01
-4.482000e+00 9.862256e-01
-4.482100e+00 9.862248e-01
-4.482200e+00 9.862240e-01
-4.482300e+00 9.862232e-01
-4.482400e+00 9.862223e-01
-4.482500e+00 9.862215e-01
-4.482600e+00 9.862207e-01
-4.482700e+00 9.862199e-01
-4.482800e+00 9.862191e-01
-4.482900e+00 9.862183e-01
-4.483000e+00 9.862175e-01
-4.483100e+00 9.862167e-01
-4.483200e+00 9.862158e-01
-4.483300e+00 9.862150e-01
-4.483400e+00 9.862142e-01
-4.483500e+00 9.862134e-01
-4.483600e+00 9.862126e-01
-4.483700e+00 9.862118e-01
-4.483800e+00 9.862110e-01
-4.483900e+00 9.862102e-01
-4.484000e+00 9.862093e-01
-4.484100e+00 9.862085e-01
-4.484200e+00 9.862077e-01
-4.484300e+00 9.862069e-01
-4.484400e+00 9.862061e-01
-4.484500e+00 9.862053e-01
-4.484600e+00 9.862045e-01
-4.484700e+00 9.862036e-01
-4.484800e+00 9.862028e-01
-4.484900e+00 9.862020e-01
-4.485000e+00 9.862012e-01
-4.485100e+00 9.862004e-01
-4.485200e+00 9.861996e-01
-4.485300e+00 9.861988e-01
-4.485400e+00 9.861980e-01
-4.485500e+00 9.861971e-01
-4.485600e+00 9.861963e-01
-4.485700e+00 9.861955e-01
-4.485800e+00 9.861947e-01
-4.485900e+00 9.861939e-01
-4.486000e+00 9.861931e-01
-4.486100e+00 9.861923e-01
-4.486200e+00 9.861914e-01
-4.486300e+00 9.861906e-01
-4.486400e+00 9.861898e-01
-4.486500e+00 9.861890e-01
-4.486600e+00 9.861882e-01
-4.486700e+00 9.861874e-01
-4.486800e+00 9.861866e-01
-4.486900e+00 9.861858e-01
-4.487000e+00 9.861849e-01
-4.487100e+00 9.861841e-01
-4.487200e+00 9.861833e-01
-4.487300e+00 9.861825e-01
-4.487400e+00 9.861817e-01
-4.487500e+00 9.861809e-01
-4.487600e+00 9.861801e-01
-4.487700e+00 9.861792e-01
-4.487800e+00 9.861784e-01
-4.487900e+00 9.861776e-01
-4.488000e+00 9.861768e-01
-4.488100e+00 9.861760e-01
-4.488200e+00 9.861752e-01
-4.488300e+00 9.861744e-01
-4.488400e+00 9.861736e-01
-4.488500e+00 9.861727e-01
-4.488600e+00 9.861719e-01
-4.488700e+00 9.861711e-01
-4.488800e+00 9.861703e-01
-4.488900e+00 9.861695e-01
-4.489000e+00 9.861687e-01
-4.489100e+00 9.861679e-01
-4.489200e+00 9.861670e-01
-4.489300e+00 9.861662e-01
-4.489400e+00 9.861654e-01
-4.489500e+00 9.861646e-01
-4.489600e+00 9.861638e-01
-4.489700e+00 9.861630e-01
-4.489800e+00 9.861622e-01
-4.489900e+00 9.861613e-01
-4.490000e+00 9.861605e-01
-4.490100e+00 9.861597e-01
-4.490200e+00 9.861589e-01
-4.490300e+00 9.861581e-01
-4.490400e+00 9.861573e-01
-4.490500e+00 9.861565e-01
-4.490600e+00 9.861556e-01
-4.490700e+00 9.861548e-01
-4.490800e+00 9.861540e-01
-4.490900e+00 9.861532e-01
-4.491000e+00 9.861524e-01
-4.491100e+00 9.861516e-01
-4.491200e+00 9.861508e-01
-4.491300e+00 9.861500e-01
-4.491400e+00 9.861491e-01
-4.491500e+00 9.861483e-01
-4.491600e+00 9.861475e-01
-4.491700e+00 9.861467e-01
-4.491800e+00 9.861459e-01
-4.491900e+00 9.861451e-01
-4.492000e+00 9.861443e-01
-4.492100e+00 9.861434e-01
-4.492200e+00 9.861426e-01
-4.492300e+00 9.861418e-01
-4.492400e+00 9.861410e-01
-4.492500e+00 9.861402e-01
-4.492600e+00 9.861394e-01
-4.492700e+00 9.861386e-01
-4.492800e+00 9.861377e-01
-4.492900e+00 9.861369e-01
-4.493000e+00 9.861361e-01
-4.493100e+00 9.861353e-01
-4.493200e+00 9.861345e-01
-4.493300e+00 9.861337e-01
-4.493400e+00 9.861329e-01
-4.493500e+00 9.861320e-01
-4.493600e+00 9.861312e-01
-4.493700e+00 9.861304e-01
-4.493800e+00 9.861296e-01
-4.493900e+00 9.861288e-01
-4.494000e+00 9.861280e-01
-4.494100e+00 9.861272e-01
-4.494200e+00 9.861263e-01
-4.494300e+00 9.861255e-01
-4.494400e+00 9.861247e-01
-4.494500e+00 9.861239e-01
-4.494600e+00 9.861231e-01
-4.494700e+00 9.861223e-01
-4.494800e+00 9.861215e-01
-4.494900e+00 9.861206e-01
-4.495000e+00 9.861198e-01
-4.495100e+00 9.861190e-01
-4.495200e+00 9.861182e-01
-4.495300e+00 9.861174e-01
-4.495400e+00 9.861166e-01
-4.495500e+00 9.861158e-01
-4.495600e+00 9.861149e-01
-4.495700e+00 9.861141e-01
-4.495800e+00 9.861133e-01
-4.495900e+00 9.861125e-01
-4.496000e+00 9.861117e-01
-4.496100e+00 9.861109e-01
-4.496200e+00 9.861101e-01
-4.496300e+00 9.861092e-01
-4.496400e+00 9.861084e-01
-4.496500e+00 9.861076e-01
-4.496600e+00 9.861068e-01
-4.496700e+00 9.861060e-01
-4.496800e+00 9.861052e-01
-4.496900e+00 9.861043e-01
-4.497000e+00 9.861035e-01
-4.497100e+00 9.861027e-01
-4.497200e+00 9.861019e-01
-4.497300e+00 9.861011e-01
-4.497400e+00 9.861003e-01
-4.497500e+00 9.860995e-01
-4.497600e+00 9.860986e-01
-4.497700e+00 9.860978e-01
-4.497800e+00 9.860970e-01
-4.497900e+00 9.860962e-01
-4.498000e+00 9.860954e-01
-4.498100e+00 9.860946e-01
-4.498200e+00 9.860938e-01
-4.498300e+00 9.860929e-01
-4.498400e+00 9.860921e-01
-4.498500e+00 9.860913e-01
-4.498600e+00 9.860905e-01
-4.498700e+00 9.860897e-01
-4.498800e+00 9.860889e-01
-4.498900e+00 9.860881e-01
-4.499000e+00 9.860872e-01
-4.499100e+00 9.860864e-01
-4.499200e+00 9.860856e-01
-4.499300e+00 9.860848e-01
-4.499400e+00 9.860840e-01
-4.499500e+00 9.860832e-01
-4.499600e+00 9.860824e-01
-4.499700e+00 9.860815e-01
-4.499800e+00 9.860807e-01
-4.499900e+00 9.860799e-01
-4.500000e+00 9.860791e-01
-4.500100e+00 9.860783e-01
-4.500200e+00 9.860775e-01
-4.500300e+00 9.860766e-01
-4.500400e+00 9.860758e-01
-4.500500e+00 9.860750e-01
-4.500600e+00 9.860742e-01
-4.500700e+00 9.860734e-01
-4.500800e+00 9.860726e-01
-4.500900e+00 9.860718e-01
-4.501000e+00 9.860709e-01
-4.501100e+00 9.860701e-01
-4.501200e+00 9.860693e-01
-4.501300e+00 9.860685e-01
-4.501400e+00 9.860677e-01
-4.501500e+00 9.860669e-01
-4.501600e+00 9.860660e-01
-4.501700e+00 9.860652e-01
-4.501800e+00 9.860644e-01
-4.501900e+00 9.860636e-01
-4.502000e+00 9.860628e-01
-4.502100e+00 9.860620e-01
-4.502200e+00 9.860612e-01
-4.502300e+00 9.860603e-01
-4.502400e+00 9.860595e-01
-4.502500e+00 9.860587e-01
-4.502600e+00 9.860579e-01
-4.502700e+00 9.860571e-01
-4.502800e+00 9.860563e-01
-4.502900e+00 9.860555e-01
-4.503000e+00 9.860546e-01
-4.503100e+00 9.860538e-01
-4.503200e+00 9.860530e-01
-4.503300e+00 9.860522e-01
-4.503400e+00 9.860514e-01
-4.503500e+00 9.860506e-01
-4.503600e+00 9.860497e-01
-4.503700e+00 9.860489e-01
-4.503800e+00 9.860481e-01
-4.503900e+00 9.860473e-01
-4.504000e+00 9.860465e-01
-4.504100e+00 9.860457e-01
-4.504200e+00 9.860449e-01
-4.504300e+00 9.860440e-01
-4.504400e+00 9.860432e-01
-4.504500e+00 9.860424e-01
-4.504600e+00 9.860416e-01
-4.504700e+00 9.860408e-01
-4.504800e+00 9.860400e-01
-4.504900e+00 9.860391e-01
-4.505000e+00 9.860383e-01
-4.505100e+00 9.860375e-01
-4.505200e+00 9.860367e-01
-4.505300e+00 9.860359e-01
-4.505400e+00 9.860351e-01
-4.505500e+00 9.860342e-01
-4.505600e+00 9.860334e-01
-4.505700e+00 9.860326e-01
-4.505800e+00 9.860318e-01
-4.505900e+00 9.860310e-01
-4.506000e+00 9.860302e-01
-4.506100e+00 9.860294e-01
-4.506200e+00 9.860285e-01
-4.506300e+00 9.860277e-01
-4.506400e+00 9.860269e-01
-4.506500e+00 9.860261e-01
-4.506600e+00 9.860253e-01
-4.506700e+00 9.860245e-01
-4.506800e+00 9.860236e-01
-4.506900e+00 9.860228e-01
-4.507000e+00 9.860220e-01
-4.507100e+00 9.860212e-01
-4.507200e+00 9.860204e-01
-4.507300e+00 9.860196e-01
-4.507400e+00 9.860187e-01
-4.507500e+00 9.860179e-01
-4.507600e+00 9.860171e-01
-4.507700e+00 9.860163e-01
-4.507800e+00 9.860155e-01
-4.507900e+00 9.860147e-01
-4.508000e+00 9.860139e-01
-4.508100e+00 9.860130e-01
-4.508200e+00 9.860122e-01
-4.508300e+00 9.860114e-01
-4.508400e+00 9.860106e-01
-4.508500e+00 9.860098e-01
-4.508600e+00 9.860090e-01
-4.508700e+00 9.860081e-01
-4.508800e+00 9.860073e-01
-4.508900e+00 9.860065e-01
-4.509000e+00 9.860057e-01
-4.509100e+00 9.860049e-01
-4.509200e+00 9.860041e-01
-4.509300e+00 9.860032e-01
-4.509400e+00 9.860024e-01
-4.509500e+00 9.860016e-01
-4.509600e+00 9.860008e-01
-4.509700e+00 9.860000e-01
-4.509800e+00 9.859992e-01
-4.509900e+00 9.859983e-01
-4.510000e+00 9.859975e-01
-4.510100e+00 9.859967e-01
-4.510200e+00 9.859959e-01
-4.510300e+00 9.859951e-01
-4.510400e+00 9.859943e-01
-4.510500e+00 9.859935e-01
-4.510600e+00 9.859926e-01
-4.510700e+00 9.859918e-01
-4.510800e+00 9.859910e-01
-4.510900e+00 9.859902e-01
-4.511000e+00 9.859894e-01
-4.511100e+00 9.859886e-01
-4.511200e+00 9.859877e-01
-4.511300e+00 9.859869e-01
-4.511400e+00 9.859861e-01
-4.511500e+00 9.859853e-01
-4.511600e+00 9.859845e-01
-4.511700e+00 9.859837e-01
-4.511800e+00 9.859828e-01
-4.511900e+00 9.859820e-01
-4.512000e+00 9.859812e-01
-4.512100e+00 9.859804e-01
-4.512200e+00 9.859796e-01
-4.512300e+00 9.859788e-01
-4.512400e+00 9.859779e-01
-4.512500e+00 9.859771e-01
-4.512600e+00 9.859763e-01
-4.512700e+00 9.859755e-01
-4.512800e+00 9.859747e-01
-4.512900e+00 9.859739e-01
-4.513000e+00 9.859730e-01
-4.513100e+00 9.859722e-01
-4.513200e+00 9.859714e-01
-4.513300e+00 9.859706e-01
-4.513400e+00 9.859698e-01
-4.513500e+00 9.859690e-01
-4.513600e+00 9.859681e-01
-4.513700e+00 9.859673e-01
-4.513800e+00 9.859665e-01
-4.513900e+00 9.859657e-01
-4.514000e+00 9.859649e-01
-4.514100e+00 9.859641e-01
-4.514200e+00 9.859632e-01
-4.514300e+00 9.859624e-01
-4.514400e+00 9.859616e-01
-4.514500e+00 9.859608e-01
-4.514600e+00 9.859600e-01
-4.514700e+00 9.859592e-01
-4.514800e+00 9.859583e-01
-4.514900e+00 9.859575e-01
-4.515000e+00 9.859567e-01
-4.515100e+00 9.859559e-01
-4.515200e+00 9.859551e-01
-4.515300e+00 9.859543e-01
-4.515400e+00 9.859534e-01
-4.515500e+00 9.859526e-01
-4.515600e+00 9.859518e-01
-4.515700e+00 9.859510e-01
-4.515800e+00 9.859502e-01
-4.515900e+00 9.859494e-01
-4.516000e+00 9.859485e-01
-4.516100e+00 9.859477e-01
-4.516200e+00 9.859469e-01
-4.516300e+00 9.859461e-01
-4.516400e+00 9.859453e-01
-4.516500e+00 9.859445e-01
-4.516600e+00 9.859436e-01
-4.516700e+00 9.859428e-01
-4.516800e+00 9.859420e-01
-4.516900e+00 9.859412e-01
-4.517000e+00 9.859404e-01
-4.517100e+00 9.859396e-01
-4.517200e+00 9.859387e-01
-4.517300e+00 9.859379e-01
-4.517400e+00 9.859371e-01
-4.517500e+00 9.859363e-01
-4.517600e+00 9.859355e-01
-4.517700e+00 9.859347e-01
-4.517800e+00 9.859338e-01
-4.517900e+00 9.859330e-01
-4.518000e+00 9.859322e-01
-4.518100e+00 9.859314e-01
-4.518200e+00 9.859306e-01
-4.518300e+00 9.859297e-01
-4.518400e+00 9.859289e-01
-4.518500e+00 9.859281e-01
-4.518600e+00 9.859273e-01
-4.518700e+00 9.859265e-01
-4.518800e+00 9.859257e-01
-4.518900e+00 9.859248e-01
-4.519000e+00 9.859240e-01
-4.519100e+00 9.859232e-01
-4.519200e+00 9.859224e-01
-4.519300e+00 9.859216e-01
-4.519400e+00 9.859208e-01
-4.519500e+00 9.859199e-01
-4.519600e+00 9.859191e-01
-4.519700e+00 9.859183e-01
-4.519800e+00 9.859175e-01
-4.519900e+00 9.859167e-01
-4.520000e+00 9.859159e-01
-4.520100e+00 9.859150e-01
-4.520200e+00 9.859142e-01
-4.520300e+00 9.859134e-01
-4.520400e+00 9.859126e-01
-4.520500e+00 9.859118e-01
-4.520600e+00 9.859110e-01
-4.520700e+00 9.859101e-01
-4.520800e+00 9.859093e-01
-4.520900e+00 9.859085e-01
-4.521000e+00 9.859077e-01
-4.521100e+00 9.859069e-01
-4.521200e+00 9.859060e-01
-4.521300e+00 9.859052e-01
-4.521400e+00 9.859044e-01
-4.521500e+00 9.859036e-01
-4.521600e+00 9.859028e-01
-4.521700e+00 9.859020e-01
-4.521800e+00 9.859011e-01
-4.521900e+00 9.859003e-01
-4.522000e+00 9.858995e-01
-4.522100e+00 9.858987e-01
-4.522200e+00 9.858979e-01
-4.522300e+00 9.858971e-01
-4.522400e+00 9.858962e-01
-4.522500e+00 9.858954e-01
-4.522600e+00 9.858946e-01
-4.522700e+00 9.858938e-01
-4.522800e+00 9.858930e-01
-4.522900e+00 9.858921e-01
-4.523000e+00 9.858913e-01
-4.523100e+00 9.858905e-01
-4.523200e+00 9.858897e-01
-4.523300e+00 9.858889e-01
-4.523400e+00 9.858881e-01
-4.523500e+00 9.858872e-01
-4.523600e+00 9.858864e-01
-4.523700e+00 9.858856e-01
-4.523800e+00 9.858848e-01
-4.523900e+00 9.858840e-01
-4.524000e+00 9.858832e-01
-4.524100e+00 9.858823e-01
-4.524200e+00 9.858815e-01
-4.524300e+00 9.858807e-01
-4.524400e+00 9.858799e-01
-4.524500e+00 9.858791e-01
-4.524600e+00 9.858782e-01
-4.524700e+00 9.858774e-01
-4.524800e+00 9.858766e-01
-4.524900e+00 9.858758e-01
-4.525000e+00 9.858750e-01
-4.525100e+00 9.858742e-01
-4.525200e+00 9.858733e-01
-4.525300e+00 9.858725e-01
-4.525400e+00 9.858717e-01
-4.525500e+00 9.858709e-01
-4.525600e+00 9.858701e-01
-4.525700e+00 9.858692e-01
-4.525800e+00 9.858684e-01
-4.525900e+00 9.858676e-01
-4.526000e+00 9.858668e-01
-4.526100e+00 9.858660e-01
-4.526200e+00 9.858652e-01
-4.526300e+00 9.858643e-01
-4.526400e+00 9.858635e-01
-4.526500e+00 9.858627e-01
-4.526600e+00 9.858619e-01
-4.526700e+00 9.858611e-01
-4.526800e+00 9.858602e-01
-4.526900e+00 9.858594e-01
-4.527000e+00 9.858586e-01
-4.527100e+00 9.858578e-01
-4.527200e+00 9.858570e-01
-4.527300e+00 9.858562e-01
-4.527400e+00 9.858553e-01
-4.527500e+00 9.858545e-01
-4.527600e+00 9.858537e-01
-4.527700e+00 9.858529e-01
-4.527800e+00 9.858521e-01
-4.527900e+00 9.858512e-01
-4.528000e+00 9.858504e-01
-4.528100e+00 9.858496e-01
-4.528200e+00 9.858488e-01
-4.528300e+00 9.858480e-01
-4.528400e+00 9.858472e-01
-4.528500e+00 9.858463e-01
-4.528600e+00 9.858455e-01
-4.528700e+00 9.858447e-01
-4.528800e+00 9.858439e-01
-4.528900e+00 9.858431e-01
-4.529000e+00 9.858422e-01
-4.529100e+00 9.858414e-01
-4.529200e+00 9.858406e-01
-4.529300e+00 9.858398e-01
-4.529400e+00 9.858390e-01
-4.529500e+00 9.858382e-01
-4.529600e+00 9.858373e-01
-4.529700e+00 9.858365e-01
-4.529800e+00 9.858357e-01
-4.529900e+00 9.858349e-01
-4.530000e+00 9.858341e-01
-4.530100e+00 9.858332e-01
-4.530200e+00 9.858324e-01
-4.530300e+00 9.858316e-01
-4.530400e+00 9.858308e-01
-4.530500e+00 9.858300e-01
-4.530600e+00 9.858292e-01
-4.530700e+00 9.858283e-01
-4.530800e+00 9.858275e-01
-4.530900e+00 9.858267e-01
-4.531000e+00 9.858259e-01
-4.531100e+00 9.858251e-01
-4.531200e+00 9.858242e-01
-4.531300e+00 9.858234e-01
-4.531400e+00 9.858226e-01
-4.531500e+00 9.858218e-01
-4.531600e+00 9.858210e-01
-4.531700e+00 9.858201e-01
-4.531800e+00 9.858193e-01
-4.531900e+00 9.858185e-01
-4.532000e+00 9.858177e-01
-4.532100e+00 9.858169e-01
-4.532200e+00 9.858161e-01
-4.532300e+00 9.858152e-01
-4.532400e+00 9.858144e-01
-4.532500e+00 9.858136e-01
-4.532600e+00 9.858128e-01
-4.532700e+00 9.858120e-01
-4.532800e+00 9.858111e-01
-4.532900e+00 9.858103e-01
-4.533000e+00 9.858095e-01
-4.533100e+00 9.858087e-01
-4.533200e+00 9.858079e-01
-4.533300e+00 9.858070e-01
-4.533400e+00 9.858062e-01
-4.533500e+00 9.858054e-01
-4.533600e+00 9.858046e-01
-4.533700e+00 9.858038e-01
-4.533800e+00 9.858029e-01
-4.533900e+00 9.858021e-01
-4.534000e+00 9.858013e-01
-4.534100e+00 9.858005e-01
-4.534200e+00 9.857997e-01
-4.534300e+00 9.857989e-01
-4.534400e+00 9.857980e-01
-4.534500e+00 9.857972e-01
-4.534600e+00 9.857964e-01
-4.534700e+00 9.857956e-01
-4.534800e+00 9.857948e-01
-4.534900e+00 9.857939e-01
-4.535000e+00 9.857931e-01
-4.535100e+00 9.857923e-01
-4.535200e+00 9.857915e-01
-4.535300e+00 9.857907e-01
-4.535400e+00 9.857898e-01
-4.535500e+00 9.857890e-01
-4.535600e+00 9.857882e-01
-4.535700e+00 9.857874e-01
-4.535800e+00 9.857866e-01
-4.535900e+00 9.857857e-01
-4.536000e+00 9.857849e-01
-4.536100e+00 9.857841e-01
-4.536200e+00 9.857833e-01
-4.536300e+00 9.857825e-01
-4.536400e+00 9.857817e-01
-4.536500e+00 9.857808e-01
-4.536600e+00 9.857800e-01
-4.536700e+00 9.857792e-01
-4.536800e+00 9.857784e-01
-4.536900e+00 9.857776e-01
-4.537000e+00 9.857767e-01
-4.537100e+00 9.857759e-01
-4.537200e+00 9.857751e-01
-4.537300e+00 9.857743e-01
-4.537400e+00 9.857735e-01
-4.537500e+00 9.857726e-01
-4.537600e+00 9.857718e-01
-4.537700e+00 9.857710e-01
-4.537800e+00 9.857702e-01
-4.537900e+00 9.857694e-01
-4.538000e+00 9.857685e-01
-4.538100e+00 9.857677e-01
-4.538200e+00 9.857669e-01
-4.538300e+00 9.857661e-01
-4.538400e+00 9.857653e-01
-4.538500e+00 9.857644e-01
-4.538600e+00 9.857636e-01
-4.538700e+00 9.857628e-01
-4.538800e+00 9.857620e-01
-4.538900e+00 9.857612e-01
-4.539000e+00 9.857603e-01
-4.539100e+00 9.857595e-01
-4.539200e+00 9.857587e-01
-4.539300e+00 9.857579e-01
-4.539400e+00 9.857571e-01
-4.539500e+00 9.857563e-01
-4.539600e+00 9.857554e-01
-4.539700e+00 9.857546e-01
-4.539800e+00 9.857538e-01
-4.539900e+00 9.857530e-01
-4.540000e+00 9.857522e-01
-4.540100e+00 9.857513e-01
-4.540200e+00 9.857505e-01
-4.540300e+00 9.857497e-01
-4.540400e+00 9.857489e-01
-4.540500e+00 9.857481e-01
-4.540600e+00 9.857472e-01
-4.540700e+00 9.857464e-01
-4.540800e+00 9.857456e-01
-4.540900e+00 9.857448e-01
-4.541000e+00 9.857440e-01
-4.541100e+00 9.857431e-01
-4.541200e+00 9.857423e-01
-4.541300e+00 9.857415e-01
-4.541400e+00 9.857407e-01
-4.541500e+00 9.857399e-01
-4.541600e+00 9.857390e-01
-4.541700e+00 9.857382e-01
-4.541800e+00 9.857374e-01
-4.541900e+00 9.857366e-01
-4.542000e+00 9.857358e-01
-4.542100e+00 9.857349e-01
-4.542200e+00 9.857341e-01
-4.542300e+00 9.857333e-01
-4.542400e+00 9.857325e-01
-4.542500e+00 9.857317e-01
-4.542600e+00 9.857308e-01
-4.542700e+00 9.857300e-01
-4.542800e+00 9.857292e-01
-4.542900e+00 9.857284e-01
-4.543000e+00 9.857276e-01
-4.543100e+00 9.857267e-01
-4.543200e+00 9.857259e-01
-4.543300e+00 9.857251e-01
-4.543400e+00 9.857243e-01
-4.543500e+00 9.857235e-01
-4.543600e+00 9.857226e-01
-4.543700e+00 9.857218e-01
-4.543800e+00 9.857210e-01
-4.543900e+00 9.857202e-01
-4.544000e+00 9.857194e-01
-4.544100e+00 9.857185e-01
-4.544200e+00 9.857177e-01
-4.544300e+00 9.857169e-01
-4.544400e+00 9.857161e-01
-4.544500e+00 9.857153e-01
-4.544600e+00 9.857144e-01
-4.544700e+00 9.857136e-01
-4.544800e+00 9.857128e-01
-4.544900e+00 9.857120e-01
-4.545000e+00 9.857112e-01
-4.545100e+00 9.857103e-01
-4.545200e+00 9.857095e-01
-4.545300e+00 9.857087e-01
-4.545400e+00 9.857079e-01
-4.545500e+00 9.857071e-01
-4.545600e+00 9.857062e-01
-4.545700e+00 9.857054e-01
-4.545800e+00 9.857046e-01
-4.545900e+00 9.857038e-01
-4.546000e+00 9.857030e-01
-4.546100e+00 9.857021e-01
-4.546200e+00 9.857013e-01
-4.546300e+00 9.857005e-01
-4.546400e+00 9.856997e-01
-4.546500e+00 9.856988e-01
-4.546600e+00 9.856980e-01
-4.546700e+00 9.856972e-01
-4.546800e+00 9.856964e-01
-4.546900e+00 9.856956e-01
-4.547000e+00 9.856947e-01
-4.547100e+00 9.856939e-01
-4.547200e+00 9.856931e-01
-4.547300e+00 9.856923e-01
-4.547400e+00 9.856915e-01
-4.547500e+00 9.856906e-01
-4.547600e+00 9.856898e-01
-4.547700e+00 9.856890e-01
-4.547800e+00 9.856882e-01
-4.547900e+00 9.856874e-01
-4.548000e+00 9.856865e-01
-4.548100e+00 9.856857e-01
-4.548200e+00 9.856849e-01
-4.548300e+00 9.856841e-01
-4.548400e+00 9.856833e-01
-4.548500e+00 9.856824e-01
-4.548600e+00 9.856816e-01
-4.548700e+00 9.856808e-01
-4.548800e+00 9.856800e-01
-4.548900e+00 9.856792e-01
-4.549000e+00 9.856783e-01
-4.549100e+00 9.856775e-01
-4.549200e+00 9.856767e-01
-4.549300e+00 9.856759e-01
-4.549400e+00 9.856751e-01
-4.549500e+00 9.856742e-01
-4.549600e+00 9.856734e-01
-4.549700e+00 9.856726e-01
-4.549800e+00 9.856718e-01
-4.549900e+00 9.856709e-01
-4.550000e+00 9.856701e-01
-4.550100e+00 9.856693e-01
-4.550200e+00 9.856685e-01
-4.550300e+00 9.856677e-01
-4.550400e+00 9.856668e-01
-4.550500e+00 9.856660e-01
-4.550600e+00 9.856652e-01
-4.550700e+00 9.856644e-01
-4.550800e+00 9.856636e-01
-4.550900e+00 9.856627e-01
-4.551000e+00 9.856619e-01
-4.551100e+00 9.856611e-01
-4.551200e+00 9.856603e-01
-4.551300e+00 9.856595e-01
-4.551400e+00 9.856586e-01
-4.551500e+00 9.856578e-01
-4.551600e+00 9.856570e-01
-4.551700e+00 9.856562e-01
-4.551800e+00 9.856554e-01
-4.551900e+00 9.856545e-01
-4.552000e+00 9.856537e-01
-4.552100e+00 9.856529e-01
-4.552200e+00 9.856521e-01
-4.552300e+00 9.856512e-01
-4.552400e+00 9.856504e-01
-4.552500e+00 9.856496e-01
-4.552600e+00 9.856488e-01
-4.552700e+00 9.856480e-01
-4.552800e+00 9.856471e-01
-4.552900e+00 9.856463e-01
-4.553000e+00 9.856455e-01
-4.553100e+00 9.856447e-01
-4.553200e+00 9.856439e-01
-4.553300e+00 9.856430e-01
-4.553400e+00 9.856422e-01
-4.553500e+00 9.856414e-01
-4.553600e+00 9.856406e-01
-4.553700e+00 9.856397e-01
-4.553800e+00 9.856389e-01
-4.553900e+00 9.856381e-01
-4.554000e+00 9.856373e-01
-4.554100e+00 9.856365e-01
-4.554200e+00 9.856356e-01
-4.554300e+00 9.856348e-01
-4.554400e+00 9.856340e-01
-4.554500e+00 9.856332e-01
-4.554600e+00 9.856324e-01
-4.554700e+00 9.856315e-01
-4.554800e+00 9.856307e-01
-4.554900e+00 9.856299e-01
-4.555000e+00 9.856291e-01
-4.555100e+00 9.856283e-01
-4.555200e+00 9.856274e-01
-4.555300e+00 9.856266e-01
-4.555400e+00 9.856258e-01
-4.555500e+00 9.856250e-01
-4.555600e+00 9.856241e-01
-4.555700e+00 9.856233e-01
-4.555800e+00 9.856225e-01
-4.555900e+00 9.856217e-01
-4.556000e+00 9.856209e-01
-4.556100e+00 9.856200e-01
-4.556200e+00 9.856192e-01
-4.556300e+00 9.856184e-01
-4.556400e+00 9.856176e-01
-4.556500e+00 9.856168e-01
-4.556600e+00 9.856159e-01
-4.556700e+00 9.856151e-01
-4.556800e+00 9.856143e-01
-4.556900e+00 9.856135e-01
-4.557000e+00 9.856126e-01
-4.557100e+00 9.856118e-01
-4.557200e+00 9.856110e-01
-4.557300e+00 9.856102e-01
-4.557400e+00 9.856094e-01
-4.557500e+00 9.856085e-01
-4.557600e+00 9.856077e-01
-4.557700e+00 9.856069e-01
-4.557800e+00 9.856061e-01
-4.557900e+00 9.856052e-01
-4.558000e+00 9.856044e-01
-4.558100e+00 9.856036e-01
-4.558200e+00 9.856028e-01
-4.558300e+00 9.856020e-01
-4.558400e+00 9.856011e-01
-4.558500e+00 9.856003e-01
-4.558600e+00 9.855995e-01
-4.558700e+00 9.855987e-01
-4.558800e+00 9.855979e-01
-4.558900e+00 9.855970e-01
-4.559000e+00 9.855962e-01
-4.559100e+00 9.855954e-01
-4.559200e+00 9.855946e-01
-4.559300e+00 9.855937e-01
-4.559400e+00 9.855929e-01
-4.559500e+00 9.855921e-01
-4.559600e+00 9.855913e-01
-4.559700e+00 9.855905e-01
-4.559800e+00 9.855896e-01
-4.559900e+00 9.855888e-01
-4.560000e+00 9.855880e-01
-4.560100e+00 9.855872e-01
-4.560200e+00 9.855863e-01
-4.560300e+00 9.855855e-01
-4.560400e+00 9.855847e-01
-4.560500e+00 9.855839e-01
-4.560600e+00 9.855831e-01
-4.560700e+00 9.855822e-01
-4.560800e+00 9.855814e-01
-4.560900e+00 9.855806e-01
-4.561000e+00 9.855798e-01
-4.561100e+00 9.855789e-01
-4.561200e+00 9.855781e-01
-4.561300e+00 9.855773e-01
-4.561400e+00 9.855765e-01
-4.561500e+00 9.855757e-01
-4.561600e+00 9.855748e-01
-4.561700e+00 9.855740e-01
-4.561800e+00 9.855732e-01
-4.561900e+00 9.855724e-01
-4.562000e+00 9.855715e-01
-4.562100e+00 9.855707e-01
-4.562200e+00 9.855699e-01
-4.562300e+00 9.855691e-01
-4.562400e+00 9.855683e-01
-4.562500e+00 9.855674e-01
-4.562600e+00 9.855666e-01
-4.562700e+00 9.855658e-01
-4.562800e+00 9.855650e-01
-4.562900e+00 9.855641e-01
-4.563000e+00 9.855633e-01
-4.563100e+00 9.855625e-01
-4.563200e+00 9.855617e-01
-4.563300e+00 9.855609e-01
-4.563400e+00 9.855600e-01
-4.563500e+00 9.855592e-01
-4.563600e+00 9.855584e-01
-4.563700e+00 9.855576e-01
-4.563800e+00 9.855567e-01
-4.563900e+00 9.855559e-01
-4.564000e+00 9.855551e-01
-4.564100e+00 9.855543e-01
-4.564200e+00 9.855535e-01
-4.564300e+00 9.855526e-01
-4.564400e+00 9.855518e-01
-4.564500e+00 9.855510e-01
-4.564600e+00 9.855502e-01
-4.564700e+00 9.855493e-01
-4.564800e+00 9.855485e-01
-4.564900e+00 9.855477e-01
-4.565000e+00 9.855469e-01
-4.565100e+00 9.855461e-01
-4.565200e+00 9.855452e-01
-4.565300e+00 9.855444e-01
-4.565400e+00 9.855436e-01
-4.565500e+00 9.855428e-01
-4.565600e+00 9.855419e-01
-4.565700e+00 9.855411e-01
-4.565800e+00 9.855403e-01
-4.565900e+00 9.855395e-01
-4.566000e+00 9.855387e-01
-4.566100e+00 9.855378e-01
-4.566200e+00 9.855370e-01
-4.566300e+00 9.855362e-01
-4.566400e+00 9.855354e-01
-4.566500e+00 9.855345e-01
-4.566600e+00 9.855337e-01
-4.566700e+00 9.855329e-01
-4.566800e+00 9.855321e-01
-4.566900e+00 9.855312e-01
-4.567000e+00 9.855304e-01
-4.567100e+00 9.855296e-01
-4.567200e+00 9.855288e-01
-4.567300e+00 9.855280e-01
-4.567400e+00 9.855271e-01
-4.567500e+00 9.855263e-01
-4.567600e+00 9.855255e-01
-4.567700e+00 9.855247e-01
-4.567800e+00 9.855238e-01
-4.567900e+00 9.855230e-01
-4.568000e+00 9.855222e-01
-4.568100e+00 9.855214e-01
-4.568200e+00 9.855206e-01
-4.568300e+00 9.855197e-01
-4.568400e+00 9.855189e-01
-4.568500e+00 9.855181e-01
-4.568600e+00 9.855173e-01
-4.568700e+00 9.855164e-01
-4.568800e+00 9.855156e-01
-4.568900e+00 9.855148e-01
-4.569000e+00 9.855140e-01
-4.569100e+00 9.855131e-01
-4.569200e+00 9.855123e-01
-4.569300e+00 9.855115e-01
-4.569400e+00 9.855107e-01
-4.569500e+00 9.855099e-01
-4.569600e+00 9.855090e-01
-4.569700e+00 9.855082e-01
-4.569800e+00 9.855074e-01
-4.569900e+00 9.855066e-01
-4.570000e+00 9.855057e-01
-4.570100e+00 9.855049e-01
-4.570200e+00 9.855041e-01
-4.570300e+00 9.855033e-01
-4.570400e+00 9.855024e-01
-4.570500e+00 9.855016e-01
-4.570600e+00 9.855008e-01
-4.570700e+00 9.855000e-01
-4.570800e+00 9.854992e-01
-4.570900e+00 9.854983e-01
-4.571000e+00 9.854975e-01
-4.571100e+00 9.854967e-01
-4.571200e+00 9.854959e-01
-4.571300e+00 9.854950e-01
-4.571400e+00 9.854942e-01
-4.571500e+00 9.854934e-01
-4.571600e+00 9.854926e-01
-4.571700e+00 9.854917e-01
-4.571800e+00 9.854909e-01
-4.571900e+00 9.854901e-01
-4.572000e+00 9.854893e-01
-4.572100e+00 9.854884e-01
-4.572200e+00 9.854876e-01
-4.572300e+00 9.854868e-01
-4.572400e+00 9.854860e-01
-4.572500e+00 9.854852e-01
-4.572600e+00 9.854843e-01
-4.572700e+00 9.854835e-01
-4.572800e+00 9.854827e-01
-4.572900e+00 9.854819e-01
-4.573000e+00 9.854810e-01
-4.573100e+00 9.854802e-01
-4.573200e+00 9.854794e-01
-4.573300e+00 9.854786e-01
-4.573400e+00 9.854777e-01
-4.573500e+00 9.854769e-01
-4.573600e+00 9.854761e-01
-4.573700e+00 9.854753e-01
-4.573800e+00 9.854745e-01
-4.573900e+00 9.854736e-01
-4.574000e+00 9.854728e-01
-4.574100e+00 9.854720e-01
-4.574200e+00 9.854712e-01
-4.574300e+00 9.854703e-01
-4.574400e+00 9.854695e-01
-4.574500e+00 9.854687e-01
-4.574600e+00 9.854679e-01
-4.574700e+00 9.854670e-01
-4.574800e+00 9.854662e-01
-4.574900e+00 9.854654e-01
-4.575000e+00 9.854646e-01
-4.575100e+00 9.854637e-01
-4.575200e+00 9.854629e-01
-4.575300e+00 9.854621e-01
-4.575400e+00 9.854613e-01
-4.575500e+00 9.854604e-01
-4.575600e+00 9.854596e-01
-4.575700e+00 9.854588e-01
-4.575800e+00 9.854580e-01
-4.575900e+00 9.854572e-01
-4.576000e+00 9.854563e-01
-4.576100e+00 9.854555e-01
-4.576200e+00 9.854547e-01
-4.576300e+00 9.854539e-01
-4.576400e+00 9.854530e-01
-4.576500e+00 9.854522e-01
-4.576600e+00 9.854514e-01
-4.576700e+00 9.854506e-01
-4.576800e+00 9.854497e-01
-4.576900e+00 9.854489e-01
-4.577000e+00 9.854481e-01
-4.577100e+00 9.854473e-01
-4.577200e+00 9.854464e-01
-4.577300e+00 9.854456e-01
-4.577400e+00 9.854448e-01
-4.577500e+00 9.854440e-01
-4.577600e+00 9.854431e-01
-4.577700e+00 9.854423e-01
-4.577800e+00 9.854415e-01
-4.577900e+00 9.854407e-01
-4.578000e+00 9.854399e-01
-4.578100e+00 9.854390e-01
-4.578200e+00 9.854382e-01
-4.578300e+00 9.854374e-01
-4.578400e+00 9.854366e-01
-4.578500e+00 9.854357e-01
-4.578600e+00 9.854349e-01
-4.578700e+00 9.854341e-01
-4.578800e+00 9.854333e-01
-4.578900e+00 9.854324e-01
-4.579000e+00 9.854316e-01
-4.579100e+00 9.854308e-01
-4.579200e+00 9.854300e-01
-4.579300e+00 9.854291e-01
-4.579400e+00 9.854283e-01
-4.579500e+00 9.854275e-01
-4.579600e+00 9.854267e-01
-4.579700e+00 9.854258e-01
-4.579800e+00 9.854250e-01
-4.579900e+00 9.854242e-01
-4.580000e+00 9.854234e-01
-4.580100e+00 9.854225e-01
-4.580200e+00 9.854217e-01
-4.580300e+00 9.854209e-01
-4.580400e+00 9.854201e-01
-4.580500e+00 9.854193e-01
-4.580600e+00 9.854184e-01
-4.580700e+00 9.854176e-01
-4.580800e+00 9.854168e-01
-4.580900e+00 9.854160e-01
-4.581000e+00 9.854151e-01
-4.581100e+00 9.854143e-01
-4.581200e+00 9.854135e-01
-4.581300e+00 9.854127e-01
-4.581400e+00 9.854118e-01
-4.581500e+00 9.854110e-01
-4.581600e+00 9.854102e-01
-4.581700e+00 9.854094e-01
-4.581800e+00 9.854085e-01
-4.581900e+00 9.854077e-01
-4.582000e+00 9.854069e-01
-4.582100e+00 9.854061e-01
-4.582200e+00 9.854052e-01
-4.582300e+00 9.854044e-01
-4.582400e+00 9.854036e-01
-4.582500e+00 9.854028e-01
-4.582600e+00 9.854019e-01
-4.582700e+00 9.854011e-01
-4.582800e+00 9.854003e-01
-4.582900e+00 9.853995e-01
-4.583000e+00 9.853986e-01
-4.583100e+00 9.853978e-01
-4.583200e+00 9.853970e-01
-4.583300e+00 9.853962e-01
-4.583400e+00 9.853953e-01
-4.583500e+00 9.853945e-01
-4.583600e+00 9.853937e-01
-4.583700e+00 9.853929e-01
-4.583800e+00 9.853920e-01
-4.583900e+00 9.853912e-01
-4.584000e+00 9.853904e-01
-4.584100e+00 9.853896e-01
-4.584200e+00 9.853887e-01
-4.584300e+00 9.853879e-01
-4.584400e+00 9.853871e-01
-4.584500e+00 9.853863e-01
-4.584600e+00 9.853854e-01
-4.584700e+00 9.853846e-01
-4.584800e+00 9.853838e-01
-4.584900e+00 9.853830e-01
-4.585000e+00 9.853821e-01
-4.585100e+00 9.853813e-01
-4.585200e+00 9.853805e-01
-4.585300e+00 9.853797e-01
-4.585400e+00 9.853788e-01
-4.585500e+00 9.853780e-01
-4.585600e+00 9.853772e-01
-4.585700e+00 9.853764e-01
-4.585800e+00 9.853755e-01
-4.585900e+00 9.853747e-01
-4.586000e+00 9.853739e-01
-4.586100e+00 9.853731e-01
-4.586200e+00 9.853722e-01
-4.586300e+00 9.853714e-01
-4.586400e+00 9.853706e-01
-4.586500e+00 9.853698e-01
-4.586600e+00 9.853689e-01
-4.586700e+00 9.853681e-01
-4.586800e+00 9.853673e-01
-4.586900e+00 9.853665e-01
-4.587000e+00 9.853656e-01
-4.587100e+00 9.853648e-01
-4.587200e+00 9.853640e-01
-4.587300e+00 9.853632e-01
-4.587400e+00 9.853623e-01
-4.587500e+00 9.853615e-01
-4.587600e+00 9.853607e-01
-4.587700e+00 9.853599e-01
-4.587800e+00 9.853590e-01
-4.587900e+00 9.853582e-01
-4.588000e+00 9.853574e-01
-4.588100e+00 9.853566e-01
-4.588200e+00 9.853557e-01
-4.588300e+00 9.853549e-01
-4.588400e+00 9.853541e-01
-4.588500e+00 9.853533e-01
-4.588600e+00 9.853524e-01
-4.588700e+00 9.853516e-01
-4.588800e+00 9.853508e-01
-4.588900e+00 9.853500e-01
-4.589000e+00 9.853491e-01
-4.589100e+00 9.853483e-01
-4.589200e+00 9.853475e-01
-4.589300e+00 9.853467e-01
-4.589400e+00 9.853458e-01
-4.589500e+00 9.853450e-01
-4.589600e+00 9.853442e-01
-4.589700e+00 9.853434e-01
-4.589800e+00 9.853425e-01
-4.589900e+00 9.853417e-01
-4.590000e+00 9.853409e-01
-4.590100e+00 9.853401e-01
-4.590200e+00 9.853392e-01
-4.590300e+00 9.853384e-01
-4.590400e+00 9.853376e-01
-4.590500e+00 9.853368e-01
-4.590600e+00 9.853359e-01
-4.590700e+00 9.853351e-01
-4.590800e+00 9.853343e-01
-4.590900e+00 9.853335e-01
-4.591000e+00 9.853326e-01
-4.591100e+00 9.853318e-01
-4.591200e+00 9.853310e-01
-4.591300e+00 9.853302e-01
-4.591400e+00 9.853293e-01
-4.591500e+00 9.853285e-01
-4.591600e+00 9.853277e-01
-4.591700e+00 9.853269e-01
-4.591800e+00 9.853260e-01
-4.591900e+00 9.853252e-01
-4.592000e+00 9.853244e-01
-4.592100e+00 9.853236e-01
-4.592200e+00 9.853227e-01
-4.592300e+00 9.853219e-01
-4.592400e+00 9.853211e-01
-4.592500e+00 9.853203e-01
-4.592600e+00 9.853194e-01
-4.592700e+00 9.853186e-01
-4.592800e+00 9.853178e-01
-4.592900e+00 9.853170e-01
-4.593000e+00 9.853161e-01
-4.593100e+00 9.853153e-01
-4.593200e+00 9.853145e-01
-4.593300e+00 9.853137e-01
-4.593400e+00 9.853128e-01
-4.593500e+00 9.853120e-01
-4.593600e+00 9.853112e-01
-4.593700e+00 9.853104e-01
-4.593800e+00 9.853095e-01
-4.593900e+00 9.853087e-01
-4.594000e+00 9.853079e-01
-4.594100e+00 9.853070e-01
-4.594200e+00 9.853062e-01
-4.594300e+00 9.853054e-01
-4.594400e+00 9.853046e-01
-4.594500e+00 9.853037e-01
-4.594600e+00 9.853029e-01
-4.594700e+00 9.853021e-01
-4.594800e+00 9.853013e-01
-4.594900e+00 9.853004e-01
-4.595000e+00 9.852996e-01
-4.595100e+00 9.852988e-01
-4.595200e+00 9.852980e-01
-4.595300e+00 9.852971e-01
-4.595400e+00 9.852963e-01
-4.595500e+00 9.852955e-01
-4.595600e+00 9.852947e-01
-4.595700e+00 9.852938e-01
-4.595800e+00 9.852930e-01
-4.595900e+00 9.852922e-01
-4.596000e+00 9.852914e-01
-4.596100e+00 9.852905e-01
-4.596200e+00 9.852897e-01
-4.596300e+00 9.852889e-01
-4.596400e+00 9.852881e-01
-4.596500e+00 9.852872e-01
-4.596600e+00 9.852864e-01
-4.596700e+00 9.852856e-01
-4.596800e+00 9.852847e-01
-4.596900e+00 9.852839e-01
-4.597000e+00 9.852831e-01
-4.597100e+00 9.852823e-01
-4.597200e+00 9.852814e-01
-4.597300e+00 9.852806e-01
-4.597400e+00 9.852798e-01
-4.597500e+00 9.852790e-01
-4.597600e+00 9.852781e-01
-4.597700e+00 9.852773e-01
-4.597800e+00 9.852765e-01
-4.597900e+00 9.852757e-01
-4.598000e+00 9.852748e-01
-4.598100e+00 9.852740e-01
-4.598200e+00 9.852732e-01
-4.598300e+00 9.852724e-01
-4.598400e+00 9.852715e-01
-4.598500e+00 9.852707e-01
-4.598600e+00 9.852699e-01
-4.598700e+00 9.852691e-01
-4.598800e+00 9.852682e-01
-4.598900e+00 9.852674e-01
-4.599000e+00 9.852666e-01
-4.599100e+00 9.852657e-01
-4.599200e+00 9.852649e-01
-4.599300e+00 9.852641e-01
-4.599400e+00 9.852633e-01
-4.599500e+00 9.852624e-01
-4.599600e+00 9.852616e-01
-4.599700e+00 9.852608e-01
-4.599800e+00 9.852600e-01
-4.599900e+00 9.852591e-01
-4.600000e+00 9.852583e-01
-4.600100e+00 9.852575e-01
-4.600200e+00 9.852567e-01
-4.600300e+00 9.852558e-01
-4.600400e+00 9.852550e-01
-4.600500e+00 9.852542e-01
-4.600600e+00 9.852533e-01
-4.600700e+00 9.852525e-01
-4.600800e+00 9.852517e-01
-4.600900e+00 9.852509e-01
-4.601000e+00 9.852500e-01
-4.601100e+00 9.852492e-01
-4.601200e+00 9.852484e-01
-4.601300e+00 9.852476e-01
-4.601400e+00 9.852467e-01
-4.601500e+00 9.852459e-01
-4.601600e+00 9.852451e-01
-4.601700e+00 9.852443e-01
-4.601800e+00 9.852434e-01
-4.601900e+00 9.852426e-01
-4.602000e+00 9.852418e-01
-4.602100e+00 9.852410e-01
-4.602200e+00 9.852401e-01
-4.602300e+00 9.852393e-01
-4.602400e+00 9.852385e-01
-4.602500e+00 9.852376e-01
-4.602600e+00 9.852368e-01
-4.602700e+00 9.852360e-01
-4.602800e+00 9.852352e-01
-4.602900e+00 9.852343e-01
-4.603000e+00 9.852335e-01
-4.603100e+00 9.852327e-01
-4.603200e+00 9.852319e-01
-4.603300e+00 9.852310e-01
-4.603400e+00 9.852302e-01
-4.603500e+00 9.852294e-01
-4.603600e+00 9.852285e-01
-4.603700e+00 9.852277e-01
-4.603800e+00 9.852269e-01
-4.603900e+00 9.852261e-01
-4.604000e+00 9.852252e-01
-4.604100e+00 9.852244e-01
-4.604200e+00 9.852236e-01
-4.604300e+00 9.852228e-01
-4.604400e+00 9.852219e-01
-4.604500e+00 9.852211e-01
-4.604600e+00 9.852203e-01
-4.604700e+00 9.852195e-01
-4.604800e+00 9.852186e-01
-4.604900e+00 9.852178e-01
-4.605000e+00 9.852170e-01
-4.605100e+00 9.852161e-01
-4.605200e+00 9.852153e-01
-4.605300e+00 9.852145e-01
-4.605400e+00 9.852137e-01
-4.605500e+00 9.852128e-01
-4.605600e+00 9.852120e-01
-4.605700e+00 9.852112e-01
-4.605800e+00 9.852104e-01
-4.605900e+00 9.852095e-01
-4.606000e+00 9.852087e-01
-4.606100e+00 9.852079e-01
-4.606200e+00 9.852070e-01
-4.606300e+00 9.852062e-01
-4.606400e+00 9.852054e-01
-4.606500e+00 9.852046e-01
-4.606600e+00 9.852037e-01
-4.606700e+00 9.852029e-01
-4.606800e+00 9.852021e-01
-4.606900e+00 9.852013e-01
-4.607000e+00 9.852004e-01
-4.607100e+00 9.851996e-01
-4.607200e+00 9.851988e-01
-4.607300e+00 9.851979e-01
-4.607400e+00 9.851971e-01
-4.607500e+00 9.851963e-01
-4.607600e+00 9.851955e-01
-4.607700e+00 9.851946e-01
-4.607800e+00 9.851938e-01
-4.607900e+00 9.851930e-01
-4.608000e+00 9.851922e-01
-4.608100e+00 9.851913e-01
-4.608200e+00 9.851905e-01
-4.608300e+00 9.851897e-01
-4.608400e+00 9.851888e-01
-4.608500e+00 9.851880e-01
-4.608600e+00 9.851872e-01
-4.608700e+00 9.851864e-01
-4.608800e+00 9.851855e-01
-4.608900e+00 9.851847e-01
-4.609000e+00 9.851839e-01
-4.609100e+00 9.851831e-01
-4.609200e+00 9.851822e-01
-4.609300e+00 9.851814e-01
-4.609400e+00 9.851806e-01
-4.609500e+00 9.851797e-01
-4.609600e+00 9.851789e-01
-4.609700e+00 9.851781e-01
-4.609800e+00 9.851773e-01
-4.609900e+00 9.851764e-01
-4.610000e+00 9.851756e-01
-4.610100e+00 9.851748e-01
-4.610200e+00 9.851740e-01
-4.610300e+00 9.851731e-01
-4.610400e+00 9.851723e-01
-4.610500e+00 9.851715e-01
-4.610600e+00 9.851706e-01
-4.610700e+00 9.851698e-01
-4.610800e+00 9.851690e-01
-4.610900e+00 9.851682e-01
-4.611000e+00 9.851673e-01
-4.611100e+00 9.851665e-01
-4.611200e+00 9.851657e-01
-4.611300e+00 9.851649e-01
-4.611400e+00 9.851640e-01
-4.611500e+00 9.851632e-01
-4.611600e+00 9.851624e-01
-4.611700e+00 9.851615e-01
-4.611800e+00 9.851607e-01
-4.611900e+00 9.851599e-01
-4.612000e+00 9.851591e-01
-4.612100e+00 9.851582e-01
-4.612200e+00 9.851574e-01
-4.612300e+00 9.851566e-01
-4.612400e+00 9.851557e-01
-4.612500e+00 9.851549e-01
-4.612600e+00 9.851541e-01
-4.612700e+00 9.851533e-01
-4.612800e+00 9.851524e-01
-4.612900e+00 9.851516e-01
-4.613000e+00 9.851508e-01
-4.613100e+00 9.851500e-01
-4.613200e+00 9.851491e-01
-4.613300e+00 9.851483e-01
-4.613400e+00 9.851475e-01
-4.613500e+00 9.851466e-01
-4.613600e+00 9.851458e-01
-4.613700e+00 9.851450e-01
-4.613800e+00 9.851442e-01
-4.613900e+00 9.851433e-01
-4.614000e+00 9.851425e-01
-4.614100e+00 9.851417e-01
-4.614200e+00 9.851408e-01
-4.614300e+00 9.851400e-01
-4.614400e+00 9.851392e-01
-4.614500e+00 9.851384e-01
-4.614600e+00 9.851375e-01
-4.614700e+00 9.851367e-01
-4.614800e+00 9.851359e-01
-4.614900e+00 9.851350e-01
-4.615000e+00 9.851342e-01
-4.615100e+00 9.851334e-01
-4.615200e+00 9.851326e-01
-4.615300e+00 9.851317e-01
-4.615400e+00 9.851309e-01
-4.615500e+00 9.851301e-01
-4.615600e+00 9.851293e-01
-4.615700e+00 9.851284e-01
-4.615800e+00 9.851276e-01
-4.615900e+00 9.851268e-01
-4.616000e+00 9.851259e-01
-4.616100e+00 9.851251e-01
-4.616200e+00 9.851243e-01
-4.616300e+00 9.851235e-01
-4.616400e+00 9.851226e-01
-4.616500e+00 9.851218e-01
-4.616600e+00 9.851210e-01
-4.616700e+00 9.851201e-01
-4.616800e+00 9.851193e-01
-4.616900e+00 9.851185e-01
-4.617000e+00 9.851177e-01
-4.617100e+00 9.851168e-01
-4.617200e+00 9.851160e-01
-4.617300e+00 9.851152e-01
-4.617400e+00 9.851143e-01
-4.617500e+00 9.851135e-01
-4.617600e+00 9.851127e-01
-4.617700e+00 9.851119e-01
-4.617800e+00 9.851110e-01
-4.617900e+00 9.851102e-01
-4.618000e+00 9.851094e-01
-4.618100e+00 9.851085e-01
-4.618200e+00 9.851077e-01
-4.618300e+00 9.851069e-01
-4.618400e+00 9.851061e-01
-4.618500e+00 9.851052e-01
-4.618600e+00 9.851044e-01
-4.618700e+00 9.851036e-01
-4.618800e+00 9.851027e-01
-4.618900e+00 9.851019e-01
-4.619000e+00 9.851011e-01
-4.619100e+00 9.851003e-01
-4.619200e+00 9.850994e-01
-4.619300e+00 9.850986e-01
-4.619400e+00 9.850978e-01
-4.619500e+00 9.850969e-01
-4.619600e+00 9.850961e-01
-4.619700e+00 9.850953e-01
-4.619800e+00 9.850945e-01
-4.619900e+00 9.850936e-01
-4.620000e+00 9.850928e-01
-4.620100e+00 9.850920e-01
-4.620200e+00 9.850911e-01
-4.620300e+00 9.850903e-01
-4.620400e+00 9.850895e-01
-4.620500e+00 9.850887e-01
-4.620600e+00 9.850878e-01
-4.620700e+00 9.850870e-01
-4.620800e+00 9.850862e-01
-4.620900e+00 9.850853e-01
-4.621000e+00 9.850845e-01
-4.621100e+00 9.850837e-01
-4.621200e+00 9.850829e-01
-4.621300e+00 9.850820e-01
-4.621400e+00 9.850812e-01
-4.621500e+00 9.850804e-01
-4.621600e+00 9.850795e-01
-4.621700e+00 9.850787e-01
-4.621800e+00 9.850779e-01
-4.621900e+00 9.850771e-01
-4.622000e+00 9.850762e-01
-4.622100e+00 9.850754e-01
-4.622200e+00 9.850746e-01
-4.622300e+00 9.850737e-01
-4.622400e+00 9.850729e-01
-4.622500e+00 9.850721e-01
-4.622600e+00 9.850713e-01
-4.622700e+00 9.850704e-01
-4.622800e+00 9.850696e-01
-4.622900e+00 9.850688e-01
-4.623000e+00 9.850679e-01
-4.623100e+00 9.850671e-01
-4.623200e+00 9.850663e-01
-4.623300e+00 9.850655e-01
-4.623400e+00 9.850646e-01
-4.623500e+00 9.850638e-01
-4.623600e+00 9.850630e-01
-4.623700e+00 9.850621e-01
-4.623800e+00 9.850613e-01
-4.623900e+00 9.850605e-01
-4.624000e+00 9.850597e-01
-4.624100e+00 9.850588e-01
-4.624200e+00 9.850580e-01
-4.624300e+00 9.850572e-01
-4.624400e+00 9.850563e-01
-4.624500e+00 9.850555e-01
-4.624600e+00 9.850547e-01
-4.624700e+00 9.850538e-01
-4.624800e+00 9.850530e-01
-4.624900e+00 9.850522e-01
-4.625000e+00 9.850514e-01
-4.625100e+00 9.850505e-01
-4.625200e+00 9.850497e-01
-4.625300e+00 9.850489e-01
-4.625400e+00 9.850480e-01
-4.625500e+00 9.850472e-01
-4.625600e+00 9.850464e-01
-4.625700e+00 9.850456e-01
-4.625800e+00 9.850447e-01
-4.625900e+00 9.850439e-01
-4.626000e+00 9.850431e-01
-4.626100e+00 9.850422e-01
-4.626200e+00 9.850414e-01
-4.626300e+00 9.850406e-01
-4.626400e+00 9.850398e-01
-4.626500e+00 9.850389e-01
-4.626600e+00 9.850381e-01
-4.626700e+00 9.850373e-01
-4.626800e+00 9.850364e-01
-4.626900e+00 9.850356e-01
-4.627000e+00 9.850348e-01
-4.627100e+00 9.850339e-01
-4.627200e+00 9.850331e-01
-4.627300e+00 9.850323e-01
-4.627400e+00 9.850315e-01
-4.627500e+00 9.850306e-01
-4.627600e+00 9.850298e-01
-4.627700e+00 9.850290e-01
-4.627800e+00 9.850281e-01
-4.627900e+00 9.850273e-01
-4.628000e+00 9.850265e-01
-4.628100e+00 9.850257e-01
-4.628200e+00 9.850248e-01
-4.628300e+00 9.850240e-01
-4.628400e+00 9.850232e-01
-4.628500e+00 9.850223e-01
-4.628600e+00 9.850215e-01
-4.628700e+00 9.850207e-01
-4.628800e+00 9.850198e-01
-4.628900e+00 9.850190e-01
-4.629000e+00 9.850182e-01
-4.629100e+00 9.850174e-01
-4.629200e+00 9.850165e-01
-4.629300e+00 9.850157e-01
-4.629400e+00 9.850149e-01
-4.629500e+00 9.850140e-01
-4.629600e+00 9.850132e-01
-4.629700e+00 9.850124e-01
-4.629800e+00 9.850115e-01
-4.629900e+00 9.850107e-01
-4.630000e+00 9.850099e-01
-4.630100e+00 9.850091e-01
-4.630200e+00 9.850082e-01
-4.630300e+00 9.850074e-01
-4.630400e+00 9.850066e-01
-4.630500e+00 9.850057e-01
-4.630600e+00 9.850049e-01
-4.630700e+00 9.850041e-01
-4.630800e+00 9.850033e-01
-4.630900e+00 9.850024e-01
-4.631000e+00 9.850016e-01
-4.631100e+00 9.850008e-01
-4.631200e+00 9.849999e-01
-4.631300e+00 9.849991e-01
-4.631400e+00 9.849983e-01
-4.631500e+00 9.849974e-01
-4.631600e+00 9.849966e-01
-4.631700e+00 9.849958e-01
-4.631800e+00 9.849950e-01
-4.631900e+00 9.849941e-01
-4.632000e+00 9.849933e-01
-4.632100e+00 9.849925e-01
-4.632200e+00 9.849916e-01
-4.632300e+00 9.849908e-01
-4.632400e+00 9.849900e-01
-4.632500e+00 9.849891e-01
-4.632600e+00 9.849883e-01
-4.632700e+00 9.849875e-01
-4.632800e+00 9.849867e-01
-4.632900e+00 9.849858e-01
-4.633000e+00 9.849850e-01
-4.633100e+00 9.849842e-01
-4.633200e+00 9.849833e-01
-4.633300e+00 9.849825e-01
-4.633400e+00 9.849817e-01
-4.633500e+00 9.849808e-01
-4.633600e+00 9.849800e-01
-4.633700e+00 9.849792e-01
-4.633800e+00 9.849784e-01
-4.633900e+00 9.849775e-01
-4.634000e+00 9.849767e-01
-4.634100e+00 9.849759e-01
-4.634200e+00 9.849750e-01
-4.634300e+00 9.849742e-01
-4.634400e+00 9.849734e-01
-4.634500e+00 9.849725e-01
-4.634600e+00 9.849717e-01
-4.634700e+00 9.849709e-01
-4.634800e+00 9.849701e-01
-4.634900e+00 9.849692e-01
-4.635000e+00 9.849684e-01
-4.635100e+00 9.849676e-01
-4.635200e+00 9.849667e-01
-4.635300e+00 9.849659e-01
-4.635400e+00 9.849651e-01
-4.635500e+00 9.849642e-01
-4.635600e+00 9.849634e-01
-4.635700e+00 9.849626e-01
-4.635800e+00 9.849617e-01
-4.635900e+00 9.849609e-01
-4.636000e+00 9.849601e-01
-4.636100e+00 9.849593e-01
-4.636200e+00 9.849584e-01
-4.636300e+00 9.849576e-01
-4.636400e+00 9.849568e-01
-4.636500e+00 9.849559e-01
-4.636600e+00 9.849551e-01
-4.636700e+00 9.849543e-01
-4.636800e+00 9.849534e-01
-4.636900e+00 9.849526e-01
-4.637000e+00 9.849518e-01
-4.637100e+00 9.849510e-01
-4.637200e+00 9.849501e-01
-4.637300e+00 9.849493e-01
-4.637400e+00 9.849485e-01
-4.637500e+00 9.849476e-01
-4.637600e+00 9.849468e-01
-4.637700e+00 9.849460e-01
-4.637800e+00 9.849451e-01
-4.637900e+00 9.849443e-01
-4.638000e+00 9.849435e-01
-4.638100e+00 9.849426e-01
-4.638200e+00 9.849418e-01
-4.638300e+00 9.849410e-01
-4.638400e+00 9.849402e-01
-4.638500e+00 9.849393e-01
-4.638600e+00 9.849385e-01
-4.638700e+00 9.849377e-01
-4.638800e+00 9.849368e-01
-4.638900e+00 9.849360e-01
-4.639000e+00 9.849352e-01
-4.639100e+00 9.849343e-01
-4.639200e+00 9.849335e-01
-4.639300e+00 9.849327e-01
-4.639400e+00 9.849319e-01
-4.639500e+00 9.849310e-01
-4.639600e+00 9.849302e-01
-4.639700e+00 9.849294e-01
-4.639800e+00 9.849285e-01
-4.639900e+00 9.849277e-01
-4.640000e+00 9.849269e-01
-4.640100e+00 9.849260e-01
-4.640200e+00 9.849252e-01
-4.640300e+00 9.849244e-01
-4.640400e+00 9.849235e-01
-4.640500e+00 9.849227e-01
-4.640600e+00 9.849219e-01
-4.640700e+00 9.849211e-01
-4.640800e+00 9.849202e-01
-4.640900e+00 9.849194e-01
-4.641000e+00 9.849186e-01
-4.641100e+00 9.849177e-01
-4.641200e+00 9.849169e-01
-4.641300e+00 9.849161e-01
-4.641400e+00 9.849152e-01
-4.641500e+00 9.849144e-01
-4.641600e+00 9.849136e-01
-4.641700e+00 9.849127e-01
-4.641800e+00 9.849119e-01
-4.641900e+00 9.849111e-01
-4.642000e+00 9.849102e-01
-4.642100e+00 9.849094e-01
-4.642200e+00 9.849086e-01
-4.642300e+00 9.849078e-01
-4.642400e+00 9.849069e-01
-4.642500e+00 9.849061e-01
-4.642600e+00 9.849053e-01
-4.642700e+00 9.849044e-01
-4.642800e+00 9.849036e-01
-4.642900e+00 9.849028e-01
-4.643000e+00 9.849019e-01
-4.643100e+00 9.849011e-01
-4.643200e+00 9.849003e-01
-4.643300e+00 9.848994e-01
-4.643400e+00 9.848986e-01
-4.643500e+00 9.848978e-01
-4.643600e+00 9.848970e-01
-4.643700e+00 9.848961e-01
-4.643800e+00 9.848953e-01
-4.643900e+00 9.848945e-01
-4.644000e+00 9.848936e-01
-4.644100e+00 9.848928e-01
-4.644200e+00 9.848920e-01
-4.644300e+00 9.848911e-01
-4.644400e+00 9.848903e-01
-4.644500e+00 9.848895e-01
-4.644600e+00 9.848886e-01
-4.644700e+00 9.848878e-01
-4.644800e+00 9.848870e-01
-4.644900e+00 9.848861e-01
-4.645000e+00 9.848853e-01
-4.645100e+00 9.848845e-01
-4.645200e+00 9.848837e-01
-4.645300e+00 9.848828e-01
-4.645400e+00 9.848820e-01
-4.645500e+00 9.848812e-01
-4.645600e+00 9.848803e-01
-4.645700e+00 9.848795e-01
-4.645800e+00 9.848787e-01
-4.645900e+00 9.848778e-01
-4.646000e+00 9.848770e-01
-4.646100e+00 9.848762e-01
-4.646200e+00 9.848753e-01
-4.646300e+00 9.848745e-01
-4.646400e+00 9.848737e-01
-4.646500e+00 9.848728e-01
-4.646600e+00 9.848720e-01
-4.646700e+00 9.848712e-01
-4.646800e+00 9.848703e-01
-4.646900e+00 9.848695e-01
-4.647000e+00 9.848687e-01
-4.647100e+00 9.848679e-01
-4.647200e+00 9.848670e-01
-4.647300e+00 9.848662e-01
-4.647400e+00 9.848654e-01
-4.647500e+00 9.848645e-01
-4.647600e+00 9.848637e-01
-4.647700e+00 9.848629e-01
-4.647800e+00 9.848620e-01
-4.647900e+00 9.848612e-01
-4.648000e+00 9.848604e-01
-4.648100e+00 9.848595e-01
-4.648200e+00 9.848587e-01
-4.648300e+00 9.848579e-01
-4.648400e+00 9.848570e-01
-4.648500e+00 9.848562e-01
-4.648600e+00 9.848554e-01
-4.648700e+00 9.848545e-01
-4.648800e+00 9.848537e-01
-4.648900e+00 9.848529e-01
-4.649000e+00 9.848521e-01
-4.649100e+00 9.848512e-01
-4.649200e+00 9.848504e-01
-4.649300e+00 9.848496e-01
-4.649400e+00 9.848487e-01
-4.649500e+00 9.848479e-01
-4.649600e+00 9.848471e-01
-4.649700e+00 9.848462e-01
-4.649800e+00 9.848454e-01
-4.649900e+00 9.848446e-01
-4.650000e+00 9.848437e-01
-4.650100e+00 9.848429e-01
-4.650200e+00 9.848421e-01
-4.650300e+00 9.848412e-01
-4.650400e+00 9.848404e-01
-4.650500e+00 9.848396e-01
-4.650600e+00 9.848387e-01
-4.650700e+00 9.848379e-01
-4.650800e+00 9.848371e-01
-4.650900e+00 9.848362e-01
-4.651000e+00 9.848354e-01
-4.651100e+00 9.848346e-01
-4.651200e+00 9.848338e-01
-4.651300e+00 9.848329e-01
-4.651400e+00 9.848321e-01
-4.651500e+00 9.848313e-01
-4.651600e+00 9.848304e-01
-4.651700e+00 9.848296e-01
-4.651800e+00 9.848288e-01
-4.651900e+00 9.848279e-01
-4.652000e+00 9.848271e-01
-4.652100e+00 9.848263e-01
-4.652200e+00 9.848254e-01
-4.652300e+00 9.848246e-01
-4.652400e+00 9.848238e-01
-4.652500e+00 9.848229e-01
-4.652600e+00 9.848221e-01
-4.652700e+00 9.848213e-01
-4.652800e+00 9.848204e-01
-4.652900e+00 9.848196e-01
-4.653000e+00 9.848188e-01
-4.653100e+00 9.848179e-01
-4.653200e+00 9.848171e-01
-4.653300e+00 9.848163e-01
-4.653400e+00 9.848154e-01
-4.653500e+00 9.848146e-01
-4.653600e+00 9.848138e-01
-4.653700e+00 9.848130e-01
-4.653800e+00 9.848121e-01
-4.653900e+00 9.848113e-01
-4.654000e+00 9.848105e-01
-4.654100e+00 9.848096e-01
-4.654200e+00 9.848088e-01
-4.654300e+00 9.848080e-01
-4.654400e+00 9.848071e-01
-4.654500e+00 9.848063e-01
-4.654600e+00 9.848055e-01
-4.654700e+00 9.848046e-01
-4.654800e+00 9.848038e-01
-4.654900e+00 9.848030e-01
-4.655000e+00 9.848021e-01
-4.655100e+00 9.848013e-01
-4.655200e+00 9.848005e-01
-4.655300e+00 9.847996e-01
-4.655400e+00 9.847988e-01
-4.655500e+00 9.847980e-01
-4.655600e+00 9.847971e-01
-4.655700e+00 9.847963e-01
-4.655800e+00 9.847955e-01
-4.655900e+00 9.847946e-01
-4.656000e+00 9.847938e-01
-4.656100e+00 9.847930e-01
-4.656200e+00 9.847921e-01
-4.656300e+00 9.847913e-01
-4.656400e+00 9.847905e-01
-4.656500e+00 9.847896e-01
-4.656600e+00 9.847888e-01
-4.656700e+00 9.847880e-01
-4.656800e+00 9.847871e-01
-4.656900e+00 9.847863e-01
-4.657000e+00 9.847855e-01
-4.657100e+00 9.847847e-01
-4.657200e+00 9.847838e-01
-4.657300e+00 9.847830e-01
-4.657400e+00 9.847822e-01
-4.657500e+00 9.847813e-01
-4.657600e+00 9.847805e-01
-4.657700e+00 9.847797e-01
-4.657800e+00 9.847788e-01
-4.657900e+00 9.847780e-01
-4.658000e+00 9.847772e-01
-4.658100e+00 9.847763e-01
-4.658200e+00 9.847755e-01
-4.658300e+00 9.847747e-01
-4.658400e+00 9.847738e-01
-4.658500e+00 9.847730e-01
-4.658600e+00 9.847722e-01
-4.658700e+00 9.847713e-01
-4.658800e+00 9.847705e-01
-4.658900e+00 9.847697e-01
-4.659000e+00 9.847688e-01
-4.659100e+00 9.847680e-01
-4.659200e+00 9.847672e-01
-4.659300e+00 9.847663e-01
-4.659400e+00 9.847655e-01
-4.659500e+00 9.847647e-01
-4.659600e+00 9.847638e-01
-4.659700e+00 9.847630e-01
-4.659800e+00 9.847622e-01
-4.659900e+00 9.847613e-01
-4.660000e+00 9.847605e-01
-4.660100e+00 9.847597e-01
-4.660200e+00 9.847588e-01
-4.660300e+00 9.847580e-01
-4.660400e+00 9.847572e-01
-4.660500e+00 9.847563e-01
-4.660600e+00 9.847555e-01
-4.660700e+00 9.847547e-01
-4.660800e+00 9.847538e-01
-4.660900e+00 9.847530e-01
-4.661000e+00 9.847522e-01
-4.661100e+00 9.847513e-01
-4.661200e+00 9.847505e-01
-4.661300e+00 9.847497e-01
-4.661400e+00 9.847488e-01
-4.661500e+00 9.847480e-01
-4.661600e+00 9.847472e-01
-4.661700e+00 9.847463e-01
-4.661800e+00 9.847455e-01
-4.661900e+00 9.847447e-01
-4.662000e+00 9.847438e-01
-4.662100e+00 9.847430e-01
-4.662200e+00 9.847422e-01
-4.662300e+00 9.847413e-01
-4.662400e+00 9.847405e-01
-4.662500e+00 9.847397e-01
-4.662600e+00 9.847388e-01
-4.662700e+00 9.847380e-01
-4.662800e+00 9.847372e-01
-4.662900e+00 9.847363e-01
-4.663000e+00 9.847355e-01
-4.663100e+00 9.847347e-01
-4.663200e+00 9.847338e-01
-4.663300e+00 9.847330e-01
-4.663400e+00 9.847322e-01
-4.663500e+00 9.847313e-01
-4.663600e+00 9.847305e-01
-4.663700e+00 9.847297e-01
-4.663800e+00 9.847288e-01
-4.663900e+00 9.847280e-01
-4.664000e+00 9.847272e-01
-4.664100e+00 9.847263e-01
-4.664200e+00 9.847255e-01
-4.664300e+00 9.847247e-01
-4.664400e+00 9.847238e-01
-4.664500e+00 9.847230e-01
-4.664600e+00 9.847222e-01
-4.664700e+00 9.847213e-01
-4.664800e+00 9.847205e-01
-4.664900e+00 9.847197e-01
-4.665000e+00 9.847188e-01
-4.665100e+00 9.847180e-01
-4.665200e+00 9.847172e-01
-4.665300e+00 9.847163e-01
-4.665400e+00 9.847155e-01
-4.665500e+00 9.847147e-01
-4.665600e+00 9.847138e-01
-4.665700e+00 9.847130e-01
-4.665800e+00 9.847122e-01
-4.665900e+00 9.847113e-01
-4.666000e+00 9.847105e-01
-4.666100e+00 9.847097e-01
-4.666200e+00 9.847088e-01
-4.666300e+00 9.847080e-01
-4.666400e+00 9.847072e-01
-4.666500e+00 9.847063e-01
-4.666600e+00 9.847055e-01
-4.666700e+00 9.847047e-01
-4.666800e+00 9.847038e-01
-4.666900e+00 9.847030e-01
-4.667000e+00 9.847022e-01
-4.667100e+00 9.847013e-01
-4.667200e+00 9.847005e-01
-4.667300e+00 9.846997e-01
-4.667400e+00 9.846988e-01
-4.667500e+00 9.846980e-01
-4.667600e+00 9.846972e-01
-4.667700e+00 9.846963e-01
-4.667800e+00 9.846955e-01
-4.667900e+00 9.846947e-01
-4.668000e+00 9.846938e-01
-4.668100e+00 9.846930e-01
-4.668200e+00 9.846922e-01
-4.668300e+00 9.846913e-01
-4.668400e+00 9.846905e-01
-4.668500e+00 9.846897e-01
-4.668600e+00 9.846888e-01
-4.668700e+00 9.846880e-01
-4.668800e+00 9.846872e-01
-4.668900e+00 9.846863e-01
-4.669000e+00 9.846855e-01
-4.669100e+00 9.846847e-01
-4.669200e+00 9.846838e-01
-4.669300e+00 9.846830e-01
-4.669400e+00 9.846822e-01
-4.669500e+00 9.846813e-01
-4.669600e+00 9.846805e-01
-4.669700e+00 9.846797e-01
-4.669800e+00 9.846788e-01
-4.669900e+00 9.846780e-01
-4.670000e+00 9.846772e-01
-4.670100e+00 9.846763e-01
-4.670200e+00 9.846755e-01
-4.670300e+00 9.846747e-01
-4.670400e+00 9.846738e-01
-4.670500e+00 9.846730e-01
-4.670600e+00 9.846722e-01
-4.670700e+00 9.846713e-01
-4.670800e+00 9.846705e-01
-4.670900e+00 9.846697e-01
-4.671000e+00 9.846688e-01
-4.671100e+00 9.846680e-01
-4.671200e+00 9.846672e-01
-4.671300e+00 9.846663e-01
-4.671400e+00 9.846655e-01
-4.671500e+00 9.846647e-01
-4.671600e+00 9.846638e-01
-4.671700e+00 9.846630e-01
-4.671800e+00 9.846621e-01
-4.671900e+00 9.846613e-01
-4.672000e+00 9.846605e-01
-4.672100e+00 9.846596e-01
-4.672200e+00 9.846588e-01
-4.672300e+00 9.846580e-01
-4.672400e+00 9.846571e-01
-4.672500e+00 9.846563e-01
-4.672600e+00 9.846555e-01
-4.672700e+00 9.846546e-01
-4.672800e+00 9.846538e-01
-4.672900e+00 9.846530e-01
-4.673000e+00 9.846521e-01
-4.673100e+00 9.846513e-01
-4.673200e+00 9.846505e-01
-4.673300e+00 9.846496e-01
-4.673400e+00 9.846488e-01
-4.673500e+00 9.846480e-01
-4.673600e+00 9.846471e-01
-4.673700e+00 9.846463e-01
-4.673800e+00 9.846455e-01
-4.673900e+00 9.846446e-01
-4.674000e+00 9.846438e-01
-4.674100e+00 9.846430e-01
-4.674200e+00 9.846421e-01
-4.674300e+00 9.846413e-01
-4.674400e+00 9.846405e-01
-4.674500e+00 9.846396e-01
-4.674600e+00 9.846388e-01
-4.674700e+00 9.846380e-01
-4.674800e+00 9.846371e-01
-4.674900e+00 9.846363e-01
-4.675000e+00 9.846355e-01
-4.675100e+00 9.846346e-01
-4.675200e+00 9.846338e-01
-4.675300e+00 9.846329e-01
-4.675400e+00 9.846321e-01
-4.675500e+00 9.846313e-01
-4.675600e+00 9.846304e-01
-4.675700e+00 9.846296e-01
-4.675800e+00 9.846288e-01
-4.675900e+00 9.846279e-01
-4.676000e+00 9.846271e-01
-4.676100e+00 9.846263e-01
-4.676200e+00 9.846254e-01
-4.676300e+00 9.846246e-01
-4.676400e+00 9.846238e-01
-4.676500e+00 9.846229e-01
-4.676600e+00 9.846221e-01
-4.676700e+00 9.846213e-01
-4.676800e+00 9.846204e-01
-4.676900e+00 9.846196e-01
-4.677000e+00 9.846188e-01
-4.677100e+00 9.846179e-01
-4.677200e+00 9.846171e-01
-4.677300e+00 9.846163e-01
-4.677400e+00 9.846154e-01
-4.677500e+00 9.846146e-01
-4.677600e+00 9.846138e-01
-4.677700e+00 9.846129e-01
-4.677800e+00 9.846121e-01
-4.677900e+00 9.846112e-01
-4.678000e+00 9.846104e-01
-4.678100e+00 9.846096e-01
-4.678200e+00 9.846087e-01
-4.678300e+00 9.846079e-01
-4.678400e+00 9.846071e-01
-4.678500e+00 9.846062e-01
-4.678600e+00 9.846054e-01
-4.678700e+00 9.846046e-01
-4.678800e+00 9.846037e-01
-4.678900e+00 9.846029e-01
-4.679000e+00 9.846021e-01
-4.679100e+00 9.846012e-01
-4.679200e+00 9.846004e-01
-4.679300e+00 9.845996e-01
-4.679400e+00 9.845987e-01
-4.679500e+00 9.845979e-01
-4.679600e+00 9.845971e-01
-4.679700e+00 9.845962e-01
-4.679800e+00 9.845954e-01
-4.679900e+00 9.845946e-01
-4.680000e+00 9.845937e-01
-4.680100e+00 9.845929e-01
-4.680200e+00 9.845920e-01
-4.680300e+00 9.845912e-01
-4.680400e+00 9.845904e-01
-4.680500e+00 9.845895e-01
-4.680600e+00 9.845887e-01
-4.680700e+00 9.845879e-01
-4.680800e+00 9.845870e-01
-4.680900e+00 9.845862e-01
-4.681000e+00 9.845854e-01
-4.681100e+00 9.845845e-01
-4.681200e+00 9.845837e-01
-4.681300e+00 9.845829e-01
-4.681400e+00 9.845820e-01
-4.681500e+00 9.845812e-01
-4.681600e+00 9.845804e-01
-4.681700e+00 9.845795e-01
-4.681800e+00 9.845787e-01
-4.681900e+00 9.845778e-01
-4.682000e+00 9.845770e-01
-4.682100e+00 9.845762e-01
-4.682200e+00 9.845753e-01
-4.682300e+00 9.845745e-01
-4.682400e+00 9.845737e-01
-4.682500e+00 9.845728e-01
-4.682600e+00 9.845720e-01
-4.682700e+00 9.845712e-01
-4.682800e+00 9.845703e-01
-4.682900e+00 9.845695e-01
-4.683000e+00 9.845687e-01
-4.683100e+00 9.845678e-01
-4.683200e+00 9.845670e-01
-4.683300e+00 9.845662e-01
-4.683400e+00 9.845653e-01
-4.683500e+00 9.845645e-01
-4.683600e+00 9.845636e-01
-4.683700e+00 9.845628e-01
-4.683800e+00 9.845620e-01
-4.683900e+00 9.845611e-01
-4.684000e+00 9.845603e-01
-4.684100e+00 9.845595e-01
-4.684200e+00 9.845586e-01
-4.684300e+00 9.845578e-01
-4.684400e+00 9.845570e-01
-4.684500e+00 9.845561e-01
-4.684600e+00 9.845553e-01
-4.684700e+00 9.845545e-01
-4.684800e+00 9.845536e-01
-4.684900e+00 9.845528e-01
-4.685000e+00 9.845520e-01
-4.685100e+00 9.845511e-01
-4.685200e+00 9.845503e-01
-4.685300e+00 9.845494e-01
-4.685400e+00 9.845486e-01
-4.685500e+00 9.845478e-01
-4.685600e+00 9.845469e-01
-4.685700e+00 9.845461e-01
-4.685800e+00 9.845453e-01
-4.685900e+00 9.845444e-01
-4.686000e+00 9.845436e-01
-4.686100e+00 9.845428e-01
-4.686200e+00 9.845419e-01
-4.686300e+00 9.845411e-01
-4.686400e+00 9.845403e-01
-4.686500e+00 9.845394e-01
-4.686600e+00 9.845386e-01
-4.686700e+00 9.845377e-01
-4.686800e+00 9.845369e-01
-4.686900e+00 9.845361e-01
-4.687000e+00 9.845352e-01
-4.687100e+00 9.845344e-01
-4.687200e+00 9.845336e-01
-4.687300e+00 9.845327e-01
-4.687400e+00 9.845319e-01
-4.687500e+00 9.845311e-01
-4.687600e+00 9.845302e-01
-4.687700e+00 9.845294e-01
-4.687800e+00 9.845286e-01
-4.687900e+00 9.845277e-01
-4.688000e+00 9.845269e-01
-4.688100e+00 9.845260e-01
-4.688200e+00 9.845252e-01
-4.688300e+00 9.845244e-01
-4.688400e+00 9.845235e-01
-4.688500e+00 9.845227e-01
-4.688600e+00 9.845219e-01
-4.688700e+00 9.845210e-01
-4.688800e+00 9.845202e-01
-4.688900e+00 9.845194e-01
-4.689000e+00 9.845185e-01
-4.689100e+00 9.845177e-01
-4.689200e+00 9.845169e-01
-4.689300e+00 9.845160e-01
-4.689400e+00 9.845152e-01
-4.689500e+00 9.845143e-01
-4.689600e+00 9.845135e-01
-4.689700e+00 9.845127e-01
-4.689800e+00 9.845118e-01
-4.689900e+00 9.845110e-01
-4.690000e+00 9.845102e-01
-4.690100e+00 9.845093e-01
-4.690200e+00 9.845085e-01
-4.690300e+00 9.845077e-01
-4.690400e+00 9.845068e-01
-4.690500e+00 9.845060e-01
-4.690600e+00 9.845052e-01
-4.690700e+00 9.845043e-01
-4.690800e+00 9.845035e-01
-4.690900e+00 9.845026e-01
-4.691000e+00 9.845018e-01
-4.691100e+00 9.845010e-01
-4.691200e+00 9.845001e-01
-4.691300e+00 9.844993e-01
-4.691400e+00 9.844985e-01
-4.691500e+00 9.844976e-01
-4.691600e+00 9.844968e-01
-4.691700e+00 9.844960e-01
-4.691800e+00 9.844951e-01
-4.691900e+00 9.844943e-01
-4.692000e+00 9.844934e-01
-4.692100e+00 9.844926e-01
-4.692200e+00 9.844918e-01
-4.692300e+00 9.844909e-01
-4.692400e+00 9.844901e-01
-4.692500e+00 9.844893e-01
-4.692600e+00 9.844884e-01
-4.692700e+00 9.844876e-01
-4.692800e+00 9.844868e-01
-4.692900e+00 9.844859e-01
-4.693000e+00 9.844851e-01
-4.693100e+00 9.844842e-01
-4.693200e+00 9.844834e-01
-4.693300e+00 9.844826e-01
-4.693400e+00 9.844817e-01
-4.693500e+00 9.844809e-01
-4.693600e+00 9.844801e-01
-4.693700e+00 9.844792e-01
-4.693800e+00 9.844784e-01
-4.693900e+00 9.844776e-01
-4.694000e+00 9.844767e-01
-4.694100e+00 9.844759e-01
-4.694200e+00 9.844750e-01
-4.694300e+00 9.844742e-01
-4.694400e+00 9.844734e-01
-4.694500e+00 9.844725e-01
-4.694600e+00 9.844717e-01
-4.694700e+00 9.844709e-01
-4.694800e+00 9.844700e-01
-4.694900e+00 9.844692e-01
-4.695000e+00 9.844684e-01
-4.695100e+00 9.844675e-01
-4.695200e+00 9.844667e-01
-4.695300e+00 9.844658e-01
-4.695400e+00 9.844650e-01
-4.695500e+00 9.844642e-01
-4.695600e+00 9.844633e-01
-4.695700e+00 9.844625e-01
-4.695800e+00 9.844617e-01
-4.695900e+00 9.844608e-01
-4.696000e+00 9.844600e-01
-4.696100e+00 9.844592e-01
-4.696200e+00 9.844583e-01
-4.696300e+00 9.844575e-01
-4.696400e+00 9.844566e-01
-4.696500e+00 9.844558e-01
-4.696600e+00 9.844550e-01
-4.696700e+00 9.844541e-01
-4.696800e+00 9.844533e-01
-4.696900e+00 9.844525e-01
-4.697000e+00 9.844516e-01
-4.697100e+00 9.844508e-01
-4.697200e+00 9.844499e-01
-4.697300e+00 9.844491e-01
-4.697400e+00 9.844483e-01
-4.697500e+00 9.844474e-01
-4.697600e+00 9.844466e-01
-4.697700e+00 9.844458e-01
-4.697800e+00 9.844449e-01
-4.697900e+00 9.844441e-01
-4.698000e+00 9.844433e-01
-4.698100e+00 9.844424e-01
-4.698200e+00 9.844416e-01
-4.698300e+00 9.844407e-01
-4.698400e+00 9.844399e-01
-4.698500e+00 9.844391e-01
-4.698600e+00 9.844382e-01
-4.698700e+00 9.844374e-01
-4.698800e+00 9.844366e-01
-4.698900e+00 9.844357e-01
-4.699000e+00 9.844349e-01
-4.699100e+00 9.844340e-01
-4.699200e+00 9.844332e-01
-4.699300e+00 9.844324e-01
-4.699400e+00 9.844315e-01
-4.699500e+00 9.844307e-01
-4.699600e+00 9.844299e-01
-4.699700e+00 9.844290e-01
-4.699800e+00 9.844282e-01
-4.699900e+00 9.844274e-01
-4.700000e+00 9.844265e-01
-4.700100e+00 9.844257e-01
-4.700200e+00 9.844248e-01
-4.700300e+00 9.844240e-01
-4.700400e+00 9.844232e-01
-4.700500e+00 9.844223e-01
-4.700600e+00 9.844215e-01
-4.700700e+00 9.844207e-01
-4.700800e+00 9.844198e-01
-4.700900e+00 9.844190e-01
-4.701000e+00 9.844181e-01
-4.701100e+00 9.844173e-01
-4.701200e+00 9.844165e-01
-4.701300e+00 9.844156e-01
-4.701400e+00 9.844148e-01
-4.701500e+00 9.844140e-01
-4.701600e+00 9.844131e-01
-4.701700e+00 9.844123e-01
-4.701800e+00 9.844114e-01
-4.701900e+00 9.844106e-01
-4.702000e+00 9.844098e-01
-4.702100e+00 9.844089e-01
-4.702200e+00 9.844081e-01
-4.702300e+00 9.844073e-01
-4.702400e+00 9.844064e-01
-4.702500e+00 9.844056e-01
-4.702600e+00 9.844047e-01
-4.702700e+00 9.844039e-01
-4.702800e+00 9.844031e-01
-4.702900e+00 9.844022e-01
-4.703000e+00 9.844014e-01
-4.703100e+00 9.844006e-01
-4.703200e+00 9.843997e-01
-4.703300e+00 9.843989e-01
-4.703400e+00 9.843981e-01
-4.703500e+00 9.843972e-01
-4.703600e+00 9.843964e-01
-4.703700e+00 9.843955e-01
-4.703800e+00 9.843947e-01
-4.703900e+00 9.843939e-01
-4.704000e+00 9.843930e-01
-4.704100e+00 9.843922e-01
-4.704200e+00 9.843914e-01
-4.704300e+00 9.843905e-01
-4.704400e+00 9.843897e-01
-4.704500e+00 9.843888e-01
-4.704600e+00 9.843880e-01
-4.704700e+00 9.843872e-01
-4.704800e+00 9.843863e-01
-4.704900e+00 9.843855e-01
-4.705000e+00 9.843847e-01
-4.705100e+00 9.843838e-01
-4.705200e+00 9.843830e-01
-4.705300e+00 9.843821e-01
-4.705400e+00 9.843813e-01
-4.705500e+00 9.843805e-01
-4.705600e+00 9.843796e-01
-4.705700e+00 9.843788e-01
-4.705800e+00 9.843780e-01
-4.705900e+00 9.843771e-01
-4.706000e+00 9.843763e-01
-4.706100e+00 9.843754e-01
-4.706200e+00 9.843746e-01
-4.706300e+00 9.843738e-01
-4.706400e+00 9.843729e-01
-4.706500e+00 9.843721e-01
-4.706600e+00 9.843712e-01
-4.706700e+00 9.843704e-01
-4.706800e+00 9.843696e-01
-4.706900e+00 9.843687e-01
-4.707000e+00 9.843679e-01
-4.707100e+00 9.843671e-01
-4.707200e+00 9.843662e-01
-4.707300e+00 9.843654e-01
-4.707400e+00 9.843645e-01
-4.707500e+00 9.843637e-01
-4.707600e+00 9.843629e-01
-4.707700e+00 9.843620e-01
-4.707800e+00 9.843612e-01
-4.707900e+00 9.843604e-01
-4.708000e+00 9.843595e-01
-4.708100e+00 9.843587e-01
-4.708200e+00 9.843578e-01
-4.708300e+00 9.843570e-01
-4.708400e+00 9.843562e-01
-4.708500e+00 9.843553e-01
-4.708600e+00 9.843545e-01
-4.708700e+00 9.843537e-01
-4.708800e+00 9.843528e-01
-4.708900e+00 9.843520e-01
-4.709000e+00 9.843511e-01
-4.709100e+00 9.843503e-01
-4.709200e+00 9.843495e-01
-4.709300e+00 9.843486e-01
-4.709400e+00 9.843478e-01
-4.709500e+00 9.843470e-01
-4.709600e+00 9.843461e-01
-4.709700e+00 9.843453e-01
-4.709800e+00 9.843444e-01
-4.709900e+00 9.843436e-01
-4.710000e+00 9.843428e-01
-4.710100e+00 9.843419e-01
-4.710200e+00 9.843411e-01
-4.710300e+00 9.843402e-01
-4.710400e+00 9.843394e-01
-4.710500e+00 9.843386e-01
-4.710600e+00 9.843377e-01
-4.710700e+00 9.843369e-01
-4.710800e+00 9.843361e-01
-4.710900e+00 9.843352e-01
-4.711000e+00 9.843344e-01
-4.711100e+00 9.843335e-01
-4.711200e+00 9.843327e-01
-4.711300e+00 9.843319e-01
-4.711400e+00 9.843310e-01
-4.711500e+00 9.843302e-01
-4.711600e+00 9.843294e-01
-4.711700e+00 9.843285e-01
-4.711800e+00 9.843277e-01
-4.711900e+00 9.843268e-01
-4.712000e+00 9.843260e-01
-4.712100e+00 9.843252e-01
-4.712200e+00 9.843243e-01
-4.712300e+00 9.843235e-01
-4.712400e+00 9.843226e-01
-4.712500e+00 9.843218e-01
-4.712600e+00 9.843210e-01
-4.712700e+00 9.843201e-01
-4.712800e+00 9.843193e-01
-4.712900e+00 9.843185e-01
-4.713000e+00 9.843176e-01
-4.713100e+00 9.843168e-01
-4.713200e+00 9.843159e-01
-4.713300e+00 9.843151e-01
-4.713400e+00 9.843143e-01
-4.713500e+00 9.843134e-01
-4.713600e+00 9.843126e-01
-4.713700e+00 9.843117e-01
-4.713800e+00 9.843109e-01
-4.713900e+00 9.843101e-01
-4.714000e+00 9.843092e-01
-4.714100e+00 9.843084e-01
-4.714200e+00 9.843076e-01
-4.714300e+00 9.843067e-01
-4.714400e+00 9.843059e-01
-4.714500e+00 9.843050e-01
-4.714600e+00 9.843042e-01
-4.714700e+00 9.843034e-01
-4.714800e+00 9.843025e-01
-4.714900e+00 9.843017e-01
-4.715000e+00 9.843008e-01
-4.715100e+00 9.843000e-01
-4.715200e+00 9.842992e-01
-4.715300e+00 9.842983e-01
-4.715400e+00 9.842975e-01
-4.715500e+00 9.842967e-01
-4.715600e+00 9.842958e-01
-4.715700e+00 9.842950e-01
-4.715800e+00 9.842941e-01
-4.715900e+00 9.842933e-01
-4.716000e+00 9.842925e-01
-4.716100e+00 9.842916e-01
-4.716200e+00 9.842908e-01
-4.716300e+00 9.842899e-01
-4.716400e+00 9.842891e-01
-4.716500e+00 9.842883e-01
-4.716600e+00 9.842874e-01
-4.716700e+00 9.842866e-01
-4.716800e+00 9.842858e-01
-4.716900e+00 9.842849e-01
-4.717000e+00 9.842841e-01
-4.717100e+00 9.842832e-01
-4.717200e+00 9.842824e-01
-4.717300e+00 9.842816e-01
-4.717400e+00 9.842807e-01
-4.717500e+00 9.842799e-01
-4.717600e+00 9.842790e-01
-4.717700e+00 9.842782e-01
-4.717800e+00 9.842774e-01
-4.717900e+00 9.842765e-01
-4.718000e+00 9.842757e-01
-4.718100e+00 9.842748e-01
-4.718200e+00 9.842740e-01
-4.718300e+00 9.842732e-01
-4.718400e+00 9.842723e-01
-4.718500e+00 9.842715e-01
-4.718600e+00 9.842707e-01
-4.718700e+00 9.842698e-01
-4.718800e+00 9.842690e-01
-4.718900e+00 9.842681e-01
-4.719000e+00 9.842673e-01
-4.719100e+00 9.842665e-01
-4.719200e+00 9.842656e-01
-4.719300e+00 9.842648e-01
-4.719400e+00 9.842639e-01
-4.719500e+00 9.842631e-01
-4.719600e+00 9.842623e-01
-4.719700e+00 9.842614e-01
-4.719800e+00 9.842606e-01
-4.719900e+00 9.842597e-01
-4.720000e+00 9.842589e-01
-4.720100e+00 9.842581e-01
-4.720200e+00 9.842572e-01
-4.720300e+00 9.842564e-01
-4.720400e+00 9.842556e-01
-4.720500e+00 9.842547e-01
-4.720600e+00 9.842539e-01
-4.720700e+00 9.842530e-01
-4.720800e+00 9.842522e-01
-4.720900e+00 9.842514e-01
-4.721000e+00 9.842505e-01
-4.721100e+00 9.842497e-01
-4.721200e+00 9.842488e-01
-4.721300e+00 9.842480e-01
-4.721400e+00 9.842472e-01
-4.721500e+00 9.842463e-01
-4.721600e+00 9.842455e-01
-4.721700e+00 9.842446e-01
-4.721800e+00 9.842438e-01
-4.721900e+00 9.842430e-01
-4.722000e+00 9.842421e-01
-4.722100e+00 9.842413e-01
-4.722200e+00 9.842404e-01
-4.722300e+00 9.842396e-01
-4.722400e+00 9.842388e-01
-4.722500e+00 9.842379e-01
-4.722600e+00 9.842371e-01
-4.722700e+00 9.842362e-01
-4.722800e+00 9.842354e-01
-4.722900e+00 9.842346e-01
-4.723000e+00 9.842337e-01
-4.723100e+00 9.842329e-01
-4.723200e+00 9.842321e-01
-4.723300e+00 9.842312e-01
-4.723400e+00 9.842304e-01
-4.723500e+00 9.842295e-01
-4.723600e+00 9.842287e-01
-4.723700e+00 9.842279e-01
-4.723800e+00 9.842270e-01
-4.723900e+00 9.842262e-01
-4.724000e+00 9.842253e-01
-4.724100e+00 9.842245e-01
-4.724200e+00 9.842237e-01
-4.724300e+00 9.842228e-01
-4.724400e+00 9.842220e-01
-4.724500e+00 9.842211e-01
-4.724600e+00 9.842203e-01
-4.724700e+00 9.842195e-01
-4.724800e+00 9.842186e-01
-4.724900e+00 9.842178e-01
-4.725000e+00 9.842169e-01
-4.725100e+00 9.842161e-01
-4.725200e+00 9.842153e-01
-4.725300e+00 9.842144e-01
-4.725400e+00 9.842136e-01
-4.725500e+00 9.842127e-01
-4.725600e+00 9.842119e-01
-4.725700e+00 9.842111e-01
-4.725800e+00 9.842102e-01
-4.725900e+00 9.842094e-01
-4.726000e+00 9.842085e-01
-4.726100e+00 9.842077e-01
-4.726200e+00 9.842069e-01
-4.726300e+00 9.842060e-01
-4.726400e+00 9.842052e-01
-4.726500e+00 9.842043e-01
-4.726600e+00 9.842035e-01
-4.726700e+00 9.842027e-01
-4.726800e+00 9.842018e-01
-4.726900e+00 9.842010e-01
-4.727000e+00 9.842001e-01
-4.727100e+00 9.841993e-01
-4.727200e+00 9.841985e-01
-4.727300e+00 9.841976e-01
-4.727400e+00 9.841968e-01
-4.727500e+00 9.841960e-01
-4.727600e+00 9.841951e-01
-4.727700e+00 9.841943e-01
-4.727800e+00 9.841934e-01
-4.727900e+00 9.841926e-01
-4.728000e+00 9.841918e-01
-4.728100e+00 9.841909e-01
-4.728200e+00 9.841901e-01
-4.728300e+00 9.841892e-01
-4.728400e+00 9.841884e-01
-4.728500e+00 9.841876e-01
-4.728600e+00 9.841867e-01
-4.728700e+00 9.841859e-01
-4.728800e+00 9.841850e-01
-4.728900e+00 9.841842e-01
-4.729000e+00 9.841834e-01
-4.729100e+00 9.841825e-01
-4.729200e+00 9.841817e-01
-4.729300e+00 9.841808e-01
-4.729400e+00 9.841800e-01
-4.729500e+00 9.841792e-01
-4.729600e+00 9.841783e-01
-4.729700e+00 9.841775e-01
-4.729800e+00 9.841766e-01
-4.729900e+00 9.841758e-01
-4.730000e+00 9.841750e-01
-4.730100e+00 9.841741e-01
-4.730200e+00 9.841733e-01
-4.730300e+00 9.841724e-01
-4.730400e+00 9.841716e-01
-4.730500e+00 9.841708e-01
-4.730600e+00 9.841699e-01
-4.730700e+00 9.841691e-01
-4.730800e+00 9.841682e-01
-4.730900e+00 9.841674e-01
-4.731000e+00 9.841666e-01
-4.731100e+00 9.841657e-01
-4.731200e+00 9.841649e-01
-4.731300e+00 9.841640e-01
-4.731400e+00 9.841632e-01
-4.731500e+00 9.841624e-01
-4.731600e+00 9.841615e-01
-4.731700e+00 9.841607e-01
-4.731800e+00 9.841598e-01
-4.731900e+00 9.841590e-01
-4.732000e+00 9.841581e-01
-4.732100e+00 9.841573e-01
-4.732200e+00 9.841565e-01
-4.732300e+00 9.841556e-01
-4.732400e+00 9.841548e-01
-4.732500e+00 9.841539e-01
-4.732600e+00 9.841531e-01
-4.732700e+00 9.841523e-01
-4.732800e+00 9.841514e-01
-4.732900e+00 9.841506e-01
-4.733000e+00 9.841497e-01
-4.733100e+00 9.841489e-01
-4.733200e+00 9.841481e-01
-4.733300e+00 9.841472e-01
-4.733400e+00 9.841464e-01
-4.733500e+00 9.841455e-01
-4.733600e+00 9.841447e-01
-4.733700e+00 9.841439e-01
-4.733800e+00 9.841430e-01
-4.733900e+00 9.841422e-01
-4.734000e+00 9.841413e-01
-4.734100e+00 9.841405e-01
-4.734200e+00 9.841397e-01
-4.734300e+00 9.841388e-01
-4.734400e+00 9.841380e-01
-4.734500e+00 9.841371e-01
-4.734600e+00 9.841363e-01
-4.734700e+00 9.841355e-01
-4.734800e+00 9.841346e-01
-4.734900e+00 9.841338e-01
-4.735000e+00 9.841329e-01
-4.735100e+00 9.841321e-01
-4.735200e+00 9.841313e-01
-4.735300e+00 9.841304e-01
-4.735400e+00 9.841296e-01
-4.735500e+00 9.841287e-01
-4.735600e+00 9.841279e-01
-4.735700e+00 9.841271e-01
-4.735800e+00 9.841262e-01
-4.735900e+00 9.841254e-01
-4.736000e+00 9.841245e-01
-4.736100e+00 9.841237e-01
-4.736200e+00 9.841229e-01
-4.736300e+00 9.841220e-01
-4.736400e+00 9.841212e-01
-4.736500e+00 9.841203e-01
-4.736600e+00 9.841195e-01
-4.736700e+00 9.841186e-01
-4.736800e+00 9.841178e-01
-4.736900e+00 9.841170e-01
-4.737000e+00 9.841161e-01
-4.737100e+00 9.841153e-01
-4.737200e+00 9.841144e-01
-4.737300e+00 9.841136e-01
-4.737400e+00 9.841128e-01
-4.737500e+00 9.841119e-01
-4.737600e+00 9.841111e-01
-4.737700e+00 9.841102e-01
-4.737800e+00 9.841094e-01
-4.737900e+00 9.841086e-01
-4.738000e+00 9.841077e-01
-4.738100e+00 9.841069e-01
-4.738200e+00 9.841060e-01
-4.738300e+00 9.841052e-01
-4.738400e+00 9.841044e-01
-4.738500e+00 9.841035e-01
-4.738600e+00 9.841027e-01
-4.738700e+00 9.841018e-01
-4.738800e+00 9.841010e-01
-4.738900e+00 9.841001e-01
-4.739000e+00 9.840993e-01
-4.739100e+00 9.840985e-01
-4.739200e+00 9.840976e-01
-4.739300e+00 9.840968e-01
-4.739400e+00 9.840959e-01
-4.739500e+00 9.840951e-01
-4.739600e+00 9.840943e-01
-4.739700e+00 9.840934e-01
-4.739800e+00 9.840926e-01
-4.739900e+00 9.840917e-01
-4.740000e+00 9.840909e-01
-4.740100e+00 9.840901e-01
-4.740200e+00 9.840892e-01
-4.740300e+00 9.840884e-01
-4.740400e+00 9.840875e-01
-4.740500e+00 9.840867e-01
-4.740600e+00 9.840859e-01
-4.740700e+00 9.840850e-01
-4.740800e+00 9.840842e-01
-4.740900e+00 9.840833e-01
-4.741000e+00 9.840825e-01
-4.741100e+00 9.840816e-01
-4.741200e+00 9.840808e-01
-4.741300e+00 9.840800e-01
-4.741400e+00 9.840791e-01
-4.741500e+00 9.840783e-01
-4.741600e+00 9.840774e-01
-4.741700e+00 9.840766e-01
-4.741800e+00 9.840758e-01
-4.741900e+00 9.840749e-01
-4.742000e+00 9.840741e-01
-4.742100e+00 9.840732e-01
-4.742200e+00 9.840724e-01
-4.742300e+00 9.840716e-01
-4.742400e+00 9.840707e-01
-4.742500e+00 9.840699e-01
-4.742600e+00 9.840690e-01
-4.742700e+00 9.840682e-01
-4.742800e+00 9.840673e-01
-4.742900e+00 9.840665e-01
-4.743000e+00 9.840657e-01
-4.743100e+00 9.840648e-01
-4.743200e+00 9.840640e-01
-4.743300e+00 9.840631e-01
-4.743400e+00 9.840623e-01
-4.743500e+00 9.840615e-01
-4.743600e+00 9.840606e-01
-4.743700e+00 9.840598e-01
-4.743800e+00 9.840589e-01
-4.743900e+00 9.840581e-01
-4.744000e+00 9.840572e-01
-4.744100e+00 9.840564e-01
-4.744200e+00 9.840556e-01
-4.744300e+00 9.840547e-01
-4.744400e+00 9.840539e-01
-4.744500e+00 9.840530e-01
-4.744600e+00 9.840522e-01
-4.744700e+00 9.840514e-01
-4.744800e+00 9.840505e-01
-4.744900e+00 9.840497e-01
-4.745000e+00 9.840488e-01
-4.745100e+00 9.840480e-01
-4.745200e+00 9.840472e-01
-4.745300e+00 9.840463e-01
-4.745400e+00 9.840455e-01
-4.745500e+00 9.840446e-01
-4.745600e+00 9.840438e-01
-4.745700e+00 9.840429e-01
-4.745800e+00 9.840421e-01
-4.745900e+00 9.840413e-01
-4.746000e+00 9.840404e-01
-4.746100e+00 9.840396e-01
-4.746200e+00 9.840387e-01
-4.746300e+00 9.840379e-01
-4.746400e+00 9.840371e-01
-4.746500e+00 9.840362e-01
-4.746600e+00 9.840354e-01
-4.746700e+00 9.840345e-01
-4.746800e+00 9.840337e-01
-4.746900e+00 9.840328e-01
-4.747000e+00 9.840320e-01
-4.747100e+00 9.840312e-01
-4.747200e+00 9.840303e-01
-4.747300e+00 9.840295e-01
-4.747400e+00 9.840286e-01
-4.747500e+00 9.840278e-01
-4.747600e+00 9.840270e-01
-4.747700e+00 9.840261e-01
-4.747800e+00 9.840253e-01
-4.747900e+00 9.840244e-01
-4.748000e+00 9.840236e-01
-4.748100e+00 9.840227e-01
-4.748200e+00 9.840219e-01
-4.748300e+00 9.840211e-01
-4.748400e+00 9.840202e-01
-4.748500e+00 9.840194e-01
-4.748600e+00 9.840185e-01
-4.748700e+00 9.840177e-01
-4.748800e+00 9.840168e-01
-4.748900e+00 9.840160e-01
-4.749000e+00 9.840152e-01
-4.749100e+00 9.840143e-01
-4.749200e+00 9.840135e-01
-4.749300e+00 9.840126e-01
-4.749400e+00 9.840118e-01
-4.749500e+00 9.840110e-01
-4.749600e+00 9.840101e-01
-4.749700e+00 9.840093e-01
-4.749800e+00 9.840084e-01
-4.749900e+00 9.840076e-01
-4.750000e+00 9.840067e-01
-4.750100e+00 9.840059e-01
-4.750200e+00 9.840051e-01
-4.750300e+00 9.840042e-01
-4.750400e+00 9.840034e-01
-4.750500e+00 9.840025e-01
-4.750600e+00 9.840017e-01
-4.750700e+00 9.840009e-01
-4.750800e+00 9.840000e-01
-4.750900e+00 9.839992e-01
-4.751000e+00 9.839983e-01
-4.751100e+00 9.839975e-01
-4.751200e+00 9.839966e-01
-4.751300e+00 9.839958e-01
-4.751400e+00 9.839950e-01
-4.751500e+00 9.839941e-01
-4.751600e+00 9.839933e-01
-4.751700e+00 9.839924e-01
-4.751800e+00 9.839916e-01
-4.751900e+00 9.839907e-01
-4.752000e+00 9.839899e-01
-4.752100e+00 9.839891e-01
-4.752200e+00 9.839882e-01
-4.752300e+00 9.839874e-01
-4.752400e+00 9.839865e-01
-4.752500e+00 9.839857e-01
-4.752600e+00 9.839848e-01
-4.752700e+00 9.839840e-01
-4.752800e+00 9.839832e-01
-4.752900e+00 9.839823e-01
-4.753000e+00 9.839815e-01
-4.753100e+00 9.839806e-01
-4.753200e+00 9.839798e-01
-4.753300e+00 9.839790e-01
-4.753400e+00 9.839781e-01
-4.753500e+00 9.839773e-01
-4.753600e+00 9.839764e-01
-4.753700e+00 9.839756e-01
-4.753800e+00 9.839747e-01
-4.753900e+00 9.839739e-01
-4.754000e+00 9.839731e-01
-4.754100e+00 9.839722e-01
-4.754200e+00 9.839714e-01
-4.754300e+00 9.839705e-01
-4.754400e+00 9.839697e-01
-4.754500e+00 9.839688e-01
-4.754600e+00 9.839680e-01
-4.754700e+00 9.839672e-01
-4.754800e+00 9.839663e-01
-4.754900e+00 9.839655e-01
-4.755000e+00 9.839646e-01
-4.755100e+00 9.839638e-01
-4.755200e+00 9.839629e-01
-4.755300e+00 9.839621e-01
-4.755400e+00 9.839613e-01
-4.755500e+00 9.839604e-01
-4.755600e+00 9.839596e-01
-4.755700e+00 9.839587e-01
-4.755800e+00 9.839579e-01
-4.755900e+00 9.839570e-01
-4.756000e+00 9.839562e-01
-4.756100e+00 9.839554e-01
-4.756200e+00 9.839545e-01
-4.756300e+00 9.839537e-01
-4.756400e+00 9.839528e-01
-4.756500e+00 9.839520e-01
-4.756600e+00 9.839511e-01
-4.756700e+00 9.839503e-01
-4.756800e+00 9.839495e-01
-4.756900e+00 9.839486e-01
-4.757000e+00 9.839478e-01
-4.757100e+00 9.839469e-01
-4.757200e+00 9.839461e-01
-4.757300e+00 9.839453e-01
-4.757400e+00 9.839444e-01
-4.757500e+00 9.839436e-01
-4.757600e+00 9.839427e-01
-4.757700e+00 9.839419e-01
-4.757800e+00 9.839410e-01
-4.757900e+00 9.839402e-01
-4.758000e+00 9.839394e-01
-4.758100e+00 9.839385e-01
-4.758200e+00 9.839377e-01
-4.758300e+00 9.839368e-01
-4.758400e+00 9.839360e-01
-4.758500e+00 9.839351e-01
-4.758600e+00 9.839343e-01
-4.758700e+00 9.839335e-01
-4.758800e+00 9.839326e-01
-4.758900e+00 9.839318e-01
-4.759000e+00 9.839309e-01
-4.759100e+00 9.839301e-01
-4.759200e+00 9.839292e-01
-4.759300e+00 9.839284e-01
-4.759400e+00 9.839276e-01
-4.759500e+00 9.839267e-01
-4.759600e+00 9.839259e-01
-4.759700e+00 9.839250e-01
-4.759800e+00 9.839242e-01
-4.759900e+00 9.839233e-01
-4.760000e+00 9.839225e-01
-4.760100e+00 9.839216e-01
-4.760200e+00 9.839208e-01
-4.760300e+00 9.839200e-01
-4.760400e+00 9.839191e-01
-4.760500e+00 9.839183e-01
-4.760600e+00 9.839174e-01
-4.760700e+00 9.839166e-01
-4.760800e+00 9.839157e-01
-4.760900e+00 9.839149e-01
-4.761000e+00 9.839141e-01
-4.761100e+00 9.839132e-01
-4.761200e+00 9.839124e-01
-4.761300e+00 9.839115e-01
-4.761400e+00 9.839107e-01
-4.761500e+00 9.839098e-01
-4.761600e+00 9.839090e-01
-4.761700e+00 9.839082e-01
-4.761800e+00 9.839073e-01
-4.761900e+00 9.839065e-01
-4.762000e+00 9.839056e-01
-4.762100e+00 9.839048e-01
-4.762200e+00 9.839039e-01
-4.762300e+00 9.839031e-01
-4.762400e+00 9.839023e-01
-4.762500e+00 9.839014e-01
-4.762600e+00 9.839006e-01
-4.762700e+00 9.838997e-01
-4.762800e+00 9.838989e-01
-4.762900e+00 9.838980e-01
-4.763000e+00 9.838972e-01
-4.763100e+00 9.838964e-01
-4.763200e+00 9.838955e-01
-4.763300e+00 9.838947e-01
-4.763400e+00 9.838938e-01
-4.763500e+00 9.838930e-01
-4.763600e+00 9.838921e-01
-4.763700e+00 9.838913e-01
-4.763800e+00 9.838905e-01
-4.763900e+00 9.838896e-01
-4.764000e+00 9.838888e-01
-4.764100e+00 9.838879e-01
-4.764200e+00 9.838871e-01
-4.764300e+00 9.838862e-01
-4.764400e+00 9.838854e-01
-4.764500e+00 9.838845e-01
-4.764600e+00 9.838837e-01
-4.764700e+00 9.838829e-01
-4.764800e+00 9.838820e-01
-4.764900e+00 9.838812e-01
-4.765000e+00 9.838803e-01
-4.765100e+00 9.838795e-01
-4.765200e+00 9.838786e-01
-4.765300e+00 9.838778e-01
-4.765400e+00 9.838770e-01
-4.765500e+00 9.838761e-01
-4.765600e+00 9.838753e-01
-4.765700e+00 9.838744e-01
-4.765800e+00 9.838736e-01
-4.765900e+00 9.838727e-01
-4.766000e+00 9.838719e-01
-4.766100e+00 9.838711e-01
-4.766200e+00 9.838702e-01
-4.766300e+00 9.838694e-01
-4.766400e+00 9.838685e-01
-4.766500e+00 9.838677e-01
-4.766600e+00 9.838668e-01
-4.766700e+00 9.838660e-01
-4.766800e+00 9.838651e-01
-4.766900e+00 9.838643e-01
-4.767000e+00 9.838635e-01
-4.767100e+00 9.838626e-01
-4.767200e+00 9.838618e-01
-4.767300e+00 9.838609e-01
-4.767400e+00 9.838601e-01
-4.767500e+00 9.838592e-01
-4.767600e+00 9.838584e-01
-4.767700e+00 9.838576e-01
-4.767800e+00 9.838567e-01
-4.767900e+00 9.838559e-01
-4.768000e+00 9.838550e-01
-4.768100e+00 9.838542e-01
-4.768200e+00 9.838533e-01
-4.768300e+00 9.838525e-01
-4.768400e+00 9.838516e-01
-4.768500e+00 9.838508e-01
-4.768600e+00 9.838500e-01
-4.768700e+00 9.838491e-01
-4.768800e+00 9.838483e-01
-4.768900e+00 9.838474e-01
-4.769000e+00 9.838466e-01
-4.769100e+00 9.838457e-01
-4.769200e+00 9.838449e-01
-4.769300e+00 9.838441e-01
-4.769400e+00 9.838432e-01
-4.769500e+00 9.838424e-01
-4.769600e+00 9.838415e-01
-4.769700e+00 9.838407e-01
-4.769800e+00 9.838398e-01
-4.769900e+00 9.838390e-01
-4.770000e+00 9.838381e-01
-4.770100e+00 9.838373e-01
-4.770200e+00 9.838365e-01
-4.770300e+00 9.838356e-01
-4.770400e+00 9.838348e-01
-4.770500e+00 9.838339e-01
-4.770600e+00 9.838331e-01
-4.770700e+00 9.838322e-01
-4.770800e+00 9.838314e-01
-4.770900e+00 9.838305e-01
-4.771000e+00 9.838297e-01
-4.771100e+00 9.838289e-01
-4.771200e+00 9.838280e-01
-4.771300e+00 9.838272e-01
-4.771400e+00 9.838263e-01
-4.771500e+00 9.838255e-01
-4.771600e+00 9.838246e-01
-4.771700e+00 9.838238e-01
-4.771800e+00 9.838230e-01
-4.771900e+00 9.838221e-01
-4.772000e+00 9.838213e-01
-4.772100e+00 9.838204e-01
-4.772200e+00 9.838196e-01
-4.772300e+00 9.838187e-01
-4.772400e+00 9.838179e-01
-4.772500e+00 9.838170e-01
-4.772600e+00 9.838162e-01
-4.772700e+00 9.838154e-01
-4.772800e+00 9.838145e-01
-4.772900e+00 9.838137e-01
-4.773000e+00 9.838128e-01
-4.773100e+00 9.838120e-01
-4.773200e+00 9.838111e-01
-4.773300e+00 9.838103e-01
-4.773400e+00 9.838094e-01
-4.773500e+00 9.838086e-01
-4.773600e+00 9.838078e-01
-4.773700e+00 9.838069e-01
-4.773800e+00 9.838061e-01
-4.773900e+00 9.838052e-01
-4.774000e+00 9.838044e-01
-4.774100e+00 9.838035e-01
-4.774200e+00 9.838027e-01
-4.774300e+00 9.838018e-01
-4.774400e+00 9.838010e-01
-4.774500e+00 9.838002e-01
-4.774600e+00 9.837993e-01
-4.774700e+00 9.837985e-01
-4.774800e+00 9.837976e-01
-4.774900e+00 9.837968e-01
-4.775000e+00 9.837959e-01
-4.775100e+00 9.837951e-01
-4.775200e+00 9.837942e-01
-4.775300e+00 9.837934e-01
-4.775400e+00 9.837926e-01
-4.775500e+00 9.837917e-01
-4.775600e+00 9.837909e-01
-4.775700e+00 9.837900e-01
-4.775800e+00 9.837892e-01
-4.775900e+00 9.837883e-01
-4.776000e+00 9.837875e-01
-4.776100e+00 9.837866e-01
-4.776200e+00 9.837858e-01
-4.776300e+00 9.837850e-01
-4.776400e+00 9.837841e-01
-4.776500e+00 9.837833e-01
-4.776600e+00 9.837824e-01
-4.776700e+00 9.837816e-01
-4.776800e+00 9.837807e-01
-4.776900e+00 9.837799e-01
-4.777000e+00 9.837790e-01
-4.777100e+00 9.837782e-01
-4.777200e+00 9.837774e-01
-4.777300e+00 9.837765e-01
-4.777400e+00 9.837757e-01
-4.777500e+00 9.837748e-01
-4.777600e+00 9.837740e-01
-4.777700e+00 9.837731e-01
-4.777800e+00 9.837723e-01
-4.777900e+00 9.837714e-01
-4.778000e+00 9.837706e-01
-4.778100e+00 9.837698e-01
-4.778200e+00 9.837689e-01
-4.778300e+00 9.837681e-01
-4.778400e+00 9.837672e-01
-4.778500e+00 9.837664e-01
-4.778600e+00 9.837655e-01
-4.778700e+00 9.837647e-01
-4.778800e+00 9.837638e-01
-4.778900e+00 9.837630e-01
-4.779000e+00 9.837621e-01
-4.779100e+00 9.837613e-01
-4.779200e+00 9.837605e-01
-4.779300e+00 9.837596e-01
-4.779400e+00 9.837588e-01
-4.779500e+00 9.837579e-01
-4.779600e+00 9.837571e-01
-4.779700e+00 9.837562e-01
-4.779800e+00 9.837554e-01
-4.779900e+00 9.837545e-01
-4.780000e+00 9.837537e-01
-4.780100e+00 9.837529e-01
-4.780200e+00 9.837520e-01
-4.780300e+00 9.837512e-01
-4.780400e+00 9.837503e-01
-4.780500e+00 9.837495e-01
-4.780600e+00 9.837486e-01
-4.780700e+00 9.837478e-01
-4.780800e+00 9.837469e-01
-4.780900e+00 9.837461e-01
-4.781000e+00 9.837452e-01
-4.781100e+00 9.837444e-01
-4.781200e+00 9.837436e-01
-4.781300e+00 9.837427e-01
-4.781400e+00 9.837419e-01
-4.781500e+00 9.837410e-01
-4.781600e+00 9.837402e-01
-4.781700e+00 9.837393e-01
-4.781800e+00 9.837385e-01
-4.781900e+00 9.837376e-01
-4.782000e+00 9.837368e-01
-4.782100e+00 9.837360e-01
-4.782200e+00 9.837351e-01
-4.782300e+00 9.837343e-01
-4.782400e+00 9.837334e-01
-4.782500e+00 9.837326e-01
-4.782600e+00 9.837317e-01
-4.782700e+00 9.837309e-01
-4.782800e+00 9.837300e-01
-4.782900e+00 9.837292e-01
-4.783000e+00 9.837283e-01
-4.783100e+00 9.837275e-01
-4.783200e+00 9.837267e-01
-4.783300e+00 9.837258e-01
-4.783400e+00 9.837250e-01
-4.783500e+00 9.837241e-01
-4.783600e+00 9.837233e-01
-4.783700e+00 9.837224e-01
-4.783800e+00 9.837216e-01
-4.783900e+00 9.837207e-01
-4.784000e+00 9.837199e-01
-4.784100e+00 9.837190e-01
-4.784200e+00 9.837182e-01
-4.784300e+00 9.837174e-01
-4.784400e+00 9.837165e-01
-4.784500e+00 9.837157e-01
-4.784600e+00 9.837148e-01
-4.784700e+00 9.837140e-01
-4.784800e+00 9.837131e-01
-4.784900e+00 9.837123e-01
-4.785000e+00 9.837114e-01
-4.785100e+00 9.837106e-01
-4.785200e+00 9.837097e-01
-4.785300e+00 9.837089e-01
-4.785400e+00 9.837081e-01
-4.785500e+00 9.837072e-01
-4.785600e+00 9.837064e-01
-4.785700e+00 9.837055e-01
-4.785800e+00 9.837047e-01
-4.785900e+00 9.837038e-01
-4.786000e+00 9.837030e-01
-4.786100e+00 9.837021e-01
-4.786200e+00 9.837013e-01
-4.786300e+00 9.837004e-01
-4.786400e+00 9.836996e-01
-4.786500e+00 9.836988e-01
-4.786600e+00 9.836979e-01
-4.786700e+00 9.836971e-01
-4.786800e+00 9.836962e-01
-4.786900e+00 9.836954e-01
-4.787000e+00 9.836945e-01
-4.787100e+00 9.836937e-01
-4.787200e+00 9.836928e-01
-4.787300e+00 9.836920e-01
-4.787400e+00 9.836911e-01
-4.787500e+00 9.836903e-01
-4.787600e+00 9.836895e-01
-4.787700e+00 9.836886e-01
-4.787800e+00 9.836878e-01
-4.787900e+00 9.836869e-01
-4.788000e+00 9.836861e-01
-4.788100e+00 9.836852e-01
-4.788200e+00 9.836844e-01
-4.788300e+00 9.836835e-01
-4.788400e+00 9.836827e-01
-4.788500e+00 9.836818e-01
-4.788600e+00 9.836810e-01
-4.788700e+00 9.836802e-01
-4.788800e+00 9.836793e-01
-4.788900e+00 9.836785e-01
-4.789000e+00 9.836776e-01
-4.789100e+00 9.836768e-01
-4.789200e+00 9.836759e-01
-4.789300e+00 9.836751e-01
-4.789400e+00 9.836742e-01
-4.789500e+00 9.836734e-01
-4.789600e+00 9.836725e-01
-4.789700e+00 9.836717e-01
-4.789800e+00 9.836708e-01
-4.789900e+00 9.836700e-01
-4.790000e+00 9.836692e-01
-4.790100e+00 9.836683e-01
-4.790200e+00 9.836675e-01
-4.790300e+00 9.836666e-01
-4.790400e+00 9.836658e-01
-4.790500e+00 9.836649e-01
-4.790600e+00 9.836641e-01
-4.790700e+00 9.836632e-01
-4.790800e+00 9.836624e-01
-4.790900e+00 9.836615e-01
-4.791000e+00 9.836607e-01
-4.791100e+00 9.836599e-01
-4.791200e+00 9.836590e-01
-4.791300e+00 9.836582e-01
-4.791400e+00 9.836573e-01
-4.791500e+00 9.836565e-01
-4.791600e+00 9.836556e-01
-4.791700e+00 9.836548e-01
-4.791800e+00 9.836539e-01
-4.791900e+00 9.836531e-01
-4.792000e+00 9.836522e-01
-4.792100e+00 9.836514e-01
-4.792200e+00 9.836505e-01
-4.792300e+00 9.836497e-01
-4.792400e+00 9.836489e-01
-4.792500e+00 9.836480e-01
-4.792600e+00 9.836472e-01
-4.792700e+00 9.836463e-01
-4.792800e+00 9.836455e-01
-4.792900e+00 9.836446e-01
-4.793000e+00 9.836438e-01
-4.793100e+00 9.836429e-01
-4.793200e+00 9.836421e-01
-4.793300e+00 9.836412e-01
-4.793400e+00 9.836404e-01
-4.793500e+00 9.836395e-01
-4.793600e+00 9.836387e-01
-4.793700e+00 9.836379e-01
-4.793800e+00 9.836370e-01
-4.793900e+00 9.836362e-01
-4.794000e+00 9.836353e-01
-4.794100e+00 9.836345e-01
-4.794200e+00 9.836336e-01
-4.794300e+00 9.836328e-01
-4.794400e+00 9.836319e-01
-4.794500e+00 9.836311e-01
-4.794600e+00 9.836302e-01
-4.794700e+00 9.836294e-01
-4.794800e+00 9.836285e-01
-4.794900e+00 9.836277e-01
-4.795000e+00 9.836268e-01
-4.795100e+00 9.836260e-01
-4.795200e+00 9.836252e-01
-4.795300e+00 9.836243e-01
-4.795400e+00 9.836235e-01
-4.795500e+00 9.836226e-01
-4.795600e+00 9.836218e-01
-4.795700e+00 9.836209e-01
-4.795800e+00 9.836201e-01
-4.795900e+00 9.836192e-01
-4.796000e+00 9.836184e-01
-4.796100e+00 9.836175e-01
-4.796200e+00 9.836167e-01
-4.796300e+00 9.836158e-01
-4.796400e+00 9.836150e-01
-4.796500e+00 9.836142e-01
-4.796600e+00 9.836133e-01
-4.796700e+00 9.836125e-01
-4.796800e+00 9.836116e-01
-4.796900e+00 9.836108e-01
-4.797000e+00 9.836099e-01
-4.797100e+00 9.836091e-01
-4.797200e+00 9.836082e-01
-4.797300e+00 9.836074e-01
-4.797400e+00 9.836065e-01
-4.797500e+00 9.836057e-01
-4.797600e+00 9.836048e-01
-4.797700e+00 9.836040e-01
-4.797800e+00 9.836031e-01
-4.797900e+00 9.836023e-01
-4.798000e+00 9.836015e-01
-4.798100e+00 9.836006e-01
-4.798200e+00 9.835998e-01
-4.798300e+00 9.835989e-01
-4.798400e+00 9.835981e-01
-4.798500e+00 9.835972e-01
-4.798600e+00 9.835964e-01
-4.798700e+00 9.835955e-01
-4.798800e+00 9.835947e-01
-4.798900e+00 9.835938e-01
-4.799000e+00 9.835930e-01
-4.799100e+00 9.835921e-01
-4.799200e+00 9.835913e-01
-4.799300e+00 9.835904e-01
-4.799400e+00 9.835896e-01
-4.799500e+00 9.835888e-01
-4.799600e+00 9.835879e-01
-4.799700e+00 9.835871e-01
-4.799800e+00 9.835862e-01
-4.799900e+00 9.835854e-01
-4.800000e+00 9.835845e-01
-4.800100e+00 9.835837e-01
-4.800200e+00 9.835828e-01
-4.800300e+00 9.835820e-01
-4.800400e+00 9.835811e-01
-4.800500e+00 9.835803e-01
-4.800600e+00 9.835794e-01
-4.800700e+00 9.835786e-01
-4.800800e+00 9.835777e-01
-4.800900e+00 9.835769e-01
-4.801000e+00 9.835761e-01
-4.801100e+00 9.835752e-01
-4.801200e+00 9.835744e-01
-4.801300e+00 9.835735e-01
-4.801400e+00 9.835727e-01
-4.801500e+00 9.835718e-01
-4.801600e+00 9.835710e-01
-4.801700e+00 9.835701e-01
-4.801800e+00 9.835693e-01
-4.801900e+00 9.835684e-01
-4.802000e+00 9.835676e-01
-4.802100e+00 9.835667e-01
-4.802200e+00 9.835659e-01
-4.802300e+00 9.835650e-01
-4.802400e+00 9.835642e-01
-4.802500e+00 9.835633e-01
-4.802600e+00 9.835625e-01
-4.802700e+00 9.835617e-01
-4.802800e+00 9.835608e-01
-4.802900e+00 9.835600e-01
-4.803000e+00 9.835591e-01
-4.803100e+00 9.835583e-01
-4.803200e+00 9.835574e-01
-4.803300e+00 9.835566e-01
-4.803400e+00 9.835557e-01
-4.803500e+00 9.835549e-01
-4.803600e+00 9.835540e-01
-4.803700e+00 9.835532e-01
-4.803800e+00 9.835523e-01
-4.803900e+00 9.835515e-01
-4.804000e+00 9.835506e-01
-4.804100e+00 9.835498e-01
-4.804200e+00 9.835489e-01
-4.804300e+00 9.835481e-01
-4.804400e+00 9.835472e-01
-4.804500e+00 9.835464e-01
-4.804600e+00 9.835456e-01
-4.804700e+00 9.835447e-01
-4.804800e+00 9.835439e-01
-4.804900e+00 9.835430e-01
-4.805000e+00 9.835422e-01
-4.805100e+00 9.835413e-01
-4.805200e+00 9.835405e-01
-4.805300e+00 9.835396e-01
-4.805400e+00 9.835388e-01
-4.805500e+00 9.835379e-01
-4.805600e+00 9.835371e-01
-4.805700e+00 9.835362e-01
-4.805800e+00 9.835354e-01
-4.805900e+00 9.835345e-01
-4.806000e+00 9.835337e-01
-4.806100e+00 9.835328e-01
-4.806200e+00 9.835320e-01
-4.806300e+00 9.835311e-01
-4.806400e+00 9.835303e-01
-4.806500e+00 9.835295e-01
-4.806600e+00 9.835286e-01
-4.806700e+00 9.835278e-01
-4.806800e+00 9.835269e-01
-4.806900e+00 9.835261e-01
-4.807000e+00 9.835252e-01
-4.807100e+00 9.835244e-01
-4.807200e+00 9.835235e-01
-4.807300e+00 9.835227e-01
-4.807400e+00 9.835218e-01
-4.807500e+00 9.835210e-01
-4.807600e+00 9.835201e-01
-4.807700e+00 9.835193e-01
-4.807800e+00 9.835184e-01
-4.807900e+00 9.835176e-01
-4.808000e+00 9.835167e-01
-4.808100e+00 9.835159e-01
-4.808200e+00 9.835150e-01
-4.808300e+00 9.835142e-01
-4.808400e+00 9.835134e-01
-4.808500e+00 9.835125e-01
-4.808600e+00 9.835117e-01
-4.808700e+00 9.835108e-01
-4.808800e+00 9.835100e-01
-4.808900e+00 9.835091e-01
-4.809000e+00 9.835083e-01
-4.809100e+00 9.835074e-01
-4.809200e+00 9.835066e-01
-4.809300e+00 9.835057e-01
-4.809400e+00 9.835049e-01
-4.809500e+00 9.835040e-01
-4.809600e+00 9.835032e-01
-4.809700e+00 9.835023e-01
-4.809800e+00 9.835015e-01
-4.809900e+00 9.835006e-01
-4.810000e+00 9.834998e-01
-4.810100e+00 9.834989e-01
-4.810200e+00 9.834981e-01
-4.810300e+00 9.834972e-01
-4.810400e+00 9.834964e-01
-4.810500e+00 9.834955e-01
-4.810600e+00 9.834947e-01
-4.810700e+00 9.834939e-01
-4.810800e+00 9.834930e-01
-4.810900e+00 9.834922e-01
-4.811000e+00 9.834913e-01
-4.811100e+00 9.834905e-01
-4.811200e+00 9.834896e-01
-4.811300e+00 9.834888e-01
-4.811400e+00 9.834879e-01
-4.811500e+00 9.834871e-01
-4.811600e+00 9.834862e-01
-4.811700e+00 9.834854e-01
-4.811800e+00 9.834845e-01
-4.811900e+00 9.834837e-01
-4.812000e+00 9.834828e-01
-4.812100e+00 9.834820e-01
-4.812200e+00 9.834811e-01
-4.812300e+00 9.834803e-01
-4.812400e+00 9.834794e-01
-4.812500e+00 9.834786e-01
-4.812600e+00 9.834777e-01
-4.812700e+00 9.834769e-01
-4.812800e+00 9.834760e-01
-4.812900e+00 9.834752e-01
-4.813000e+00 9.834744e-01
-4.813100e+00 9.834735e-01
-4.813200e+00 9.834727e-01
-4.813300e+00 9.834718e-01
-4.813400e+00 9.834710e-01
-4.813500e+00 9.834701e-01
-4.813600e+00 9.834693e-01
-4.813700e+00 9.834684e-01
-4.813800e+00 9.834676e-01
-4.813900e+00 9.834667e-01
-4.814000e+00 9.834659e-01
-4.814100e+00 9.834650e-01
-4.814200e+00 9.834642e-01
-4.814300e+00 9.834633e-01
-4.814400e+00 9.834625e-01
-4.814500e+00 9.834616e-01
-4.814600e+00 9.834608e-01
-4.814700e+00 9.834599e-01
-4.814800e+00 9.834591e-01
-4.814900e+00 9.834582e-01
-4.815000e+00 9.834574e-01
-4.815100e+00 9.834565e-01
-4.815200e+00 9.834557e-01
-4.815300e+00 9.834548e-01
-4.815400e+00 9.834540e-01
-4.815500e+00 9.834531e-01
-4.815600e+00 9.834523e-01
-4.815700e+00 9.834514e-01
-4.815800e+00 9.834506e-01
-4.815900e+00 9.834498e-01
-4.816000e+00 9.834489e-01
-4.816100e+00 9.834481e-01
-4.816200e+00 9.834472e-01
-4.816300e+00 9.834464e-01
-4.816400e+00 9.834455e-01
-4.816500e+00 9.834447e-01
-4.816600e+00 9.834438e-01
-4.816700e+00 9.834430e-01
-4.816800e+00 9.834421e-01
-4.816900e+00 9.834413e-01
-4.817000e+00 9.834404e-01
-4.817100e+00 9.834396e-01
-4.817200e+00 9.834387e-01
-4.817300e+00 9.834379e-01
-4.817400e+00 9.834370e-01
-4.817500e+00 9.834362e-01
-4.817600e+00 9.834353e-01
-4.817700e+00 9.834345e-01
-4.817800e+00 9.834336e-01
-4.817900e+00 9.834328e-01
-4.818000e+00 9.834319e-01
-4.818100e+00 9.834311e-01
-4.818200e+00 9.834302e-01
-4.818300e+00 9.834294e-01
-4.818400e+00 9.834285e-01
-4.818500e+00 9.834277e-01
-4.818600e+00 9.834268e-01
-4.818700e+00 9.834260e-01
-4.818800e+00 9.834251e-01
-4.818900e+00 9.834243e-01
-4.819000e+00 9.834235e-01
-4.819100e+00 9.834226e-01
-4.819200e+00 9.834218e-01
-4.819300e+00 9.834209e-01
-4.819400e+00 9.834201e-01
-4.819500e+00 9.834192e-01
-4.819600e+00 9.834184e-01
-4.819700e+00 9.834175e-01
-4.819800e+00 9.834167e-01
-4.819900e+00 9.834158e-01
-4.820000e+00 9.834150e-01
-4.820100e+00 9.834141e-01
-4.820200e+00 9.834133e-01
-4.820300e+00 9.834124e-01
-4.820400e+00 9.834116e-01
-4.820500e+00 9.834107e-01
-4.820600e+00 9.834099e-01
-4.820700e+00 9.834090e-01
-4.820800e+00 9.834082e-01
-4.820900e+00 9.834073e-01
-4.821000e+00 9.834065e-01
-4.821100e+00 9.834056e-01
-4.821200e+00 9.834048e-01
-4.821300e+00 9.834039e-01
-4.821400e+00 9.834031e-01
-4.821500e+00 9.834022e-01
-4.821600e+00 9.834014e-01
-4.821700e+00 9.834005e-01
-4.821800e+00 9.833997e-01
-4.821900e+00 9.833988e-01
-4.822000e+00 9.833980e-01
-4.822100e+00 9.833971e-01
-4.822200e+00 9.833963e-01
-4.822300e+00 9.833954e-01
-4.822400e+00 9.833946e-01
-4.822500e+00 9.833937e-01
-4.822600e+00 9.833929e-01
-4.822700e+00 9.833920e-01
-4.822800e+00 9.833912e-01
-4.822900e+00 9.833903e-01
-4.823000e+00 9.833895e-01
-4.823100e+00 9.833886e-01
-4.823200e+00 9.833878e-01
-4.823300e+00 9.833870e-01
-4.823400e+00 9.833861e-01
-4.823500e+00 9.833853e-01
-4.823600e+00 9.833844e-01
-4.823700e+00 9.833836e-01
-4.823800e+00 9.833827e-01
-4.823900e+00 9.833819e-01
-4.824000e+00 9.833810e-01
-4.824100e+00 9.833802e-01
-4.824200e+00 9.833793e-01
-4.824300e+00 9.833785e-01
-4.824400e+00 9.833776e-01
-4.824500e+00 9.833768e-01
-4.824600e+00 9.833759e-01
-4.824700e+00 9.833751e-01
-4.824800e+00 9.833742e-01
-4.824900e+00 9.833734e-01
-4.825000e+00 9.833725e-01
-4.825100e+00 9.833717e-01
-4.825200e+00 9.833708e-01
-4.825300e+00 9.833700e-01
-4.825400e+00 9.833691e-01
-4.825500e+00 9.833683e-01
-4.825600e+00 9.833674e-01
-4.825700e+00 9.833666e-01
-4.825800e+00 9.833657e-01
-4.825900e+00 9.833649e-01
-4.826000e+00 9.833640e-01
-4.826100e+00 9.833632e-01
-4.826200e+00 9.833623e-01
-4.826300e+00 9.833615e-01
-4.826400e+00 9.833606e-01
-4.826500e+00 9.833598e-01
-4.826600e+00 9.833589e-01
-4.826700e+00 9.833581e-01
-4.826800e+00 9.833572e-01
-4.826900e+00 9.833564e-01
-4.827000e+00 9.833555e-01
-4.827100e+00 9.833547e-01
-4.827200e+00 9.833538e-01
-4.827300e+00 9.833530e-01
-4.827400e+00 9.833521e-01
-4.827500e+00 9.833513e-01
-4.827600e+00 9.833504e-01
-4.827700e+00 9.833496e-01
-4.827800e+00 9.833487e-01
-4.827900e+00 9.833479e-01
-4.828000e+00 9.833470e-01
-4.828100e+00 9.833462e-01
-4.828200e+00 9.833453e-01
-4.828300e+00 9.833445e-01
-4.828400e+00 9.833436e-01
-4.828500e+00 9.833428e-01
-4.828600e+00 9.833419e-01
-4.828700e+00 9.833411e-01
-4.828800e+00 9.833402e-01
-4.828900e+00 9.833394e-01
-4.829000e+00 9.833385e-01
-4.829100e+00 9.833377e-01
-4.829200e+00 9.833368e-01
-4.829300e+00 9.833360e-01
-4.829400e+00 9.833351e-01
-4.829500e+00 9.833343e-01
-4.829600e+00 9.833334e-01
-4.829700e+00 9.833326e-01
-4.829800e+00 9.833317e-01
-4.829900e+00 9.833309e-01
-4.830000e+00 9.833300e-01
-4.830100e+00 9.833292e-01
-4.830200e+00 9.833283e-01
-4.830300e+00 9.833275e-01
-4.830400e+00 9.833266e-01
-4.830500e+00 9.833258e-01
-4.830600e+00 9.833249e-01
-4.830700e+00 9.833241e-01
-4.830800e+00 9.833232e-01
-4.830900e+00 9.833224e-01
-4.831000e+00 9.833215e-01
-4.831100e+00 9.833207e-01
-4.831200e+00 9.833198e-01
-4.831300e+00 9.833190e-01
-4.831400e+00 9.833181e-01
-4.831500e+00 9.833173e-01
-4.831600e+00 9.833165e-01
-4.831700e+00 9.833156e-01
-4.831800e+00 9.833148e-01
-4.831900e+00 9.833139e-01
-4.832000e+00 9.833131e-01
-4.832100e+00 9.833122e-01
-4.832200e+00 9.833114e-01
-4.832300e+00 9.833105e-01
-4.832400e+00 9.833097e-01
-4.832500e+00 9.833088e-01
-4.832600e+00 9.833080e-01
-4.832700e+00 9.833071e-01
-4.832800e+00 9.833063e-01
-4.832900e+00 9.833054e-01
-4.833000e+00 9.833046e-01
-4.833100e+00 9.833037e-01
-4.833200e+00 9.833029e-01
-4.833300e+00 9.833020e-01
-4.833400e+00 9.833012e-01
-4.833500e+00 9.833003e-01
-4.833600e+00 9.832995e-01
-4.833700e+00 9.832986e-01
-4.833800e+00 9.832978e-01
-4.833900e+00 9.832969e-01
-4.834000e+00 9.832961e-01
-4.834100e+00 9.832952e-01
-4.834200e+00 9.832944e-01
-4.834300e+00 9.832935e-01
-4.834400e+00 9.832927e-01
-4.834500e+00 9.832918e-01
-4.834600e+00 9.832910e-01
-4.834700e+00 9.832901e-01
-4.834800e+00 9.832893e-01
-4.834900e+00 9.832884e-01
-4.835000e+00 9.832876e-01
-4.835100e+00 9.832867e-01
-4.835200e+00 9.832859e-01
-4.835300e+00 9.832850e-01
-4.835400e+00 9.832842e-01
-4.835500e+00 9.832833e-01
-4.835600e+00 9.832825e-01
-4.835700e+00 9.832816e-01
-4.835800e+00 9.832808e-01
-4.835900e+00 9.832799e-01
-4.836000e+00 9.832791e-01
-4.836100e+00 9.832782e-01
-4.836200e+00 9.832774e-01
-4.836300e+00 9.832765e-01
-4.836400e+00 9.832756e-01
-4.836500e+00 9.832748e-01
-4.836600e+00 9.832739e-01
-4.836700e+00 9.832731e-01
-4.836800e+00 9.832722e-01
-4.836900e+00 9.832714e-01
-4.837000e+00 9.832705e-01
-4.837100e+00 9.832697e-01
-4.837200e+00 9.832688e-01
-4.837300e+00 9.832680e-01
-4.837400e+00 9.832671e-01
-4.837500e+00 9.832663e-01
-4.837600e+00 9.832654e-01
-4.837700e+00 9.832646e-01
-4.837800e+00 9.832637e-01
-4.837900e+00 9.832629e-01
-4.838000e+00 9.832620e-01
-4.838100e+00 9.832612e-01
-4.838200e+00 9.832603e-01
-4.838300e+00 9.832595e-01
-4.838400e+00 9.832586e-01
-4.838500e+00 9.832578e-01
-4.838600e+00 9.832569e-01
-4.838700e+00 9.832561e-01
-4.838800e+00 9.832552e-01
-4.838900e+00 9.832544e-01
-4.839000e+00 9.832535e-01
-4.839100e+00 9.832527e-01
-4.839200e+00 9.832518e-01
-4.839300e+00 9.832510e-01
-4.839400e+00 9.832501e-01
-4.839500e+00 9.832493e-01
-4.839600e+00 9.832484e-01
-4.839700e+00 9.832476e-01
-4.839800e+00 9.832467e-01
-4.839900e+00 9.832459e-01
-4.840000e+00 9.832450e-01
-4.840100e+00 9.832442e-01
-4.840200e+00 9.832433e-01
-4.840300e+00 9.832425e-01
-4.840400e+00 9.832416e-01
-4.840500e+00 9.832408e-01
-4.840600e+00 9.832399e-01
-4.840700e+00 9.832391e-01
-4.840800e+00 9.832382e-01
-4.840900e+00 9.832374e-01
-4.841000e+00 9.832365e-01
-4.841100e+00 9.832357e-01
-4.841200e+00 9.832348e-01
-4.841300e+00 9.832340e-01
-4.841400e+00 9.832331e-01
-4.841500e+00 9.832323e-01
-4.841600e+00 9.832314e-01
-4.841700e+00 9.832306e-01
-4.841800e+00 9.832297e-01
-4.841900e+00 9.832289e-01
-4.842000e+00 9.832280e-01
-4.842100e+00 9.832272e-01
-4.842200e+00 9.832263e-01
-4.842300e+00 9.832255e-01
-4.842400e+00 9.832246e-01
-4.842500e+00 9.832238e-01
-4.842600e+00 9.832229e-01
-4.842700e+00 9.832221e-01
-4.842800e+00 9.832212e-01
-4.842900e+00 9.832204e-01
-4.843000e+00 9.832195e-01
-4.843100e+00 9.832187e-01
-4.843200e+00 9.832178e-01
-4.843300e+00 9.832170e-01
-4.843400e+00 9.832161e-01
-4.843500e+00 9.832153e-01
-4.843600e+00 9.832144e-01
-4.843700e+00 9.832136e-01
-4.843800e+00 9.832127e-01
-4.843900e+00 9.832119e-01
-4.844000e+00 9.832110e-01
-4.844100e+00 9.832102e-01
-4.844200e+00 9.832093e-01
-4.844300e+00 9.832085e-01
-4.844400e+00 9.832076e-01
-4.844500e+00 9.832068e-01
-4.844600e+00 9.832059e-01
-4.844700e+00 9.832050e-01
-4.844800e+00 9.832042e-01
-4.844900e+00 9.832033e-01
-4.845000e+00 9.832025e-01
-4.845100e+00 9.832016e-01
-4.845200e+00 9.832008e-01
-4.845300e+00 9.831999e-01
-4.845400e+00 9.831991e-01
-4.845500e+00 9.831982e-01
-4.845600e+00 9.831974e-01
-4.845700e+00 9.831965e-01
-4.845800e+00 9.831957e-01
-4.845900e+00 9.831948e-01
-4.846000e+00 9.831940e-01
-4.846100e+00 9.831931e-01
-4.846200e+00 9.831923e-01
-4.846300e+00 9.831914e-01
-4.846400e+00 9.831906e-01
-4.846500e+00 9.831897e-01
-4.846600e+00 9.831889e-01
-4.846700e+00 9.831880e-01
-4.846800e+00 9.831872e-01
-4.846900e+00 9.831863e-01
-4.847000e+00 9.831855e-01
-4.847100e+00 9.831846e-01
-4.847200e+00 9.831838e-01
-4.847300e+00 9.831829e-01
-4.847400e+00 9.831821e-01
-4.847500e+00 9.831812e-01
-4.847600e+00 9.831804e-01
-4.847700e+00 9.831795e-01
-4.847800e+00 9.831787e-01
-4.847900e+00 9.831778e-01
-4.848000e+00 9.831770e-01
-4.848100e+00 9.831761e-01
-4.848200e+00 9.831753e-01
-4.848300e+00 9.831744e-01
-4.848400e+00 9.831736e-01
-4.848500e+00 9.831727e-01
-4.848600e+00 9.831719e-01
-4.848700e+00 9.831710e-01
-4.848800e+00 9.831702e-01
-4.848900e+00 9.831693e-01
-4.849000e+00 9.831684e-01
-4.849100e+00 9.831676e-01
-4.849200e+00 9.831667e-01
-4.849300e+00 9.831659e-01
-4.849400e+00 9.831650e-01
-4.849500e+00 9.831642e-01
-4.849600e+00 9.831633e-01
-4.849700e+00 9.831625e-01
-4.849800e+00 9.831616e-01
-4.849900e+00 9.831608e-01
-4.850000e+00 9.831599e-01
-4.850100e+00 9.831591e-01
-4.850200e+00 9.831582e-01
-4.850300e+00 9.831574e-01
-4.850400e+00 9.831565e-01
-4.850500e+00 9.831557e-01
-4.850600e+00 9.831548e-01
-4.850700e+00 9.831540e-01
-4.850800e+00 9.831531e-01
-4.850900e+00 9.831523e-01
-4.851000e+00 9.831514e-01
-4.851100e+00 9.831506e-01
-4.851200e+00 9.831497e-01
-4.851300e+00 9.831489e-01
-4.851400e+00 9.831480e-01
-4.851500e+00 9.831472e-01
-4.851600e+00 9.831463e-01
-4.851700e+00 9.831455e-01
-4.851800e+00 9.831446e-01
-4.851900e+00 9.831438e-01
-4.852000e+00 9.831429e-01
-4.852100e+00 9.831421e-01
-4.852200e+00 9.831412e-01
-4.852300e+00 9.831403e-01
-4.852400e+00 9.831395e-01
-4.852500e+00 9.831386e-01
-4.852600e+00 9.831378e-01
-4.852700e+00 9.831369e-01
-4.852800e+00 9.831361e-01
-4.852900e+00 9.831352e-01
-4.853000e+00 9.831344e-01
-4.853100e+00 9.831335e-01
-4.853200e+00 9.831327e-01
-4.853300e+00 9.831318e-01
-4.853400e+00 9.831310e-01
-4.853500e+00 9.831301e-01
-4.853600e+00 9.831293e-01
-4.853700e+00 9.831284e-01
-4.853800e+00 9.831276e-01
-4.853900e+00 9.831267e-01
-4.854000e+00 9.831259e-01
-4.854100e+00 9.831250e-01
-4.854200e+00 9.831242e-01
-4.854300e+00 9.831233e-01
-4.854400e+00 9.831225e-01
-4.854500e+00 9.831216e-01
-4.854600e+00 9.831208e-01
-4.854700e+00 9.831199e-01
-4.854800e+00 9.831191e-01
-4.854900e+00 9.831182e-01
-4.855000e+00 9.831173e-01
-4.855100e+00 9.831165e-01
-4.855200e+00 9.831156e-01
-4.855300e+00 9.831148e-01
-4.855400e+00 9.831139e-01
-4.855500e+00 9.831131e-01
-4.855600e+00 9.831122e-01
-4.855700e+00 9.831114e-01
-4.855800e+00 9.831105e-01
-4.855900e+00 9.831097e-01
-4.856000e+00 9.831088e-01
-4.856100e+00 9.831080e-01
-4.856200e+00 9.831071e-01
-4.856300e+00 9.831063e-01
-4.856400e+00 9.831054e-01
-4.856500e+00 9.831046e-01
-4.856600e+00 9.831037e-01
-4.856700e+00 9.831029e-01
-4.856800e+00 9.831020e-01
-4.856900e+00 9.831012e-01
-4.857000e+00 9.831003e-01
-4.857100e+00 9.830995e-01
-4.857200e+00 9.830986e-01
-4.857300e+00 9.830978e-01
-4.857400e+00 9.830969e-01
-4.857500e+00 9.830960e-01
-4.857600e+00 9.830952e-01
-4.857700e+00 9.830943e-01
-4.857800e+00 9.830935e-01
-4.857900e+00 9.830926e-01
-4.858000e+00 9.830918e-01
-4.858100e+00 9.830909e-01
-4.858200e+00 9.830901e-01
-4.858300e+00 9.830892e-01
-4.858400e+00 9.830884e-01
-4.858500e+00 9.830875e-01
-4.858600e+00 9.830867e-01
-4.858700e+00 9.830858e-01
-4.858800e+00 9.830850e-01
-4.858900e+00 9.830841e-01
-4.859000e+00 9.830833e-01
-4.859100e+00 9.830824e-01
-4.859200e+00 9.830816e-01
-4.859300e+00 9.830807e-01
-4.859400e+00 9.830799e-01
-4.859500e+00 9.830790e-01
-4.859600e+00 9.830782e-01
-4.859700e+00 9.830773e-01
-4.859800e+00 9.830764e-01
-4.859900e+00 9.830756e-01
-4.860000e+00 9.830747e-01
-4.860100e+00 9.830739e-01
-4.860200e+00 9.830730e-01
-4.860300e+00 9.830722e-01
-4.860400e+00 9.830713e-01
-4.860500e+00 9.830705e-01
-4.860600e+00 9.830696e-01
-4.860700e+00 9.830688e-01
-4.860800e+00 9.830679e-01
-4.860900e+00 9.830671e-01
-4.861000e+00 9.830662e-01
-4.861100e+00 9.830654e-01
-4.861200e+00 9.830645e-01
-4.861300e+00 9.830637e-01
-4.861400e+00 9.830628e-01
-4.861500e+00 9.830620e-01
-4.861600e+00 9.830611e-01
-4.861700e+00 9.830603e-01
-4.861800e+00 9.830594e-01
-4.861900e+00 9.830585e-01
-4.862000e+00 9.830577e-01
-4.862100e+00 9.830568e-01
-4.862200e+00 9.830560e-01
-4.862300e+00 9.830551e-01
-4.862400e+00 9.830543e-01
-4.862500e+00 9.830534e-01
-4.862600e+00 9.830526e-01
-4.862700e+00 9.830517e-01
-4.862800e+00 9.830509e-01
-4.862900e+00 9.830500e-01
-4.863000e+00 9.830492e-01
-4.863100e+00 9.830483e-01
-4.863200e+00 9.830475e-01
-4.863300e+00 9.830466e-01
-4.863400e+00 9.830458e-01
-4.863500e+00 9.830449e-01
-4.863600e+00 9.830441e-01
-4.863700e+00 9.830432e-01
-4.863800e+00 9.830423e-01
-4.863900e+00 9.830415e-01
-4.864000e+00 9.830406e-01
-4.864100e+00 9.830398e-01
-4.864200e+00 9.830389e-01
-4.864300e+00 9.830381e-01
-4.864400e+00 9.830372e-01
-4.864500e+00 9.830364e-01
-4.864600e+00 9.830355e-01
-4.864700e+00 9.830347e-01
-4.864800e+00 9.830338e-01
-4.864900e+00 9.830330e-01
-4.865000e+00 9.830321e-01
-4.865100e+00 9.830313e-01
-4.865200e+00 9.830304e-01
-4.865300e+00 9.830296e-01
-4.865400e+00 9.830287e-01
-4.865500e+00 9.830278e-01
-4.865600e+00 9.830270e-01
-4.865700e+00 9.830261e-01
-4.865800e+00 9.830253e-01
-4.865900e+00 9.830244e-01
-4.866000e+00 9.830236e-01
-4.866100e+00 9.830227e-01
-4.866200e+00 9.830219e-01
-4.866300e+00 9.830210e-01
-4.866400e+00 9.830202e-01
-4.866500e+00 9.830193e-01
-4.866600e+00 9.830185e-01
-4.866700e+00 9.830176e-01
-4.866800e+00 9.830168e-01
-4.866900e+00 9.830159e-01
-4.867000e+00 9.830151e-01
-4.867100e+00 9.830142e-01
-4.867200e+00 9.830133e-01
-4.867300e+00 9.830125e-01
-4.867400e+00 9.830116e-01
-4.867500e+00 9.830108e-01
-4.867600e+00 9.830099e-01
-4.867700e+00 9.830091e-01
-4.867800e+00 9.830082e-01
-4.867900e+00 9.830074e-01
-4.868000e+00 9.830065e-01
-4.868100e+00 9.830057e-01
-4.868200e+00 9.830048e-01
-4.868300e+00 9.830040e-01
-4.868400e+00 9.830031e-01
-4.868500e+00 9.830023e-01
-4.868600e+00 9.830014e-01
-4.868700e+00 9.830006e-01
-4.868800e+00 9.829997e-01
-4.868900e+00 9.829988e-01
-4.869000e+00 9.829980e-01
-4.869100e+00 9.829971e-01
-4.869200e+00 9.829963e-01
-4.869300e+00 9.829954e-01
-4.869400e+00 9.829946e-01
-4.869500e+00 9.829937e-01
-4.869600e+00 9.829929e-01
-4.869700e+00 9.829920e-01
-4.869800e+00 9.829912e-01
-4.869900e+00 9.829903e-01
-4.870000e+00 9.829895e-01
-4.870100e+00 9.829886e-01
-4.870200e+00 9.829878e-01
-4.870300e+00 9.829869e-01
-4.870400e+00 9.829860e-01
-4.870500e+00 9.829852e-01
-4.870600e+00 9.829843e-01
-4.870700e+00 9.829835e-01
-4.870800e+00 9.829826e-01
-4.870900e+00 9.829818e-01
-4.871000e+00 9.829809e-01
-4.871100e+00 9.829801e-01
-4.871200e+00 9.829792e-01
-4.871300e+00 9.829784e-01
-4.871400e+00 9.829775e-01
-4.871500e+00 9.829767e-01
-4.871600e+00 9.829758e-01
-4.871700e+00 9.829750e-01
-4.871800e+00 9.829741e-01
-4.871900e+00 9.829732e-01
-4.872000e+00 9.829724e-01
-4.872100e+00 9.829715e-01
-4.872200e+00 9.829707e-01
-4.872300e+00 9.829698e-01
-4.872400e+00 9.829690e-01
-4.872500e+00 9.829681e-01
-4.872600e+00 9.829673e-01
-4.872700e+00 9.829664e-01
-4.872800e+00 9.829656e-01
-4.872900e+00 9.829647e-01
-4.873000e+00 9.829639e-01
-4.873100e+00 9.829630e-01
-4.873200e+00 9.829622e-01
-4.873300e+00 9.829613e-01
-4.873400e+00 9.829604e-01
-4.873500e+00 9.829596e-01
-4.873600e+00 9.829587e-01
-4.873700e+00 9.829579e-01
-4.873800e+00 9.829570e-01
-4.873900e+00 9.829562e-01
-4.874000e+00 9.829553e-01
-4.874100e+00 9.829545e-01
-4.874200e+00 9.829536e-01
-4.874300e+00 9.829528e-01
-4.874400e+00 9.829519e-01
-4.874500e+00 9.829511e-01
-4.874600e+00 9.829502e-01
-4.874700e+00 9.829493e-01
-4.874800e+00 9.829485e-01
-4.874900e+00 9.829476e-01
-4.875000e+00 9.829468e-01
-4.875100e+00 9.829459e-01
-4.875200e+00 9.829451e-01
-4.875300e+00 9.829442e-01
-4.875400e+00 9.829434e-01
-4.875500e+00 9.829425e-01
-4.875600e+00 9.829417e-01
-4.875700e+00 9.829408e-01
-4.875800e+00 9.829400e-01
-4.875900e+00 9.829391e-01
-4.876000e+00 9.829382e-01
-4.876100e+00 9.829374e-01
-4.876200e+00 9.829365e-01
-4.876300e+00 9.829357e-01
-4.876400e+00 9.829348e-01
-4.876500e+00 9.829340e-01
-4.876600e+00 9.829331e-01
-4.876700e+00 9.829323e-01
-4.876800e+00 9.829314e-01
-4.876900e+00 9.829306e-01
-4.877000e+00 9.829297e-01
-4.877100e+00 9.829289e-01
-4.877200e+00 9.829280e-01
-4.877300e+00 9.829271e-01
-4.877400e+00 9.829263e-01
-4.877500e+00 9.829254e-01
-4.877600e+00 9.829246e-01
-4.877700e+00 9.829237e-01
-4.877800e+00 9.829229e-01
-4.877900e+00 9.829220e-01
-4.878000e+00 9.829212e-01
-4.878100e+00 9.829203e-01
-4.878200e+00 9.829195e-01
-4.878300e+00 9.829186e-01
-4.878400e+00 9.829178e-01
-4.878500e+00 9.829169e-01
-4.878600e+00 9.829160e-01
-4.878700e+00 9.829152e-01
-4.878800e+00 9.829143e-01
-4.878900e+00 9.829135e-01
-4.879000e+00 9.829126e-01
-4.879100e+00 9.829118e-01
-4.879200e+00 9.829109e-01
-4.879300e+00 9.829101e-01
-4.879400e+00 9.829092e-01
-4.879500e+00 9.829084e-01
-4.879600e+00 9.829075e-01
-4.879700e+00 9.829067e-01
-4.879800e+00 9.829058e-01
-4.879900e+00 9.829049e-01
-4.880000e+00 9.829041e-01
-4.880100e+00 9.829032e-01
-4.880200e+00 9.829024e-01
-4.880300e+00 9.829015e-01
-4.880400e+00 9.829007e-01
-4.880500e+00 9.828998e-01
-4.880600e+00 9.828990e-01
-4.880700e+00 9.828981e-01
-4.880800e+00 9.828973e-01
-4.880900e+00 9.828964e-01
-4.881000e+00 9.828955e-01
-4.881100e+00 9.828947e-01
-4.881200e+00 9.828938e-01
-4.881300e+00 9.828930e-01
-4.881400e+00 9.828921e-01
-4.881500e+00 9.828913e-01
-4.881600e+00 9.828904e-01
-4.881700e+00 9.828896e-01
-4.881800e+00 9.828887e-01
-4.881900e+00 9.828879e-01
-4.882000e+00 9.828870e-01
-4.882100e+00 9.828861e-01
-4.882200e+00 9.828853e-01
-4.882300e+00 9.828844e-01
-4.882400e+00 9.828836e-01
-4.882500e+00 9.828827e-01
-4.882600e+00 9.828819e-01
-4.882700e+00 9.828810e-01
-4.882800e+00 9.828802e-01
-4.882900e+00 9.828793e-01
-4.883000e+00 9.828785e-01
-4.883100e+00 9.828776e-01
-4.883200e+00 9.828768e-01
-4.883300e+00 9.828759e-01
-4.883400e+00 9.828750e-01
-4.883500e+00 9.828742e-01
-4.883600e+00 9.828733e-01
-4.883700e+00 9.828725e-01
-4.883800e+00 9.828716e-01
-4.883900e+00 9.828708e-01
-4.884000e+00 9.828699e-01
-4.884100e+00 9.828691e-01
-4.884200e+00 9.828682e-01
-4.884300e+00 9.828674e-01
-4.884400e+00 9.828665e-01
-4.884500e+00 9.828656e-01
-4.884600e+00 9.828648e-01
-4.884700e+00 9.828639e-01
-4.884800e+00 9.828631e-01
-4.884900e+00 9.828622e-01
-4.885000e+00 9.828614e-01
-4.885100e+00 9.828605e-01
-4.885200e+00 9.828597e-01
-4.885300e+00 9.828588e-01
-4.885400e+00 9.828580e-01
-4.885500e+00 9.828571e-01
-4.885600e+00 9.828562e-01
-4.885700e+00 9.828554e-01
-4.885800e+00 9.828545e-01
-4.885900e+00 9.828537e-01
-4.886000e+00 9.828528e-01
-4.886100e+00 9.828520e-01
-4.886200e+00 9.828511e-01
-4.886300e+00 9.828503e-01
-4.886400e+00 9.828494e-01
-4.886500e+00 9.828485e-01
-4.886600e+00 9.828477e-01
-4.886700e+00 9.828468e-01
-4.886800e+00 9.828460e-01
-4.886900e+00 9.828451e-01
-4.887000e+00 9.828443e-01
-4.887100e+00 9.828434e-01
-4.887200e+00 9.828426e-01
-4.887300e+00 9.828417e-01
-4.887400e+00 9.828409e-01
-4.887500e+00 9.828400e-01
-4.887600e+00 9.828391e-01
-4.887700e+00 9.828383e-01
-4.887800e+00 9.828374e-01
-4.887900e+00 9.828366e-01
-4.888000e+00 9.828357e-01
-4.888100e+00 9.828349e-01
-4.888200e+00 9.828340e-01
-4.888300e+00 9.828332e-01
-4.888400e+00 9.828323e-01
-4.888500e+00 9.828315e-01
-4.888600e+00 9.828306e-01
-4.888700e+00 9.828297e-01
-4.888800e+00 9.828289e-01
-4.888900e+00 9.828280e-01
-4.889000e+00 9.828272e-01
-4.889100e+00 9.828263e-01
-4.889200e+00 9.828255e-01
-4.889300e+00 9.828246e-01
-4.889400e+00 9.828238e-01
-4.889500e+00 9.828229e-01
-4.889600e+00 9.828220e-01
-4.889700e+00 9.828212e-01
-4.889800e+00 9.828203e-01
-4.889900e+00 9.828195e-01
-4.890000e+00 9.828186e-01
-4.890100e+00 9.828178e-01
-4.890200e+00 9.828169e-01
-4.890300e+00 9.828161e-01
-4.890400e+00 9.828152e-01
-4.890500e+00 9.828144e-01
-4.890600e+00 9.828135e-01
-4.890700e+00 9.828126e-01
-4.890800e+00 9.828118e-01
-4.890900e+00 9.828109e-01
-4.891000e+00 9.828101e-01
-4.891100e+00 9.828092e-01
-4.891200e+00 9.828084e-01
-4.891300e+00 9.828075e-01
-4.891400e+00 9.828067e-01
-4.891500e+00 9.828058e-01
-4.891600e+00 9.828049e-01
-4.891700e+00 9.828041e-01
-4.891800e+00 9.828032e-01
-4.891900e+00 9.828024e-01
-4.892000e+00 9.828015e-01
-4.892100e+00 9.828007e-01
-4.892200e+00 9.827998e-01
-4.892300e+00 9.827990e-01
-4.892400e+00 9.827981e-01
-4.892500e+00 9.827972e-01
-4.892600e+00 9.827964e-01
-4.892700e+00 9.827955e-01
-4.892800e+00 9.827947e-01
-4.892900e+00 9.827938e-01
-4.893000e+00 9.827930e-01
-4.893100e+00 9.827921e-01
-4.893200e+00 9.827913e-01
-4.893300e+00 9.827904e-01
-4.893400e+00 9.827896e-01
-4.893500e+00 9.827887e-01
-4.893600e+00 9.827878e-01
-4.893700e+00 9.827870e-01
-4.893800e+00 9.827861e-01
-4.893900e+00 9.827853e-01
-4.894000e+00 9.827844e-01
-4.894100e+00 9.827836e-01
-4.894200e+00 9.827827e-01
-4.894300e+00 9.827819e-01
-4.894400e+00 9.827810e-01
-4.894500e+00 9.827801e-01
-4.894600e+00 9.827793e-01
-4.894700e+00 9.827784e-01
-4.894800e+00 9.827776e-01
-4.894900e+00 9.827767e-01
-4.895000e+00 9.827759e-01
-4.895100e+00 9.827750e-01
-4.895200e+00 9.827742e-01
-4.895300e+00 9.827733e-01
-4.895400e+00 9.827724e-01
-4.895500e+00 9.827716e-01
-4.895600e+00 9.827707e-01
-4.895700e+00 9.827699e-01
-4.895800e+00 9.827690e-01
-4.895900e+00 9.827682e-01
-4.896000e+00 9.827673e-01
-4.896100e+00 9.827665e-01
-4.896200e+00 9.827656e-01
-4.896300e+00 9.827647e-01
-4.896400e+00 9.827639e-01
-4.896500e+00 9.827630e-01
-4.896600e+00 9.827622e-01
-4.896700e+00 9.827613e-01
-4.896800e+00 9.827605e-01
-4.896900e+00 9.827596e-01
-4.897000e+00 9.827588e-01
-4.897100e+00 9.827579e-01
-4.897200e+00 9.827570e-01
-4.897300e+00 9.827562e-01
-4.897400e+00 9.827553e-01
-4.897500e+00 9.827545e-01
-4.897600e+00 9.827536e-01
-4.897700e+00 9.827528e-01
-4.897800e+00 9.827519e-01
-4.897900e+00 9.827511e-01
-4.898000e+00 9.827502e-01
-4.898100e+00 9.827493e-01
-4.898200e+00 9.827485e-01
-4.898300e+00 9.827476e-01
-4.898400e+00 9.827468e-01
-4.898500e+00 9.827459e-01
-4.898600e+00 9.827451e-01
-4.898700e+00 9.827442e-01
-4.898800e+00 9.827433e-01
-4.898900e+00 9.827425e-01
-4.899000e+00 9.827416e-01
-4.899100e+00 9.827408e-01
-4.899200e+00 9.827399e-01
-4.899300e+00 9.827391e-01
-4.899400e+00 9.827382e-01
-4.899500e+00 9.827374e-01
-4.899600e+00 9.827365e-01
-4.899700e+00 9.827356e-01
-4.899800e+00 9.827348e-01
-4.899900e+00 9.827339e-01
-4.900000e+00 9.827331e-01
-4.900100e+00 9.827322e-01
-4.900200e+00 9.827314e-01
-4.900300e+00 9.827305e-01
-4.900400e+00 9.827297e-01
-4.900500e+00 9.827288e-01
-4.900600e+00 9.827279e-01
-4.900700e+00 9.827271e-01
-4.900800e+00 9.827262e-01
-4.900900e+00 9.827254e-01
-4.901000e+00 9.827245e-01
-4.901100e+00 9.827237e-01
-4.901200e+00 9.827228e-01
-4.901300e+00 9.827220e-01
-4.901400e+00 9.827211e-01
-4.901500e+00 9.827202e-01
-4.901600e+00 9.827194e-01
-4.901700e+00 9.827185e-01
-4.901800e+00 9.827177e-01
-4.901900e+00 9.827168e-01
-4.902000e+00 9.827160e-01
-4.902100e+00 9.827151e-01
-4.902200e+00 9.827142e-01
-4.902300e+00 9.827134e-01
-4.902400e+00 9.827125e-01
-4.902500e+00 9.827117e-01
-4.902600e+00 9.827108e-01
-4.902700e+00 9.827100e-01
-4.902800e+00 9.827091e-01
-4.902900e+00 9.827083e-01
-4.903000e+00 9.827074e-01
-4.903100e+00 9.827065e-01
-4.903200e+00 9.827057e-01
-4.903300e+00 9.827048e-01
-4.903400e+00 9.827040e-01
-4.903500e+00 9.827031e-01
-4.903600e+00 9.827023e-01
-4.903700e+00 9.827014e-01
-4.903800e+00 9.827005e-01
-4.903900e+00 9.826997e-01
-4.904000e+00 9.826988e-01
-4.904100e+00 9.826980e-01
-4.904200e+00 9.826971e-01
-4.904300e+00 9.826963e-01
-4.904400e+00 9.826954e-01
-4.904500e+00 9.826946e-01
-4.904600e+00 9.826937e-01
-4.904700e+00 9.826928e-01
-4.904800e+00 9.826920e-01
-4.904900e+00 9.826911e-01
-4.905000e+00 9.826903e-01
-4.905100e+00 9.826894e-01
-4.905200e+00 9.826886e-01
-4.905300e+00 9.826877e-01
-4.905400e+00 9.826868e-01
-4.905500e+00 9.826860e-01
-4.905600e+00 9.826851e-01
-4.905700e+00 9.826843e-01
-4.905800e+00 9.826834e-01
-4.905900e+00 9.826826e-01
-4.906000e+00 9.826817e-01
-4.906100e+00 9.826809e-01
-4.906200e+00 9.826800e-01
-4.906300e+00 9.826791e-01
-4.906400e+00 9.826783e-01
-4.906500e+00 9.826774e-01
-4.906600e+00 9.826766e-01
-4.906700e+00 9.826757e-01
-4.906800e+00 9.826749e-01
-4.906900e+00 9.826740e-01
-4.907000e+00 9.826731e-01
-4.907100e+00 9.826723e-01
-4.907200e+00 9.826714e-01
-4.907300e+00 9.826706e-01
-4.907400e+00 9.826697e-01
-4.907500e+00 9.826689e-01
-4.907600e+00 9.826680e-01
-4.907700e+00 9.826671e-01
-4.907800e+00 9.826663e-01
-4.907900e+00 9.826654e-01
-4.908000e+00 9.826646e-01
-4.908100e+00 9.826637e-01
-4.908200e+00 9.826629e-01
-4.908300e+00 9.826620e-01
-4.908400e+00 9.826612e-01
-4.908500e+00 9.826603e-01
-4.908600e+00 9.826594e-01
-4.908700e+00 9.826586e-01
-4.908800e+00 9.826577e-01
-4.908900e+00 9.826569e-01
-4.909000e+00 9.826560e-01
-4.909100e+00 9.826552e-01
-4.909200e+00 9.826543e-01
-4.909300e+00 9.826534e-01
-4.909400e+00 9.826526e-01
-4.909500e+00 9.826517e-01
-4.909600e+00 9.826509e-01
-4.909700e+00 9.826500e-01
-4.909800e+00 9.826492e-01
-4.909900e+00 9.826483e-01
-4.910000e+00 9.826474e-01
-4.910100e+00 9.826466e-01
-4.910200e+00 9.826457e-01
-4.910300e+00 9.826449e-01
-4.910400e+00 9.826440e-01
-4.910500e+00 9.826432e-01
-4.910600e+00 9.826423e-01
-4.910700e+00 9.826414e-01
-4.910800e+00 9.826406e-01
-4.910900e+00 9.826397e-01
-4.911000e+00 9.826389e-01
-4.911100e+00 9.826380e-01
-4.911200e+00 9.826372e-01
-4.911300e+00 9.826363e-01
-4.911400e+00 9.826354e-01
-4.911500e+00 9.826346e-01
-4.911600e+00 9.826337e-01
-4.911700e+00 9.826329e-01
-4.911800e+00 9.826320e-01
-4.911900e+00 9.826312e-01
-4.912000e+00 9.826303e-01
-4.912100e+00 9.826294e-01
-4.912200e+00 9.826286e-01
-4.912300e+00 9.826277e-01
-4.912400e+00 9.826269e-01
-4.912500e+00 9.826260e-01
-4.912600e+00 9.826252e-01
-4.912700e+00 9.826243e-01
-4.912800e+00 9.826235e-01
-4.912900e+00 9.826226e-01
-4.913000e+00 9.826217e-01
-4.913100e+00 9.826209e-01
-4.913200e+00 9.826200e-01
-4.913300e+00 9.826192e-01
-4.913400e+00 9.826183e-01
-4.913500e+00 9.826175e-01
-4.913600e+00 9.826166e-01
-4.913700e+00 9.826157e-01
-4.913800e+00 9.826149e-01
-4.913900e+00 9.826140e-01
-4.914000e+00 9.826132e-01
-4.914100e+00 9.826123e-01
-4.914200e+00 9.826115e-01
-4.914300e+00 9.826106e-01
-4.914400e+00 9.826097e-01
-4.914500e+00 9.826089e-01
-4.914600e+00 9.826080e-01
-4.914700e+00 9.826072e-01
-4.914800e+00 9.826063e-01
-4.914900e+00 9.826055e-01
-4.915000e+00 9.826046e-01
-4.915100e+00 9.826037e-01
-4.915200e+00 9.826029e-01
-4.915300e+00 9.826020e-01
-4.915400e+00 9.826012e-01
-4.915500e+00 9.826003e-01
-4.915600e+00 9.825995e-01
-4.915700e+00 9.825986e-01
-4.915800e+00 9.825977e-01
-4.915900e+00 9.825969e-01
-4.916000e+00 9.825960e-01
-4.916100e+00 9.825952e-01
-4.916200e+00 9.825943e-01
-4.916300e+00 9.825934e-01
-4.916400e+00 9.825926e-01
-4.916500e+00 9.825917e-01
-4.916600e+00 9.825909e-01
-4.916700e+00 9.825900e-01
-4.916800e+00 9.825892e-01
-4.916900e+00 9.825883e-01
-4.917000e+00 9.825874e-01
-4.917100e+00 9.825866e-01
-4.917200e+00 9.825857e-01
-4.917300e+00 9.825849e-01
-4.917400e+00 9.825840e-01
-4.917500e+00 9.825832e-01
-4.917600e+00 9.825823e-01
-4.917700e+00 9.825814e-01
-4.917800e+00 9.825806e-01
-4.917900e+00 9.825797e-01
-4.918000e+00 9.825789e-01
-4.918100e+00 9.825780e-01
-4.918200e+00 9.825772e-01
-4.918300e+00 9.825763e-01
-4.918400e+00 9.825754e-01
-4.918500e+00 9.825746e-01
-4.918600e+00 9.825737e-01
-4.918700e+00 9.825729e-01
-4.918800e+00 9.825720e-01
-4.918900e+00 9.825712e-01
-4.919000e+00 9.825703e-01
-4.919100e+00 9.825694e-01
-4.919200e+00 9.825686e-01
-4.919300e+00 9.825677e-01
-4.919400e+00 9.825669e-01
-4.919500e+00 9.825660e-01
-4.919600e+00 9.825652e-01
-4.919700e+00 9.825643e-01
-4.919800e+00 9.825634e-01
-4.919900e+00 9.825626e-01
-4.920000e+00 9.825617e-01
-4.920100e+00 9.825609e-01
-4.920200e+00 9.825600e-01
-4.920300e+00 9.825591e-01
-4.920400e+00 9.825583e-01
-4.920500e+00 9.825574e-01
-4.920600e+00 9.825566e-01
-4.920700e+00 9.825557e-01
-4.920800e+00 9.825549e-01
-4.920900e+00 9.825540e-01
-4.921000e+00 9.825531e-01
-4.921100e+00 9.825523e-01
-4.921200e+00 9.825514e-01
-4.921300e+00 9.825506e-01
-4.921400e+00 9.825497e-01
-4.921500e+00 9.825489e-01
-4.921600e+00 9.825480e-01
-4.921700e+00 9.825471e-01
-4.921800e+00 9.825463e-01
-4.921900e+00 9.825454e-01
-4.922000e+00 9.825446e-01
-4.922100e+00 9.825437e-01
-4.922200e+00 9.825429e-01
-4.922300e+00 9.825420e-01
-4.922400e+00 9.825411e-01
-4.922500e+00 9.825403e-01
-4.922600e+00 9.825394e-01
-4.922700e+00 9.825386e-01
-4.922800e+00 9.825377e-01
-4.922900e+00 9.825368e-01
-4.923000e+00 9.825360e-01
-4.923100e+00 9.825351e-01
-4.923200e+00 9.825343e-01
-4.923300e+00 9.825334e-01
-4.923400e+00 9.825326e-01
-4.923500e+00 9.825317e-01
-4.923600e+00 9.825308e-01
-4.923700e+00 9.825300e-01
-4.923800e+00 9.825291e-01
-4.923900e+00 9.825283e-01
-4.924000e+00 9.825274e-01
-4.924100e+00 9.825266e-01
-4.924200e+00 9.825257e-01
-4.924300e+00 9.825248e-01
-4.924400e+00 9.825240e-01
-4.924500e+00 9.825231e-01
-4.924600e+00 9.825223e-01
-4.924700e+00 9.825214e-01
-4.924800e+00 9.825205e-01
-4.924900e+00 9.825197e-01
-4.925000e+00 9.825188e-01
-4.925100e+00 9.825180e-01
-4.925200e+00 9.825171e-01
-4.925300e+00 9.825163e-01
-4.925400e+00 9.825154e-01
-4.925500e+00 9.825145e-01
-4.925600e+00 9.825137e-01
-4.925700e+00 9.825128e-01
-4.925800e+00 9.825120e-01
-4.925900e+00 9.825111e-01
-4.926000e+00 9.825102e-01
-4.926100e+00 9.825094e-01
-4.926200e+00 9.825085e-01
-4.926300e+00 9.825077e-01
-4.926400e+00 9.825068e-01
-4.926500e+00 9.825060e-01
-4.926600e+00 9.825051e-01
-4.926700e+00 9.825042e-01
-4.926800e+00 9.825034e-01
-4.926900e+00 9.825025e-01
-4.927000e+00 9.825017e-01
-4.927100e+00 9.825008e-01
-4.927200e+00 9.824999e-01
-4.927300e+00 9.824991e-01
-4.927400e+00 9.824982e-01
-4.927500e+00 9.824974e-01
-4.927600e+00 9.824965e-01
-4.927700e+00 9.824957e-01
-4.927800e+00 9.824948e-01
-4.927900e+00 9.824939e-01
-4.928000e+00 9.824931e-01
-4.928100e+00 9.824922e-01
-4.928200e+00 9.824914e-01
-4.928300e+00 9.824905e-01
-4.928400e+00 9.824896e-01
-4.928500e+00 9.824888e-01
-4.928600e+00 9.824879e-01
-4.928700e+00 9.824871e-01
-4.928800e+00 9.824862e-01
-4.928900e+00 9.824854e-01
-4.929000e+00 9.824845e-01
-4.929100e+00 9.824836e-01
-4.929200e+00 9.824828e-01
-4.929300e+00 9.824819e-01
-4.929400e+00 9.824811e-01
-4.929500e+00 9.824802e-01
-4.929600e+00 9.824793e-01
-4.929700e+00 9.824785e-01
-4.929800e+00 9.824776e-01
-4.929900e+00 9.824768e-01
-4.930000e+00 9.824759e-01
-4.930100e+00 9.824751e-01
-4.930200e+00 9.824742e-01
-4.930300e+00 9.824733e-01
-4.930400e+00 9.824725e-01
-4.930500e+00 9.824716e-01
-4.930600e+00 9.824708e-01
-4.930700e+00 9.824699e-01
-4.930800e+00 9.824690e-01
-4.930900e+00 9.824682e-01
-4.931000e+00 9.824673e-01
-4.931100e+00 9.824665e-01
-4.931200e+00 9.824656e-01
-4.931300e+00 9.824648e-01
-4.931400e+00 9.824639e-01
-4.931500e+00 9.824630e-01
-4.931600e+00 9.824622e-01
-4.931700e+00 9.824613e-01
-4.931800e+00 9.824605e-01
-4.931900e+00 9.824596e-01
-4.932000e+00 9.824587e-01
-4.932100e+00 9.824579e-01
-4.932200e+00 9.824570e-01
-4.932300e+00 9.824562e-01
-4.932400e+00 9.824553e-01
-4.932500e+00 9.824544e-01
-4.932600e+00 9.824536e-01
-4.932700e+00 9.824527e-01
-4.932800e+00 9.824519e-01
-4.932900e+00 9.824510e-01
-4.933000e+00 9.824502e-01
-4.933100e+00 9.824493e-01
-4.933200e+00 9.824484e-01
-4.933300e+00 9.824476e-01
-4.933400e+00 9.824467e-01
-4.933500e+00 9.824459e-01
-4.933600e+00 9.824450e-01
-4.933700e+00 9.824441e-01
-4.933800e+00 9.824433e-01
-4.933900e+00 9.824424e-01
-4.934000e+00 9.824416e-01
-4.934100e+00 9.824407e-01
-4.934200e+00 9.824398e-01
-4.934300e+00 9.824390e-01
-4.934400e+00 9.824381e-01
-4.934500e+00 9.824373e-01
-4.934600e+00 9.824364e-01
-4.934700e+00 9.824356e-01
-4.934800e+00 9.824347e-01
-4.934900e+00 9.824338e-01
-4.935000e+00 9.824330e-01
-4.935100e+00 9.824321e-01
-4.935200e+00 9.824313e-01
-4.935300e+00 9.824304e-01
-4.935400e+00 9.824295e-01
-4.935500e+00 9.824287e-01
-4.935600e+00 9.824278e-01
-4.935700e+00 9.824270e-01
-4.935800e+00 9.824261e-01
-4.935900e+00 9.824252e-01
-4.936000e+00 9.824244e-01
-4.936100e+00 9.824235e-01
-4.936200e+00 9.824227e-01
-4.936300e+00 9.824218e-01
-4.936400e+00 9.824210e-01
-4.936500e+00 9.824201e-01
-4.936600e+00 9.824192e-01
-4.936700e+00 9.824184e-01
-4.936800e+00 9.824175e-01
-4.936900e+00 9.824167e-01
-4.937000e+00 9.824158e-01
-4.937100e+00 9.824149e-01
-4.937200e+00 9.824141e-01
-4.937300e+00 9.824132e-01
-4.937400e+00 9.824124e-01
-4.937500e+00 9.824115e-01
-4.937600e+00 9.824106e-01
-4.937700e+00 9.824098e-01
-4.937800e+00 9.824089e-01
-4.937900e+00 9.824081e-01
-4.938000e+00 9.824072e-01
-4.938100e+00 9.824063e-01
-4.938200e+00 9.824055e-01
-4.938300e+00 9.824046e-01
-4.938400e+00 9.824038e-01
-4.938500e+00 9.824029e-01
-4.938600e+00 9.824021e-01
-4.938700e+00 9.824012e-01
-4.938800e+00 9.824003e-01
-4.938900e+00 9.823995e-01
-4.939000e+00 9.823986e-01
-4.939100e+00 9.823978e-01
-4.939200e+00 9.823969e-01
-4.939300e+00 9.823960e-01
-4.939400e+00 9.823952e-01
-4.939500e+00 9.823943e-01
-4.939600e+00 9.823935e-01
-4.939700e+00 9.823926e-01
-4.939800e+00 9.823917e-01
-4.939900e+00 9.823909e-01
-4.940000e+00 9.823900e-01
-4.940100e+00 9.823892e-01
-4.940200e+00 9.823883e-01
-4.940300e+00 9.823874e-01
-4.940400e+00 9.823866e-01
-4.940500e+00 9.823857e-01
-4.940600e+00 9.823849e-01
-4.940700e+00 9.823840e-01
-4.940800e+00 9.823831e-01
-4.940900e+00 9.823823e-01
-4.941000e+00 9.823814e-01
-4.941100e+00 9.823806e-01
-4.941200e+00 9.823797e-01
-4.941300e+00 9.823788e-01
-4.941400e+00 9.823780e-01
-4.941500e+00 9.823771e-01
-4.941600e+00 9.823763e-01
-4.941700e+00 9.823754e-01
-4.941800e+00 9.823746e-01
-4.941900e+00 9.823737e-01
-4.942000e+00 9.823728e-01
-4.942100e+00 9.823720e-01
-4.942200e+00 9.823711e-01
-4.942300e+00 9.823703e-01
-4.942400e+00 9.823694e-01
-4.942500e+00 9.823685e-01
-4.942600e+00 9.823677e-01
-4.942700e+00 9.823668e-01
-4.942800e+00 9.823660e-01
-4.942900e+00 9.823651e-01
-4.943000e+00 9.823642e-01
-4.943100e+00 9.823634e-01
-4.943200e+00 9.823625e-01
-4.943300e+00 9.823617e-01
-4.943400e+00 9.823608e-01
-4.943500e+00 9.823599e-01
-4.943600e+00 9.823591e-01
-4.943700e+00 9.823582e-01
-4.943800e+00 9.823574e-01
-4.943900e+00 9.823565e-01
-4.944000e+00 9.823556e-01
-4.944100e+00 9.823548e-01
-4.944200e+00 9.823539e-01
-4.944300e+00 9.823531e-01
-4.944400e+00 9.823522e-01
-4.944500e+00 9.823513e-01
-4.944600e+00 9.823505e-01
-4.944700e+00 9.823496e-01
-4.944800e+00 9.823488e-01
-4.944900e+00 9.823479e-01
-4.945000e+00 9.823470e-01
-4.945100e+00 9.823462e-01
-4.945200e+00 9.823453e-01
-4.945300e+00 9.823445e-01
-4.945400e+00 9.823436e-01
-4.945500e+00 9.823427e-01
-4.945600e+00 9.823419e-01
-4.945700e+00 9.823410e-01
-4.945800e+00 9.823402e-01
-4.945900e+00 9.823393e-01
-4.946000e+00 9.823384e-01
-4.946100e+00 9.823376e-01
-4.946200e+00 9.823367e-01
-4.946300e+00 9.823359e-01
-4.946400e+00 9.823350e-01
-4.946500e+00 9.823341e-01
-4.946600e+00 9.823333e-01
-4.946700e+00 9.823324e-01
-4.946800e+00 9.823316e-01
-4.946900e+00 9.823307e-01
-4.947000e+00 9.823298e-01
-4.947100e+00 9.823290e-01
-4.947200e+00 9.823281e-01
-4.947300e+00 9.823273e-01
-4.947400e+00 9.823264e-01
-4.947500e+00 9.823255e-01
-4.947600e+00 9.823247e-01
-4.947700e+00 9.823238e-01
-4.947800e+00 9.823230e-01
-4.947900e+00 9.823221e-01
-4.948000e+00 9.823212e-01
-4.948100e+00 9.823204e-01
-4.948200e+00 9.823195e-01
-4.948300e+00 9.823187e-01
-4.948400e+00 9.823178e-01
-4.948500e+00 9.823169e-01
-4.948600e+00 9.823161e-01
-4.948700e+00 9.823152e-01
-4.948800e+00 9.823144e-01
-4.948900e+00 9.823135e-01
-4.949000e+00 9.823126e-01
-4.949100e+00 9.823118e-01
-4.949200e+00 9.823109e-01
-4.949300e+00 9.823101e-01
-4.949400e+00 9.823092e-01
-4.949500e+00 9.823083e-01
-4.949600e+00 9.823075e-01
-4.949700e+00 9.823066e-01
-4.949800e+00 9.823058e-01
-4.949900e+00 9.823049e-01
-4.950000e+00 9.823040e-01
-4.950100e+00 9.823032e-01
-4.950200e+00 9.823023e-01
-4.950300e+00 9.823015e-01
-4.950400e+00 9.823006e-01
-4.950500e+00 9.822997e-01
-4.950600e+00 9.822989e-01
-4.950700e+00 9.822980e-01
-4.950800e+00 9.822972e-01
-4.950900e+00 9.822963e-01
-4.951000e+00 9.822954e-01
-4.951100e+00 9.822946e-01
-4.951200e+00 9.822937e-01
-4.951300e+00 9.822929e-01
-4.951400e+00 9.822920e-01
-4.951500e+00 9.822911e-01
-4.951600e+00 9.822903e-01
-4.951700e+00 9.822894e-01
-4.951800e+00 9.822886e-01
-4.951900e+00 9.822877e-01
-4.952000e+00 9.822868e-01
-4.952100e+00 9.822860e-01
-4.952200e+00 9.822851e-01
-4.952300e+00 9.822843e-01
-4.952400e+00 9.822834e-01
-4.952500e+00 9.822825e-01
-4.952600e+00 9.822817e-01
-4.952700e+00 9.822808e-01
-4.952800e+00 9.822800e-01
-4.952900e+00 9.822791e-01
-4.953000e+00 9.822782e-01
-4.953100e+00 9.822774e-01
-4.953200e+00 9.822765e-01
-4.953300e+00 9.822757e-01
-4.953400e+00 9.822748e-01
-4.953500e+00 9.822739e-01
-4.953600e+00 9.822731e-01
-4.953700e+00 9.822722e-01
-4.953800e+00 9.822714e-01
-4.953900e+00 9.822705e-01
-4.954000e+00 9.822696e-01
-4.954100e+00 9.822688e-01
-4.954200e+00 9.822679e-01
-4.954300e+00 9.822670e-01
-4.954400e+00 9.822662e-01
-4.954500e+00 9.822653e-01
-4.954600e+00 9.822645e-01
-4.954700e+00 9.822636e-01
-4.954800e+00 9.822627e-01
-4.954900e+00 9.822619e-01
-4.955000e+00 9.822610e-01
-4.955100e+00 9.822602e-01
-4.955200e+00 9.822593e-01
-4.955300e+00 9.822584e-01
-4.955400e+00 9.822576e-01
-4.955500e+00 9.822567e-01
-4.955600e+00 9.822559e-01
-4.955700e+00 9.822550e-01
-4.955800e+00 9.822541e-01
-4.955900e+00 9.822533e-01
-4.956000e+00 9.822524e-01
-4.956100e+00 9.822516e-01
-4.956200e+00 9.822507e-01
-4.956300e+00 9.822498e-01
-4.956400e+00 9.822490e-01
-4.956500e+00 9.822481e-01
-4.956600e+00 9.822473e-01
-4.956700e+00 9.822464e-01
-4.956800e+00 9.822455e-01
-4.956900e+00 9.822447e-01
-4.957000e+00 9.822438e-01
-4.957100e+00 9.822429e-01
-4.957200e+00 9.822421e-01
-4.957300e+00 9.822412e-01
-4.957400e+00 9.822404e-01
-4.957500e+00 9.822395e-01
-4.957600e+00 9.822386e-01
-4.957700e+00 9.822378e-01
-4.957800e+00 9.822369e-01
-4.957900e+00 9.822361e-01
-4.958000e+00 9.822352e-01
-4.958100e+00 9.822343e-01
-4.958200e+00 9.822335e-01
-4.958300e+00 9.822326e-01
-4.958400e+00 9.822318e-01
-4.958500e+00 9.822309e-01
-4.958600e+00 9.822300e-01
-4.958700e+00 9.822292e-01
-4.958800e+00 9.822283e-01
-4.958900e+00 9.822275e-01
-4.959000e+00 9.822266e-01
-4.959100e+00 9.822257e-01
-4.959200e+00 9.822249e-01
-4.959300e+00 9.822240e-01
-4.959400e+00 9.822231e-01
-4.959500e+00 9.822223e-01
-4.959600e+00 9.822214e-01
-4.959700e+00 9.822206e-01
-4.959800e+00 9.822197e-01
-4.959900e+00 9.822188e-01
-4.960000e+00 9.822180e-01
-4.960100e+00 9.822171e-01
-4.960200e+00 9.822163e-01
-4.960300e+00 9.822154e-01
-4.960400e+00 9.822145e-01
-4.960500e+00 9.822137e-01
-4.960600e+00 9.822128e-01
-4.960700e+00 9.822120e-01
-4.960800e+00 9.822111e-01
-4.960900e+00 9.822102e-01
-4.961000e+00 9.822094e-01
-4.961100e+00 9.822085e-01
-4.961200e+00 9.822077e-01
-4.961300e+00 9.822068e-01
-4.961400e+00 9.822059e-01
-4.961500e+00 9.822051e-01
-4.961600e+00 9.822042e-01
-4.961700e+00 9.822033e-01
-4.961800e+00 9.822025e-01
-4.961900e+00 9.822016e-01
-4.962000e+00 9.822008e-01
-4.962100e+00 9.821999e-01
-4.962200e+00 9.821990e-01
-4.962300e+00 9.821982e-01
-4.962400e+00 9.821973e-01
-4.962500e+00 9.821965e-01
-4.962600e+00 9.821956e-01
-4.962700e+00 9.821947e-01
-4.962800e+00 9.821939e-01
-4.962900e+00 9.821930e-01
-4.963000e+00 9.821921e-01
-4.963100e+00 9.821913e-01
-4.963200e+00 9.821904e-01
-4.963300e+00 9.821896e-01
-4.963400e+00 9.821887e-01
-4.963500e+00 9.821878e-01
-4.963600e+00 9.821870e-01
-4.963700e+00 9.821861e-01
-4.963800e+00 9.821853e-01
-4.963900e+00 9.821844e-01
-4.964000e+00 9.821835e-01
-4.964100e+00 9.821827e-01
-4.964200e+00 9.821818e-01
-4.964300e+00 9.821810e-01
-4.964400e+00 9.821801e-01
-4.964500e+00 9.821792e-01
-4.964600e+00 9.821784e-01
-4.964700e+00 9.821775e-01
-4.964800e+00 9.821766e-01
-4.964900e+00 9.821758e-01
-4.965000e+00 9.821749e-01
-4.965100e+00 9.821741e-01
-4.965200e+00 9.821732e-01
-4.965300e+00 9.821723e-01
-4.965400e+00 9.821715e-01
-4.965500e+00 9.821706e-01
-4.965600e+00 9.821698e-01
-4.965700e+00 9.821689e-01
-4.965800e+00 9.821680e-01
-4.965900e+00 9.821672e-01
-4.966000e+00 9.821663e-01
-4.966100e+00 9.821654e-01
-4.966200e+00 9.821646e-01
-4.966300e+00 9.821637e-01
-4.966400e+00 9.821629e-01
-4.966500e+00 9.821620e-01
-4.966600e+00 9.821611e-01
-4.966700e+00 9.821603e-01
-4.966800e+00 9.821594e-01
-4.966900e+00 9.821586e-01
-4.967000e+00 9.821577e-01
-4.967100e+00 9.821568e-01
-4.967200e+00 9.821560e-01
-4.967300e+00 9.821551e-01
-4.967400e+00 9.821542e-01
-4.967500e+00 9.821534e-01
-4.967600e+00 9.821525e-01
-4.967700e+00 9.821517e-01
-4.967800e+00 9.821508e-01
-4.967900e+00 9.821499e-01
-4.968000e+00 9.821491e-01
-4.968100e+00 9.821482e-01
-4.968200e+00 9.821474e-01
-4.968300e+00 9.821465e-01
-4.968400e+00 9.821456e-01
-4.968500e+00 9.821448e-01
-4.968600e+00 9.821439e-01
-4.968700e+00 9.821430e-01
-4.968800e+00 9.821422e-01
-4.968900e+00 9.821413e-01
-4.969000e+00 9.821405e-01
-4.969100e+00 9.821396e-01
-4.969200e+00 9.821387e-01
-4.969300e+00 9.821379e-01
-4.969400e+00 9.821370e-01
-4.969500e+00 9.821361e-01
-4.969600e+00 9.821353e-01
-4.969700e+00 9.821344e-01
-4.969800e+00 9.821336e-01
-4.969900e+00 9.821327e-01
-4.970000e+00 9.821318e-01
-4.970100e+00 9.821310e-01
-4.970200e+00 9.821301e-01
-4.970300e+00 9.821293e-01
-4.970400e+00 9.821284e-01
-4.970500e+00 9.821275e-01
-4.970600e+00 9.821267e-01
-4.970700e+00 9.821258e-01
-4.970800e+00 9.821249e-01
-4.970900e+00 9.821241e-01
-4.971000e+00 9.821232e-01
-4.971100e+00 9.821224e-01
-4.971200e+00 9.821215e-01
-4.971300e+00 9.821206e-01
-4.971400e+00 9.821198e-01
-4.971500e+00 9.821189e-01
-4.971600e+00 9.821180e-01
-4.971700e+00 9.821172e-01
-4.971800e+00 9.821163e-01
-4.971900e+00 9.821155e-01
-4.972000e+00 9.821146e-01
-4.972100e+00 9.821137e-01
-4.972200e+00 9.821129e-01
-4.972300e+00 9.821120e-01
-4.972400e+00 9.821112e-01
-4.972500e+00 9.821103e-01
-4.972600e+00 9.821094e-01
-4.972700e+00 9.821086e-01
-4.972800e+00 9.821077e-01
-4.972900e+00 9.821068e-01
-4.973000e+00 9.821060e-01
-4.973100e+00 9.821051e-01
-4.973200e+00 9.821043e-01
-4.973300e+00 9.821034e-01
-4.973400e+00 9.821025e-01
-4.973500e+00 9.821017e-01
-4.973600e+00 9.821008e-01
-4.973700e+00 9.820999e-01
-4.973800e+00 9.820991e-01
-4.973900e+00 9.820982e-01
-4.974000e+00 9.820974e-01
-4.974100e+00 9.820965e-01
-4.974200e+00 9.820956e-01
-4.974300e+00 9.820948e-01
-4.974400e+00 9.820939e-01
-4.974500e+00 9.820930e-01
-4.974600e+00 9.820922e-01
-4.974700e+00 9.820913e-01
-4.974800e+00 9.820905e-01
-4.974900e+00 9.820896e-01
-4.975000e+00 9.820887e-01
-4.975100e+00 9.820879e-01
-4.975200e+00 9.820870e-01
-4.975300e+00 9.820861e-01
-4.975400e+00 9.820853e-01
-4.975500e+00 9.820844e-01
-4.975600e+00 9.820836e-01
-4.975700e+00 9.820827e-01
-4.975800e+00 9.820818e-01
-4.975900e+00 9.820810e-01
-4.976000e+00 9.820801e-01
-4.976100e+00 9.820793e-01
-4.976200e+00 9.820784e-01
-4.976300e+00 9.820775e-01
-4.976400e+00 9.820767e-01
-4.976500e+00 9.820758e-01
-4.976600e+00 9.820749e-01
-4.976700e+00 9.820741e-01
-4.976800e+00 9.820732e-01
-4.976900e+00 9.820724e-01
-4.977000e+00 9.820715e-01
-4.977100e+00 9.820706e-01
-4.977200e+00 9.820698e-01
-4.977300e+00 9.820689e-01
-4.977400e+00 9.820680e-01
-4.977500e+00 9.820672e-01
-4.977600e+00 9.820663e-01
-4.977700e+00 9.820655e-01
-4.977800e+00 9.820646e-01
-4.977900e+00 9.820637e-01
-4.978000e+00 9.820629e-01
-4.978100e+00 9.820620e-01
-4.978200e+00 9.820611e-01
-4.978300e+00 9.820603e-01
-4.978400e+00 9.820594e-01
-4.978500e+00 9.820586e-01
-4.978600e+00 9.820577e-01
-4.978700e+00 9.820568e-01
-4.978800e+00 9.820560e-01
-4.978900e+00 9.820551e-01
-4.979000e+00 9.820542e-01
-4.979100e+00 9.820534e-01
-4.979200e+00 9.820525e-01
-4.979300e+00 9.820517e-01
-4.979400e+00 9.820508e-01
-4.979500e+00 9.820499e-01
-4.979600e+00 9.820491e-01
-4.979700e+00 9.820482e-01
-4.979800e+00 9.820473e-01
-4.979900e+00 9.820465e-01
-4.980000e+00 9.820456e-01
-4.980100e+00 9.820447e-01
-4.980200e+00 9.820439e-01
-4.980300e+00 9.820430e-01
-4.980400e+00 9.820422e-01
-4.980500e+00 9.820413e-01
-4.980600e+00 9.820404e-01
-4.980700e+00 9.820396e-01
-4.980800e+00 9.820387e-01
-4.980900e+00 9.820378e-01
-4.981000e+00 9.820370e-01
-4.981100e+00 9.820361e-01
-4.981200e+00 9.820353e-01
-4.981300e+00 9.820344e-01
-4.981400e+00 9.820335e-01
-4.981500e+00 9.820327e-01
-4.981600e+00 9.820318e-01
-4.981700e+00 9.820309e-01
-4.981800e+00 9.820301e-01
-4.981900e+00 9.820292e-01
-4.982000e+00 9.820284e-01
-4.982100e+00 9.820275e-01
-4.982200e+00 9.820266e-01
-4.982300e+00 9.820258e-01
-4.982400e+00 9.820249e-01
-4.982500e+00 9.820240e-01
-4.982600e+00 9.820232e-01
-4.982700e+00 9.820223e-01
-4.982800e+00 9.820215e-01
-4.982900e+00 9.820206e-01
-4.983000e+00 9.820197e-01
-4.983100e+00 9.820189e-01
-4.983200e+00 9.820180e-01
-4.983300e+00 9.820171e-01
-4.983400e+00 9.820163e-01
-4.983500e+00 9.820154e-01
-4.983600e+00 9.820146e-01
-4.983700e+00 9.820137e-01
-4.983800e+00 9.820128e-01
-4.983900e+00 9.820120e-01
-4.984000e+00 9.820111e-01
-4.984100e+00 9.820102e-01
-4.984200e+00 9.820094e-01
-4.984300e+00 9.820085e-01
-4.984400e+00 9.820076e-01
-4.984500e+00 9.820068e-01
-4.984600e+00 9.820059e-01
-4.984700e+00 9.820051e-01
-4.984800e+00 9.820042e-01
-4.984900e+00 9.820033e-01
-4.985000e+00 9.820025e-01
-4.985100e+00 9.820016e-01
-4.985200e+00 9.820007e-01
-4.985300e+00 9.819999e-01
-4.985400e+00 9.819990e-01
-4.985500e+00 9.819982e-01
-4.985600e+00 9.819973e-01
-4.985700e+00 9.819964e-01
-4.985800e+00 9.819956e-01
-4.985900e+00 9.819947e-01
-4.986000e+00 9.819938e-01
-4.986100e+00 9.819930e-01
-4.986200e+00 9.819921e-01
-4.986300e+00 9.819912e-01
-4.986400e+00 9.819904e-01
-4.986500e+00 9.819895e-01
-4.986600e+00 9.819887e-01
-4.986700e+00 9.819878e-01
-4.986800e+00 9.819869e-01
-4.986900e+00 9.819861e-01
-4.987000e+00 9.819852e-01
-4.987100e+00 9.819843e-01
-4.987200e+00 9.819835e-01
-4.987300e+00 9.819826e-01
-4.987400e+00 9.819818e-01
-4.987500e+00 9.819809e-01
-4.987600e+00 9.819800e-01
-4.987700e+00 9.819792e-01
-4.987800e+00 9.819783e-01
-4.987900e+00 9.819774e-01
-4.988000e+00 9.819766e-01
-4.988100e+00 9.819757e-01
-4.988200e+00 9.819748e-01
-4.988300e+00 9.819740e-01
-4.988400e+00 9.819731e-01
-4.988500e+00 9.819723e-01
-4.988600e+00 9.819714e-01
-4.988700e+00 9.819705e-01
-4.988800e+00 9.819697e-01
-4.988900e+00 9.819688e-01
-4.989000e+00 9.819679e-01
-4.989100e+00 9.819671e-01
-4.989200e+00 9.819662e-01
-4.989300e+00 9.819653e-01
-4.989400e+00 9.819645e-01
-4.989500e+00 9.819636e-01
-4.989600e+00 9.819628e-01
-4.989700e+00 9.819619e-01
-4.989800e+00 9.819610e-01
-4.989900e+00 9.819602e-01
-4.990000e+00 9.819593e-01
-4.990100e+00 9.819584e-01
-4.990200e+00 9.819576e-01
-4.990300e+00 9.819567e-01
-4.990400e+00 9.819558e-01
-4.990500e+00 9.819550e-01
-4.990600e+00 9.819541e-01
-4.990700e+00 9.819533e-01
-4.990800e+00 9.819524e-01
-4.990900e+00 9.819515e-01
-4.991000e+00 9.819507e-01
-4.991100e+00 9.819498e-01
-4.991200e+00 9.819489e-01
-4.991300e+00 9.819481e-01
-4.991400e+00 9.819472e-01
-4.991500e+00 9.819464e-01
-4.991600e+00 9.819455e-01
-4.991700e+00 9.819446e-01
-4.991800e+00 9.819438e-01
-4.991900e+00 9.819429e-01
-4.992000e+00 9.819420e-01
-4.992100e+00 9.819412e-01
-4.992200e+00 9.819403e-01
-4.992300e+00 9.819394e-01
-4.992400e+00 9.819386e-01
-4.992500e+00 9.819377e-01
-4.992600e+00 9.819369e-01
-4.992700e+00 9.819360e-01
-4.992800e+00 9.819351e-01
-4.992900e+00 9.819343e-01
-4.993000e+00 9.819334e-01
-4.993100e+00 9.819325e-01
-4.993200e+00 9.819317e-01
-4.993300e+00 9.819308e-01
-4.993400e+00 9.819299e-01
-4.993500e+00 9.819291e-01
-4.993600e+00 9.819282e-01
-4.993700e+00 9.819273e-01
-4.993800e+00 9.819265e-01
-4.993900e+00 9.819256e-01
-4.994000e+00 9.819248e-01
-4.994100e+00 9.819239e-01
-4.994200e+00 9.819230e-01
-4.994300e+00 9.819222e-01
-4.994400e+00 9.819213e-01
-4.994500e+00 9.819204e-01
-4.994600e+00 9.819196e-01
-4.994700e+00 9.819187e-01
-4.994800e+00 9.819178e-01
-4.994900e+00 9.819170e-01
-4.995000e+00 9.819161e-01
-4.995100e+00 9.819153e-01
-4.995200e+00 9.819144e-01
-4.995300e+00 9.819135e-01
-4.995400e+00 9.819127e-01
-4.995500e+00 9.819118e-01
-4.995600e+00 9.819109e-01
-4.995700e+00 9.819101e-01
-4.995800e+00 9.819092e-01
-4.995900e+00 9.819083e-01
-4.996000e+00 9.819075e-01
-4.996100e+00 9.819066e-01
-4.996200e+00 9.819058e-01
-4.996300e+00 9.819049e-01
-4.996400e+00 9.819040e-01
-4.996500e+00 9.819032e-01
-4.996600e+00 9.819023e-01
-4.996700e+00 9.819014e-01
-4.996800e+00 9.819006e-01
-4.996900e+00 9.818997e-01
-4.997000e+00 9.818988e-01
-4.997100e+00 9.818980e-01
-4.997200e+00 9.818971e-01
-4.997300e+00 9.818962e-01
-4.997400e+00 9.818954e-01
-4.997500e+00 9.818945e-01
-4.997600e+00 9.818937e-01
-4.997700e+00 9.818928e-01
-4.997800e+00 9.818919e-01
-4.997900e+00 9.818911e-01
-4.998000e+00 9.818902e-01
-4.998100e+00 9.818893e-01
-4.998200e+00 9.818885e-01
-4.998300e+00 9.818876e-01
-4.998400e+00 9.818867e-01
-4.998500e+00 9.818859e-01
-4.998600e+00 9.818850e-01
-4.998700e+00 9.818841e-01
-4.998800e+00 9.818833e-01
-4.998900e+00 9.818824e-01
-4.999000e+00 9.818816e-01
-4.999100e+00 9.818807e-01
-4.999200e+00 9.818798e-01
-4.999300e+00 9.818790e-01
-4.999400e+00 9.818781e-01
-4.999500e+00 9.818772e-01
-4.999600e+00 9.818764e-01
-4.999700e+00 9.818755e-01
-4.999800e+00 9.818746e-01
-4.999900e+00 9.818738e-01
-5.000000e+00 9.818729e-01


==> Imagens/Domain_u/RN.txt <==
 0. 1
10 1
20 1
30 1
40 1
1140 1

==> Imagens/Domain_u/ShadowB.txt <==
50   8.727156e-01
40   8.935649e-01
38   8.972756e-01
36   9.018353e-01
34   9.065501e-01
32   9.114319e-01
30   9.165287e-01
28   9.217595e-01 
26   9.271793e-01 
24   9.328355e-01 
22   9.387643e-01 
20   9.448377e-01 
18   9.512102e-01
16   9.577833e-01 
14   9.646305e-01 
12   9.716803e-01 
10   9.788130e-01 
8    9.859405e-01 
6    9.926426e-01 
5    9.955869e-01 
4    9.979918e-01 
3.00 9.995642e-01
2.50 9.999241e-01
2.30 9.999828e-01
2.1844 9.999979e-01
1.00 1.000000e+00
1.10 1.022582e+00
1.15 1.025153e+00
1.20 1.027739e+00
1.25 1.030334e+00
1.30 1.032932e+00
1.35 1.035528e+00
1.40 1.038119e+00
1.45 1.040701e+00
1.50 1.043274e+00 
1.55 1.045834e+00
1.60 1.048380e+00
1.65 1.050911e+00
1.70 1.053425e+00 
1.75 1.055921e+00
1.80 1.058411e+00
1.85 1.060860e+00
1.90 1.063299e+00
1.95 1.065724e+00
2.00 1.068127e+00
2.05 1.070511e+00
2.10 1.072875e+00
2.15 1.075217e+00
2.20 1.077545e+00
2.25 1.079841e+00
2.30 1.082135e+00
2.35 1.084400e+00
2.40 1.086647e+00
2.45 1.088885e+00
2.50 1.091087e+00
2.55 1.093280e+00
2.60 1.095466e+00
2.65 1.097613e+00
2.70 1.099754e+00
2.75 1.101879e+00
2.80 1.103992e+00
2.85 1.106078e+00
2.90 1.108141e+00
2.95 1.110200e+00
3.00 1.112244e+00
3.05 1.114261e+00
3.10 1.116274e+00
3.15 1.118271e+00
3.20 1.120244e+00
3.25 1.122199e+00
3.30 1.124154e+00
3.35 1.126082e+00
3.40 1.128012e+00
3.45 1.129910e+00
3.50 1.131796e+00
3.55 1.133668e+00
3.60 1.135543e+00
3.65 1.137391e+00
3.70 1.139226e+00
3.75 1.141048e+00
3.80 1.142858e+00
3.85 1.144656e+00
3.90 1.146442e+00
3.93 1.147515e+00
3.94 1.147876e+00
3.95 1.148216e+00
4    1.149993e+00
5    1.182985e+00
6    1.212383e+00
8    1.263326e+00
10   1.306784e+00
12   1.344925e+00
14   1.379066e+00
16   1.410083e+00
18   1.433972e+00
20   1.464974e+00
22   1.489619e+00
24   1.512761e+00
26   1.534596e+00
28   1.555290e+00
30   1.574966e+00
32   1.593746e+00
34   1.611717e+00
36   1.628946e+00
38   1.645517e+00
40   1.661484e+00 
50   1.733730e+00
60   1.796262e+00 
80   1.901622e+00
100  1.989266e+00
120  2.064855e+00
140  2.131754e+00
160  2.167822e+00
180  2.246929e+00




==> Imagens/Domain_u/ShadowS.txt <==
50   8.727156e-01
40   8.935649e-01
38   8.972756e-01
36   9.018353e-01
34   9.065501e-01
32   9.114319e-01
30   9.165287e-01
28   9.217595e-01 
26   9.271793e-01 
24   9.328355e-01 
22   9.387643e-01 
20   9.448377e-01 
18   9.512102e-01
16   9.577833e-01 
14   9.646305e-01 
12   9.716803e-01 
10   9.788130e-01 
8    9.859405e-01 
6    9.926426e-01 
5    9.955869e-01 
4    9.979918e-01 
3.00 9.995642e-01
2.50 9.999241e-01
2.30 9.999828e-01
2.1844 9.999979e-01
1.00 1.000000e+00
50.0 1.000000e+00


==> Imagens/Domain_u/Turn.dat <==
2.1844 9.999979e-01
2.20 9.999967e-01 
2.25 9.999910e-01 
2.30 9.999828e-01 
2.35 9.999725e-01 
2.40 9.999591e-01 
2.45 9.999424e-01 
2.50 9.999241e-01 
2.55 9.999023e-01 
2.60 9.998768e-01 
2.65 9.998485e-01 
2.70 9.998175e-01 
2.75 9.997826e-01 
2.80 9.997450e-01 
2.85 9.997048e-01
2.90 9.996621e-01 
2.95 9.996153e-01 
3.00 9.995642e-01 
3.05 9.995126e-01 
3.10 9.994568e-01 
3.15 9.993967e-01 
3.20 9.993366e-01 
3.25 9.992701e-01 
3.30 9.992038e-01
3.35 9.991334e-01 
3.40 9.990611e-01 
3.45 9.989848e-01
3.50 9.989069e-01
3.55 9.988248e-01 
3.60 9.987414e-01 
3.65 9.986565e-01 
3.70 9.985678e-01
3.75 9.984779e-01 
3.80 9.983842e-01
3.85 9.982895e-01 
3.90 9.981910e-01
3.93 9.981331e-01
3.94 9.981113e-01 
3.95 9.980918e-01 
4    9.979918e-01 
5    9.955869e-01 
6    9.926426e-01 
8    9.859405e-01 
10   9.788130e-01 
12   9.716803e-01 
14   9.646305e-01 
16   9.577833e-01 
18   9.512102e-01
20   9.448377e-01 
22   9.387643e-01 
24   9.328355e-01 
26   9.271793e-01 
28   9.217595e-01 
30   9.165287e-01
32   9.114319e-01
34   9.065501e-01
36   9.018353e-01
38   8.972756e-01
40   8.935649e-01
50   8.727156e-01
60   8.551867e-01 
80   8.258211e-01
100  8.018234e-01
120  7.815750e-01
140  7.641251e-01 
160  7.487693e-01
180  7.350764e-01



==> Imagens/Domain_u/ZeroMode.txt <==
-225.274   0.158983
-199.479   0.168781
-177.862   0.178554
-159.568   0.188301
-143.948   0.19802
-118.855   0.21737
-99.7704   0.236593
-84.9177   0.255679
-73.1324   0.274617
-63.6246   0.293399
-55.843   0.312012
-49.3938   0.33045
-43.9892   0.348702
-39.4152   0.36676
-35.5099   0.384615
-32.149   0.40226
-29.2358   0.419687
-26.6942   0.436889
-24.4635   0.453858
-22.4951   0.470588
-20.7492   0.487074
-19.1937   0.503309
-17.8017   0.519288
-16.5511   0.535006
-15.4234   0.550459
-14.403   0.565642
-13.4766   0.580552
-12.6331   0.595184
-11.8627   0.609537
-11.1574   0.623608
-10.5099   0.637394
-9.91412   0.650893
-9.36462   0.664103
-8.85675   0.677025
-8.38637   0.689655
-7.94988   0.701995
-7.54409   0.714043
-7.16616   0.7258
-6.81359   0.737265
-6.48414   0.748441
-6.17582   0.759327
-5.88685   0.769924
-5.61562   0.780234
-5.36071   0.790259
-5.1208   0.8
-4.89474   0.80946
-4.68146   0.81864
-4.47999   0.827543
-4.28948   0.836172
-4.10911   0.84453
-3.93818   0.852619
-3.77601   0.860442
-3.62199   0.868004
-3.47559   0.875306
-3.33627   0.882353
-3.20359   0.889148
-3.07709   0.895695
-2.95639   0.901997
-2.84112   0.908059
-2.73094   0.913884
-2.62553   0.919476
-2.5246   0.92484
-2.42787   0.929978
-2.3351   0.934896
-2.24605   0.939597
-2.16049   0.944086
-2.07822   0.948367
-2.03826   0.95043
-1.99905   0.952443
-1.92279   0.956319
-1.84927   0.96
-1.77833   0.963489
-1.70982   0.96679
-1.64359   0.969908
-1.6036   0.971751
-1.60297   0.97178
-1.60233   0.971809
-1.60169   0.971838
-1.5985   0.971984
-1.59532   0.972128
-1.57949   0.972846
-1.5174   0.97561
-1.45719   0.978202
-1.39872   0.980627
-1.34188   0.982888
-1.28654   0.984991
-1.23259   0.986938
-1.1799   0.988733
-1.12833   0.990381
-1.07776   0.991885
-1.02804   0.993248
-0.978999   0.994475
-0.930463   0.995569
-0.882205   0.996534
-0.833947   0.997373
-0.809709   0.997746
-0.785324   0.998089
-0.760724   0.998402
-0.735823   0.998686
-0.710515   0.998941
-0.684663   0.999167
-0.658082   0.999366
-0.630517   0.999536
-0.601594   0.99968
-0.583357   0.999753
-0.577094   0.999775
-0.570724   0.999796
-0.536885   0.999886
-0.497994   0.999949
-0.448283   0.999987
-0.378837   0.999999
-0.375663   1.
-0.372256   1.
-0.368563   1.
-0.364509   1.
-0.359985   1.
-0.354812   1.
-0.348676   1.
-0.340922   1.
-0.329668   1.
-0.326495   1.
-0.322681   1.
-0.31778   1.
-0.310493   1.
-0.304334   1.
-0.302553   1.
-0.29908   1.
-0.289492   1.
-0.287036   1.
-0.280025   1.
-0.273608   1.
-0.269054   1.
-0.265705   1.
-0.263168   1.
-0.261201   1.
-0.259644   1.
-0.258391   1.
-0.257367   1.
-0.256556   1.
-0.000000   1.


==> Imagens/Domain_u/aux1.txt <==
 1.5  1.7 1.9 1.5 1.5 1.5
 9.0  1.7 1.9 1.5 16  10
 
 


==> Imagens/Domain_u/b1.txt <==
0.0  1.0
0.25 1.00000
20   1.00000
50   1.0


==> Imagens/Domain_u/plot.txt <==
 reset
set term postscript eps enhanced color
set out 'Existe.eps'

 set style fill transparent solid 0.04 noborder

set style fill transparent solid 0.04 noborder

set style line  1 linetype  1 linewidth 6 lc rgb "red"


set style line  21 linetype  0 linewidth 6 lc rgb "blue"
set style line  22 linetype  24 linewidth 6 lc rgb "black" dashtype (1,2) 
set style line  3 linetype  3 linewidth 6 lc rgb "black"

set style line  4 linetype  4 linewidth 6 lc rgb "blue"
set style line  5 linetype  5 linewidth 6 lc rgb "red"
set style line  6 linetype  6 linewidth 6 lc rgb "green"
set style line  7 linetype  7 linewidth 6 lc rgb "blue" dashtype 3
set style line  8 linetype  8 linewidth 6
set style line  9 linetype  9 linewidth 1

set style function filledcurves y1=0

   set xrange [ 0.25 : 5. ] noreverse nowriteback 
   set yrange [ 0.8  : 1.01 ]  noreverse nowriteback 
    
set  label "{/Times-Italic RN black holes}" at  3,0.7 front font "Times-Roman,22"

set  label "Branch bifurcation line" at  1.5, 1.95 front font "Times-Roman,20"
set  label "Critical line"  at   1.5, 1.75 front font "Times-Roman,20"
set  label "Extremal RN"  at   1.5, 1.55 front font "Times-Roman,20"


 set xlabel "{/Symbol a}" font "Times-Roman,24"
 set ylabel "q" font "Times-Roman,24"

  set xtics 1   font "Times-Roman,22"  
  set ytics 0.1    font "Times-Roman,22" 

# rh[[i]], b[[i]], ct[[i]], TH[[i]] 

    plot "b1.txt"   using (  ($1)  ) :(   ($2) )   notitle with line ls 22,\
         "Exist.dat"   using (  -($1)  ) :(   ($2) )   notitle with line ls 6,\
         "Exist05.dat"   using (  -($1)  ) :(   ($2) )   notitle with line ls 4,\
         "Exist10.dat"   using (  -($1)  ) :(   ($2) )   notitle with line ls 5,\



 
 


==> Imagens/Exotic/aux1.txt <==
0.318  -0.1
0.318   0.1
0.318   0.5




==> Imagens/Exotic/plot1.txt <==
reset

set out 'fig2-left.eps' 
set term postscript eps enhanced color 

# set multiplot

 
set style line  1 linetype   1 linewidth 3 lc rgb "red"
set style line  13 linetype   1 linewidth 3 lc rgb "green"
# dotted green 
set style line  2 linetype  2 linewidth 3 
# dotted blue
set style line  3 linetype  3 linewidth 3
set style line  4 linetype  4 linewidth 3
set style line  5 linetype  5 linewidth 3
set style line  6 linetype  6 linewidth 3
set style line  7 linetype  7 linewidth 3
set style line  8 linetype  8 linewidth 3
set style line  81 linetype  1 linewidth 3  lc rgb "black"
set style line  9 linetype  9 linewidth 3
set style line 10 lt rgb "black" lw 2 pt 3
set style line 13 linetype   1 linewidth 3 lc rgb "blue"
set style line 14 linetype   1 linewidth 3 lc rgb "red"

# set style line 10 lt 1 lw 5

#pi=3.1412

#  set  label "{/Symbol m}={/Symbol l}=1" at -0.3,180  font "Times-Roman,24"
 

#  set ylabel "A_H" font "Times-Roman,26"
   set xlabel "log_{10}(r)" font "Times-Roman,26"
 
 
           set xtics 1 font "Times-Roman,22"
           set ytics 0.15 font "Times-Roman,22" 
#

    set xrange [ -0.8 : 2.5 ]
   set yrange [-0.01 :0.4 ] 
 

 # set  label "{/Symbol a}=-10" at 1.5 ,0.93  font "Times-Roman,22"


 
#  set label  'event horizon RN'   at  -1.03, 0.2  rotate font "Times-Italic,22"
  set label  'event horizon'   at  -0.6, 0.2  rotate font "Times-Italic,22"


#  set  label "r^2V'_{(RN)}" at  1.  ,0.42  font "Times-Italic,22"
#  set  label "m^{(RN)}" at   0.  ,0.36  font "Times-Italic,22"

  set  label "V(r)" at  0.26 ,0.35 font "Times-Italic,22"
   set  label "{/Symbol f}(r)" at   -0.25 ,0.06  font "Times-Italic,22"
  set  label "m(r)" at   1.  ,0.2  font "Times-Italic,22"
  set  label "{/Symbol s}(r)" at  -0.4  ,0.02   font "Times-Italic,22"

 

# 1  2   3     4  5   6
# r, m, delta, Z, Z', V 
 
#	 

plot  "solution.dat"   using (  log10($1)  ) :(   ($2) )   notitle with line ls 81,\
"solution.dat"   using (  log10($1)  ) :(   ($3) )   notitle with line ls 81 lc rgb "green" ,\
"solution.dat"   using (  log10($1)  ) :(   ($4) )   notitle with line ls 14,\
"solution.dat"   using (  log10($1)  ) :(  ($6)  )   notitle with line ls 13,\
"aux1.txt"   using (  log10($1)  ) :(   ($2) )   notitle with line ls 7

#         "RN.txt"   using (  log($1)  ) :(   ($4) )   notitle with line ls 7 lc rgb "blue" ,\
#         "RN.txt"   using (  log($1)  ) :(   ($3) )   notitle with line ls 7,\
#"aux1.txt"   using (  log($1)  ) :(   ($2) )   notitle with line ls 7,\
#"auxRN.txt"   using (  log($1)  ) :(   ($2) )   notitle with line ls 7


 


==> Imagens/Profile_f_D/Solution.dat <==
3.186000e-01 1.593000e-01 5.304035e-03 8.725850e-02 -4.145503e-01 0.000000e+00
3.186001e-01 1.593000e-01 5.304029e-03 8.725845e-02 -4.145502e-01 -2.669837e-08
3.186007e-01 1.593000e-01 5.303997e-03 8.725821e-02 -4.145478e-01 -6.669132e-07
3.186008e-01 1.593001e-01 5.303992e-03 8.725817e-02 -4.145474e-01 -7.758857e-07
3.186009e-01 1.593001e-01 5.303986e-03 8.725813e-02 -4.145471e-01 -8.848582e-07
3.186010e-01 1.593001e-01 5.303981e-03 8.725808e-02 -4.145467e-01 -9.938306e-07
3.186011e-01 1.593001e-01 5.303975e-03 8.725804e-02 -4.145463e-01 -1.102803e-06
3.186012e-01 1.593001e-01 5.303970e-03 8.725800e-02 -4.145460e-01 -1.211775e-06
3.186014e-01 1.593001e-01 5.303959e-03 8.725792e-02 -4.145453e-01 -1.429720e-06
3.186016e-01 1.593001e-01 5.303948e-03 8.725784e-02 -4.145445e-01 -1.647664e-06
3.186018e-01 1.593001e-01 5.303937e-03 8.725775e-02 -4.145438e-01 -1.865608e-06
3.186020e-01 1.593001e-01 5.303926e-03 8.725767e-02 -4.145431e-01 -2.083551e-06
3.186022e-01 1.593001e-01 5.303915e-03 8.725759e-02 -4.145424e-01 -2.301495e-06
3.186024e-01 1.593002e-01 5.303904e-03 8.725750e-02 -4.145416e-01 -2.519438e-06
3.186026e-01 1.593002e-01 5.303893e-03 8.725742e-02 -4.145409e-01 -2.737381e-06
3.186030e-01 1.593002e-01 5.303871e-03 8.725726e-02 -4.145395e-01 -3.173266e-06
3.186034e-01 1.593002e-01 5.303849e-03 8.725709e-02 -4.145380e-01 -3.609150e-06
3.186038e-01 1.593002e-01 5.303827e-03 8.725692e-02 -4.145366e-01 -4.045034e-06
3.186042e-01 1.593003e-01 5.303805e-03 8.725676e-02 -4.145351e-01 -4.480916e-06
3.186046e-01 1.593003e-01 5.303784e-03 8.725659e-02 -4.145337e-01 -4.916797e-06
3.186050e-01 1.593003e-01 5.303762e-03 8.725643e-02 -4.145322e-01 -5.352678e-06
3.186058e-01 1.593004e-01 5.303718e-03 8.725609e-02 -4.145293e-01 -6.224436e-06
3.186066e-01 1.593004e-01 5.303674e-03 8.725576e-02 -4.145265e-01 -7.096190e-06
3.186074e-01 1.593005e-01 5.303630e-03 8.725543e-02 -4.145236e-01 -7.967940e-06
3.186082e-01 1.593005e-01 5.303586e-03 8.725510e-02 -4.145207e-01 -8.839686e-06
3.186090e-01 1.593006e-01 5.303543e-03 8.725477e-02 -4.145178e-01 -9.711429e-06
3.186098e-01 1.593006e-01 5.303499e-03 8.725444e-02 -4.145149e-01 -1.058317e-05
3.186114e-01 1.593007e-01 5.303411e-03 8.725377e-02 -4.145091e-01 -1.232663e-05
3.186130e-01 1.593009e-01 5.303324e-03 8.725311e-02 -4.145033e-01 -1.407008e-05
3.186146e-01 1.593010e-01 5.303236e-03 8.725245e-02 -4.144976e-01 -1.581352e-05
3.186162e-01 1.593011e-01 5.303149e-03 8.725178e-02 -4.144918e-01 -1.755694e-05
3.186178e-01 1.593012e-01 5.303061e-03 8.725112e-02 -4.144860e-01 -1.930034e-05
3.186194e-01 1.593013e-01 5.302973e-03 8.725046e-02 -4.144802e-01 -2.104373e-05
3.186226e-01 1.593015e-01 5.302798e-03 8.724913e-02 -4.144687e-01 -2.453047e-05
3.186258e-01 1.593017e-01 5.302623e-03 8.724780e-02 -4.144571e-01 -2.801714e-05
3.186290e-01 1.593019e-01 5.302448e-03 8.724648e-02 -4.144456e-01 -3.150375e-05
3.186322e-01 1.593021e-01 5.302273e-03 8.724515e-02 -4.144340e-01 -3.499030e-05
3.186354e-01 1.593023e-01 5.302098e-03 8.724383e-02 -4.144225e-01 -3.847678e-05
3.186418e-01 1.593027e-01 5.301747e-03 8.724117e-02 -4.143994e-01 -4.544957e-05
3.186482e-01 1.593032e-01 5.301397e-03 8.723852e-02 -4.143763e-01 -5.242212e-05
3.186546e-01 1.593036e-01 5.301047e-03 8.723587e-02 -4.143532e-01 -5.939442e-05
3.186610e-01 1.593040e-01 5.300697e-03 8.723322e-02 -4.143301e-01 -6.636647e-05
3.186674e-01 1.593044e-01 5.300347e-03 8.723057e-02 -4.143070e-01 -7.333828e-05
3.186738e-01 1.593049e-01 5.299997e-03 8.722791e-02 -4.142839e-01 -8.030984e-05
3.186802e-01 1.593053e-01 5.299647e-03 8.722526e-02 -4.142608e-01 -8.728116e-05
3.186866e-01 1.593057e-01 5.299297e-03 8.722261e-02 -4.142377e-01 -9.425223e-05
3.186930e-01 1.593061e-01 5.298947e-03 8.721996e-02 -4.142146e-01 -1.012231e-04
3.186994e-01 1.593065e-01 5.298597e-03 8.721731e-02 -4.141915e-01 -1.081936e-04
3.187058e-01 1.593070e-01 5.298247e-03 8.721466e-02 -4.141684e-01 -1.151640e-04
3.187122e-01 1.593074e-01 5.297897e-03 8.721201e-02 -4.141454e-01 -1.221341e-04
3.187186e-01 1.593078e-01 5.297547e-03 8.720936e-02 -4.141223e-01 -1.291039e-04
3.187250e-01 1.593082e-01 5.297198e-03 8.720671e-02 -4.140992e-01 -1.360735e-04
3.187378e-01 1.593091e-01 5.296498e-03 8.720141e-02 -4.140531e-01 -1.500120e-04
3.187506e-01 1.593099e-01 5.295799e-03 8.719611e-02 -4.140069e-01 -1.639495e-04
3.187634e-01 1.593107e-01 5.295099e-03 8.719081e-02 -4.139608e-01 -1.778860e-04
3.187762e-01 1.593116e-01 5.294400e-03 8.718551e-02 -4.139146e-01 -1.918215e-04
3.187890e-01 1.593124e-01 5.293701e-03 8.718021e-02 -4.138685e-01 -2.057560e-04
3.188018e-01 1.593133e-01 5.293002e-03 8.717492e-02 -4.138224e-01 -2.196896e-04
3.188146e-01 1.593141e-01 5.292304e-03 8.716962e-02 -4.137763e-01 -2.336222e-04
3.188274e-01 1.593149e-01 5.291605e-03 8.716432e-02 -4.137302e-01 -2.475538e-04
3.188402e-01 1.593158e-01 5.290907e-03 8.715903e-02 -4.136841e-01 -2.614844e-04
3.188530e-01 1.593166e-01 5.290208e-03 8.715373e-02 -4.136380e-01 -2.754141e-04
3.188658e-01 1.593175e-01 5.289510e-03 8.714844e-02 -4.135919e-01 -2.893427e-04
3.188786e-01 1.593183e-01 5.288812e-03 8.714314e-02 -4.135459e-01 -3.032704e-04
3.188914e-01 1.593191e-01 5.288114e-03 8.713785e-02 -4.134998e-01 -3.171971e-04
3.189042e-01 1.593200e-01 5.287416e-03 8.713256e-02 -4.134537e-01 -3.311228e-04
3.189170e-01 1.593208e-01 5.286718e-03 8.712727e-02 -4.134077e-01 -3.450476e-04
3.189234e-01 1.593212e-01 5.286369e-03 8.712462e-02 -4.133847e-01 -3.520096e-04
3.189362e-01 1.593221e-01 5.285672e-03 8.711933e-02 -4.133386e-01 -3.659328e-04
3.189490e-01 1.593229e-01 5.284974e-03 8.711404e-02 -4.132926e-01 -3.798551e-04
3.189618e-01 1.593238e-01 5.284277e-03 8.710875e-02 -4.132466e-01 -3.937764e-04
3.189746e-01 1.593246e-01 5.283580e-03 8.710346e-02 -4.132006e-01 -4.076968e-04
3.189874e-01 1.593254e-01 5.282883e-03 8.709817e-02 -4.131545e-01 -4.216161e-04
3.190002e-01 1.593263e-01 5.282186e-03 8.709288e-02 -4.131085e-01 -4.355345e-04
3.190130e-01 1.593271e-01 5.281489e-03 8.708760e-02 -4.130625e-01 -4.494519e-04
3.190258e-01 1.593280e-01 5.280793e-03 8.708231e-02 -4.130166e-01 -4.633683e-04
3.190386e-01 1.593288e-01 5.280096e-03 8.707702e-02 -4.129706e-01 -4.772838e-04
3.190514e-01 1.593296e-01 5.279400e-03 8.707174e-02 -4.129246e-01 -4.911982e-04
3.190642e-01 1.593305e-01 5.278704e-03 8.706645e-02 -4.128786e-01 -5.051117e-04
3.190770e-01 1.593313e-01 5.278007e-03 8.706117e-02 -4.128327e-01 -5.190242e-04
3.190898e-01 1.593322e-01 5.277311e-03 8.705588e-02 -4.127867e-01 -5.329357e-04
3.191154e-01 1.593338e-01 5.275920e-03 8.704532e-02 -4.126948e-01 -5.607559e-04
3.191410e-01 1.593355e-01 5.274529e-03 8.703475e-02 -4.126030e-01 -5.885721e-04
3.191538e-01 1.593363e-01 5.273833e-03 8.702947e-02 -4.125571e-01 -6.024787e-04
3.191794e-01 1.593380e-01 5.272443e-03 8.701891e-02 -4.124652e-01 -6.302890e-04
3.192050e-01 1.593397e-01 5.271053e-03 8.700836e-02 -4.123735e-01 -6.580955e-04
3.192306e-01 1.593414e-01 5.269664e-03 8.699780e-02 -4.122817e-01 -6.858980e-04
3.192562e-01 1.593431e-01 5.268275e-03 8.698725e-02 -4.121900e-01 -7.136966e-04
3.192818e-01 1.593447e-01 5.266887e-03 8.697670e-02 -4.120983e-01 -7.414913e-04
3.193074e-01 1.593464e-01 5.265499e-03 8.696615e-02 -4.120066e-01 -7.692820e-04
3.193330e-01 1.593481e-01 5.264111e-03 8.695560e-02 -4.119150e-01 -7.970689e-04
3.193586e-01 1.593498e-01 5.262725e-03 8.694506e-02 -4.118233e-01 -8.248519e-04
3.193842e-01 1.593514e-01 5.261338e-03 8.693452e-02 -4.117318e-01 -8.526310e-04
3.194098e-01 1.593531e-01 5.259952e-03 8.692398e-02 -4.116402e-01 -8.804061e-04
3.194354e-01 1.593548e-01 5.258567e-03 8.691344e-02 -4.115487e-01 -9.081774e-04
3.194610e-01 1.593565e-01 5.257182e-03 8.690290e-02 -4.114572e-01 -9.359447e-04
3.194866e-01 1.593581e-01 5.255798e-03 8.689237e-02 -4.113657e-01 -9.637082e-04
3.195122e-01 1.593598e-01 5.254414e-03 8.688184e-02 -4.112743e-01 -9.914677e-04
3.195378e-01 1.593615e-01 5.253031e-03 8.687132e-02 -4.111828e-01 -1.019223e-03
3.195634e-01 1.593632e-01 5.251648e-03 8.686079e-02 -4.110915e-01 -1.046975e-03
3.195890e-01 1.593648e-01 5.250266e-03 8.685027e-02 -4.110001e-01 -1.074723e-03
3.196146e-01 1.593665e-01 5.248884e-03 8.683975e-02 -4.109088e-01 -1.102467e-03
3.196402e-01 1.593682e-01 5.247503e-03 8.682923e-02 -4.108175e-01 -1.130207e-03
3.196658e-01 1.593699e-01 5.246122e-03 8.681871e-02 -4.107262e-01 -1.157943e-03
3.196914e-01 1.593715e-01 5.244742e-03 8.680820e-02 -4.106350e-01 -1.185675e-03
3.197170e-01 1.593732e-01 5.243362e-03 8.679769e-02 -4.105437e-01 -1.213404e-03
3.197426e-01 1.593749e-01 5.241983e-03 8.678718e-02 -4.104526e-01 -1.241128e-03
3.197682e-01 1.593766e-01 5.240604e-03 8.677667e-02 -4.103614e-01 -1.268849e-03
3.197938e-01 1.593782e-01 5.239226e-03 8.676617e-02 -4.102703e-01 -1.296565e-03
3.198194e-01 1.593799e-01 5.237848e-03 8.675567e-02 -4.101792e-01 -1.324278e-03
3.198450e-01 1.593816e-01 5.236471e-03 8.674517e-02 -4.100881e-01 -1.351987e-03
3.198706e-01 1.593832e-01 5.235094e-03 8.673467e-02 -4.099971e-01 -1.379692e-03
3.198962e-01 1.593849e-01 5.233718e-03 8.672418e-02 -4.099060e-01 -1.407393e-03
3.199218e-01 1.593866e-01 5.232342e-03 8.671368e-02 -4.098150e-01 -1.435090e-03
3.199474e-01 1.593883e-01 5.230967e-03 8.670319e-02 -4.097241e-01 -1.462784e-03
3.199730e-01 1.593899e-01 5.229592e-03 8.669271e-02 -4.096332e-01 -1.490473e-03
3.199986e-01 1.593916e-01 5.228218e-03 8.668222e-02 -4.095423e-01 -1.518159e-03
3.200242e-01 1.593933e-01 5.226844e-03 8.667174e-02 -4.094514e-01 -1.545840e-03
3.200498e-01 1.593949e-01 5.225471e-03 8.666126e-02 -4.093605e-01 -1.573518e-03
3.200754e-01 1.593966e-01 5.224098e-03 8.665078e-02 -4.092697e-01 -1.601192e-03
3.201010e-01 1.593983e-01 5.222726e-03 8.664030e-02 -4.091789e-01 -1.628862e-03
3.201266e-01 1.593999e-01 5.221354e-03 8.662983e-02 -4.090882e-01 -1.656528e-03
3.201522e-01 1.594016e-01 5.219983e-03 8.661936e-02 -4.089974e-01 -1.684190e-03
3.201778e-01 1.594033e-01 5.218612e-03 8.660889e-02 -4.089067e-01 -1.711848e-03
3.202034e-01 1.594050e-01 5.217242e-03 8.659842e-02 -4.088160e-01 -1.739503e-03
3.202290e-01 1.594066e-01 5.215872e-03 8.658796e-02 -4.087254e-01 -1.767154e-03
3.202546e-01 1.594083e-01 5.214503e-03 8.657749e-02 -4.086348e-01 -1.794800e-03
3.202802e-01 1.594100e-01 5.213134e-03 8.656703e-02 -4.085442e-01 -1.822443e-03
3.203058e-01 1.594116e-01 5.211766e-03 8.655658e-02 -4.084536e-01 -1.850082e-03
3.203314e-01 1.594133e-01 5.210398e-03 8.654612e-02 -4.083631e-01 -1.877717e-03
3.203570e-01 1.594150e-01 5.209031e-03 8.653567e-02 -4.082726e-01 -1.905348e-03
3.203826e-01 1.594166e-01 5.207664e-03 8.652522e-02 -4.081821e-01 -1.932975e-03
3.204082e-01 1.594183e-01 5.206298e-03 8.651477e-02 -4.080916e-01 -1.960599e-03
3.204338e-01 1.594200e-01 5.204932e-03 8.650432e-02 -4.080012e-01 -1.988218e-03
3.204594e-01 1.594216e-01 5.203567e-03 8.649388e-02 -4.079108e-01 -2.015834e-03
3.204850e-01 1.594233e-01 5.202202e-03 8.648344e-02 -4.078205e-01 -2.043446e-03
3.205106e-01 1.594250e-01 5.200838e-03 8.647300e-02 -4.077301e-01 -2.071054e-03
3.205362e-01 1.594266e-01 5.199474e-03 8.646256e-02 -4.076398e-01 -2.098658e-03
3.205874e-01 1.594300e-01 5.196748e-03 8.644170e-02 -4.074593e-01 -2.153854e-03
3.206130e-01 1.594316e-01 5.195385e-03 8.643127e-02 -4.073690e-01 -2.181447e-03
3.206386e-01 1.594333e-01 5.194024e-03 8.642084e-02 -4.072788e-01 -2.209035e-03
3.206642e-01 1.594350e-01 5.192662e-03 8.641041e-02 -4.071887e-01 -2.236620e-03
3.207154e-01 1.594383e-01 5.189941e-03 8.638957e-02 -4.070084e-01 -2.291778e-03
3.207410e-01 1.594400e-01 5.188581e-03 8.637915e-02 -4.069183e-01 -2.319351e-03
3.207922e-01 1.594433e-01 5.185863e-03 8.635832e-02 -4.067382e-01 -2.374485e-03
3.208178e-01 1.594449e-01 5.184505e-03 8.634791e-02 -4.066482e-01 -2.402047e-03
3.208690e-01 1.594483e-01 5.181789e-03 8.632710e-02 -4.064683e-01 -2.457158e-03
3.209202e-01 1.594516e-01 5.179076e-03 8.630629e-02 -4.062885e-01 -2.512254e-03
3.209714e-01 1.594549e-01 5.176365e-03 8.628549e-02 -4.061088e-01 -2.567334e-03
3.210226e-01 1.594582e-01 5.173656e-03 8.626470e-02 -4.059292e-01 -2.622399e-03
3.210738e-01 1.594616e-01 5.170948e-03 8.624392e-02 -4.057497e-01 -2.677449e-03
3.211250e-01 1.594649e-01 5.168243e-03 8.622315e-02 -4.055703e-01 -2.732483e-03
3.211762e-01 1.594682e-01 5.165539e-03 8.620239e-02 -4.053911e-01 -2.787502e-03
3.212274e-01 1.594715e-01 5.162838e-03 8.618164e-02 -4.052119e-01 -2.842505e-03
3.212786e-01 1.594749e-01 5.160138e-03 8.616090e-02 -4.050329e-01 -2.897493e-03
3.213298e-01 1.594782e-01 5.157441e-03 8.614017e-02 -4.048540e-01 -2.952465e-03
3.213810e-01 1.594815e-01 5.154745e-03 8.611944e-02 -4.046752e-01 -3.007422e-03
3.214322e-01 1.594848e-01 5.152051e-03 8.609873e-02 -4.044965e-01 -3.062364e-03
3.214834e-01 1.594881e-01 5.149360e-03 8.607802e-02 -4.043179e-01 -3.117290e-03
3.215346e-01 1.594914e-01 5.146670e-03 8.605733e-02 -4.041394e-01 -3.172201e-03
3.215858e-01 1.594947e-01 5.143982e-03 8.603664e-02 -4.039610e-01 -3.227096e-03
3.216370e-01 1.594981e-01 5.141296e-03 8.601596e-02 -4.037828e-01 -3.281976e-03
3.216882e-01 1.595014e-01 5.138612e-03 8.599529e-02 -4.036046e-01 -3.336841e-03
3.217394e-01 1.595047e-01 5.135930e-03 8.597463e-02 -4.034266e-01 -3.391691e-03
3.217906e-01 1.595080e-01 5.133250e-03 8.595398e-02 -4.032487e-01 -3.446525e-03
3.218418e-01 1.595113e-01 5.130572e-03 8.593334e-02 -4.030708e-01 -3.501343e-03
3.218930e-01 1.595146e-01 5.127896e-03 8.591271e-02 -4.028931e-01 -3.556147e-03
3.219442e-01 1.595179e-01 5.125221e-03 8.589208e-02 -4.027155e-01 -3.610934e-03
3.219954e-01 1.595212e-01 5.122549e-03 8.587147e-02 -4.025380e-01 -3.665707e-03
3.220466e-01 1.595245e-01 5.119879e-03 8.585086e-02 -4.023607e-01 -3.720464e-03
3.220978e-01 1.595278e-01 5.117210e-03 8.583027e-02 -4.021834e-01 -3.775206e-03
3.221490e-01 1.595311e-01 5.114544e-03 8.580968e-02 -4.020062e-01 -3.829933e-03
3.222002e-01 1.595345e-01 5.111879e-03 8.578910e-02 -4.018292e-01 -3.884644e-03
3.222514e-01 1.595378e-01 5.109216e-03 8.576853e-02 -4.016522e-01 -3.939340e-03
3.223026e-01 1.595411e-01 5.106556e-03 8.574797e-02 -4.014754e-01 -3.994021e-03
3.223538e-01 1.595444e-01 5.103897e-03 8.572742e-02 -4.012987e-01 -4.048686e-03
3.224050e-01 1.595477e-01 5.101240e-03 8.570688e-02 -4.011221e-01 -4.103337e-03
3.224562e-01 1.595510e-01 5.098585e-03 8.568635e-02 -4.009456e-01 -4.157971e-03
3.225074e-01 1.595543e-01 5.095932e-03 8.566582e-02 -4.007692e-01 -4.212591e-03
3.225586e-01 1.595576e-01 5.093281e-03 8.564531e-02 -4.005929e-01 -4.267195e-03
3.226098e-01 1.595608e-01 5.090631e-03 8.562480e-02 -4.004167e-01 -4.321784e-03
3.226610e-01 1.595641e-01 5.087984e-03 8.560430e-02 -4.002406e-01 -4.376358e-03
3.227122e-01 1.595674e-01 5.085338e-03 8.558382e-02 -4.000647e-01 -4.430916e-03
3.227634e-01 1.595707e-01 5.082695e-03 8.556334e-02 -3.998888e-01 -4.485460e-03
3.228146e-01 1.595740e-01 5.080053e-03 8.554287e-02 -3.997131e-01 -4.539988e-03
3.228658e-01 1.595773e-01 5.077413e-03 8.552241e-02 -3.995375e-01 -4.594500e-03
3.229170e-01 1.595806e-01 5.074776e-03 8.550196e-02 -3.993619e-01 -4.648998e-03
3.229682e-01 1.595839e-01 5.072140e-03 8.548151e-02 -3.991865e-01 -4.703480e-03
3.230194e-01 1.595872e-01 5.069506e-03 8.546108e-02 -3.990112e-01 -4.757947e-03
3.230706e-01 1.595905e-01 5.066873e-03 8.544065e-02 -3.988360e-01 -4.812399e-03
3.231218e-01 1.595938e-01 5.064243e-03 8.542024e-02 -3.986609e-01 -4.866836e-03
3.231730e-01 1.595971e-01 5.061615e-03 8.539983e-02 -3.984859e-01 -4.921257e-03
3.232242e-01 1.596003e-01 5.058988e-03 8.537943e-02 -3.983110e-01 -4.975663e-03
3.232754e-01 1.596036e-01 5.056364e-03 8.535904e-02 -3.981363e-01 -5.030054e-03
3.233266e-01 1.596069e-01 5.053741e-03 8.533866e-02 -3.979616e-01 -5.084430e-03
3.233778e-01 1.596102e-01 5.051120e-03 8.531829e-02 -3.977871e-01 -5.138791e-03
3.234034e-01 1.596118e-01 5.049810e-03 8.530811e-02 -3.976998e-01 -5.165966e-03
3.234546e-01 1.596151e-01 5.047192e-03 8.528775e-02 -3.975254e-01 -5.220303e-03
3.235058e-01 1.596184e-01 5.044576e-03 8.526740e-02 -3.973511e-01 -5.274626e-03
3.235570e-01 1.596217e-01 5.041962e-03 8.524706e-02 -3.971770e-01 -5.328934e-03
3.236082e-01 1.596250e-01 5.039350e-03 8.522673e-02 -3.970029e-01 -5.383226e-03
3.236594e-01 1.596282e-01 5.036739e-03 8.520641e-02 -3.968289e-01 -5.437503e-03
3.237106e-01 1.596315e-01 5.034131e-03 8.518610e-02 -3.966551e-01 -5.491765e-03
3.237618e-01 1.596348e-01 5.031524e-03 8.516579e-02 -3.964813e-01 -5.546012e-03
3.238130e-01 1.596381e-01 5.028919e-03 8.514550e-02 -3.963077e-01 -5.600244e-03
3.238642e-01 1.596413e-01 5.026316e-03 8.512521e-02 -3.961341e-01 -5.654461e-03
3.239154e-01 1.596446e-01 5.023715e-03 8.510493e-02 -3.959607e-01 -5.708662e-03
3.239666e-01 1.596479e-01 5.021116e-03 8.508466e-02 -3.957874e-01 -5.762849e-03
3.240178e-01 1.596512e-01 5.018518e-03 8.506440e-02 -3.956141e-01 -5.817020e-03
3.240690e-01 1.596544e-01 5.015923e-03 8.504415e-02 -3.954410e-01 -5.871176e-03
3.241202e-01 1.596577e-01 5.013329e-03 8.502391e-02 -3.952680e-01 -5.925317e-03
3.241714e-01 1.596610e-01 5.010737e-03 8.500368e-02 -3.950951e-01 -5.979443e-03
3.242226e-01 1.596642e-01 5.008147e-03 8.498345e-02 -3.949223e-01 -6.033554e-03
3.242738e-01 1.596675e-01 5.005559e-03 8.496324e-02 -3.947496e-01 -6.087650e-03
3.243250e-01 1.596708e-01 5.002973e-03 8.494303e-02 -3.945771e-01 -6.141731e-03
3.243762e-01 1.596740e-01 5.000389e-03 8.492283e-02 -3.944046e-01 -6.195796e-03
3.244274e-01 1.596773e-01 4.997806e-03 8.490264e-02 -3.942322e-01 -6.249847e-03
3.244786e-01 1.596806e-01 4.995225e-03 8.488246e-02 -3.940600e-01 -6.303882e-03
3.245298e-01 1.596838e-01 4.992646e-03 8.486229e-02 -3.938878e-01 -6.357903e-03
3.245810e-01 1.596871e-01 4.990069e-03 8.484213e-02 -3.937157e-01 -6.411908e-03
3.246322e-01 1.596904e-01 4.987494e-03 8.482198e-02 -3.935438e-01 -6.465898e-03
3.246834e-01 1.596936e-01 4.984921e-03 8.480183e-02 -3.933720e-01 -6.519874e-03
3.247346e-01 1.596969e-01 4.982350e-03 8.478170e-02 -3.932002e-01 -6.573834e-03
3.247858e-01 1.597002e-01 4.979780e-03 8.476157e-02 -3.930286e-01 -6.627779e-03
3.248370e-01 1.597034e-01 4.977212e-03 8.474145e-02 -3.928571e-01 -6.681709e-03
3.248882e-01 1.597067e-01 4.974646e-03 8.472134e-02 -3.926856e-01 -6.735625e-03
3.249394e-01 1.597099e-01 4.972082e-03 8.470124e-02 -3.925143e-01 -6.789525e-03
3.249906e-01 1.597132e-01 4.969520e-03 8.468115e-02 -3.923431e-01 -6.843410e-03
3.250418e-01 1.597164e-01 4.966959e-03 8.466106e-02 -3.921720e-01 -6.897280e-03
3.250930e-01 1.597197e-01 4.964401e-03 8.464099e-02 -3.920010e-01 -6.951135e-03
3.251442e-01 1.597229e-01 4.961844e-03 8.462092e-02 -3.918301e-01 -7.004975e-03
3.251954e-01 1.597262e-01 4.959289e-03 8.460086e-02 -3.916593e-01 -7.058800e-03
3.252466e-01 1.597295e-01 4.956736e-03 8.458082e-02 -3.914886e-01 -7.112611e-03
3.252978e-01 1.597327e-01 4.954184e-03 8.456078e-02 -3.913180e-01 -7.166406e-03
3.253490e-01 1.597360e-01 4.951635e-03 8.454074e-02 -3.911476e-01 -7.220186e-03
3.254002e-01 1.597392e-01 4.949087e-03 8.452072e-02 -3.909772e-01 -7.273951e-03
3.254514e-01 1.597425e-01 4.946541e-03 8.450071e-02 -3.908069e-01 -7.327702e-03
3.255026e-01 1.597457e-01 4.943997e-03 8.448070e-02 -3.906368e-01 -7.381437e-03
3.255538e-01 1.597489e-01 4.941455e-03 8.446071e-02 -3.904667e-01 -7.435157e-03
3.256050e-01 1.597522e-01 4.938915e-03 8.444072e-02 -3.902967e-01 -7.488863e-03
3.256562e-01 1.597554e-01 4.936376e-03 8.442074e-02 -3.901269e-01 -7.542553e-03
3.257074e-01 1.597587e-01 4.933839e-03 8.440077e-02 -3.899571e-01 -7.596229e-03
3.257586e-01 1.597619e-01 4.931304e-03 8.438081e-02 -3.897875e-01 -7.649889e-03
3.258098e-01 1.597652e-01 4.928771e-03 8.436086e-02 -3.896180e-01 -7.703535e-03
3.258610e-01 1.597684e-01 4.926240e-03 8.434091e-02 -3.894485e-01 -7.757166e-03
3.259122e-01 1.597716e-01 4.923710e-03 8.432098e-02 -3.892792e-01 -7.810782e-03
3.259634e-01 1.597749e-01 4.921182e-03 8.430105e-02 -3.891099e-01 -7.864383e-03
3.260146e-01 1.597781e-01 4.918656e-03 8.428113e-02 -3.889408e-01 -7.917969e-03
3.260658e-01 1.597814e-01 4.916132e-03 8.426122e-02 -3.887718e-01 -7.971540e-03
3.261170e-01 1.597846e-01 4.913610e-03 8.424132e-02 -3.886029e-01 -8.025096e-03
3.261682e-01 1.597878e-01 4.911089e-03 8.422143e-02 -3.884340e-01 -8.078638e-03
3.262194e-01 1.597911e-01 4.908570e-03 8.420155e-02 -3.882653e-01 -8.132164e-03
3.262706e-01 1.597943e-01 4.906053e-03 8.418167e-02 -3.880967e-01 -8.185676e-03
3.263218e-01 1.597975e-01 4.903538e-03 8.416180e-02 -3.879282e-01 -8.239173e-03
3.263730e-01 1.598008e-01 4.901025e-03 8.414195e-02 -3.877598e-01 -8.292655e-03
3.264242e-01 1.598040e-01 4.898513e-03 8.412210e-02 -3.875915e-01 -8.346122e-03
3.265266e-01 1.598105e-01 4.893495e-03 8.408243e-02 -3.872552e-01 -8.453011e-03
3.265778e-01 1.598137e-01 4.890989e-03 8.406260e-02 -3.870872e-01 -8.506434e-03
3.266290e-01 1.598169e-01 4.888485e-03 8.404279e-02 -3.869193e-01 -8.559842e-03
3.266802e-01 1.598202e-01 4.885982e-03 8.402298e-02 -3.867515e-01 -8.613235e-03
3.267314e-01 1.598234e-01 4.883481e-03 8.400318e-02 -3.865838e-01 -8.666613e-03
3.268338e-01 1.598298e-01 4.878484e-03 8.396362e-02 -3.862487e-01 -8.773324e-03
3.269362e-01 1.598363e-01 4.873495e-03 8.392408e-02 -3.859141e-01 -8.879977e-03
3.270386e-01 1.598427e-01 4.868513e-03 8.388458e-02 -3.855798e-01 -8.986570e-03
3.271410e-01 1.598492e-01 4.863537e-03 8.384511e-02 -3.852460e-01 -9.093104e-03
3.272434e-01 1.598556e-01 4.858569e-03 8.380568e-02 -3.849125e-01 -9.199579e-03
3.273458e-01 1.598620e-01 4.853608e-03 8.376628e-02 -3.845795e-01 -9.305995e-03
3.273970e-01 1.598653e-01 4.851130e-03 8.374660e-02 -3.844131e-01 -9.359181e-03
3.274994e-01 1.598717e-01 4.846179e-03 8.370725e-02 -3.840807e-01 -9.465508e-03
3.276018e-01 1.598781e-01 4.841235e-03 8.366794e-02 -3.837487e-01 -9.571777e-03
3.277042e-01 1.598845e-01 4.836299e-03 8.362866e-02 -3.834170e-01 -9.677986e-03
3.278066e-01 1.598910e-01 4.831369e-03 8.358941e-02 -3.830858e-01 -9.784137e-03
3.279090e-01 1.598974e-01 4.826446e-03 8.355020e-02 -3.827550e-01 -9.890229e-03
3.280114e-01 1.599038e-01 4.821531e-03 8.351103e-02 -3.824246e-01 -9.996262e-03
3.281138e-01 1.599102e-01 4.816622e-03 8.347188e-02 -3.820946e-01 -1.010224e-02
3.282162e-01 1.599166e-01 4.811720e-03 8.343277e-02 -3.817649e-01 -1.020815e-02
3.283186e-01 1.599230e-01 4.806825e-03 8.339370e-02 -3.814357e-01 -1.031401e-02
3.284210e-01 1.599294e-01 4.801937e-03 8.335466e-02 -3.811069e-01 -1.041981e-02
3.285234e-01 1.599358e-01 4.797056e-03 8.331565e-02 -3.807785e-01 -1.052555e-02
3.286258e-01 1.599422e-01 4.792182e-03 8.327667e-02 -3.804505e-01 -1.063123e-02
3.287282e-01 1.599486e-01 4.787315e-03 8.323773e-02 -3.801228e-01 -1.073685e-02
3.288306e-01 1.599550e-01 4.782454e-03 8.319882e-02 -3.797956e-01 -1.084242e-02
3.289330e-01 1.599614e-01 4.777600e-03 8.315995e-02 -3.794688e-01 -1.094792e-02
3.290354e-01 1.599677e-01 4.772754e-03 8.312111e-02 -3.791423e-01 -1.105337e-02
3.291378e-01 1.599741e-01 4.767914e-03 8.308230e-02 -3.788163e-01 -1.115876e-02
3.292402e-01 1.599805e-01 4.763081e-03 8.304353e-02 -3.784907e-01 -1.126409e-02
3.293426e-01 1.599869e-01 4.758254e-03 8.300479e-02 -3.781654e-01 -1.136936e-02
3.294450e-01 1.599932e-01 4.753435e-03 8.296608e-02 -3.778405e-01 -1.147458e-02
3.295474e-01 1.599996e-01 4.748622e-03 8.292740e-02 -3.775161e-01 -1.157974e-02
3.296498e-01 1.600059e-01 4.743816e-03 8.288876e-02 -3.771920e-01 -1.168483e-02
3.297522e-01 1.600123e-01 4.739017e-03 8.285015e-02 -3.768683e-01 -1.178987e-02
3.298546e-01 1.600186e-01 4.734224e-03 8.281158e-02 -3.765450e-01 -1.189486e-02
3.299570e-01 1.600250e-01 4.729438e-03 8.277304e-02 -3.762221e-01 -1.199978e-02
3.300594e-01 1.600313e-01 4.724659e-03 8.273453e-02 -3.758996e-01 -1.210465e-02
3.301618e-01 1.600377e-01 4.719887e-03 8.269605e-02 -3.755775e-01 -1.220946e-02
3.302642e-01 1.600440e-01 4.715121e-03 8.265761e-02 -3.752557e-01 -1.231421e-02
3.303666e-01 1.600504e-01 4.710363e-03 8.261920e-02 -3.749344e-01 -1.241890e-02
3.304690e-01 1.600567e-01 4.705610e-03 8.258082e-02 -3.746134e-01 -1.252354e-02
3.305714e-01 1.600630e-01 4.700865e-03 8.254248e-02 -3.742928e-01 -1.262811e-02
3.306738e-01 1.600693e-01 4.696126e-03 8.250417e-02 -3.739727e-01 -1.273263e-02
3.307762e-01 1.600757e-01 4.691393e-03 8.246589e-02 -3.736529e-01 -1.283710e-02
3.308786e-01 1.600820e-01 4.686668e-03 8.242765e-02 -3.733334e-01 -1.294150e-02
3.309810e-01 1.600883e-01 4.681949e-03 8.238943e-02 -3.730144e-01 -1.304585e-02
3.310834e-01 1.600946e-01 4.677236e-03 8.235125e-02 -3.726957e-01 -1.315014e-02
3.311858e-01 1.601009e-01 4.672530e-03 8.231310e-02 -3.723775e-01 -1.325437e-02
3.312882e-01 1.601072e-01 4.667831e-03 8.227499e-02 -3.720596e-01 -1.335855e-02
3.313906e-01 1.601135e-01 4.663138e-03 8.223691e-02 -3.717421e-01 -1.346266e-02
3.314930e-01 1.601198e-01 4.658452e-03 8.219886e-02 -3.714250e-01 -1.356672e-02
3.315954e-01 1.601261e-01 4.653772e-03 8.216084e-02 -3.711082e-01 -1.367073e-02
3.316978e-01 1.601324e-01 4.649099e-03 8.212285e-02 -3.707919e-01 -1.377467e-02
3.318002e-01 1.601387e-01 4.644433e-03 8.208490e-02 -3.704759e-01 -1.387856e-02
3.319026e-01 1.601450e-01 4.639772e-03 8.204698e-02 -3.701603e-01 -1.398239e-02
3.320050e-01 1.601513e-01 4.635119e-03 8.200909e-02 -3.698450e-01 -1.408617e-02
3.321074e-01 1.601576e-01 4.630472e-03 8.197124e-02 -3.695302e-01 -1.418989e-02
3.322098e-01 1.601638e-01 4.625831e-03 8.193341e-02 -3.692157e-01 -1.429355e-02
3.323122e-01 1.601701e-01 4.621197e-03 8.189562e-02 -3.689016e-01 -1.439715e-02
3.324146e-01 1.601764e-01 4.616569e-03 8.185786e-02 -3.685879e-01 -1.450069e-02
3.325170e-01 1.601826e-01 4.611948e-03 8.182013e-02 -3.682746e-01 -1.460418e-02
3.326194e-01 1.601889e-01 4.607333e-03 8.178244e-02 -3.679616e-01 -1.470762e-02
3.327218e-01 1.601952e-01 4.602725e-03 8.174477e-02 -3.676490e-01 -1.481099e-02
3.328242e-01 1.602014e-01 4.598123e-03 8.170714e-02 -3.673368e-01 -1.491431e-02
3.329266e-01 1.602077e-01 4.593527e-03 8.166954e-02 -3.670250e-01 -1.501757e-02
3.330290e-01 1.602139e-01 4.588938e-03 8.163198e-02 -3.667135e-01 -1.512078e-02
3.331314e-01 1.602202e-01 4.584355e-03 8.159444e-02 -3.664024e-01 -1.522393e-02
3.332338e-01 1.602264e-01 4.579779e-03 8.155694e-02 -3.660917e-01 -1.532702e-02
3.333362e-01 1.602326e-01 4.575209e-03 8.151947e-02 -3.657813e-01 -1.543006e-02
3.334386e-01 1.602389e-01 4.570645e-03 8.148203e-02 -3.654713e-01 -1.553304e-02
3.335410e-01 1.602451e-01 4.566087e-03 8.144462e-02 -3.651617e-01 -1.563596e-02
3.336434e-01 1.602513e-01 4.561536e-03 8.140724e-02 -3.648524e-01 -1.573882e-02
3.337458e-01 1.602576e-01 4.556991e-03 8.136990e-02 -3.645436e-01 -1.584163e-02
3.338482e-01 1.602638e-01 4.552453e-03 8.133258e-02 -3.642351e-01 -1.594439e-02
3.339506e-01 1.602700e-01 4.547921e-03 8.129530e-02 -3.639269e-01 -1.604708e-02
3.340530e-01 1.602762e-01 4.543395e-03 8.125805e-02 -3.636191e-01 -1.614973e-02
3.341554e-01 1.602824e-01 4.538875e-03 8.122083e-02 -3.633117e-01 -1.625231e-02
3.342578e-01 1.602887e-01 4.534362e-03 8.118364e-02 -3.630047e-01 -1.635484e-02
3.343602e-01 1.602949e-01 4.529855e-03 8.114649e-02 -3.626980e-01 -1.645731e-02
3.344626e-01 1.603011e-01 4.525354e-03 8.110936e-02 -3.623917e-01 -1.655973e-02
3.345650e-01 1.603073e-01 4.520859e-03 8.107227e-02 -3.620857e-01 -1.666209e-02
3.346674e-01 1.603135e-01 4.516370e-03 8.103521e-02 -3.617802e-01 -1.676439e-02
3.347698e-01 1.603197e-01 4.511888e-03 8.099818e-02 -3.614749e-01 -1.686664e-02
3.348722e-01 1.603259e-01 4.507412e-03 8.096118e-02 -3.611701e-01 -1.696883e-02
3.349746e-01 1.603320e-01 4.502942e-03 8.092421e-02 -3.608656e-01 -1.707097e-02
3.350770e-01 1.603382e-01 4.498478e-03 8.088727e-02 -3.605615e-01 -1.717305e-02
3.351794e-01 1.603444e-01 4.494020e-03 8.085037e-02 -3.602577e-01 -1.727507e-02
3.352818e-01 1.603506e-01 4.489569e-03 8.081349e-02 -3.599543e-01 -1.737704e-02
3.353842e-01 1.603568e-01 4.485124e-03 8.077665e-02 -3.596512e-01 -1.747895e-02
3.354866e-01 1.603629e-01 4.480684e-03 8.073983e-02 -3.593485e-01 -1.758081e-02
3.355890e-01 1.603691e-01 4.476251e-03 8.070305e-02 -3.590462e-01 -1.768261e-02
3.356914e-01 1.603753e-01 4.471824e-03 8.066630e-02 -3.587442e-01 -1.778436e-02
3.357938e-01 1.603814e-01 4.467403e-03 8.062958e-02 -3.584426e-01 -1.788605e-02
3.358962e-01 1.603876e-01 4.462989e-03 8.059289e-02 -3.581414e-01 -1.798769e-02
3.359986e-01 1.603937e-01 4.458580e-03 8.055623e-02 -3.578404e-01 -1.808926e-02
3.361010e-01 1.603999e-01 4.454177e-03 8.051961e-02 -3.575399e-01 -1.819079e-02
3.362034e-01 1.604060e-01 4.449781e-03 8.048301e-02 -3.572397e-01 -1.829226e-02
3.363058e-01 1.604122e-01 4.445390e-03 8.044644e-02 -3.569399e-01 -1.839367e-02
3.364082e-01 1.604183e-01 4.441005e-03 8.040991e-02 -3.566404e-01 -1.849503e-02
3.365106e-01 1.604245e-01 4.436627e-03 8.037340e-02 -3.563413e-01 -1.859633e-02
3.366130e-01 1.604306e-01 4.432254e-03 8.033693e-02 -3.560425e-01 -1.869758e-02
3.367154e-01 1.604367e-01 4.427888e-03 8.030049e-02 -3.557441e-01 -1.879877e-02
3.368178e-01 1.604429e-01 4.423527e-03 8.026407e-02 -3.554460e-01 -1.889991e-02
3.369202e-01 1.604490e-01 4.419173e-03 8.022769e-02 -3.551483e-01 -1.900099e-02
3.370226e-01 1.604551e-01 4.414824e-03 8.019134e-02 -3.548509e-01 -1.910202e-02
3.371250e-01 1.604612e-01 4.410481e-03 8.015502e-02 -3.545539e-01 -1.920299e-02
3.372274e-01 1.604674e-01 4.406145e-03 8.011873e-02 -3.542573e-01 -1.930390e-02
3.373298e-01 1.604735e-01 4.401814e-03 8.008247e-02 -3.539610e-01 -1.940477e-02
3.374322e-01 1.604796e-01 4.397489e-03 8.004624e-02 -3.536650e-01 -1.950557e-02
3.375346e-01 1.604857e-01 4.393170e-03 8.001004e-02 -3.533694e-01 -1.960632e-02
3.376370e-01 1.604918e-01 4.388857e-03 7.997387e-02 -3.530741e-01 -1.970702e-02
3.377394e-01 1.604979e-01 4.384550e-03 7.993773e-02 -3.527792e-01 -1.980766e-02
3.378418e-01 1.605040e-01 4.380249e-03 7.990162e-02 -3.524846e-01 -1.990825e-02
3.379442e-01 1.605101e-01 4.375954e-03 7.986554e-02 -3.521904e-01 -2.000878e-02
3.380466e-01 1.605162e-01 4.371664e-03 7.982949e-02 -3.518965e-01 -2.010926e-02
3.381490e-01 1.605223e-01 4.367381e-03 7.979347e-02 -3.516030e-01 -2.020969e-02
3.382514e-01 1.605284e-01 4.363103e-03 7.975748e-02 -3.513098e-01 -2.031005e-02
3.383538e-01 1.605344e-01 4.358831e-03 7.972152e-02 -3.510170e-01 -2.041037e-02
3.384562e-01 1.605405e-01 4.354565e-03 7.968559e-02 -3.507245e-01 -2.051063e-02
3.385586e-01 1.605466e-01 4.350305e-03 7.964969e-02 -3.504323e-01 -2.061083e-02
3.386610e-01 1.605527e-01 4.346050e-03 7.961382e-02 -3.501405e-01 -2.071098e-02
3.387634e-01 1.605587e-01 4.341801e-03 7.957798e-02 -3.498491e-01 -2.081108e-02
3.388658e-01 1.605648e-01 4.337559e-03 7.954217e-02 -3.495580e-01 -2.091112e-02
3.389682e-01 1.605709e-01 4.333321e-03 7.950639e-02 -3.492672e-01 -2.101111e-02
3.390706e-01 1.605769e-01 4.329090e-03 7.947064e-02 -3.489767e-01 -2.111104e-02
3.391730e-01 1.605830e-01 4.324864e-03 7.943492e-02 -3.486866e-01 -2.121092e-02
3.392754e-01 1.605890e-01 4.320645e-03 7.939923e-02 -3.483969e-01 -2.131075e-02
3.393778e-01 1.605951e-01 4.316431e-03 7.936357e-02 -3.481075e-01 -2.141052e-02
3.394802e-01 1.606011e-01 4.312222e-03 7.932794e-02 -3.478184e-01 -2.151023e-02
3.395826e-01 1.606072e-01 4.308019e-03 7.929234e-02 -3.475296e-01 -2.160990e-02
3.396850e-01 1.606132e-01 4.303823e-03 7.925677e-02 -3.472412e-01 -2.170951e-02
3.397874e-01 1.606192e-01 4.299631e-03 7.922122e-02 -3.469532e-01 -2.180906e-02
3.398898e-01 1.606253e-01 4.295446e-03 7.918571e-02 -3.466655e-01 -2.190856e-02
3.399922e-01 1.606313e-01 4.291266e-03 7.915023e-02 -3.463781e-01 -2.200801e-02
3.400946e-01 1.606373e-01 4.287092e-03 7.911477e-02 -3.460910e-01 -2.210740e-02
3.401970e-01 1.606434e-01 4.282923e-03 7.907935e-02 -3.458043e-01 -2.220674e-02
3.402994e-01 1.606494e-01 4.278760e-03 7.904395e-02 -3.455179e-01 -2.230602e-02
3.404018e-01 1.606554e-01 4.274603e-03 7.900858e-02 -3.452319e-01 -2.240525e-02
3.405042e-01 1.606614e-01 4.270451e-03 7.897325e-02 -3.449461e-01 -2.250443e-02
3.406066e-01 1.606674e-01 4.266305e-03 7.893794e-02 -3.446608e-01 -2.260356e-02
3.407090e-01 1.606734e-01 4.262165e-03 7.890266e-02 -3.443757e-01 -2.270263e-02
3.408114e-01 1.606795e-01 4.258030e-03 7.886741e-02 -3.440910e-01 -2.280164e-02
3.409138e-01 1.606855e-01 4.253901e-03 7.883219e-02 -3.438066e-01 -2.290061e-02
3.410162e-01 1.606915e-01 4.249777e-03 7.879700e-02 -3.435226e-01 -2.299952e-02
3.411186e-01 1.606975e-01 4.245659e-03 7.876184e-02 -3.432389e-01 -2.309837e-02
3.412210e-01 1.607034e-01 4.241547e-03 7.872670e-02 -3.429555e-01 -2.319717e-02
3.413234e-01 1.607094e-01 4.237440e-03 7.869160e-02 -3.426724e-01 -2.329592e-02
3.414258e-01 1.607154e-01 4.233338e-03 7.865653e-02 -3.423897e-01 -2.339462e-02
3.415282e-01 1.607214e-01 4.229242e-03 7.862148e-02 -3.421073e-01 -2.349326e-02
3.416306e-01 1.607274e-01 4.225152e-03 7.858646e-02 -3.418252e-01 -2.359185e-02
3.417330e-01 1.607334e-01 4.221067e-03 7.855147e-02 -3.415435e-01 -2.369039e-02
3.418354e-01 1.607393e-01 4.216988e-03 7.851651e-02 -3.412621e-01 -2.378887e-02
3.419378e-01 1.607453e-01 4.212914e-03 7.848158e-02 -3.409810e-01 -2.388730e-02
3.420402e-01 1.607513e-01 4.208846e-03 7.844668e-02 -3.407002e-01 -2.398567e-02
3.421426e-01 1.607573e-01 4.204783e-03 7.841181e-02 -3.404198e-01 -2.408400e-02
3.422450e-01 1.607632e-01 4.200726e-03 7.837696e-02 -3.401397e-01 -2.418227e-02
3.423474e-01 1.607692e-01 4.196674e-03 7.834215e-02 -3.398599e-01 -2.428048e-02
3.424498e-01 1.607751e-01 4.192627e-03 7.830736e-02 -3.395805e-01 -2.437865e-02
3.425522e-01 1.607811e-01 4.188586e-03 7.827260e-02 -3.393013e-01 -2.447676e-02
3.426546e-01 1.607870e-01 4.184551e-03 7.823787e-02 -3.390225e-01 -2.457482e-02
3.427570e-01 1.607930e-01 4.180521e-03 7.820317e-02 -3.387440e-01 -2.467282e-02
3.428594e-01 1.607989e-01 4.176496e-03 7.816850e-02 -3.384659e-01 -2.477078e-02
3.429618e-01 1.608049e-01 4.172477e-03 7.813385e-02 -3.381880e-01 -2.486868e-02
3.430642e-01 1.608108e-01 4.168463e-03 7.809923e-02 -3.379105e-01 -2.496652e-02
3.431666e-01 1.608167e-01 4.164454e-03 7.806465e-02 -3.376333e-01 -2.506432e-02
3.432690e-01 1.608227e-01 4.160451e-03 7.803009e-02 -3.373565e-01 -2.516206e-02
3.433714e-01 1.608286e-01 4.156453e-03 7.799556e-02 -3.370799e-01 -2.525975e-02
3.434738e-01 1.608345e-01 4.152461e-03 7.796105e-02 -3.368037e-01 -2.535738e-02
3.435762e-01 1.608405e-01 4.148474e-03 7.792658e-02 -3.365278e-01 -2.545497e-02
3.436786e-01 1.608464e-01 4.144492e-03 7.789213e-02 -3.362522e-01 -2.555250e-02
3.437810e-01 1.608523e-01 4.140515e-03 7.785771e-02 -3.359769e-01 -2.564998e-02
3.438834e-01 1.608582e-01 4.136544e-03 7.782332e-02 -3.357020e-01 -2.574740e-02
3.439858e-01 1.608641e-01 4.132578e-03 7.778896e-02 -3.354273e-01 -2.584478e-02
3.440882e-01 1.608700e-01 4.128618e-03 7.775463e-02 -3.351530e-01 -2.594210e-02
3.441906e-01 1.608759e-01 4.124663e-03 7.772032e-02 -3.348790e-01 -2.603937e-02
3.443954e-01 1.608877e-01 4.116768e-03 7.765180e-02 -3.343320e-01 -2.623375e-02
3.444978e-01 1.608936e-01 4.112829e-03 7.761757e-02 -3.340589e-01 -2.633086e-02
3.446002e-01 1.608995e-01 4.108895e-03 7.758338e-02 -3.337862e-01 -2.642792e-02
3.447026e-01 1.609054e-01 4.104966e-03 7.754922e-02 -3.335137e-01 -2.652493e-02
3.449074e-01 1.609172e-01 4.097124e-03 7.748097e-02 -3.329698e-01 -2.671879e-02
3.450098e-01 1.609231e-01 4.093211e-03 7.744689e-02 -3.326984e-01 -2.681564e-02
3.452146e-01 1.609348e-01 4.085401e-03 7.737880e-02 -3.321563e-01 -2.700919e-02
3.453170e-01 1.609407e-01 4.081503e-03 7.734481e-02 -3.318858e-01 -2.710589e-02
3.455218e-01 1.609524e-01 4.073724e-03 7.727689e-02 -3.313456e-01 -2.729912e-02
3.456242e-01 1.609583e-01 4.069842e-03 7.724297e-02 -3.310760e-01 -2.739566e-02
3.458290e-01 1.609700e-01 4.062093e-03 7.717522e-02 -3.305377e-01 -2.758859e-02
3.460338e-01 1.609817e-01 4.054365e-03 7.710759e-02 -3.300007e-01 -2.778131e-02
3.462386e-01 1.609934e-01 4.046658e-03 7.704006e-02 -3.294649e-01 -2.797382e-02
3.463410e-01 1.609992e-01 4.042812e-03 7.700633e-02 -3.291974e-01 -2.807000e-02
3.465458e-01 1.610109e-01 4.035136e-03 7.693897e-02 -3.286634e-01 -2.826220e-02
3.467506e-01 1.610226e-01 4.027479e-03 7.687171e-02 -3.281307e-01 -2.845420e-02
3.469554e-01 1.610342e-01 4.019843e-03 7.680457e-02 -3.275992e-01 -2.864599e-02
3.471602e-01 1.610458e-01 4.012228e-03 7.673753e-02 -3.270689e-01 -2.883758e-02
3.473650e-01 1.610575e-01 4.004632e-03 7.667060e-02 -3.265398e-01 -2.902896e-02
3.475698e-01 1.610691e-01 3.997056e-03 7.660378e-02 -3.260119e-01 -2.922014e-02
3.477746e-01 1.610807e-01 3.989501e-03 7.653706e-02 -3.254852e-01 -2.941112e-02
3.479794e-01 1.610923e-01 3.981965e-03 7.647046e-02 -3.249597e-01 -2.960189e-02
3.481842e-01 1.611038e-01 3.974450e-03 7.640396e-02 -3.244354e-01 -2.979245e-02
3.483890e-01 1.611154e-01 3.966954e-03 7.633757e-02 -3.239124e-01 -2.998282e-02
3.485938e-01 1.611270e-01 3.959478e-03 7.627129e-02 -3.233905e-01 -3.017298e-02
3.486962e-01 1.611327e-01 3.955747e-03 7.623818e-02 -3.231300e-01 -3.026798e-02
3.489010e-01 1.611443e-01 3.948300e-03 7.617206e-02 -3.226099e-01 -3.045784e-02
3.491058e-01 1.611558e-01 3.940873e-03 7.610604e-02 -3.220909e-01 -3.064749e-02
3.493106e-01 1.611673e-01 3.933466e-03 7.604013e-02 -3.215732e-01 -3.083694e-02
3.494130e-01 1.611731e-01 3.929769e-03 7.600722e-02 -3.213148e-01 -3.093159e-02
3.496178e-01 1.611845e-01 3.922391e-03 7.594146e-02 -3.207988e-01 -3.112074e-02
3.498226e-01 1.611960e-01 3.915032e-03 7.587582e-02 -3.202840e-01 -3.130969e-02
3.500274e-01 1.612075e-01 3.907692e-03 7.581027e-02 -3.197704e-01 -3.149844e-02
3.502322e-01 1.612190e-01 3.900372e-03 7.574484e-02 -3.192579e-01 -3.168699e-02
3.504370e-01 1.612304e-01 3.893070e-03 7.567951e-02 -3.187466e-01 -3.187533e-02
3.506418e-01 1.612418e-01 3.885788e-03 7.561428e-02 -3.182365e-01 -3.206348e-02
3.508466e-01 1.612533e-01 3.878525e-03 7.554916e-02 -3.177275e-01 -3.225143e-02
3.510514e-01 1.612647e-01 3.871281e-03 7.548414e-02 -3.172196e-01 -3.243917e-02
3.512562e-01 1.612761e-01 3.864056e-03 7.541922e-02 -3.167129e-01 -3.262672e-02
3.514610e-01 1.612875e-01 3.856849e-03 7.535441e-02 -3.162074e-01 -3.281407e-02
3.516658e-01 1.612988e-01 3.849662e-03 7.528971e-02 -3.157030e-01 -3.300122e-02
3.518706e-01 1.613102e-01 3.842493e-03 7.522510e-02 -3.151998e-01 -3.318817e-02
3.520754e-01 1.613216e-01 3.835343e-03 7.516060e-02 -3.146976e-01 -3.337493e-02
3.522802e-01 1.613329e-01 3.828211e-03 7.509620e-02 -3.141966e-01 -3.356148e-02
3.524850e-01 1.613442e-01 3.821098e-03 7.503190e-02 -3.136968e-01 -3.374784e-02
3.526898e-01 1.613555e-01 3.814003e-03 7.496771e-02 -3.131980e-01 -3.393400e-02
3.528946e-01 1.613669e-01 3.806927e-03 7.490362e-02 -3.127004e-01 -3.411997e-02
3.530994e-01 1.613782e-01 3.799869e-03 7.483963e-02 -3.122039e-01 -3.430574e-02
3.533042e-01 1.613894e-01 3.792830e-03 7.477574e-02 -3.117086e-01 -3.449131e-02
3.535090e-01 1.614007e-01 3.785809e-03 7.471195e-02 -3.112143e-01 -3.467669e-02
3.537138e-01 1.614120e-01 3.778806e-03 7.464827e-02 -3.107212e-01 -3.486187e-02
3.539186e-01 1.614232e-01 3.771821e-03 7.458468e-02 -3.102291e-01 -3.504685e-02
3.541234e-01 1.614345e-01 3.764854e-03 7.452120e-02 -3.097382e-01 -3.523164e-02
3.543282e-01 1.614457e-01 3.757905e-03 7.445781e-02 -3.092483e-01 -3.541624e-02
3.545330e-01 1.614569e-01 3.750974e-03 7.439453e-02 -3.087596e-01 -3.560064e-02
3.547378e-01 1.614681e-01 3.744061e-03 7.433134e-02 -3.082720e-01 -3.578484e-02
3.549426e-01 1.614793e-01 3.737166e-03 7.426826e-02 -3.077854e-01 -3.596885e-02
3.551474e-01 1.614905e-01 3.730289e-03 7.420527e-02 -3.072999e-01 -3.615267e-02
3.553522e-01 1.615016e-01 3.723429e-03 7.414239e-02 -3.068156e-01 -3.633630e-02
3.555570e-01 1.615128e-01 3.716587e-03 7.407960e-02 -3.063323e-01 -3.651973e-02
3.557618e-01 1.615239e-01 3.709763e-03 7.401692e-02 -3.058500e-01 -3.670297e-02
3.559666e-01 1.615351e-01 3.702956e-03 7.395433e-02 -3.053689e-01 -3.688601e-02
3.561714e-01 1.615462e-01 3.696166e-03 7.389184e-02 -3.048888e-01 -3.706887e-02
3.563762e-01 1.615573e-01 3.689394e-03 7.382944e-02 -3.044098e-01 -3.725153e-02
3.565810e-01 1.615684e-01 3.682640e-03 7.376715e-02 -3.039319e-01 -3.743400e-02
3.567858e-01 1.615795e-01 3.675903e-03 7.370495e-02 -3.034550e-01 -3.761628e-02
3.569906e-01 1.615906e-01 3.669183e-03 7.364285e-02 -3.029792e-01 -3.779836e-02
3.570930e-01 1.615961e-01 3.665829e-03 7.361184e-02 -3.027417e-01 -3.788934e-02
3.572978e-01 1.616072e-01 3.659135e-03 7.354989e-02 -3.022675e-01 -3.807114e-02
3.575026e-01 1.616182e-01 3.652458e-03 7.348803e-02 -3.017943e-01 -3.825275e-02
3.577074e-01 1.616293e-01 3.645798e-03 7.342627e-02 -3.013222e-01 -3.843417e-02
3.579122e-01 1.616403e-01 3.639155e-03 7.336461e-02 -3.008511e-01 -3.861540e-02
3.581170e-01 1.616513e-01 3.632529e-03 7.330305e-02 -3.003811e-01 -3.879644e-02
3.583218e-01 1.616623e-01 3.625919e-03 7.324158e-02 -2.999121e-01 -3.897729e-02
3.585266e-01 1.616733e-01 3.619327e-03 7.318020e-02 -2.994442e-01 -3.915795e-02
3.587314e-01 1.616843e-01 3.612752e-03 7.311892e-02 -2.989773e-01 -3.933842e-02
3.589362e-01 1.616953e-01 3.606193e-03 7.305774e-02 -2.985114e-01 -3.951871e-02
3.591410e-01 1.617062e-01 3.599651e-03 7.299665e-02 -2.980466e-01 -3.969880e-02
3.593458e-01 1.617172e-01 3.593125e-03 7.293566e-02 -2.975828e-01 -3.987871e-02
3.595506e-01 1.617281e-01 3.586616e-03 7.287476e-02 -2.971200e-01 -4.005843e-02
3.597554e-01 1.617391e-01 3.580124e-03 7.281396e-02 -2.966582e-01 -4.023796e-02
3.599602e-01 1.617500e-01 3.573648e-03 7.275325e-02 -2.961974e-01 -4.041731e-02
3.601650e-01 1.617609e-01 3.567189e-03 7.269264e-02 -2.957377e-01 -4.059646e-02
3.602674e-01 1.617663e-01 3.563965e-03 7.266237e-02 -2.955082e-01 -4.068597e-02
3.603698e-01 1.617718e-01 3.560746e-03 7.263212e-02 -2.952790e-01 -4.077544e-02
3.605746e-01 1.617827e-01 3.554319e-03 7.257169e-02 -2.948213e-01 -4.095422e-02
3.607794e-01 1.617935e-01 3.547908e-03 7.251136e-02 -2.943646e-01 -4.113282e-02
3.611890e-01 1.618152e-01 3.535136e-03 7.239097e-02 -2.934542e-01 -4.148946e-02
3.615986e-01 1.618369e-01 3.522428e-03 7.227096e-02 -2.925477e-01 -4.184536e-02
3.620082e-01 1.618585e-01 3.509784e-03 7.215132e-02 -2.916453e-01 -4.220052e-02
3.624178e-01 1.618801e-01 3.497203e-03 7.203204e-02 -2.907468e-01 -4.255494e-02
3.626226e-01 1.618909e-01 3.490937e-03 7.197254e-02 -2.902991e-01 -4.273187e-02
3.630322e-01 1.619124e-01 3.478451e-03 7.185382e-02 -2.894065e-01 -4.308519e-02
3.634418e-01 1.619339e-01 3.466028e-03 7.173546e-02 -2.885177e-01 -4.343778e-02
3.636466e-01 1.619446e-01 3.459840e-03 7.167642e-02 -2.880749e-01 -4.361380e-02
3.638514e-01 1.619553e-01 3.453667e-03 7.161747e-02 -2.876329e-01 -4.378964e-02
3.640562e-01 1.619660e-01 3.447510e-03 7.155860e-02 -2.871920e-01 -4.396530e-02
3.642610e-01 1.619767e-01 3.441368e-03 7.149983e-02 -2.867519e-01 -4.414077e-02
3.644658e-01 1.619874e-01 3.435242e-03 7.144115e-02 -2.863129e-01 -4.431606e-02
3.646706e-01 1.619980e-01 3.429130e-03 7.138256e-02 -2.858748e-01 -4.449118e-02
3.648754e-01 1.620087e-01 3.423035e-03 7.132406e-02 -2.854377e-01 -4.466611e-02
3.650802e-01 1.620193e-01 3.416954e-03 7.126564e-02 -2.850015e-01 -4.484086e-02
3.652850e-01 1.620300e-01 3.410888e-03 7.120732e-02 -2.845662e-01 -4.501543e-02
3.654898e-01 1.620406e-01 3.404838e-03 7.114909e-02 -2.841319e-01 -4.518982e-02
3.656946e-01 1.620512e-01 3.398802e-03 7.109094e-02 -2.836986e-01 -4.536403e-02
3.658994e-01 1.620618e-01 3.392782e-03 7.103288e-02 -2.832661e-01 -4.553806e-02
3.661042e-01 1.620724e-01 3.386777e-03 7.097491e-02 -2.828347e-01 -4.571191e-02
3.663090e-01 1.620830e-01 3.380786e-03 7.091703e-02 -2.824041e-01 -4.588558e-02
3.665138e-01 1.620936e-01 3.374811e-03 7.085924e-02 -2.819745e-01 -4.605907e-02
3.667186e-01 1.621041e-01 3.368850e-03 7.080154e-02 -2.815458e-01 -4.623239e-02
3.668210e-01 1.621094e-01 3.365875e-03 7.077272e-02 -2.813318e-01 -4.631898e-02
3.670258e-01 1.621200e-01 3.359937e-03 7.071514e-02 -2.809045e-01 -4.649203e-02
3.672306e-01 1.621305e-01 3.354013e-03 7.065766e-02 -2.804782e-01 -4.666490e-02
3.674354e-01 1.621410e-01 3.348103e-03 7.060026e-02 -2.800527e-01 -4.683759e-02
3.676402e-01 1.621515e-01 3.342209e-03 7.054295e-02 -2.796282e-01 -4.701010e-02
3.678450e-01 1.621620e-01 3.336329e-03 7.048572e-02 -2.792045e-01 -4.718244e-02
3.680498e-01 1.621725e-01 3.330463e-03 7.042859e-02 -2.787818e-01 -4.735460e-02
3.682546e-01 1.621830e-01 3.324612e-03 7.037154e-02 -2.783600e-01 -4.752658e-02
3.684594e-01 1.621935e-01 3.318776e-03 7.031457e-02 -2.779391e-01 -4.769839e-02
3.686642e-01 1.622039e-01 3.312954e-03 7.025769e-02 -2.775192e-01 -4.787002e-02
3.688690e-01 1.622144e-01 3.307146e-03 7.020090e-02 -2.771001e-01 -4.804148e-02
3.690738e-01 1.622248e-01 3.301352e-03 7.014419e-02 -2.766819e-01 -4.821276e-02
3.691762e-01 1.622300e-01 3.298461e-03 7.011587e-02 -2.764731e-01 -4.829833e-02
3.693810e-01 1.622405e-01 3.292689e-03 7.005929e-02 -2.760563e-01 -4.846935e-02
3.695858e-01 1.622509e-01 3.286931e-03 7.000280e-02 -2.756404e-01 -4.864019e-02
3.697906e-01 1.622613e-01 3.281187e-03 6.994639e-02 -2.752253e-01 -4.881085e-02
3.699954e-01 1.622717e-01 3.275458e-03 6.989006e-02 -2.748112e-01 -4.898135e-02
3.702002e-01 1.622821e-01 3.269742e-03 6.983383e-02 -2.743979e-01 -4.915166e-02
3.704050e-01 1.622924e-01 3.264040e-03 6.977767e-02 -2.739855e-01 -4.932181e-02
3.706098e-01 1.623028e-01 3.258353e-03 6.972160e-02 -2.735740e-01 -4.949178e-02
3.708146e-01 1.623131e-01 3.252679e-03 6.966561e-02 -2.731634e-01 -4.966157e-02
3.710194e-01 1.623235e-01 3.247019e-03 6.960971e-02 -2.727536e-01 -4.983120e-02
3.712242e-01 1.623338e-01 3.241373e-03 6.955390e-02 -2.723447e-01 -5.000065e-02
3.714290e-01 1.623441e-01 3.235741e-03 6.949816e-02 -2.719367e-01 -5.016993e-02
3.716338e-01 1.623544e-01 3.230123e-03 6.944251e-02 -2.715296e-01 -5.033903e-02
3.717362e-01 1.623596e-01 3.227319e-03 6.941472e-02 -2.713264e-01 -5.042352e-02
3.719410e-01 1.623699e-01 3.221721e-03 6.935919e-02 -2.709205e-01 -5.059237e-02
3.721458e-01 1.623802e-01 3.216137e-03 6.930375e-02 -2.705156e-01 -5.076104e-02
3.723506e-01 1.623904e-01 3.210566e-03 6.924839e-02 -2.701115e-01 -5.092954e-02
3.725554e-01 1.624007e-01 3.205009e-03 6.919311e-02 -2.697082e-01 -5.109788e-02
3.727602e-01 1.624110e-01 3.199466e-03 6.913791e-02 -2.693058e-01 -5.126604e-02
3.729650e-01 1.624212e-01 3.193936e-03 6.908280e-02 -2.689043e-01 -5.143403e-02
3.731698e-01 1.624314e-01 3.188419e-03 6.902777e-02 -2.685036e-01 -5.160184e-02
3.733746e-01 1.624417e-01 3.182916e-03 6.897282e-02 -2.681038e-01 -5.176949e-02
3.735794e-01 1.624519e-01 3.177427e-03 6.891796e-02 -2.677048e-01 -5.193697e-02
3.737842e-01 1.624621e-01 3.171950e-03 6.886317e-02 -2.673067e-01 -5.210428e-02
3.739890e-01 1.624723e-01 3.166487e-03 6.880847e-02 -2.669094e-01 -5.227142e-02
3.741938e-01 1.624825e-01 3.161037e-03 6.875384e-02 -2.665129e-01 -5.243839e-02
3.742962e-01 1.624876e-01 3.158317e-03 6.872656e-02 -2.663150e-01 -5.252181e-02
3.745010e-01 1.624977e-01 3.152887e-03 6.867206e-02 -2.659198e-01 -5.268852e-02
3.747058e-01 1.625079e-01 3.147470e-03 6.861764e-02 -2.655254e-01 -5.285507e-02
3.749106e-01 1.625180e-01 3.142066e-03 6.856330e-02 -2.651319e-01 -5.302145e-02
3.751154e-01 1.625282e-01 3.136675e-03 6.850904e-02 -2.647392e-01 -5.318766e-02
3.753202e-01 1.625383e-01 3.131297e-03 6.845487e-02 -2.643473e-01 -5.335370e-02
3.755250e-01 1.625484e-01 3.125933e-03 6.840077e-02 -2.639563e-01 -5.351957e-02
3.757298e-01 1.625585e-01 3.120581e-03 6.834675e-02 -2.635661e-01 -5.368528e-02
3.758322e-01 1.625636e-01 3.117910e-03 6.831977e-02 -2.633713e-01 -5.376807e-02
3.760370e-01 1.625737e-01 3.112577e-03 6.826587e-02 -2.629823e-01 -5.393352e-02
3.762418e-01 1.625838e-01 3.107257e-03 6.821205e-02 -2.625941e-01 -5.409881e-02
3.764466e-01 1.625938e-01 3.101950e-03 6.815831e-02 -2.622068e-01 -5.426393e-02
3.766514e-01 1.626039e-01 3.096656e-03 6.810465e-02 -2.618203e-01 -5.442888e-02
3.768562e-01 1.626139e-01 3.091375e-03 6.805107e-02 -2.614345e-01 -5.459367e-02
3.770610e-01 1.626240e-01 3.086106e-03 6.799757e-02 -2.610496e-01 -5.475829e-02
3.772658e-01 1.626340e-01 3.080850e-03 6.794415e-02 -2.606655e-01 -5.492275e-02
3.774706e-01 1.626440e-01 3.075606e-03 6.789080e-02 -2.602822e-01 -5.508704e-02
3.776754e-01 1.626541e-01 3.070375e-03 6.783753e-02 -2.598997e-01 -5.525116e-02
3.778802e-01 1.626641e-01 3.065157e-03 6.778435e-02 -2.595180e-01 -5.541512e-02
3.780850e-01 1.626741e-01 3.059951e-03 6.773123e-02 -2.591371e-01 -5.557892e-02
3.782898e-01 1.626840e-01 3.054757e-03 6.767820e-02 -2.587570e-01 -5.574254e-02
3.784946e-01 1.626940e-01 3.049576e-03 6.762525e-02 -2.583777e-01 -5.590601e-02
3.786994e-01 1.627040e-01 3.044408e-03 6.757237e-02 -2.579992e-01 -5.606931e-02
3.789042e-01 1.627139e-01 3.039251e-03 6.751957e-02 -2.576215e-01 -5.623245e-02
3.791090e-01 1.627239e-01 3.034107e-03 6.746685e-02 -2.572446e-01 -5.639542e-02
3.793138e-01 1.627338e-01 3.028975e-03 6.741420e-02 -2.568684e-01 -5.655823e-02
3.795186e-01 1.627438e-01 3.023856e-03 6.736164e-02 -2.564931e-01 -5.672088e-02
3.797234e-01 1.627537e-01 3.018749e-03 6.730914e-02 -2.561185e-01 -5.688336e-02
3.799282e-01 1.627636e-01 3.013653e-03 6.725673e-02 -2.557447e-01 -5.704568e-02
3.801330e-01 1.627735e-01 3.008570e-03 6.720439e-02 -2.553717e-01 -5.720784e-02
3.803378e-01 1.627834e-01 3.003499e-03 6.715213e-02 -2.549994e-01 -5.736983e-02
3.805426e-01 1.627932e-01 2.998440e-03 6.709994e-02 -2.546279e-01 -5.753166e-02
3.807474e-01 1.628031e-01 2.993393e-03 6.704783e-02 -2.542572e-01 -5.769333e-02
3.809522e-01 1.628130e-01 2.988358e-03 6.699580e-02 -2.538873e-01 -5.785484e-02
3.811570e-01 1.628228e-01 2.983335e-03 6.694384e-02 -2.535182e-01 -5.801619e-02
3.813618e-01 1.628327e-01 2.978324e-03 6.689196e-02 -2.531498e-01 -5.817738e-02
3.815666e-01 1.628425e-01 2.973325e-03 6.684015e-02 -2.527821e-01 -5.833840e-02
3.817714e-01 1.628523e-01 2.968337e-03 6.678842e-02 -2.524153e-01 -5.849927e-02
3.819762e-01 1.628621e-01 2.963362e-03 6.673676e-02 -2.520492e-01 -5.865997e-02
3.821810e-01 1.628719e-01 2.958398e-03 6.668518e-02 -2.516838e-01 -5.882051e-02
3.823858e-01 1.628817e-01 2.953446e-03 6.663367e-02 -2.513192e-01 -5.898090e-02
3.825906e-01 1.628915e-01 2.948505e-03 6.658224e-02 -2.509554e-01 -5.914112e-02
3.827954e-01 1.629013e-01 2.943576e-03 6.653088e-02 -2.505923e-01 -5.930118e-02
3.830002e-01 1.629110e-01 2.938659e-03 6.647960e-02 -2.502299e-01 -5.946109e-02
3.832050e-01 1.629208e-01 2.933753e-03 6.642839e-02 -2.498683e-01 -5.962083e-02
3.834098e-01 1.629305e-01 2.928859e-03 6.637725e-02 -2.495075e-01 -5.978042e-02
3.836146e-01 1.629403e-01 2.923977e-03 6.632619e-02 -2.491474e-01 -5.993984e-02
3.838194e-01 1.629500e-01 2.919106e-03 6.627520e-02 -2.487880e-01 -6.009911e-02
3.840242e-01 1.629597e-01 2.914246e-03 6.622428e-02 -2.484294e-01 -6.025822e-02
3.842290e-01 1.629694e-01 2.909398e-03 6.617344e-02 -2.480715e-01 -6.041717e-02
3.844338e-01 1.629791e-01 2.904561e-03 6.612267e-02 -2.477144e-01 -6.057597e-02
3.846386e-01 1.629888e-01 2.899735e-03 6.607198e-02 -2.473580e-01 -6.073461e-02
3.848434e-01 1.629985e-01 2.894921e-03 6.602136e-02 -2.470023e-01 -6.089308e-02
3.850482e-01 1.630081e-01 2.890118e-03 6.597081e-02 -2.466473e-01 -6.105141e-02
3.852530e-01 1.630178e-01 2.885327e-03 6.592033e-02 -2.462931e-01 -6.120957e-02
3.854578e-01 1.630274e-01 2.880546e-03 6.586992e-02 -2.459396e-01 -6.136758e-02
3.856626e-01 1.630371e-01 2.875777e-03 6.581959e-02 -2.455869e-01 -6.152543e-02
3.858674e-01 1.630467e-01 2.871019e-03 6.576933e-02 -2.452348e-01 -6.168312e-02
3.860722e-01 1.630563e-01 2.866272e-03 6.571914e-02 -2.448835e-01 -6.184066e-02
3.862770e-01 1.630659e-01 2.861536e-03 6.566903e-02 -2.445329e-01 -6.199805e-02
3.863794e-01 1.630707e-01 2.859172e-03 6.564400e-02 -2.443578e-01 -6.207668e-02
3.865842e-01 1.630803e-01 2.854452e-03 6.559399e-02 -2.440083e-01 -6.223383e-02
3.867890e-01 1.630899e-01 2.849744e-03 6.554405e-02 -2.436595e-01 -6.239082e-02
3.869938e-01 1.630995e-01 2.845046e-03 6.549419e-02 -2.433114e-01 -6.254766e-02
3.871986e-01 1.631091e-01 2.840360e-03 6.544439e-02 -2.429640e-01 -6.270434e-02
3.874034e-01 1.631186e-01 2.835684e-03 6.539467e-02 -2.426173e-01 -6.286087e-02
3.876082e-01 1.631282e-01 2.831019e-03 6.534501e-02 -2.422713e-01 -6.301725e-02
3.878130e-01 1.631377e-01 2.826365e-03 6.529543e-02 -2.419260e-01 -6.317347e-02
3.880178e-01 1.631473e-01 2.821722e-03 6.524592e-02 -2.415815e-01 -6.332953e-02
3.882226e-01 1.631568e-01 2.817090e-03 6.519648e-02 -2.412376e-01 -6.348545e-02
3.884274e-01 1.631663e-01 2.812468e-03 6.514711e-02 -2.408944e-01 -6.364120e-02
3.886322e-01 1.631758e-01 2.807857e-03 6.509781e-02 -2.405519e-01 -6.379681e-02
3.888370e-01 1.631853e-01 2.803257e-03 6.504858e-02 -2.402102e-01 -6.395226e-02
3.890418e-01 1.631948e-01 2.798667e-03 6.499942e-02 -2.398691e-01 -6.410756e-02
3.892466e-01 1.632043e-01 2.794088e-03 6.495033e-02 -2.395287e-01 -6.426271e-02
3.894514e-01 1.632138e-01 2.789520e-03 6.490131e-02 -2.391890e-01 -6.441770e-02
3.896562e-01 1.632232e-01 2.784962e-03 6.485236e-02 -2.388500e-01 -6.457254e-02
3.897586e-01 1.632279e-01 2.782687e-03 6.482791e-02 -2.386807e-01 -6.464991e-02
3.899634e-01 1.632374e-01 2.778145e-03 6.477906e-02 -2.383427e-01 -6.480452e-02
3.901682e-01 1.632468e-01 2.773613e-03 6.473028e-02 -2.380054e-01 -6.495898e-02
3.903730e-01 1.632563e-01 2.769092e-03 6.468157e-02 -2.376688e-01 -6.511329e-02
3.905778e-01 1.632657e-01 2.764581e-03 6.463293e-02 -2.373329e-01 -6.526745e-02
3.907826e-01 1.632751e-01 2.760081e-03 6.458436e-02 -2.369976e-01 -6.542145e-02
3.909874e-01 1.632845e-01 2.755591e-03 6.453586e-02 -2.366630e-01 -6.557531e-02
3.911922e-01 1.632939e-01 2.751111e-03 6.448743e-02 -2.363291e-01 -6.572901e-02
3.913970e-01 1.633033e-01 2.746642e-03 6.443906e-02 -2.359959e-01 -6.588257e-02
3.916018e-01 1.633126e-01 2.742182e-03 6.439076e-02 -2.356633e-01 -6.603597e-02
3.918066e-01 1.633220e-01 2.737733e-03 6.434253e-02 -2.353314e-01 -6.618923e-02
3.920114e-01 1.633314e-01 2.733295e-03 6.429437e-02 -2.350002e-01 -6.634233e-02
3.922162e-01 1.633407e-01 2.728866e-03 6.424628e-02 -2.346697e-01 -6.649529e-02
3.924210e-01 1.633500e-01 2.724447e-03 6.419825e-02 -2.343398e-01 -6.664809e-02
3.926258e-01 1.633594e-01 2.720039e-03 6.415029e-02 -2.340106e-01 -6.680075e-02
3.928306e-01 1.633687e-01 2.715641e-03 6.410240e-02 -2.336820e-01 -6.695325e-02
3.930354e-01 1.633780e-01 2.711253e-03 6.405457e-02 -2.333541e-01 -6.710561e-02
3.932402e-01 1.633873e-01 2.706874e-03 6.400682e-02 -2.330268e-01 -6.725782e-02
3.934450e-01 1.633966e-01 2.702506e-03 6.395913e-02 -2.327002e-01 -6.740988e-02
3.936498e-01 1.634059e-01 2.698148e-03 6.391150e-02 -2.323743e-01 -6.756179e-02
3.938546e-01 1.634152e-01 2.693800e-03 6.386395e-02 -2.320490e-01 -6.771355e-02
3.940594e-01 1.634244e-01 2.689461e-03 6.381646e-02 -2.317244e-01 -6.786517e-02
3.942642e-01 1.634337e-01 2.685133e-03 6.376903e-02 -2.314004e-01 -6.801664e-02
3.944690e-01 1.634429e-01 2.680814e-03 6.372167e-02 -2.310771e-01 -6.816796e-02
3.946738e-01 1.634522e-01 2.676505e-03 6.367438e-02 -2.307544e-01 -6.831913e-02
3.948786e-01 1.634614e-01 2.672206e-03 6.362716e-02 -2.304323e-01 -6.847016e-02
3.950834e-01 1.634706e-01 2.667917e-03 6.358000e-02 -2.301109e-01 -6.862104e-02
3.952882e-01 1.634798e-01 2.663637e-03 6.353290e-02 -2.297902e-01 -6.877177e-02
3.954930e-01 1.634890e-01 2.659367e-03 6.348587e-02 -2.294701e-01 -6.892236e-02
3.956978e-01 1.634982e-01 2.655107e-03 6.343891e-02 -2.291506e-01 -6.907280e-02
3.959026e-01 1.635074e-01 2.650857e-03 6.339201e-02 -2.288317e-01 -6.922309e-02
3.961074e-01 1.635166e-01 2.646616e-03 6.334518e-02 -2.285135e-01 -6.937324e-02
3.963122e-01 1.635258e-01 2.642384e-03 6.329842e-02 -2.281960e-01 -6.952324e-02
3.965170e-01 1.635349e-01 2.638163e-03 6.325171e-02 -2.278790e-01 -6.967310e-02
3.967218e-01 1.635441e-01 2.633950e-03 6.320508e-02 -2.275627e-01 -6.982281e-02
3.969266e-01 1.635532e-01 2.629748e-03 6.315850e-02 -2.272470e-01 -6.997238e-02
3.971314e-01 1.635624e-01 2.625555e-03 6.311200e-02 -2.269320e-01 -7.012180e-02
3.973362e-01 1.635715e-01 2.621371e-03 6.306555e-02 -2.266175e-01 -7.027108e-02
3.975410e-01 1.635806e-01 2.617197e-03 6.301917e-02 -2.263037e-01 -7.042021e-02
3.977458e-01 1.635897e-01 2.613032e-03 6.297286e-02 -2.259905e-01 -7.056920e-02
3.979506e-01 1.635988e-01 2.608876e-03 6.292661e-02 -2.256780e-01 -7.071804e-02
3.981554e-01 1.636079e-01 2.604730e-03 6.288042e-02 -2.253660e-01 -7.086674e-02
3.983602e-01 1.636170e-01 2.600593e-03 6.283430e-02 -2.250547e-01 -7.101530e-02
3.985650e-01 1.636261e-01 2.596465e-03 6.278824e-02 -2.247440e-01 -7.116371e-02
3.986674e-01 1.636306e-01 2.594405e-03 6.276523e-02 -2.245888e-01 -7.123787e-02
3.988722e-01 1.636397e-01 2.590292e-03 6.271927e-02 -2.242790e-01 -7.138607e-02
3.990770e-01 1.636487e-01 2.586187e-03 6.267337e-02 -2.239699e-01 -7.153412e-02
3.992818e-01 1.636578e-01 2.582092e-03 6.262753e-02 -2.236613e-01 -7.168203e-02
3.994866e-01 1.636668e-01 2.578006e-03 6.258176e-02 -2.233533e-01 -7.182980e-02
3.996914e-01 1.636758e-01 2.573929e-03 6.253604e-02 -2.230460e-01 -7.197743e-02
3.998962e-01 1.636849e-01 2.569861e-03 6.249040e-02 -2.227392e-01 -7.212492e-02
4.001010e-01 1.636939e-01 2.565802e-03 6.244481e-02 -2.224331e-01 -7.227226e-02
4.003058e-01 1.637029e-01 2.561753e-03 6.239929e-02 -2.221275e-01 -7.241946e-02
4.005106e-01 1.637119e-01 2.557712e-03 6.235383e-02 -2.218226e-01 -7.256653e-02
4.007154e-01 1.637209e-01 2.553681e-03 6.230843e-02 -2.215182e-01 -7.271344e-02
4.009202e-01 1.637298e-01 2.549658e-03 6.226309e-02 -2.212145e-01 -7.286022e-02
4.011250e-01 1.637388e-01 2.545645e-03 6.221782e-02 -2.209114e-01 -7.300686e-02
4.013298e-01 1.637478e-01 2.541640e-03 6.217261e-02 -2.206088e-01 -7.315335e-02
4.015346e-01 1.637567e-01 2.537644e-03 6.212746e-02 -2.203068e-01 -7.329971e-02
4.017394e-01 1.637657e-01 2.533657e-03 6.208237e-02 -2.200055e-01 -7.344593e-02
4.019442e-01 1.637746e-01 2.529680e-03 6.203734e-02 -2.197047e-01 -7.359200e-02
4.021490e-01 1.637835e-01 2.525710e-03 6.199238e-02 -2.194045e-01 -7.373793e-02
4.023538e-01 1.637924e-01 2.521750e-03 6.194748e-02 -2.191049e-01 -7.388373e-02
4.025586e-01 1.638013e-01 2.517799e-03 6.190263e-02 -2.188059e-01 -7.402938e-02
4.027634e-01 1.638102e-01 2.513856e-03 6.185785e-02 -2.185075e-01 -7.417490e-02
4.029682e-01 1.638191e-01 2.509922e-03 6.181313e-02 -2.182096e-01 -7.432028e-02
4.031730e-01 1.638280e-01 2.505997e-03 6.176847e-02 -2.179124e-01 -7.446551e-02
4.033778e-01 1.638369e-01 2.502080e-03 6.172388e-02 -2.176157e-01 -7.461061e-02
4.035826e-01 1.638458e-01 2.498172e-03 6.167934e-02 -2.173196e-01 -7.475557e-02
4.037874e-01 1.638546e-01 2.494273e-03 6.163486e-02 -2.170241e-01 -7.490039e-02
4.039922e-01 1.638635e-01 2.490383e-03 6.159045e-02 -2.167291e-01 -7.504508e-02
4.041970e-01 1.638723e-01 2.486500e-03 6.154609e-02 -2.164347e-01 -7.518962e-02
4.044018e-01 1.638811e-01 2.482627e-03 6.150179e-02 -2.161409e-01 -7.533403e-02
4.046066e-01 1.638900e-01 2.478762e-03 6.145756e-02 -2.158477e-01 -7.547830e-02
4.048114e-01 1.638988e-01 2.474906e-03 6.141338e-02 -2.155550e-01 -7.562243e-02
4.050162e-01 1.639076e-01 2.471058e-03 6.136927e-02 -2.152629e-01 -7.576642e-02
4.052210e-01 1.639164e-01 2.467219e-03 6.132521e-02 -2.149714e-01 -7.591028e-02
4.054258e-01 1.639252e-01 2.463388e-03 6.128121e-02 -2.146805e-01 -7.605400e-02
4.056306e-01 1.639340e-01 2.459565e-03 6.123728e-02 -2.143901e-01 -7.619758e-02
4.058354e-01 1.639428e-01 2.455751e-03 6.119340e-02 -2.141002e-01 -7.634103e-02
4.060402e-01 1.639515e-01 2.451945e-03 6.114958e-02 -2.138110e-01 -7.648434e-02
4.062450e-01 1.639603e-01 2.448148e-03 6.110582e-02 -2.135223e-01 -7.662751e-02
4.064498e-01 1.639690e-01 2.444359e-03 6.106212e-02 -2.132341e-01 -7.677055e-02
4.066546e-01 1.639778e-01 2.440578e-03 6.101848e-02 -2.129465e-01 -7.691345e-02
4.068594e-01 1.639865e-01 2.436806e-03 6.097490e-02 -2.126595e-01 -7.705621e-02
4.070642e-01 1.639952e-01 2.433042e-03 6.093138e-02 -2.123730e-01 -7.719884e-02
4.072690e-01 1.640040e-01 2.429286e-03 6.088791e-02 -2.120871e-01 -7.734134e-02
4.074738e-01 1.640127e-01 2.425538e-03 6.084451e-02 -2.118017e-01 -7.748370e-02
4.076786e-01 1.640214e-01 2.421798e-03 6.080116e-02 -2.115169e-01 -7.762592e-02
4.078834e-01 1.640301e-01 2.418067e-03 6.075787e-02 -2.112326e-01 -7.776801e-02
4.080882e-01 1.640388e-01 2.414344e-03 6.071464e-02 -2.109489e-01 -7.790997e-02
4.082930e-01 1.640474e-01 2.410629e-03 6.067146e-02 -2.106657e-01 -7.805179e-02
4.084978e-01 1.640561e-01 2.406922e-03 6.062835e-02 -2.103831e-01 -7.819347e-02
4.087026e-01 1.640648e-01 2.403223e-03 6.058529e-02 -2.101010e-01 -7.833503e-02
4.089074e-01 1.640734e-01 2.399532e-03 6.054229e-02 -2.098194e-01 -7.847644e-02
4.091122e-01 1.640821e-01 2.395850e-03 6.049935e-02 -2.095384e-01 -7.861773e-02
4.093170e-01 1.640907e-01 2.392175e-03 6.045646e-02 -2.092580e-01 -7.875888e-02
4.095218e-01 1.640993e-01 2.388508e-03 6.041364e-02 -2.089780e-01 -7.889990e-02
4.097266e-01 1.641080e-01 2.384849e-03 6.037087e-02 -2.086986e-01 -7.904078e-02
4.099314e-01 1.641166e-01 2.381199e-03 6.032815e-02 -2.084198e-01 -7.918154e-02
4.101362e-01 1.641252e-01 2.377556e-03 6.028550e-02 -2.081415e-01 -7.932215e-02
4.103410e-01 1.641338e-01 2.373921e-03 6.024290e-02 -2.078637e-01 -7.946264e-02
4.105458e-01 1.641424e-01 2.370294e-03 6.020036e-02 -2.075864e-01 -7.960299e-02
4.107506e-01 1.641509e-01 2.366674e-03 6.015787e-02 -2.073097e-01 -7.974322e-02
4.109554e-01 1.641595e-01 2.363063e-03 6.011544e-02 -2.070335e-01 -7.988330e-02
4.111602e-01 1.641681e-01 2.359459e-03 6.007307e-02 -2.067578e-01 -8.002326e-02
4.113650e-01 1.641766e-01 2.355863e-03 6.003076e-02 -2.064827e-01 -8.016309e-02
4.115698e-01 1.641852e-01 2.352275e-03 5.998850e-02 -2.062081e-01 -8.030278e-02
4.117746e-01 1.641937e-01 2.348695e-03 5.994629e-02 -2.059340e-01 -8.044235e-02
4.119794e-01 1.642023e-01 2.345123e-03 5.990414e-02 -2.056604e-01 -8.058178e-02
4.121842e-01 1.642108e-01 2.341558e-03 5.986205e-02 -2.053874e-01 -8.072108e-02
4.123890e-01 1.642193e-01 2.338001e-03 5.982002e-02 -2.051149e-01 -8.086025e-02
4.125938e-01 1.642278e-01 2.334451e-03 5.977804e-02 -2.048429e-01 -8.099929e-02
4.127986e-01 1.642363e-01 2.330909e-03 5.973611e-02 -2.045714e-01 -8.113819e-02
4.130034e-01 1.642448e-01 2.327375e-03 5.969425e-02 -2.043004e-01 -8.127697e-02
4.132082e-01 1.642533e-01 2.323849e-03 5.965243e-02 -2.040299e-01 -8.141562e-02
4.134130e-01 1.642618e-01 2.320330e-03 5.961068e-02 -2.037600e-01 -8.155414e-02
4.136178e-01 1.642703e-01 2.316818e-03 5.956897e-02 -2.034906e-01 -8.169253e-02
4.138226e-01 1.642787e-01 2.313314e-03 5.952733e-02 -2.032217e-01 -8.183079e-02
4.140274e-01 1.642872e-01 2.309818e-03 5.948573e-02 -2.029533e-01 -8.196892e-02
4.142322e-01 1.642956e-01 2.306329e-03 5.944420e-02 -2.026854e-01 -8.210692e-02
4.144370e-01 1.643041e-01 2.302848e-03 5.940271e-02 -2.024180e-01 -8.224479e-02
4.146418e-01 1.643125e-01 2.299374e-03 5.936129e-02 -2.021511e-01 -8.238253e-02
4.148466e-01 1.643209e-01 2.295907e-03 5.931991e-02 -2.018847e-01 -8.252014e-02
4.150514e-01 1.643294e-01 2.292448e-03 5.927859e-02 -2.016188e-01 -8.265763e-02
4.152562e-01 1.643378e-01 2.288997e-03 5.923733e-02 -2.013535e-01 -8.279498e-02
4.154610e-01 1.643462e-01 2.285552e-03 5.919612e-02 -2.010886e-01 -8.293221e-02
4.156658e-01 1.643546e-01 2.282115e-03 5.915496e-02 -2.008242e-01 -8.306931e-02
4.158706e-01 1.643629e-01 2.278686e-03 5.911386e-02 -2.005603e-01 -8.320628e-02
4.160754e-01 1.643713e-01 2.275263e-03 5.907281e-02 -2.002970e-01 -8.334313e-02
4.162802e-01 1.643797e-01 2.271848e-03 5.903182e-02 -2.000341e-01 -8.347984e-02
4.164850e-01 1.643881e-01 2.268441e-03 5.899088e-02 -1.997717e-01 -8.361643e-02
4.166898e-01 1.643964e-01 2.265040e-03 5.894999e-02 -1.995098e-01 -8.375289e-02
4.168946e-01 1.644048e-01 2.261647e-03 5.890916e-02 -1.992484e-01 -8.388923e-02
4.170994e-01 1.644131e-01 2.258261e-03 5.886838e-02 -1.989875e-01 -8.402544e-02
4.173042e-01 1.644214e-01 2.254882e-03 5.882766e-02 -1.987271e-01 -8.416152e-02
4.175090e-01 1.644298e-01 2.251511e-03 5.878698e-02 -1.984672e-01 -8.429747e-02
4.177138e-01 1.644381e-01 2.248146e-03 5.874636e-02 -1.982078e-01 -8.443330e-02
4.179186e-01 1.644464e-01 2.244789e-03 5.870580e-02 -1.979488e-01 -8.456900e-02
4.181234e-01 1.644547e-01 2.241439e-03 5.866528e-02 -1.976904e-01 -8.470458e-02
4.183282e-01 1.644630e-01 2.238096e-03 5.862482e-02 -1.974324e-01 -8.484003e-02
4.185330e-01 1.644713e-01 2.234760e-03 5.858441e-02 -1.971749e-01 -8.497536e-02
4.187378e-01 1.644795e-01 2.231431e-03 5.854406e-02 -1.969179e-01 -8.511055e-02
4.189426e-01 1.644878e-01 2.228109e-03 5.850376e-02 -1.966614e-01 -8.524563e-02
4.191474e-01 1.644961e-01 2.224794e-03 5.846351e-02 -1.964053e-01 -8.538058e-02
4.193522e-01 1.645043e-01 2.221486e-03 5.842331e-02 -1.961498e-01 -8.551540e-02
4.195570e-01 1.645126e-01 2.218186e-03 5.838316e-02 -1.958947e-01 -8.565010e-02
4.197618e-01 1.645208e-01 2.214892e-03 5.834307e-02 -1.956401e-01 -8.578467e-02
4.199666e-01 1.645291e-01 2.211605e-03 5.830303e-02 -1.953859e-01 -8.591912e-02
4.201714e-01 1.645373e-01 2.208325e-03 5.826304e-02 -1.951323e-01 -8.605345e-02
4.203762e-01 1.645455e-01 2.205052e-03 5.822310e-02 -1.948791e-01 -8.618765e-02
4.205810e-01 1.645537e-01 2.201785e-03 5.818322e-02 -1.946264e-01 -8.632173e-02
4.207858e-01 1.645619e-01 2.198526e-03 5.814338e-02 -1.943741e-01 -8.645568e-02
4.209906e-01 1.645701e-01 2.195274e-03 5.810360e-02 -1.941224e-01 -8.658951e-02
4.211954e-01 1.645783e-01 2.192028e-03 5.806387e-02 -1.938711e-01 -8.672322e-02
4.214002e-01 1.645865e-01 2.188789e-03 5.802419e-02 -1.936202e-01 -8.685680e-02
4.216050e-01 1.645947e-01 2.185557e-03 5.798457e-02 -1.933698e-01 -8.699026e-02
4.218098e-01 1.646028e-01 2.182332e-03 5.794499e-02 -1.931199e-01 -8.712359e-02
4.220146e-01 1.646110e-01 2.179114e-03 5.790546e-02 -1.928705e-01 -8.725681e-02
4.222194e-01 1.646191e-01 2.175902e-03 5.786599e-02 -1.926215e-01 -8.738990e-02
4.224242e-01 1.646273e-01 2.172697e-03 5.782657e-02 -1.923730e-01 -8.752287e-02
4.226290e-01 1.646354e-01 2.169499e-03 5.778719e-02 -1.921250e-01 -8.765571e-02
4.228338e-01 1.646436e-01 2.166307e-03 5.774787e-02 -1.918774e-01 -8.778843e-02
4.230386e-01 1.646517e-01 2.163122e-03 5.770860e-02 -1.916302e-01 -8.792104e-02
4.232434e-01 1.646598e-01 2.159944e-03 5.766938e-02 -1.913835e-01 -8.805352e-02
4.234482e-01 1.646679e-01 2.156773e-03 5.763021e-02 -1.911373e-01 -8.818587e-02
4.236530e-01 1.646760e-01 2.153608e-03 5.759109e-02 -1.908916e-01 -8.831811e-02
4.238578e-01 1.646841e-01 2.150449e-03 5.755202e-02 -1.906462e-01 -8.845022e-02
4.240626e-01 1.646922e-01 2.147298e-03 5.751300e-02 -1.904014e-01 -8.858222e-02
4.242674e-01 1.647003e-01 2.144152e-03 5.747403e-02 -1.901570e-01 -8.871409e-02
4.244722e-01 1.647083e-01 2.141014e-03 5.743511e-02 -1.899130e-01 -8.884584e-02
4.246770e-01 1.647164e-01 2.137882e-03 5.739624e-02 -1.896695e-01 -8.897747e-02
4.248818e-01 1.647245e-01 2.134756e-03 5.735742e-02 -1.894265e-01 -8.910898e-02
4.250866e-01 1.647325e-01 2.131637e-03 5.731865e-02 -1.891839e-01 -8.924037e-02
4.252914e-01 1.647405e-01 2.128524e-03 5.727993e-02 -1.889417e-01 -8.937164e-02
4.254962e-01 1.647486e-01 2.125418e-03 5.724126e-02 -1.887000e-01 -8.950279e-02
4.257010e-01 1.647566e-01 2.122318e-03 5.720264e-02 -1.884587e-01 -8.963382e-02
4.259058e-01 1.647646e-01 2.119225e-03 5.716407e-02 -1.882179e-01 -8.976473e-02
4.261106e-01 1.647726e-01 2.116138e-03 5.712555e-02 -1.879775e-01 -8.989552e-02
4.263154e-01 1.647806e-01 2.113058e-03 5.708707e-02 -1.877376e-01 -9.002619e-02
4.265202e-01 1.647886e-01 2.109984e-03 5.704865e-02 -1.874981e-01 -9.015674e-02
4.267250e-01 1.647966e-01 2.106916e-03 5.701028e-02 -1.872590e-01 -9.028717e-02
4.269298e-01 1.648046e-01 2.103855e-03 5.697195e-02 -1.870204e-01 -9.041748e-02
4.271346e-01 1.648126e-01 2.100800e-03 5.693367e-02 -1.867822e-01 -9.054768e-02
4.273394e-01 1.648206e-01 2.097751e-03 5.689544e-02 -1.865445e-01 -9.067775e-02
4.275442e-01 1.648285e-01 2.094709e-03 5.685726e-02 -1.863071e-01 -9.080771e-02
4.277490e-01 1.648365e-01 2.091672e-03 5.681913e-02 -1.860703e-01 -9.093755e-02
4.279538e-01 1.648444e-01 2.088643e-03 5.678105e-02 -1.858338e-01 -9.106727e-02
4.281586e-01 1.648524e-01 2.085619e-03 5.674301e-02 -1.855978e-01 -9.119687e-02
4.283634e-01 1.648603e-01 2.082602e-03 5.670503e-02 -1.853622e-01 -9.132635e-02
4.285682e-01 1.648682e-01 2.079590e-03 5.666709e-02 -1.851271e-01 -9.145572e-02
4.287730e-01 1.648762e-01 2.076585e-03 5.662920e-02 -1.848924e-01 -9.158497e-02
4.289778e-01 1.648841e-01 2.073587e-03 5.659136e-02 -1.846581e-01 -9.171410e-02
4.291826e-01 1.648920e-01 2.070594e-03 5.655356e-02 -1.844242e-01 -9.184311e-02
4.292850e-01 1.648959e-01 2.069100e-03 5.653469e-02 -1.843074e-01 -9.190757e-02
4.294898e-01 1.649038e-01 2.066117e-03 5.649696e-02 -1.840742e-01 -9.203641e-02
4.296946e-01 1.649117e-01 2.063139e-03 5.645929e-02 -1.838414e-01 -9.216513e-02
4.298994e-01 1.649196e-01 2.060168e-03 5.642166e-02 -1.836090e-01 -9.229374e-02
4.301042e-01 1.649275e-01 2.057203e-03 5.638408e-02 -1.833771e-01 -9.242222e-02
4.303090e-01 1.649353e-01 2.054244e-03 5.634655e-02 -1.831455e-01 -9.255060e-02
4.305138e-01 1.649432e-01 2.051291e-03 5.630907e-02 -1.829144e-01 -9.267885e-02
4.307186e-01 1.649510e-01 2.048344e-03 5.627163e-02 -1.826837e-01 -9.280699e-02
4.309234e-01 1.649589e-01 2.045403e-03 5.623424e-02 -1.824535e-01 -9.293501e-02
4.311282e-01 1.649667e-01 2.042468e-03 5.619690e-02 -1.822236e-01 -9.306292e-02
4.313330e-01 1.649746e-01 2.039539e-03 5.615960e-02 -1.819942e-01 -9.319071e-02
4.315378e-01 1.649824e-01 2.036616e-03 5.612235e-02 -1.817652e-01 -9.331838e-02
4.316402e-01 1.649863e-01 2.035157e-03 5.610374e-02 -1.816508e-01 -9.338218e-02
4.318450e-01 1.649941e-01 2.032243e-03 5.606656e-02 -1.814224e-01 -9.350968e-02
4.320498e-01 1.650019e-01 2.029335e-03 5.602943e-02 -1.811944e-01 -9.363707e-02
4.322546e-01 1.650097e-01 2.026433e-03 5.599235e-02 -1.809668e-01 -9.376434e-02
4.324594e-01 1.650175e-01 2.023537e-03 5.595531e-02 -1.807397e-01 -9.389149e-02
4.326642e-01 1.650253e-01 2.020647e-03 5.591832e-02 -1.805129e-01 -9.401854e-02
4.328690e-01 1.650331e-01 2.017762e-03 5.588137e-02 -1.802866e-01 -9.414546e-02
4.330738e-01 1.650408e-01 2.014884e-03 5.584447e-02 -1.800607e-01 -9.427228e-02
4.332786e-01 1.650486e-01 2.012011e-03 5.580762e-02 -1.798351e-01 -9.439898e-02
4.334834e-01 1.650564e-01 2.009144e-03 5.577081e-02 -1.796100e-01 -9.452556e-02
4.336882e-01 1.650641e-01 2.006283e-03 5.573405e-02 -1.793853e-01 -9.465203e-02
4.338930e-01 1.650719e-01 2.003428e-03 5.569733e-02 -1.791610e-01 -9.477839e-02
4.340978e-01 1.650796e-01 2.000579e-03 5.566067e-02 -1.789371e-01 -9.490463e-02
4.343026e-01 1.650873e-01 1.997735e-03 5.562404e-02 -1.787136e-01 -9.503076e-02
4.344050e-01 1.650912e-01 1.996315e-03 5.560575e-02 -1.786020e-01 -9.509378e-02
4.346098e-01 1.650989e-01 1.993480e-03 5.556919e-02 -1.783791e-01 -9.521974e-02
4.348146e-01 1.651066e-01 1.990651e-03 5.553268e-02 -1.781566e-01 -9.534559e-02
4.350194e-01 1.651143e-01 1.987827e-03 5.549622e-02 -1.779345e-01 -9.547132e-02
4.352242e-01 1.651220e-01 1.985010e-03 5.545980e-02 -1.777128e-01 -9.559694e-02
4.354290e-01 1.651297e-01 1.982197e-03 5.542343e-02 -1.774915e-01 -9.572245e-02
4.356338e-01 1.651374e-01 1.979391e-03 5.538710e-02 -1.772706e-01 -9.584785e-02
4.358386e-01 1.651451e-01 1.976590e-03 5.535082e-02 -1.770501e-01 -9.597313e-02
4.360434e-01 1.651528e-01 1.973795e-03 5.531458e-02 -1.768300e-01 -9.609830e-02
4.362482e-01 1.651604e-01 1.971005e-03 5.527839e-02 -1.766103e-01 -9.622336e-02
4.364530e-01 1.651681e-01 1.968221e-03 5.524224e-02 -1.763910e-01 -9.634830e-02
4.366578e-01 1.651757e-01 1.965443e-03 5.520614e-02 -1.761720e-01 -9.647314e-02
4.368626e-01 1.651834e-01 1.962670e-03 5.517008e-02 -1.759535e-01 -9.659786e-02
4.370674e-01 1.651910e-01 1.959903e-03 5.513407e-02 -1.757353e-01 -9.672247e-02
4.372722e-01 1.651987e-01 1.957142e-03 5.509810e-02 -1.755176e-01 -9.684697e-02
4.374770e-01 1.652063e-01 1.954386e-03 5.506218e-02 -1.753002e-01 -9.697136e-02
4.376818e-01 1.652139e-01 1.951635e-03 5.502630e-02 -1.750832e-01 -9.709563e-02
4.378866e-01 1.652215e-01 1.948890e-03 5.499046e-02 -1.748666e-01 -9.721980e-02
4.380914e-01 1.652291e-01 1.946151e-03 5.495467e-02 -1.746504e-01 -9.734386e-02
4.382962e-01 1.652367e-01 1.943417e-03 5.491893e-02 -1.744346e-01 -9.746780e-02
4.385010e-01 1.652443e-01 1.940688e-03 5.488322e-02 -1.742192e-01 -9.759163e-02
4.387058e-01 1.652519e-01 1.937965e-03 5.484757e-02 -1.740041e-01 -9.771536e-02
4.389106e-01 1.652595e-01 1.935247e-03 5.481195e-02 -1.737894e-01 -9.783897e-02
4.391154e-01 1.652670e-01 1.932535e-03 5.477638e-02 -1.735751e-01 -9.796247e-02
4.393202e-01 1.652746e-01 1.929828e-03 5.474085e-02 -1.733612e-01 -9.808587e-02
4.395250e-01 1.652822e-01 1.927127e-03 5.470537e-02 -1.731477e-01 -9.820915e-02
4.397298e-01 1.652897e-01 1.924431e-03 5.466993e-02 -1.729346e-01 -9.833232e-02
4.399346e-01 1.652973e-01 1.921740e-03 5.463454e-02 -1.727218e-01 -9.845539e-02
4.401394e-01 1.653048e-01 1.919055e-03 5.459919e-02 -1.725094e-01 -9.857834e-02
4.403442e-01 1.653123e-01 1.916375e-03 5.456388e-02 -1.722974e-01 -9.870119e-02
4.405490e-01 1.653199e-01 1.913701e-03 5.452861e-02 -1.720857e-01 -9.882392e-02
4.407538e-01 1.653274e-01 1.911032e-03 5.449339e-02 -1.718745e-01 -9.894655e-02
4.409586e-01 1.653349e-01 1.908368e-03 5.445821e-02 -1.716636e-01 -9.906907e-02
4.411634e-01 1.653424e-01 1.905709e-03 5.442308e-02 -1.714531e-01 -9.919148e-02
4.413682e-01 1.653499e-01 1.903056e-03 5.438799e-02 -1.712429e-01 -9.931378e-02
4.415730e-01 1.653574e-01 1.900408e-03 5.435294e-02 -1.710331e-01 -9.943597e-02
4.417778e-01 1.653649e-01 1.897765e-03 5.431793e-02 -1.708237e-01 -9.955805e-02
4.419826e-01 1.653723e-01 1.895128e-03 5.428297e-02 -1.706147e-01 -9.968003e-02
4.421874e-01 1.653798e-01 1.892495e-03 5.424805e-02 -1.704060e-01 -9.980190e-02
4.423922e-01 1.653873e-01 1.889868e-03 5.421317e-02 -1.701977e-01 -9.992366e-02
4.425970e-01 1.653947e-01 1.887246e-03 5.417833e-02 -1.699898e-01 -1.000453e-01
4.428018e-01 1.654022e-01 1.884630e-03 5.414354e-02 -1.697822e-01 -1.001669e-01
4.430066e-01 1.654096e-01 1.882018e-03 5.410879e-02 -1.695750e-01 -1.002883e-01
4.432114e-01 1.654171e-01 1.879412e-03 5.407408e-02 -1.693682e-01 -1.004096e-01
4.433138e-01 1.654208e-01 1.878110e-03 5.405675e-02 -1.692649e-01 -1.004702e-01
4.435186e-01 1.654282e-01 1.875512e-03 5.402210e-02 -1.690586e-01 -1.005914e-01
4.437234e-01 1.654357e-01 1.872918e-03 5.398750e-02 -1.688527e-01 -1.007125e-01
4.439282e-01 1.654431e-01 1.870330e-03 5.395294e-02 -1.686471e-01 -1.008334e-01
4.441330e-01 1.654505e-01 1.867747e-03 5.391842e-02 -1.684419e-01 -1.009543e-01
4.443378e-01 1.654579e-01 1.865168e-03 5.388395e-02 -1.682371e-01 -1.010750e-01
4.445426e-01 1.654653e-01 1.862595e-03 5.384951e-02 -1.680326e-01 -1.011957e-01
4.446450e-01 1.654690e-01 1.861311e-03 5.383231e-02 -1.679305e-01 -1.012559e-01
4.448498e-01 1.654764e-01 1.858745e-03 5.379794e-02 -1.677265e-01 -1.013764e-01
4.450546e-01 1.654838e-01 1.856185e-03 5.376361e-02 -1.675230e-01 -1.014968e-01
4.452594e-01 1.654911e-01 1.853629e-03 5.372932e-02 -1.673197e-01 -1.016170e-01
4.454642e-01 1.654985e-01 1.851079e-03 5.369508e-02 -1.671168e-01 -1.017372e-01
4.456690e-01 1.655059e-01 1.848533e-03 5.366087e-02 -1.669143e-01 -1.018572e-01
4.458738e-01 1.655132e-01 1.845993e-03 5.362671e-02 -1.667122e-01 -1.019772e-01
4.460786e-01 1.655206e-01 1.843458e-03 5.359259e-02 -1.665103e-01 -1.020970e-01
4.462834e-01 1.655279e-01 1.840927e-03 5.355850e-02 -1.663089e-01 -1.022168e-01
4.464882e-01 1.655352e-01 1.838402e-03 5.352446e-02 -1.661078e-01 -1.023364e-01
4.466930e-01 1.655426e-01 1.835881e-03 5.349047e-02 -1.659070e-01 -1.024559e-01
4.468978e-01 1.655499e-01 1.833365e-03 5.345651e-02 -1.657066e-01 -1.025753e-01
4.471026e-01 1.655572e-01 1.830855e-03 5.342259e-02 -1.655065e-01 -1.026947e-01
4.473074e-01 1.655645e-01 1.828349e-03 5.338872e-02 -1.653068e-01 -1.028139e-01
4.475122e-01 1.655718e-01 1.825848e-03 5.335488e-02 -1.651075e-01 -1.029330e-01
4.477170e-01 1.655791e-01 1.823352e-03 5.332109e-02 -1.649085e-01 -1.030520e-01
4.479218e-01 1.655864e-01 1.820861e-03 5.328734e-02 -1.647098e-01 -1.031709e-01
4.481266e-01 1.655937e-01 1.818375e-03 5.325362e-02 -1.645115e-01 -1.032897e-01
4.483314e-01 1.656010e-01 1.815893e-03 5.321995e-02 -1.643135e-01 -1.034084e-01
4.485362e-01 1.656083e-01 1.813417e-03 5.318632e-02 -1.641158e-01 -1.035270e-01
4.487410e-01 1.656155e-01 1.810945e-03 5.315273e-02 -1.639186e-01 -1.036454e-01
4.489458e-01 1.656228e-01 1.808478e-03 5.311918e-02 -1.637216e-01 -1.037638e-01
4.491506e-01 1.656300e-01 1.806016e-03 5.308567e-02 -1.635250e-01 -1.038821e-01
4.493554e-01 1.656373e-01 1.803559e-03 5.305220e-02 -1.633287e-01 -1.040003e-01
4.495602e-01 1.656445e-01 1.801106e-03 5.301877e-02 -1.631328e-01 -1.041183e-01
4.497650e-01 1.656518e-01 1.798658e-03 5.298538e-02 -1.629372e-01 -1.042363e-01
4.499698e-01 1.656590e-01 1.796215e-03 5.295203e-02 -1.627420e-01 -1.043542e-01
4.501746e-01 1.656662e-01 1.793777e-03 5.291872e-02 -1.625470e-01 -1.044719e-01
4.502770e-01 1.656698e-01 1.792559e-03 5.290208e-02 -1.624497e-01 -1.045308e-01
4.504818e-01 1.656770e-01 1.790128e-03 5.286883e-02 -1.622553e-01 -1.046484e-01
4.506866e-01 1.656842e-01 1.787702e-03 5.283562e-02 -1.620612e-01 -1.047659e-01
4.508914e-01 1.656915e-01 1.785280e-03 5.280245e-02 -1.618675e-01 -1.048833e-01
4.509938e-01 1.656950e-01 1.784071e-03 5.278588e-02 -1.617708e-01 -1.049419e-01
4.511986e-01 1.657022e-01 1.781656e-03 5.275277e-02 -1.615775e-01 -1.050592e-01
4.514034e-01 1.657094e-01 1.779246e-03 5.271970e-02 -1.613846e-01 -1.051763e-01
4.516082e-01 1.657166e-01 1.776840e-03 5.268667e-02 -1.611921e-01 -1.052934e-01
4.518130e-01 1.657238e-01 1.774439e-03 5.265368e-02 -1.609998e-01 -1.054103e-01
4.520178e-01 1.657309e-01 1.772043e-03 5.262072e-02 -1.608079e-01 -1.055272e-01
4.522226e-01 1.657381e-01 1.769652e-03 5.258781e-02 -1.606163e-01 -1.056439e-01
4.524274e-01 1.657453e-01 1.767265e-03 5.255493e-02 -1.604251e-01 -1.057605e-01
4.526322e-01 1.657524e-01 1.764882e-03 5.252210e-02 -1.602342e-01 -1.058771e-01
4.528370e-01 1.657596e-01 1.762505e-03 5.248930e-02 -1.600436e-01 -1.059935e-01
4.530418e-01 1.657667e-01 1.760132e-03 5.245654e-02 -1.598533e-01 -1.061098e-01
4.532466e-01 1.657738e-01 1.757763e-03 5.242383e-02 -1.596634e-01 -1.062261e-01
4.534514e-01 1.657809e-01 1.755399e-03 5.239115e-02 -1.594738e-01 -1.063422e-01
4.536562e-01 1.657881e-01 1.753039e-03 5.235851e-02 -1.592845e-01 -1.064582e-01
4.538610e-01 1.657952e-01 1.750684e-03 5.232590e-02 -1.590956e-01 -1.065742e-01
4.540658e-01 1.658023e-01 1.748334e-03 5.229334e-02 -1.589069e-01 -1.066900e-01
4.542706e-01 1.658094e-01 1.745988e-03 5.226082e-02 -1.587186e-01 -1.068057e-01
4.544754e-01 1.658165e-01 1.743647e-03 5.222833e-02 -1.585306e-01 -1.069214e-01
4.546802e-01 1.658236e-01 1.741310e-03 5.219588e-02 -1.583429e-01 -1.070369e-01
4.548850e-01 1.658306e-01 1.738977e-03 5.216347e-02 -1.581556e-01 -1.071523e-01
4.550898e-01 1.658377e-01 1.736649e-03 5.213110e-02 -1.579686e-01 -1.072677e-01
4.552946e-01 1.658448e-01 1.734326e-03 5.209877e-02 -1.577819e-01 -1.073829e-01
4.554994e-01 1.658519e-01 1.732006e-03 5.206647e-02 -1.575955e-01 -1.074980e-01
4.557042e-01 1.658589e-01 1.729692e-03 5.203422e-02 -1.574094e-01 -1.076130e-01
4.559090e-01 1.658660e-01 1.727382e-03 5.200200e-02 -1.572237e-01 -1.077280e-01
4.561138e-01 1.658730e-01 1.725076e-03 5.196982e-02 -1.570382e-01 -1.078428e-01
4.563186e-01 1.658800e-01 1.722774e-03 5.193768e-02 -1.568531e-01 -1.079576e-01
4.565234e-01 1.658871e-01 1.720477e-03 5.190557e-02 -1.566683e-01 -1.080722e-01
4.567282e-01 1.658941e-01 1.718185e-03 5.187350e-02 -1.564838e-01 -1.081867e-01
4.569330e-01 1.659011e-01 1.715896e-03 5.184148e-02 -1.562996e-01 -1.083012e-01
4.571378e-01 1.659081e-01 1.713612e-03 5.180948e-02 -1.561158e-01 -1.084155e-01
4.573426e-01 1.659152e-01 1.711333e-03 5.177753e-02 -1.559322e-01 -1.085298e-01
4.575474e-01 1.659222e-01 1.709057e-03 5.174561e-02 -1.557490e-01 -1.086439e-01
4.577522e-01 1.659292e-01 1.706786e-03 5.171374e-02 -1.555661e-01 -1.087579e-01
4.579570e-01 1.659361e-01 1.704520e-03 5.168189e-02 -1.553834e-01 -1.088719e-01
4.581618e-01 1.659431e-01 1.702258e-03 5.165009e-02 -1.552011e-01 -1.089857e-01
4.583666e-01 1.659501e-01 1.700000e-03 5.161832e-02 -1.550191e-01 -1.090995e-01
4.585714e-01 1.659571e-01 1.697746e-03 5.158659e-02 -1.548375e-01 -1.092131e-01
4.587762e-01 1.659640e-01 1.695496e-03 5.155490e-02 -1.546561e-01 -1.093267e-01
4.589810e-01 1.659710e-01 1.693251e-03 5.152325e-02 -1.544750e-01 -1.094402e-01
4.591858e-01 1.659780e-01 1.691010e-03 5.149163e-02 -1.542942e-01 -1.095535e-01
4.593906e-01 1.659849e-01 1.688774e-03 5.146005e-02 -1.541138e-01 -1.096668e-01
4.595954e-01 1.659919e-01 1.686541e-03 5.142850e-02 -1.539336e-01 -1.097800e-01
4.598002e-01 1.659988e-01 1.684313e-03 5.139700e-02 -1.537538e-01 -1.098930e-01
4.600050e-01 1.660057e-01 1.682089e-03 5.136553e-02 -1.535742e-01 -1.100060e-01
4.602098e-01 1.660127e-01 1.679869e-03 5.133409e-02 -1.533950e-01 -1.101189e-01
4.604146e-01 1.660196e-01 1.677653e-03 5.130270e-02 -1.532160e-01 -1.102317e-01
4.606194e-01 1.660265e-01 1.675442e-03 5.127134e-02 -1.530374e-01 -1.103444e-01
4.608242e-01 1.660334e-01 1.673235e-03 5.124001e-02 -1.528591e-01 -1.104569e-01
4.610290e-01 1.660403e-01 1.671032e-03 5.120872e-02 -1.526810e-01 -1.105694e-01
4.612338e-01 1.660472e-01 1.668833e-03 5.117747e-02 -1.525033e-01 -1.106818e-01
4.614386e-01 1.660541e-01 1.666638e-03 5.114626e-02 -1.523258e-01 -1.107941e-01
4.616434e-01 1.660610e-01 1.664447e-03 5.111508e-02 -1.521487e-01 -1.109063e-01
4.618482e-01 1.660679e-01 1.662260e-03 5.108394e-02 -1.519719e-01 -1.110185e-01
4.620530e-01 1.660747e-01 1.660078e-03 5.105283e-02 -1.517953e-01 -1.111305e-01
4.622578e-01 1.660816e-01 1.657900e-03 5.102176e-02 -1.516191e-01 -1.112424e-01
4.623602e-01 1.660850e-01 1.656812e-03 5.100624e-02 -1.515310e-01 -1.112983e-01
4.625650e-01 1.660919e-01 1.654640e-03 5.097523e-02 -1.513552e-01 -1.114101e-01
4.627698e-01 1.660987e-01 1.652472e-03 5.094425e-02 -1.511797e-01 -1.115218e-01
4.629746e-01 1.661056e-01 1.650308e-03 5.091330e-02 -1.510045e-01 -1.116334e-01
4.631794e-01 1.661124e-01 1.648148e-03 5.088240e-02 -1.508296e-01 -1.117448e-01
4.633842e-01 1.661193e-01 1.645992e-03 5.085152e-02 -1.506550e-01 -1.118562e-01
4.635890e-01 1.661261e-01 1.643840e-03 5.082069e-02 -1.504806e-01 -1.119675e-01
4.637938e-01 1.661329e-01 1.641692e-03 5.078989e-02 -1.503066e-01 -1.120787e-01
4.639986e-01 1.661397e-01 1.639548e-03 5.075912e-02 -1.501328e-01 -1.121899e-01
4.642034e-01 1.661466e-01 1.637408e-03 5.072839e-02 -1.499594e-01 -1.123009e-01
4.644082e-01 1.661534e-01 1.635272e-03 5.069770e-02 -1.497862e-01 -1.124118e-01
4.646130e-01 1.661602e-01 1.633140e-03 5.066704e-02 -1.496133e-01 -1.125226e-01
4.648178e-01 1.661670e-01 1.631012e-03 5.063642e-02 -1.494407e-01 -1.126334e-01
4.650226e-01 1.661737e-01 1.628888e-03 5.060583e-02 -1.492684e-01 -1.127440e-01
4.652274e-01 1.661805e-01 1.626768e-03 5.057528e-02 -1.490964e-01 -1.128546e-01
4.654322e-01 1.661873e-01 1.624652e-03 5.054476e-02 -1.489246e-01 -1.129650e-01
4.656370e-01 1.661941e-01 1.622540e-03 5.051428e-02 -1.487532e-01 -1.130754e-01
4.658418e-01 1.662009e-01 1.620432e-03 5.048383e-02 -1.485820e-01 -1.131856e-01
4.660466e-01 1.662076e-01 1.618328e-03 5.045342e-02 -1.484112e-01 -1.132958e-01
4.662514e-01 1.662144e-01 1.616227e-03 5.042304e-02 -1.482406e-01 -1.134059e-01
4.664562e-01 1.662211e-01 1.614131e-03 5.039270e-02 -1.480703e-01 -1.135159e-01
4.666610e-01 1.662279e-01 1.612038e-03 5.036239e-02 -1.479002e-01 -1.136258e-01
4.668658e-01 1.662346e-01 1.609950e-03 5.033212e-02 -1.477305e-01 -1.137356e-01
4.670706e-01 1.662413e-01 1.607865e-03 5.030188e-02 -1.475610e-01 -1.138453e-01
4.672754e-01 1.662481e-01 1.605784e-03 5.027168e-02 -1.473918e-01 -1.139549e-01
4.674802e-01 1.662548e-01 1.603707e-03 5.024151e-02 -1.472229e-01 -1.140644e-01
4.676850e-01 1.662615e-01 1.601634e-03 5.021138e-02 -1.470543e-01 -1.141739e-01
4.678898e-01 1.662682e-01 1.599564e-03 5.018128e-02 -1.468860e-01 -1.142832e-01
4.680946e-01 1.662749e-01 1.597499e-03 5.015121e-02 -1.467179e-01 -1.143924e-01
4.682994e-01 1.662816e-01 1.595437e-03 5.012118e-02 -1.465501e-01 -1.145016e-01
4.685042e-01 1.662883e-01 1.593379e-03 5.009118e-02 -1.463826e-01 -1.146107e-01
4.687090e-01 1.662950e-01 1.591325e-03 5.006122e-02 -1.462154e-01 -1.147196e-01
4.689138e-01 1.663017e-01 1.589275e-03 5.003129e-02 -1.460485e-01 -1.148285e-01
4.691186e-01 1.663084e-01 1.587228e-03 5.000140e-02 -1.458818e-01 -1.149373e-01
4.693234e-01 1.663150e-01 1.585186e-03 4.997154e-02 -1.457154e-01 -1.150460e-01
4.695282e-01 1.663217e-01 1.583147e-03 4.994172e-02 -1.455493e-01 -1.151546e-01
4.697330e-01 1.663284e-01 1.581111e-03 4.991192e-02 -1.453834e-01 -1.152631e-01
4.699378e-01 1.663350e-01 1.579080e-03 4.988217e-02 -1.452178e-01 -1.153715e-01
4.701426e-01 1.663417e-01 1.577052e-03 4.985244e-02 -1.450525e-01 -1.154799e-01
4.703474e-01 1.663483e-01 1.575028e-03 4.982275e-02 -1.448875e-01 -1.155881e-01
4.705522e-01 1.663549e-01 1.573008e-03 4.979310e-02 -1.447227e-01 -1.156963e-01
4.707570e-01 1.663616e-01 1.570991e-03 4.976347e-02 -1.445582e-01 -1.158043e-01
4.709618e-01 1.663682e-01 1.568978e-03 4.973389e-02 -1.443940e-01 -1.159123e-01
4.710642e-01 1.663715e-01 1.567973e-03 4.971910e-02 -1.443120e-01 -1.159662e-01
4.712690e-01 1.663781e-01 1.565966e-03 4.968957e-02 -1.441482e-01 -1.160741e-01
4.714738e-01 1.663848e-01 1.563962e-03 4.966006e-02 -1.439847e-01 -1.161818e-01
4.716786e-01 1.663914e-01 1.561963e-03 4.963059e-02 -1.438214e-01 -1.162895e-01
4.718834e-01 1.663980e-01 1.559966e-03 4.960115e-02 -1.436584e-01 -1.163970e-01
4.720882e-01 1.664046e-01 1.557974e-03 4.957175e-02 -1.434956e-01 -1.165045e-01
4.722930e-01 1.664111e-01 1.555985e-03 4.954238e-02 -1.433332e-01 -1.166119e-01
4.724978e-01 1.664177e-01 1.553999e-03 4.951304e-02 -1.431709e-01 -1.167192e-01
4.727026e-01 1.664243e-01 1.552018e-03 4.948373e-02 -1.430090e-01 -1.168264e-01
4.729074e-01 1.664309e-01 1.550039e-03 4.945446e-02 -1.428473e-01 -1.169335e-01
4.731122e-01 1.664375e-01 1.548065e-03 4.942522e-02 -1.426859e-01 -1.170405e-01
4.733170e-01 1.664440e-01 1.546094e-03 4.939602e-02 -1.425248e-01 -1.171475e-01
4.735218e-01 1.664506e-01 1.544127e-03 4.936684e-02 -1.423639e-01 -1.172543e-01
4.737266e-01 1.664571e-01 1.542163e-03 4.933770e-02 -1.422033e-01 -1.173611e-01
4.739314e-01 1.664637e-01 1.540203e-03 4.930860e-02 -1.420429e-01 -1.174677e-01
4.741362e-01 1.664702e-01 1.538246e-03 4.927952e-02 -1.418828e-01 -1.175743e-01
4.743410e-01 1.664768e-01 1.536293e-03 4.925048e-02 -1.417230e-01 -1.176808e-01
4.745458e-01 1.664833e-01 1.534344e-03 4.922147e-02 -1.415634e-01 -1.177872e-01
4.747506e-01 1.664898e-01 1.532398e-03 4.919250e-02 -1.414041e-01 -1.178935e-01
4.749554e-01 1.664963e-01 1.530456e-03 4.916355e-02 -1.412450e-01 -1.179997e-01
4.751602e-01 1.665029e-01 1.528517e-03 4.913464e-02 -1.410862e-01 -1.181059e-01
4.753650e-01 1.665094e-01 1.526582e-03 4.910577e-02 -1.409277e-01 -1.182119e-01
4.755698e-01 1.665159e-01 1.524650e-03 4.907692e-02 -1.407694e-01 -1.183179e-01
4.757746e-01 1.665224e-01 1.522722e-03 4.904811e-02 -1.406114e-01 -1.184237e-01
4.759794e-01 1.665289e-01 1.520797e-03 4.901933e-02 -1.404536e-01 -1.185295e-01
4.761842e-01 1.665354e-01 1.518876e-03 4.899058e-02 -1.402961e-01 -1.186352e-01
4.765938e-01 1.665483e-01 1.515044e-03 4.893318e-02 -1.399819e-01 -1.188464e-01
4.767986e-01 1.665548e-01 1.513133e-03 4.890452e-02 -1.398251e-01 -1.189518e-01
4.770034e-01 1.665613e-01 1.511225e-03 4.887590e-02 -1.396686e-01 -1.190571e-01
4.772082e-01 1.665677e-01 1.509321e-03 4.884732e-02 -1.395124e-01 -1.191624e-01
4.774130e-01 1.665742e-01 1.507421e-03 4.881876e-02 -1.393564e-01 -1.192676e-01
4.776178e-01 1.665806e-01 1.505524e-03 4.879023e-02 -1.392007e-01 -1.193726e-01
4.778226e-01 1.665871e-01 1.503630e-03 4.876174e-02 -1.390452e-01 -1.194776e-01
4.780274e-01 1.665935e-01 1.501740e-03 4.873328e-02 -1.388900e-01 -1.195826e-01
4.782322e-01 1.666000e-01 1.499853e-03 4.870485e-02 -1.387350e-01 -1.196874e-01
4.784370e-01 1.666064e-01 1.497970e-03 4.867646e-02 -1.385803e-01 -1.197921e-01
4.786418e-01 1.666128e-01 1.496090e-03 4.864809e-02 -1.384258e-01 -1.198968e-01
4.788466e-01 1.666192e-01 1.494213e-03 4.861976e-02 -1.382716e-01 -1.200013e-01
4.790514e-01 1.666256e-01 1.492340e-03 4.859145e-02 -1.381176e-01 -1.201058e-01
4.792562e-01 1.666321e-01 1.490470e-03 4.856318e-02 -1.379639e-01 -1.202102e-01
4.794610e-01 1.666385e-01 1.488603e-03 4.853494e-02 -1.378104e-01 -1.203145e-01
4.796658e-01 1.666449e-01 1.486740e-03 4.850674e-02 -1.376572e-01 -1.204187e-01
4.798706e-01 1.666512e-01 1.484880e-03 4.847856e-02 -1.375042e-01 -1.205229e-01
4.800754e-01 1.666576e-01 1.483024e-03 4.845041e-02 -1.373515e-01 -1.206269e-01
4.802802e-01 1.666640e-01 1.481170e-03 4.842230e-02 -1.371990e-01 -1.207309e-01
4.804850e-01 1.666704e-01 1.479321e-03 4.839422e-02 -1.370467e-01 -1.208347e-01
4.806898e-01 1.666768e-01 1.477474e-03 4.836617e-02 -1.368947e-01 -1.209385e-01
4.808946e-01 1.666831e-01 1.475631e-03 4.833815e-02 -1.367430e-01 -1.210422e-01
4.810994e-01 1.666895e-01 1.473791e-03 4.831016e-02 -1.365915e-01 -1.211459e-01
4.815090e-01 1.667022e-01 1.470121e-03 4.825427e-02 -1.362892e-01 -1.213528e-01
4.817138e-01 1.667086e-01 1.468291e-03 4.822637e-02 -1.361384e-01 -1.214562e-01
4.819186e-01 1.667149e-01 1.466464e-03 4.819851e-02 -1.359878e-01 -1.215595e-01
4.821234e-01 1.667212e-01 1.464641e-03 4.817067e-02 -1.358375e-01 -1.216627e-01
4.823282e-01 1.667276e-01 1.462820e-03 4.814287e-02 -1.356875e-01 -1.217658e-01
4.825330e-01 1.667339e-01 1.461003e-03 4.811510e-02 -1.355377e-01 -1.218688e-01
4.827378e-01 1.667402e-01 1.459189e-03 4.808735e-02 -1.353881e-01 -1.219718e-01
4.829426e-01 1.667465e-01 1.457379e-03 4.805964e-02 -1.352387e-01 -1.220746e-01
4.833522e-01 1.667591e-01 1.453767e-03 4.800431e-02 -1.349408e-01 -1.222801e-01
4.835570e-01 1.667654e-01 1.451966e-03 4.797669e-02 -1.347922e-01 -1.223827e-01
4.837618e-01 1.667717e-01 1.450169e-03 4.794910e-02 -1.346438e-01 -1.224852e-01
4.839666e-01 1.667780e-01 1.448374e-03 4.792154e-02 -1.344956e-01 -1.225876e-01
4.841714e-01 1.667843e-01 1.446583e-03 4.789401e-02 -1.343477e-01 -1.226900e-01
4.845810e-01 1.667969e-01 1.443010e-03 4.783904e-02 -1.340526e-01 -1.228945e-01
4.847858e-01 1.668031e-01 1.441228e-03 4.781160e-02 -1.339054e-01 -1.229966e-01
4.849906e-01 1.668094e-01 1.439449e-03 4.778419e-02 -1.337584e-01 -1.230986e-01
4.851954e-01 1.668157e-01 1.437674e-03 4.775681e-02 -1.336116e-01 -1.232005e-01
4.854002e-01 1.668219e-01 1.435901e-03 4.772946e-02 -1.334651e-01 -1.233024e-01
4.856050e-01 1.668282e-01 1.434132e-03 4.770215e-02 -1.333189e-01 -1.234041e-01
4.858098e-01 1.668344e-01 1.432366e-03 4.767486e-02 -1.331728e-01 -1.235058e-01
4.860146e-01 1.668406e-01 1.430603e-03 4.764760e-02 -1.330270e-01 -1.236074e-01
4.862194e-01 1.668469e-01 1.428843e-03 4.762037e-02 -1.328814e-01 -1.237089e-01
4.864242e-01 1.668531e-01 1.427087e-03 4.759317e-02 -1.327361e-01 -1.238104e-01
4.866290e-01 1.668593e-01 1.425333e-03 4.756600e-02 -1.325910e-01 -1.239117e-01
4.868338e-01 1.668656e-01 1.423582e-03 4.753886e-02 -1.324461e-01 -1.240130e-01
4.870386e-01 1.668718e-01 1.421835e-03 4.751175e-02 -1.323014e-01 -1.241142e-01
4.872434e-01 1.668780e-01 1.420091e-03 4.748467e-02 -1.321570e-01 -1.242153e-01
4.874482e-01 1.668842e-01 1.418349e-03 4.745762e-02 -1.320128e-01 -1.243163e-01
4.876530e-01 1.668904e-01 1.416611e-03 4.743060e-02 -1.318688e-01 -1.244173e-01
4.878578e-01 1.668966e-01 1.414876e-03 4.740361e-02 -1.317251e-01 -1.245181e-01
4.880626e-01 1.669028e-01 1.413144e-03 4.737664e-02 -1.315816e-01 -1.246189e-01
4.882674e-01 1.669089e-01 1.411415e-03 4.734971e-02 -1.314383e-01 -1.247196e-01
4.884722e-01 1.669151e-01 1.409689e-03 4.732281e-02 -1.312952e-01 -1.248202e-01
4.886770e-01 1.669213e-01 1.407966e-03 4.729593e-02 -1.311524e-01 -1.249208e-01
4.888818e-01 1.669275e-01 1.406246e-03 4.726909e-02 -1.310098e-01 -1.250212e-01
4.892914e-01 1.669398e-01 1.402815e-03 4.721548e-02 -1.307252e-01 -1.252219e-01
4.894962e-01 1.669459e-01 1.401104e-03 4.718872e-02 -1.305833e-01 -1.253221e-01
4.899058e-01 1.669582e-01 1.397691e-03 4.713530e-02 -1.303001e-01 -1.255223e-01
4.901106e-01 1.669644e-01 1.395989e-03 4.710862e-02 -1.301588e-01 -1.256222e-01
4.903154e-01 1.669705e-01 1.394290e-03 4.708198e-02 -1.300177e-01 -1.257221e-01
4.905202e-01 1.669766e-01 1.392594e-03 4.705537e-02 -1.298769e-01 -1.258219e-01
4.907250e-01 1.669828e-01 1.390901e-03 4.702879e-02 -1.297363e-01 -1.259217e-01
4.909298e-01 1.669889e-01 1.389211e-03 4.700223e-02 -1.295959e-01 -1.260213e-01
4.911346e-01 1.669950e-01 1.387524e-03 4.697570e-02 -1.294558e-01 -1.261209e-01
4.915442e-01 1.670072e-01 1.384158e-03 4.692273e-02 -1.291761e-01 -1.263197e-01
4.919538e-01 1.670194e-01 1.380804e-03 4.686988e-02 -1.288973e-01 -1.265183e-01
4.921586e-01 1.670255e-01 1.379132e-03 4.684350e-02 -1.287582e-01 -1.266175e-01
4.922610e-01 1.670285e-01 1.378297e-03 4.683032e-02 -1.286888e-01 -1.266670e-01
4.924658e-01 1.670346e-01 1.376629e-03 4.680397e-02 -1.285500e-01 -1.267661e-01
4.926706e-01 1.670407e-01 1.374963e-03 4.677766e-02 -1.284115e-01 -1.268650e-01
4.928754e-01 1.670468e-01 1.373301e-03 4.675138e-02 -1.282732e-01 -1.269639e-01
4.930802e-01 1.670528e-01 1.371642e-03 4.672512e-02 -1.281351e-01 -1.270627e-01
4.932850e-01 1.670589e-01 1.369985e-03 4.669889e-02 -1.279973e-01 -1.271614e-01
4.933874e-01 1.670619e-01 1.369158e-03 4.668579e-02 -1.279284e-01 -1.272108e-01
4.935922e-01 1.670680e-01 1.367506e-03 4.665960e-02 -1.277908e-01 -1.273094e-01
4.937970e-01 1.670740e-01 1.365856e-03 4.663345e-02 -1.276535e-01 -1.274079e-01
4.940018e-01 1.670801e-01 1.364210e-03 4.660732e-02 -1.275164e-01 -1.275064e-01
4.942066e-01 1.670861e-01 1.362566e-03 4.658122e-02 -1.273795e-01 -1.276047e-01
4.944114e-01 1.670922e-01 1.360925e-03 4.655514e-02 -1.272428e-01 -1.277030e-01
4.946162e-01 1.670982e-01 1.359287e-03 4.652910e-02 -1.271063e-01 -1.278012e-01
4.948210e-01 1.671042e-01 1.357652e-03 4.650308e-02 -1.269700e-01 -1.278993e-01
4.950258e-01 1.671103e-01 1.356020e-03 4.647709e-02 -1.268340e-01 -1.279974e-01
4.951282e-01 1.671133e-01 1.355205e-03 4.646411e-02 -1.267660e-01 -1.280464e-01
4.953330e-01 1.671193e-01 1.353577e-03 4.643816e-02 -1.266303e-01 -1.281443e-01
4.955378e-01 1.671253e-01 1.351951e-03 4.641224e-02 -1.264947e-01 -1.282422e-01
4.957426e-01 1.671313e-01 1.350329e-03 4.638635e-02 -1.263594e-01 -1.283400e-01
4.959474e-01 1.671373e-01 1.348709e-03 4.636048e-02 -1.262243e-01 -1.284377e-01
4.961522e-01 1.671433e-01 1.347092e-03 4.633464e-02 -1.260894e-01 -1.285353e-01
4.963570e-01 1.671493e-01 1.345478e-03 4.630884e-02 -1.259547e-01 -1.286328e-01
4.965618e-01 1.671553e-01 1.343867e-03 4.628305e-02 -1.258202e-01 -1.287303e-01
4.969714e-01 1.671672e-01 1.340653e-03 4.623157e-02 -1.255519e-01 -1.289250e-01
4.973810e-01 1.671792e-01 1.337449e-03 4.618020e-02 -1.252844e-01 -1.291194e-01
4.975858e-01 1.671851e-01 1.335852e-03 4.615456e-02 -1.251509e-01 -1.292165e-01
4.977906e-01 1.671911e-01 1.334257e-03 4.612894e-02 -1.250177e-01 -1.293135e-01
4.979954e-01 1.671970e-01 1.332665e-03 4.610335e-02 -1.248847e-01 -1.294104e-01
4.984050e-01 1.672089e-01 1.329489e-03 4.605225e-02 -1.246192e-01 -1.296040e-01
4.986098e-01 1.672149e-01 1.327905e-03 4.602674e-02 -1.244868e-01 -1.297007e-01
4.990194e-01 1.672267e-01 1.324746e-03 4.597581e-02 -1.242226e-01 -1.298938e-01
4.992242e-01 1.672327e-01 1.323170e-03 4.595038e-02 -1.240908e-01 -1.299903e-01
4.996338e-01 1.672445e-01 1.320027e-03 4.589961e-02 -1.238278e-01 -1.301830e-01
4.997362e-01 1.672474e-01 1.319243e-03 4.588693e-02 -1.237622e-01 -1.302311e-01
4.999410e-01 1.672534e-01 1.317676e-03 4.586160e-02 -1.236311e-01 -1.303273e-01
5.001458e-01 1.672593e-01 1.316113e-03 4.583629e-02 -1.235002e-01 -1.304234e-01
5.003506e-01 1.672652e-01 1.314552e-03 4.581101e-02 -1.233695e-01 -1.305195e-01
5.007602e-01 1.672769e-01 1.311438e-03 4.576053e-02 -1.231087e-01 -1.307113e-01
5.009650e-01 1.672828e-01 1.309885e-03 4.573533e-02 -1.229786e-01 -1.308071e-01
5.013746e-01 1.672946e-01 1.306787e-03 4.568501e-02 -1.227190e-01 -1.309985e-01
5.015794e-01 1.673005e-01 1.305242e-03 4.565989e-02 -1.225895e-01 -1.310941e-01
5.017842e-01 1.673063e-01 1.303699e-03 4.563480e-02 -1.224602e-01 -1.311896e-01
5.021938e-01 1.673180e-01 1.300622e-03 4.558469e-02 -1.222022e-01 -1.313804e-01
5.023986e-01 1.673239e-01 1.299088e-03 4.555968e-02 -1.220735e-01 -1.314757e-01
5.028082e-01 1.673356e-01 1.296026e-03 4.550973e-02 -1.218167e-01 -1.316660e-01
5.029106e-01 1.673385e-01 1.295263e-03 4.549726e-02 -1.217526e-01 -1.317136e-01
5.031154e-01 1.673443e-01 1.293737e-03 4.547234e-02 -1.216246e-01 -1.318086e-01
5.033202e-01 1.673502e-01 1.292214e-03 4.544744e-02 -1.214968e-01 -1.319035e-01
5.034226e-01 1.673531e-01 1.291454e-03 4.543501e-02 -1.214330e-01 -1.319510e-01
5.036274e-01 1.673589e-01 1.289935e-03 4.541015e-02 -1.213054e-01 -1.320458e-01
5.040370e-01 1.673706e-01 1.286905e-03 4.536051e-02 -1.210510e-01 -1.322352e-01
5.042418e-01 1.673764e-01 1.285393e-03 4.533574e-02 -1.209240e-01 -1.323298e-01
5.043442e-01 1.673793e-01 1.284638e-03 4.532336e-02 -1.208606e-01 -1.323771e-01
5.045490e-01 1.673851e-01 1.283131e-03 4.529862e-02 -1.207340e-01 -1.324716e-01
5.047538e-01 1.673909e-01 1.281626e-03 4.527390e-02 -1.206075e-01 -1.325660e-01
5.049586e-01 1.673967e-01 1.280124e-03 4.524922e-02 -1.204812e-01 -1.326604e-01
5.051634e-01 1.674025e-01 1.278624e-03 4.522456e-02 -1.203552e-01 -1.327546e-01
5.053682e-01 1.674083e-01 1.277126e-03 4.519992e-02 -1.202293e-01 -1.328488e-01
5.057778e-01 1.674198e-01 1.274139e-03 4.515073e-02 -1.199781e-01 -1.330370e-01
5.059826e-01 1.674256e-01 1.272649e-03 4.512617e-02 -1.198528e-01 -1.331310e-01
5.063922e-01 1.674371e-01 1.269677e-03 4.507713e-02 -1.196027e-01 -1.333187e-01
5.064946e-01 1.674400e-01 1.268936e-03 4.506488e-02 -1.195403e-01 -1.333656e-01
5.066994e-01 1.674458e-01 1.267455e-03 4.504041e-02 -1.194157e-01 -1.334593e-01
5.069042e-01 1.674515e-01 1.265976e-03 4.501597e-02 -1.192912e-01 -1.335530e-01
5.073138e-01 1.674630e-01 1.263027e-03 4.496716e-02 -1.190429e-01 -1.337400e-01
5.075186e-01 1.674687e-01 1.261555e-03 4.494279e-02 -1.189190e-01 -1.338334e-01
5.077234e-01 1.674745e-01 1.260087e-03 4.491845e-02 -1.187953e-01 -1.339268e-01
5.081330e-01 1.674859e-01 1.257157e-03 4.486984e-02 -1.185484e-01 -1.341133e-01
5.085426e-01 1.674974e-01 1.254237e-03 4.482133e-02 -1.183023e-01 -1.342995e-01
5.089522e-01 1.675088e-01 1.251326e-03 4.477293e-02 -1.180569e-01 -1.344854e-01
5.093618e-01 1.675202e-01 1.248426e-03 4.472462e-02 -1.178123e-01 -1.346710e-01
5.097714e-01 1.675316e-01 1.245535e-03 4.467642e-02 -1.175684e-01 -1.348563e-01
5.101810e-01 1.675429e-01 1.242653e-03 4.462831e-02 -1.173252e-01 -1.350413e-01
5.103858e-01 1.675486e-01 1.241216e-03 4.460429e-02 -1.172039e-01 -1.351337e-01
5.107954e-01 1.675600e-01 1.238349e-03 4.455634e-02 -1.169619e-01 -1.353183e-01
5.112050e-01 1.675713e-01 1.235492e-03 4.450848e-02 -1.167205e-01 -1.355026e-01
5.114098e-01 1.675769e-01 1.234067e-03 4.448459e-02 -1.166001e-01 -1.355947e-01
5.114354e-01 1.675776e-01 1.233889e-03 4.448160e-02 -1.165851e-01 -1.356062e-01
5.114866e-01 1.675791e-01 1.233533e-03 4.447563e-02 -1.165550e-01 -1.356292e-01
5.115890e-01 1.675819e-01 1.232822e-03 4.446370e-02 -1.164950e-01 -1.356752e-01
5.116914e-01 1.675847e-01 1.232111e-03 4.445178e-02 -1.164349e-01 -1.357211e-01
5.117938e-01 1.675875e-01 1.231401e-03 4.443986e-02 -1.163749e-01 -1.357671e-01
5.119986e-01 1.675932e-01 1.229983e-03 4.441603e-02 -1.162550e-01 -1.358589e-01
5.124082e-01 1.676044e-01 1.227153e-03 4.436847e-02 -1.160158e-01 -1.360424e-01
5.126130e-01 1.676101e-01 1.225742e-03 4.434472e-02 -1.158965e-01 -1.361340e-01
5.130226e-01 1.676213e-01 1.222926e-03 4.429729e-02 -1.156583e-01 -1.363171e-01
5.134322e-01 1.676326e-01 1.220120e-03 4.424997e-02 -1.154209e-01 -1.364998e-01
5.136370e-01 1.676382e-01 1.218720e-03 4.422634e-02 -1.153024e-01 -1.365911e-01
5.138418e-01 1.676438e-01 1.217323e-03 4.420274e-02 -1.151841e-01 -1.366823e-01
5.139442e-01 1.676466e-01 1.216625e-03 4.419095e-02 -1.151251e-01 -1.367279e-01
5.141490e-01 1.676522e-01 1.215231e-03 4.416738e-02 -1.150071e-01 -1.368190e-01
5.145586e-01 1.676633e-01 1.212450e-03 4.412033e-02 -1.147716e-01 -1.370010e-01
5.149682e-01 1.676745e-01 1.209679e-03 4.407336e-02 -1.145368e-01 -1.371827e-01
5.153778e-01 1.676857e-01 1.206916e-03 4.402650e-02 -1.143027e-01 -1.373641e-01
5.154802e-01 1.676884e-01 1.206227e-03 4.401480e-02 -1.142443e-01 -1.374094e-01
5.156850e-01 1.676940e-01 1.204850e-03 4.399141e-02 -1.141276e-01 -1.375000e-01
5.160946e-01 1.677051e-01 1.202103e-03 4.394471e-02 -1.138947e-01 -1.376809e-01
5.165042e-01 1.677162e-01 1.199366e-03 4.389811e-02 -1.136625e-01 -1.378615e-01
5.169138e-01 1.677273e-01 1.196637e-03 4.385160e-02 -1.134310e-01 -1.380419e-01
5.173234e-01 1.677384e-01 1.193917e-03 4.380519e-02 -1.132002e-01 -1.382220e-01
5.177330e-01 1.677494e-01 1.191206e-03 4.375887e-02 -1.129701e-01 -1.384018e-01
5.181426e-01 1.677604e-01 1.188505e-03 4.371264e-02 -1.127406e-01 -1.385814e-01
5.183474e-01 1.677660e-01 1.187157e-03 4.368956e-02 -1.126261e-01 -1.386710e-01
5.185522e-01 1.677715e-01 1.185811e-03 4.366651e-02 -1.125118e-01 -1.387606e-01
5.189618e-01 1.677825e-01 1.183127e-03 4.362047e-02 -1.122837e-01 -1.389396e-01
5.193714e-01 1.677934e-01 1.180451e-03 4.357453e-02 -1.120563e-01 -1.391183e-01
5.197810e-01 1.678044e-01 1.177785e-03 4.352867e-02 -1.118296e-01 -1.392968e-01
5.201906e-01 1.678154e-01 1.175126e-03 4.348291e-02 -1.116035e-01 -1.394749e-01
5.206002e-01 1.678263e-01 1.172477e-03 4.343725e-02 -1.113781e-01 -1.396528e-01
5.210098e-01 1.678372e-01 1.169836e-03 4.339167e-02 -1.111533e-01 -1.398305e-01
5.212146e-01 1.678426e-01 1.168519e-03 4.336892e-02 -1.110412e-01 -1.399192e-01
5.216242e-01 1.678535e-01 1.165891e-03 4.332348e-02 -1.108174e-01 -1.400964e-01
5.220338e-01 1.678644e-01 1.163271e-03 4.327814e-02 -1.105943e-01 -1.402733e-01
5.222386e-01 1.678698e-01 1.161964e-03 4.325550e-02 -1.104830e-01 -1.403617e-01
5.226482e-01 1.678807e-01 1.159358e-03 4.321029e-02 -1.102608e-01 -1.405382e-01
5.230578e-01 1.678915e-01 1.156759e-03 4.316517e-02 -1.100393e-01 -1.407145e-01
5.234674e-01 1.679023e-01 1.154169e-03 4.312015e-02 -1.098185e-01 -1.408905e-01
5.238770e-01 1.679131e-01 1.151587e-03 4.307521e-02 -1.095983e-01 -1.410662e-01
5.242866e-01 1.679239e-01 1.149014e-03 4.303037e-02 -1.093787e-01 -1.412417e-01
5.246962e-01 1.679347e-01 1.146449e-03 4.298561e-02 -1.091598e-01 -1.414169e-01
5.247986e-01 1.679374e-01 1.145809e-03 4.297443e-02 -1.091052e-01 -1.414607e-01
5.250034e-01 1.679427e-01 1.144531e-03 4.295210e-02 -1.089961e-01 -1.415481e-01
5.254130e-01 1.679535e-01 1.141980e-03 4.290750e-02 -1.087783e-01 -1.417229e-01
5.256178e-01 1.679588e-01 1.140708e-03 4.288523e-02 -1.086696e-01 -1.418101e-01
5.260274e-01 1.679696e-01 1.138170e-03 4.284077e-02 -1.084528e-01 -1.419845e-01
5.264370e-01 1.679803e-01 1.135639e-03 4.279639e-02 -1.082365e-01 -1.421585e-01
5.265394e-01 1.679829e-01 1.135008e-03 4.278531e-02 -1.081826e-01 -1.422020e-01
5.267442e-01 1.679883e-01 1.133747e-03 4.276316e-02 -1.080748e-01 -1.422889e-01
5.269490e-01 1.679936e-01 1.132488e-03 4.274104e-02 -1.079671e-01 -1.423758e-01
5.273586e-01 1.680043e-01 1.129976e-03 4.269686e-02 -1.077523e-01 -1.425492e-01
5.277682e-01 1.680149e-01 1.127472e-03 4.265277e-02 -1.075381e-01 -1.427225e-01
5.279730e-01 1.680202e-01 1.126223e-03 4.263076e-02 -1.074313e-01 -1.428090e-01
5.283826e-01 1.680308e-01 1.123731e-03 4.258680e-02 -1.072180e-01 -1.429818e-01
5.285874e-01 1.680362e-01 1.122488e-03 4.256485e-02 -1.071116e-01 -1.430681e-01
5.289970e-01 1.680467e-01 1.120008e-03 4.252102e-02 -1.068993e-01 -1.432405e-01
5.294066e-01 1.680573e-01 1.117536e-03 4.247728e-02 -1.066876e-01 -1.434127e-01
5.298162e-01 1.680679e-01 1.115072e-03 4.243362e-02 -1.064764e-01 -1.435846e-01
5.302258e-01 1.680784e-01 1.112615e-03 4.239005e-02 -1.062659e-01 -1.437563e-01
5.306354e-01 1.680890e-01 1.110167e-03 4.234657e-02 -1.060560e-01 -1.439277e-01
5.310450e-01 1.680995e-01 1.107726e-03 4.230317e-02 -1.058467e-01 -1.440988e-01
5.312498e-01 1.681047e-01 1.106508e-03 4.228150e-02 -1.057423e-01 -1.441843e-01
5.316594e-01 1.681152e-01 1.104079e-03 4.223823e-02 -1.055339e-01 -1.443551e-01
5.320690e-01 1.681257e-01 1.101658e-03 4.219505e-02 -1.053261e-01 -1.445255e-01
5.324786e-01 1.681362e-01 1.099244e-03 4.215195e-02 -1.051189e-01 -1.446958e-01
5.328882e-01 1.681466e-01 1.096838e-03 4.210894e-02 -1.049123e-01 -1.448658e-01
5.332978e-01 1.681571e-01 1.094439e-03 4.206601e-02 -1.047063e-01 -1.450355e-01
5.337074e-01 1.681675e-01 1.092048e-03 4.202316e-02 -1.045009e-01 -1.452050e-01
5.341170e-01 1.681779e-01 1.089664e-03 4.198040e-02 -1.042960e-01 -1.453742e-01
5.345266e-01 1.681883e-01 1.087288e-03 4.193772e-02 -1.040918e-01 -1.455432e-01
5.347314e-01 1.681934e-01 1.086103e-03 4.191641e-02 -1.039898e-01 -1.456276e-01
5.349362e-01 1.681986e-01 1.084920e-03 4.189513e-02 -1.038881e-01 -1.457119e-01
5.353458e-01 1.682090e-01 1.082559e-03 4.185262e-02 -1.036850e-01 -1.458804e-01
5.357554e-01 1.682193e-01 1.080205e-03 4.181019e-02 -1.034825e-01 -1.460486e-01
5.361650e-01 1.682296e-01 1.077859e-03 4.176784e-02 -1.032805e-01 -1.462166e-01
5.365746e-01 1.682400e-01 1.075520e-03 4.172558e-02 -1.030792e-01 -1.463843e-01
5.366770e-01 1.682425e-01 1.074936e-03 4.171503e-02 -1.030289e-01 -1.464262e-01
5.368818e-01 1.682477e-01 1.073771e-03 4.169394e-02 -1.029285e-01 -1.465099e-01
5.372914e-01 1.682580e-01 1.071445e-03 4.165182e-02 -1.027282e-01 -1.466772e-01
5.374962e-01 1.682631e-01 1.070284e-03 4.163079e-02 -1.026282e-01 -1.467607e-01
5.379058e-01 1.682733e-01 1.067969e-03 4.158880e-02 -1.024287e-01 -1.469276e-01
5.381106e-01 1.682785e-01 1.066814e-03 4.156783e-02 -1.023291e-01 -1.470110e-01
5.383154e-01 1.682836e-01 1.065661e-03 4.154688e-02 -1.022297e-01 -1.470943e-01
5.385202e-01 1.682887e-01 1.064510e-03 4.152596e-02 -1.021305e-01 -1.471775e-01
5.389298e-01 1.682989e-01 1.062213e-03 4.148416e-02 -1.019323e-01 -1.473438e-01
5.393394e-01 1.683091e-01 1.059923e-03 4.144245e-02 -1.017348e-01 -1.475099e-01
5.397490e-01 1.683193e-01 1.057640e-03 4.140082e-02 -1.015378e-01 -1.476757e-01
5.401586e-01 1.683295e-01 1.055364e-03 4.135927e-02 -1.013414e-01 -1.478412e-01
5.405682e-01 1.683397e-01 1.053095e-03 4.131780e-02 -1.011455e-01 -1.480065e-01
5.409778e-01 1.683498e-01 1.050834e-03 4.127641e-02 -1.009502e-01 -1.481716e-01
5.413874e-01 1.683599e-01 1.048579e-03 4.123510e-02 -1.007554e-01 -1.483364e-01
5.417970e-01 1.683700e-01 1.046331e-03 4.119388e-02 -1.005612e-01 -1.485010e-01
5.422066e-01 1.683801e-01 1.044091e-03 4.115272e-02 -1.003675e-01 -1.486653e-01
5.424114e-01 1.683852e-01 1.042973e-03 4.113218e-02 -1.002708e-01 -1.487474e-01
5.426162e-01 1.683902e-01 1.041857e-03 4.111165e-02 -1.001743e-01 -1.488294e-01
5.430258e-01 1.684003e-01 1.039630e-03 4.107066e-02 -9.998173e-02 -1.489933e-01
5.434354e-01 1.684104e-01 1.037410e-03 4.102975e-02 -9.978967e-02 -1.491569e-01
5.438450e-01 1.684204e-01 1.035197e-03 4.098891e-02 -9.959814e-02 -1.493202e-01
5.440498e-01 1.684254e-01 1.034093e-03 4.096853e-02 -9.950258e-02 -1.494018e-01
5.442546e-01 1.684304e-01 1.032990e-03 4.094816e-02 -9.940716e-02 -1.494834e-01
5.444594e-01 1.684354e-01 1.031890e-03 4.092781e-02 -9.931186e-02 -1.495648e-01
5.448690e-01 1.684454e-01 1.029694e-03 4.088717e-02 -9.912168e-02 -1.497276e-01
5.450738e-01 1.684504e-01 1.028598e-03 4.086688e-02 -9.902678e-02 -1.498089e-01
5.454834e-01 1.684604e-01 1.026412e-03 4.082636e-02 -9.883739e-02 -1.499713e-01
5.458930e-01 1.684704e-01 1.024233e-03 4.078591e-02 -9.864853e-02 -1.501335e-01
5.463026e-01 1.684803e-01 1.022060e-03 4.074554e-02 -9.846019e-02 -1.502954e-01
5.467122e-01 1.684903e-01 1.019894e-03 4.070525e-02 -9.827238e-02 -1.504571e-01
5.471218e-01 1.685002e-01 1.017735e-03 4.066504e-02 -9.808508e-02 -1.506186e-01
5.475314e-01 1.685101e-01 1.015582e-03 4.062490e-02 -9.789831e-02 -1.507798e-01
5.477362e-01 1.685151e-01 1.014508e-03 4.060486e-02 -9.780512e-02 -1.508603e-01
5.481458e-01 1.685249e-01 1.012366e-03 4.056484e-02 -9.761913e-02 -1.510212e-01
5.485554e-01 1.685348e-01 1.010229e-03 4.052489e-02 -9.743365e-02 -1.511818e-01
5.489650e-01 1.685447e-01 1.008099e-03 4.048502e-02 -9.724869e-02 -1.513422e-01
5.493746e-01 1.685545e-01 1.005976e-03 4.044523e-02 -9.706423e-02 -1.515024e-01
5.497842e-01 1.685644e-01 1.003859e-03 4.040551e-02 -9.688029e-02 -1.516623e-01
5.499890e-01 1.685693e-01 1.002803e-03 4.038567e-02 -9.678851e-02 -1.517422e-01
5.501938e-01 1.685742e-01 1.001749e-03 4.036586e-02 -9.669686e-02 -1.518220e-01
5.506034e-01 1.685840e-01 9.996450e-04 4.032629e-02 -9.651393e-02 -1.519815e-01
5.508082e-01 1.685889e-01 9.985954e-04 4.030654e-02 -9.642265e-02 -1.520612e-01
5.512178e-01 1.685986e-01 9.965010e-04 4.026708e-02 -9.624048e-02 -1.522203e-01
5.516274e-01 1.686084e-01 9.944130e-04 4.022770e-02 -9.605881e-02 -1.523792e-01
5.520370e-01 1.686182e-01 9.923313e-04 4.018839e-02 -9.587764e-02 -1.525378e-01
5.524466e-01 1.686279e-01 9.902559e-04 4.014915e-02 -9.569697e-02 -1.526963e-01
5.526514e-01 1.686328e-01 9.892205e-04 4.012956e-02 -9.560682e-02 -1.527754e-01
5.528562e-01 1.686376e-01 9.881867e-04 4.010999e-02 -9.551680e-02 -1.528545e-01
5.530610e-01 1.686425e-01 9.871545e-04 4.009044e-02 -9.542689e-02 -1.529335e-01
5.534706e-01 1.686522e-01 9.850947e-04 4.005139e-02 -9.524746e-02 -1.530913e-01
5.538802e-01 1.686619e-01 9.830412e-04 4.001241e-02 -9.506852e-02 -1.532490e-01
5.542898e-01 1.686716e-01 9.809938e-04 3.997351e-02 -9.489007e-02 -1.534064e-01
5.543922e-01 1.686740e-01 9.804829e-04 3.996379e-02 -9.484553e-02 -1.534457e-01
5.545970e-01 1.686788e-01 9.794623e-04 3.994438e-02 -9.475655e-02 -1.535243e-01
5.550066e-01 1.686885e-01 9.774258e-04 3.990560e-02 -9.457895e-02 -1.536813e-01
5.554162e-01 1.686981e-01 9.753953e-04 3.986690e-02 -9.440184e-02 -1.538381e-01
5.558258e-01 1.687077e-01 9.733710e-04 3.982827e-02 -9.422521e-02 -1.539946e-01
5.562354e-01 1.687173e-01 9.713527e-04 3.978971e-02 -9.404907e-02 -1.541510e-01
5.566450e-01 1.687269e-01 9.693405e-04 3.975122e-02 -9.387340e-02 -1.543071e-01
5.568498e-01 1.687317e-01 9.683366e-04 3.973201e-02 -9.378575e-02 -1.543850e-01
5.570546e-01 1.687365e-01 9.673343e-04 3.971281e-02 -9.369822e-02 -1.544629e-01
5.574642e-01 1.687461e-01 9.653341e-04 3.967447e-02 -9.352351e-02 -1.546186e-01
5.578738e-01 1.687556e-01 9.633399e-04 3.963619e-02 -9.334927e-02 -1.547740e-01
5.579762e-01 1.687580e-01 9.628423e-04 3.962664e-02 -9.330579e-02 -1.548128e-01
5.581810e-01 1.687628e-01 9.618482e-04 3.960754e-02 -9.321891e-02 -1.548904e-01
5.585906e-01 1.687723e-01 9.598644e-04 3.956939e-02 -9.304550e-02 -1.550455e-01
5.590002e-01 1.687818e-01 9.578865e-04 3.953131e-02 -9.287256e-02 -1.552003e-01
5.594098e-01 1.687913e-01 9.559146e-04 3.949331e-02 -9.270010e-02 -1.553549e-01
5.598194e-01 1.688008e-01 9.539485e-04 3.945537e-02 -9.252810e-02 -1.555093e-01
5.602290e-01 1.688103e-01 9.519882e-04 3.941751e-02 -9.235656e-02 -1.556634e-01
5.606386e-01 1.688198e-01 9.500338e-04 3.937972e-02 -9.218549e-02 -1.558174e-01
5.608434e-01 1.688245e-01 9.490588e-04 3.936085e-02 -9.210013e-02 -1.558943e-01
5.612530e-01 1.688339e-01 9.471131e-04 3.932316e-02 -9.192975e-02 -1.560479e-01
5.616626e-01 1.688434e-01 9.451732e-04 3.928554e-02 -9.175984e-02 -1.562013e-01
5.620722e-01 1.688528e-01 9.432390e-04 3.924799e-02 -9.159038e-02 -1.563544e-01
5.624818e-01 1.688622e-01 9.413105e-04 3.921051e-02 -9.142138e-02 -1.565074e-01
5.628914e-01 1.688716e-01 9.393878e-04 3.917309e-02 -9.125283e-02 -1.566601e-01
5.633010e-01 1.688809e-01 9.374708e-04 3.913575e-02 -9.108474e-02 -1.568126e-01
5.635058e-01 1.688856e-01 9.365144e-04 3.911711e-02 -9.100086e-02 -1.568888e-01
5.639154e-01 1.688950e-01 9.346058e-04 3.907987e-02 -9.083344e-02 -1.570410e-01
5.641202e-01 1.688997e-01 9.336536e-04 3.906127e-02 -9.074990e-02 -1.571170e-01
5.645298e-01 1.689090e-01 9.317535e-04 3.902413e-02 -9.058316e-02 -1.572689e-01
5.649394e-01 1.689183e-01 9.298590e-04 3.898707e-02 -9.041687e-02 -1.574205e-01
5.653490e-01 1.689276e-01 9.279700e-04 3.895007e-02 -9.025102e-02 -1.575719e-01
5.655538e-01 1.689323e-01 9.270276e-04 3.893159e-02 -9.016826e-02 -1.576476e-01
5.659634e-01 1.689416e-01 9.251470e-04 3.889469e-02 -9.000307e-02 -1.577987e-01
5.663730e-01 1.689508e-01 9.232719e-04 3.885786e-02 -8.983833e-02 -1.579496e-01
5.667826e-01 1.689601e-01 9.214023e-04 3.882110e-02 -8.967403e-02 -1.581003e-01
5.669874e-01 1.689647e-01 9.204696e-04 3.880274e-02 -8.959204e-02 -1.581755e-01
5.673970e-01 1.689740e-01 9.186082e-04 3.876608e-02 -8.942840e-02 -1.583259e-01
5.674994e-01 1.689763e-01 9.181437e-04 3.875692e-02 -8.938756e-02 -1.583635e-01
5.677042e-01 1.689809e-01 9.172157e-04 3.873862e-02 -8.930595e-02 -1.584385e-01
5.681138e-01 1.689901e-01 9.153639e-04 3.870208e-02 -8.914307e-02 -1.585885e-01
5.685234e-01 1.689993e-01 9.135174e-04 3.866560e-02 -8.898062e-02 -1.587383e-01
5.687282e-01 1.690039e-01 9.125962e-04 3.864738e-02 -8.889956e-02 -1.588131e-01
5.689330e-01 1.690085e-01 9.116764e-04 3.862918e-02 -8.881861e-02 -1.588879e-01
5.693426e-01 1.690177e-01 9.098407e-04 3.859284e-02 -8.865702e-02 -1.590372e-01
5.695474e-01 1.690223e-01 9.089249e-04 3.857469e-02 -8.857639e-02 -1.591118e-01
5.699570e-01 1.690314e-01 9.070972e-04 3.853844e-02 -8.841545e-02 -1.592609e-01
5.703666e-01 1.690406e-01 9.052749e-04 3.850226e-02 -8.825493e-02 -1.594097e-01
5.707762e-01 1.690497e-01 9.034579e-04 3.846614e-02 -8.809485e-02 -1.595584e-01
5.711858e-01 1.690589e-01 9.016462e-04 3.843009e-02 -8.793518e-02 -1.597068e-01
5.715954e-01 1.690680e-01 8.998397e-04 3.839410e-02 -8.777594e-02 -1.598550e-01
5.720050e-01 1.690771e-01 8.980385e-04 3.835818e-02 -8.761712e-02 -1.600030e-01
5.722098e-01 1.690816e-01 8.971398e-04 3.834025e-02 -8.753786e-02 -1.600769e-01
5.726194e-01 1.690907e-01 8.953464e-04 3.830442e-02 -8.737967e-02 -1.602246e-01
5.730290e-01 1.690998e-01 8.935582e-04 3.826867e-02 -8.722190e-02 -1.603721e-01
5.734386e-01 1.691088e-01 8.917752e-04 3.823297e-02 -8.706454e-02 -1.605194e-01
5.738482e-01 1.691179e-01 8.899973e-04 3.819734e-02 -8.690759e-02 -1.606664e-01
5.742578e-01 1.691269e-01 8.882246e-04 3.816178e-02 -8.675106e-02 -1.608133e-01
5.746674e-01 1.691359e-01 8.864569e-04 3.812628e-02 -8.659494e-02 -1.609600e-01
5.750770e-01 1.691449e-01 8.846944e-04 3.809084e-02 -8.643924e-02 -1.611064e-01
5.754866e-01 1.691539e-01 8.829370e-04 3.805547e-02 -8.628394e-02 -1.612527e-01
5.758962e-01 1.691629e-01 8.811846e-04 3.802015e-02 -8.612904e-02 -1.613987e-01
5.763058e-01 1.691718e-01 8.794372e-04 3.798491e-02 -8.597456e-02 -1.615446e-01
5.767154e-01 1.691808e-01 8.776949e-04 3.794972e-02 -8.582048e-02 -1.616902e-01
5.769202e-01 1.691853e-01 8.768256e-04 3.793216e-02 -8.574359e-02 -1.617629e-01
5.773298e-01 1.691942e-01 8.750908e-04 3.789707e-02 -8.559011e-02 -1.619083e-01
5.777394e-01 1.692031e-01 8.733610e-04 3.786204e-02 -8.543704e-02 -1.620534e-01
5.781490e-01 1.692120e-01 8.716361e-04 3.782708e-02 -8.528436e-02 -1.621984e-01
5.785586e-01 1.692209e-01 8.699161e-04 3.779218e-02 -8.513209e-02 -1.623431e-01
5.789682e-01 1.692298e-01 8.682011e-04 3.775734e-02 -8.498021e-02 -1.624876e-01
5.793778e-01 1.692387e-01 8.664910e-04 3.772256e-02 -8.482873e-02 -1.626319e-01
5.797874e-01 1.692475e-01 8.647857e-04 3.768785e-02 -8.467764e-02 -1.627761e-01
5.801970e-01 1.692564e-01 8.630853e-04 3.765319e-02 -8.452694e-02 -1.629200e-01
5.806066e-01 1.692652e-01 8.613898e-04 3.761860e-02 -8.437664e-02 -1.630637e-01
5.810162e-01 1.692741e-01 8.596991e-04 3.758407e-02 -8.422673e-02 -1.632073e-01
5.814258e-01 1.692829e-01 8.580132e-04 3.754960e-02 -8.407720e-02 -1.633506e-01
5.818354e-01 1.692917e-01 8.563321e-04 3.751519e-02 -8.392807e-02 -1.634938e-01
5.820402e-01 1.692961e-01 8.554934e-04 3.749801e-02 -8.385364e-02 -1.635653e-01
5.824498e-01 1.693048e-01 8.538194e-04 3.746370e-02 -8.370509e-02 -1.637081e-01
5.828594e-01 1.693136e-01 8.521502e-04 3.742944e-02 -8.355692e-02 -1.638507e-01
5.832690e-01 1.693224e-01 8.504858e-04 3.739525e-02 -8.340913e-02 -1.639932e-01
5.836786e-01 1.693311e-01 8.488260e-04 3.736111e-02 -8.326172e-02 -1.641354e-01
5.840882e-01 1.693399e-01 8.471710e-04 3.732704e-02 -8.311470e-02 -1.642775e-01
5.844978e-01 1.693486e-01 8.455206e-04 3.729303e-02 -8.296805e-02 -1.644194e-01
5.849074e-01 1.693573e-01 8.438749e-04 3.725907e-02 -8.282178e-02 -1.645610e-01
5.853170e-01 1.693660e-01 8.422339e-04 3.722518e-02 -8.267589e-02 -1.647025e-01
5.857266e-01 1.693747e-01 8.405975e-04 3.719134e-02 -8.253038e-02 -1.648438e-01
5.861362e-01 1.693833e-01 8.389656e-04 3.715757e-02 -8.238524e-02 -1.649849e-01
5.863410e-01 1.693877e-01 8.381515e-04 3.714070e-02 -8.231281e-02 -1.650553e-01
5.867506e-01 1.693963e-01 8.365265e-04 3.710702e-02 -8.216823e-02 -1.651961e-01
5.868530e-01 1.693985e-01 8.361210e-04 3.709861e-02 -8.213214e-02 -1.652313e-01
5.870578e-01 1.694028e-01 8.353108e-04 3.708179e-02 -8.206004e-02 -1.653016e-01
5.874674e-01 1.694115e-01 8.336939e-04 3.704821e-02 -8.191610e-02 -1.654421e-01
5.878770e-01 1.694201e-01 8.320815e-04 3.701469e-02 -8.177254e-02 -1.655823e-01
5.882866e-01 1.694287e-01 8.304736e-04 3.698122e-02 -8.162934e-02 -1.657224e-01
5.886962e-01 1.694373e-01 8.288703e-04 3.694782e-02 -8.148652e-02 -1.658623e-01
5.889010e-01 1.694416e-01 8.280703e-04 3.693114e-02 -8.141524e-02 -1.659322e-01
5.893106e-01 1.694502e-01 8.264736e-04 3.689782e-02 -8.127296e-02 -1.660718e-01
5.897202e-01 1.694587e-01 8.248815e-04 3.686456e-02 -8.113104e-02 -1.662112e-01
5.901298e-01 1.694673e-01 8.232938e-04 3.683135e-02 -8.098949e-02 -1.663504e-01
5.903346e-01 1.694716e-01 8.225016e-04 3.681478e-02 -8.091884e-02 -1.664199e-01
5.907442e-01 1.694801e-01 8.209205e-04 3.678166e-02 -8.077783e-02 -1.665588e-01
5.911538e-01 1.694886e-01 8.193438e-04 3.674860e-02 -8.063717e-02 -1.666976e-01
5.915634e-01 1.694972e-01 8.177716e-04 3.671560e-02 -8.049688e-02 -1.668361e-01
5.919730e-01 1.695057e-01 8.162037e-04 3.668266e-02 -8.035694e-02 -1.669745e-01
5.923826e-01 1.695142e-01 8.146402e-04 3.664977e-02 -8.021736e-02 -1.671127e-01
5.927922e-01 1.695226e-01 8.130810e-04 3.661694e-02 -8.007813e-02 -1.672507e-01
5.929970e-01 1.695269e-01 8.123030e-04 3.660055e-02 -8.000865e-02 -1.673196e-01
5.934066e-01 1.695354e-01 8.107504e-04 3.656781e-02 -7.986995e-02 -1.674573e-01
5.938162e-01 1.695438e-01 8.092020e-04 3.653512e-02 -7.973160e-02 -1.675948e-01
5.940210e-01 1.695480e-01 8.084294e-04 3.651880e-02 -7.966256e-02 -1.676635e-01
5.944306e-01 1.695565e-01 8.068875e-04 3.648620e-02 -7.952473e-02 -1.678008e-01
5.948402e-01 1.695649e-01 8.053498e-04 3.645365e-02 -7.938726e-02 -1.679378e-01
5.952498e-01 1.695733e-01 8.038164e-04 3.642116e-02 -7.925014e-02 -1.680747e-01
5.954546e-01 1.695775e-01 8.030513e-04 3.640494e-02 -7.918170e-02 -1.681431e-01
5.956594e-01 1.695817e-01 8.022872e-04 3.638873e-02 -7.911336e-02 -1.682114e-01
5.960690e-01 1.695901e-01 8.007622e-04 3.635635e-02 -7.897692e-02 -1.683479e-01
5.962738e-01 1.695943e-01 8.000013e-04 3.634019e-02 -7.890883e-02 -1.684161e-01
5.966834e-01 1.696027e-01 7.984827e-04 3.630789e-02 -7.877292e-02 -1.685523e-01
5.970930e-01 1.696110e-01 7.969682e-04 3.627566e-02 -7.863734e-02 -1.686884e-01
5.972978e-01 1.696152e-01 7.962126e-04 3.625956e-02 -7.856968e-02 -1.687563e-01
5.977074e-01 1.696236e-01 7.947043e-04 3.622740e-02 -7.843462e-02 -1.688921e-01
5.981170e-01 1.696319e-01 7.932003e-04 3.619530e-02 -7.829989e-02 -1.690277e-01
5.985266e-01 1.696402e-01 7.917004e-04 3.616326e-02 -7.816551e-02 -1.691631e-01
5.987314e-01 1.696444e-01 7.909519e-04 3.614726e-02 -7.809844e-02 -1.692307e-01
5.991410e-01 1.696527e-01 7.894582e-04 3.611530e-02 -7.796456e-02 -1.693659e-01
5.995506e-01 1.696610e-01 7.879685e-04 3.608339e-02 -7.783102e-02 -1.695008e-01
5.999602e-01 1.696693e-01 7.864829e-04 3.605154e-02 -7.769781e-02 -1.696356e-01
6.001650e-01 1.696734e-01 7.857417e-04 3.603563e-02 -7.763133e-02 -1.697029e-01
6.005746e-01 1.696817e-01 7.842622e-04 3.600386e-02 -7.749862e-02 -1.698374e-01
6.009842e-01 1.696899e-01 7.827868e-04 3.597215e-02 -7.736624e-02 -1.699717e-01
6.013938e-01 1.696982e-01 7.813154e-04 3.594048e-02 -7.723419e-02 -1.701059e-01
6.018034e-01 1.697064e-01 7.798480e-04 3.590888e-02 -7.710248e-02 -1.702399e-01
6.022130e-01 1.697147e-01 7.783846e-04 3.587732e-02 -7.697109e-02 -1.703736e-01
6.023154e-01 1.697167e-01 7.780194e-04 3.586944e-02 -7.693829e-02 -1.704071e-01
6.023666e-01 1.697177e-01 7.778368e-04 3.586550e-02 -7.692190e-02 -1.704238e-01
6.024690e-01 1.697198e-01 7.774720e-04 3.585763e-02 -7.688914e-02 -1.704572e-01
6.026738e-01 1.697239e-01 7.767430e-04 3.584189e-02 -7.682367e-02 -1.705239e-01
6.028786e-01 1.697280e-01 7.760151e-04 3.582616e-02 -7.675828e-02 -1.705907e-01
6.029810e-01 1.697300e-01 7.756515e-04 3.581830e-02 -7.672562e-02 -1.706240e-01
6.031858e-01 1.697341e-01 7.749250e-04 3.580260e-02 -7.666035e-02 -1.706907e-01
6.033906e-01 1.697382e-01 7.741995e-04 3.578690e-02 -7.659517e-02 -1.707573e-01
6.038002e-01 1.697464e-01 7.727515e-04 3.575556e-02 -7.646505e-02 -1.708904e-01
6.042098e-01 1.697546e-01 7.713074e-04 3.572426e-02 -7.633525e-02 -1.710233e-01
6.043122e-01 1.697566e-01 7.709470e-04 3.571645e-02 -7.630285e-02 -1.710565e-01
6.045170e-01 1.697607e-01 7.702270e-04 3.570083e-02 -7.623811e-02 -1.711228e-01
6.049266e-01 1.697689e-01 7.687897e-04 3.566963e-02 -7.610887e-02 -1.712555e-01
6.053362e-01 1.697770e-01 7.673564e-04 3.563848e-02 -7.597995e-02 -1.713879e-01
6.055410e-01 1.697811e-01 7.666412e-04 3.562292e-02 -7.591561e-02 -1.714540e-01
6.057458e-01 1.697851e-01 7.659270e-04 3.560738e-02 -7.585136e-02 -1.715201e-01
6.061554e-01 1.697933e-01 7.645014e-04 3.557634e-02 -7.572308e-02 -1.716522e-01
6.065650e-01 1.698014e-01 7.630797e-04 3.554535e-02 -7.559512e-02 -1.717841e-01
6.067698e-01 1.698054e-01 7.623703e-04 3.552988e-02 -7.553126e-02 -1.718500e-01
6.071794e-01 1.698135e-01 7.609543e-04 3.549896e-02 -7.540377e-02 -1.719816e-01
6.075890e-01 1.698216e-01 7.595422e-04 3.546810e-02 -7.527660e-02 -1.721131e-01
6.079986e-01 1.698297e-01 7.581339e-04 3.543730e-02 -7.514974e-02 -1.722444e-01
6.082034e-01 1.698337e-01 7.574311e-04 3.542191e-02 -7.508643e-02 -1.723100e-01
6.086130e-01 1.698418e-01 7.560285e-04 3.539118e-02 -7.496004e-02 -1.724410e-01
6.090226e-01 1.698498e-01 7.546296e-04 3.536051e-02 -7.483396e-02 -1.725719e-01
6.094322e-01 1.698578e-01 7.532345e-04 3.532988e-02 -7.470820e-02 -1.727026e-01
6.096370e-01 1.698619e-01 7.525384e-04 3.531459e-02 -7.464543e-02 -1.727678e-01
6.100466e-01 1.698699e-01 7.511489e-04 3.528404e-02 -7.452013e-02 -1.728983e-01
6.104562e-01 1.698779e-01 7.497631e-04 3.525354e-02 -7.439513e-02 -1.730285e-01
6.106610e-01 1.698819e-01 7.490716e-04 3.523831e-02 -7.433275e-02 -1.730936e-01
6.110706e-01 1.698899e-01 7.476915e-04 3.520789e-02 -7.420822e-02 -1.732236e-01
6.114802e-01 1.698979e-01 7.463150e-04 3.517752e-02 -7.408399e-02 -1.733534e-01
6.118898e-01 1.699058e-01 7.449422e-04 3.514720e-02 -7.396006e-02 -1.734831e-01
6.122994e-01 1.699138e-01 7.435730e-04 3.511693e-02 -7.383644e-02 -1.736126e-01
6.127090e-01 1.699217e-01 7.422075e-04 3.508671e-02 -7.371313e-02 -1.737419e-01
6.131186e-01 1.699297e-01 7.408457e-04 3.505654e-02 -7.359011e-02 -1.738710e-01
6.135282e-01 1.699376e-01 7.394875e-04 3.502643e-02 -7.346739e-02 -1.740000e-01
6.139378e-01 1.699455e-01 7.381329e-04 3.499636e-02 -7.334498e-02 -1.741288e-01
6.143474e-01 1.699534e-01 7.367820e-04 3.496634e-02 -7.322286e-02 -1.742574e-01
6.147570e-01 1.699613e-01 7.354346e-04 3.493637e-02 -7.310104e-02 -1.743859e-01
6.151666e-01 1.699692e-01 7.340908e-04 3.490646e-02 -7.297952e-02 -1.745142e-01
6.153714e-01 1.699732e-01 7.334202e-04 3.489152e-02 -7.291887e-02 -1.745783e-01
6.155762e-01 1.699771e-01 7.327506e-04 3.487659e-02 -7.285829e-02 -1.746423e-01
6.159858e-01 1.699850e-01 7.314139e-04 3.484677e-02 -7.273736e-02 -1.747703e-01
6.163954e-01 1.699928e-01 7.300808e-04 3.481700e-02 -7.261672e-02 -1.748981e-01
6.164978e-01 1.699948e-01 7.297481e-04 3.480957e-02 -7.258660e-02 -1.749300e-01
6.167026e-01 1.699987e-01 7.290833e-04 3.479471e-02 -7.252643e-02 -1.749938e-01
6.171122e-01 1.700066e-01 7.277563e-04 3.476503e-02 -7.240631e-02 -1.751214e-01
6.173170e-01 1.700105e-01 7.270942e-04 3.475020e-02 -7.234635e-02 -1.751850e-01
6.177266e-01 1.700183e-01 7.257725e-04 3.472060e-02 -7.222666e-02 -1.753123e-01
6.181362e-01 1.700261e-01 7.244543e-04 3.469104e-02 -7.210726e-02 -1.754394e-01
6.183410e-01 1.700300e-01 7.237965e-04 3.467627e-02 -7.204767e-02 -1.755029e-01
6.187506e-01 1.700378e-01 7.224835e-04 3.464679e-02 -7.192871e-02 -1.756297e-01
6.191602e-01 1.700456e-01 7.211740e-04 3.461735e-02 -7.181003e-02 -1.757564e-01
6.193650e-01 1.700495e-01 7.205206e-04 3.460265e-02 -7.175080e-02 -1.758197e-01
6.195698e-01 1.700534e-01 7.198680e-04 3.458796e-02 -7.169164e-02 -1.758829e-01
6.199794e-01 1.700612e-01 7.185654e-04 3.455862e-02 -7.157353e-02 -1.760093e-01
6.203890e-01 1.700689e-01 7.172662e-04 3.452933e-02 -7.145571e-02 -1.761354e-01
6.207986e-01 1.700767e-01 7.159704e-04 3.450008e-02 -7.133818e-02 -1.762615e-01
6.212082e-01 1.700844e-01 7.146781e-04 3.447089e-02 -7.122092e-02 -1.763873e-01
6.216178e-01 1.700921e-01 7.133891e-04 3.444174e-02 -7.110395e-02 -1.765130e-01
6.220274e-01 1.700998e-01 7.121035e-04 3.441264e-02 -7.098727e-02 -1.766385e-01
6.224370e-01 1.701076e-01 7.108213e-04 3.438359e-02 -7.087086e-02 -1.767639e-01
6.226418e-01 1.701114e-01 7.101815e-04 3.436908e-02 -7.081276e-02 -1.768265e-01
6.230514e-01 1.701191e-01 7.089043e-04 3.434010e-02 -7.069677e-02 -1.769517e-01
6.234610e-01 1.701268e-01 7.076304e-04 3.431116e-02 -7.058106e-02 -1.770766e-01
6.236658e-01 1.701306e-01 7.069948e-04 3.429672e-02 -7.052331e-02 -1.771390e-01
6.240754e-01 1.701383e-01 7.057259e-04 3.426785e-02 -7.040801e-02 -1.772638e-01
6.244850e-01 1.701459e-01 7.044604e-04 3.423904e-02 -7.029299e-02 -1.773883e-01
6.248946e-01 1.701536e-01 7.031982e-04 3.421027e-02 -7.017825e-02 -1.775127e-01
6.253042e-01 1.701612e-01 7.019392e-04 3.418155e-02 -7.006378e-02 -1.776370e-01
6.257138e-01 1.701689e-01 7.006836e-04 3.415287e-02 -6.994959e-02 -1.777610e-01
6.261234e-01 1.701765e-01 6.994312e-04 3.412424e-02 -6.983566e-02 -1.778850e-01
6.265330e-01 1.701841e-01 6.981820e-04 3.409566e-02 -6.972201e-02 -1.780087e-01
6.266354e-01 1.701860e-01 6.978703e-04 3.408852e-02 -6.969364e-02 -1.780396e-01
6.268402e-01 1.701898e-01 6.972473e-04 3.407426e-02 -6.963695e-02 -1.781014e-01
6.272498e-01 1.701974e-01 6.960038e-04 3.404576e-02 -6.952378e-02 -1.782249e-01
6.276594e-01 1.702050e-01 6.947636e-04 3.401730e-02 -6.941087e-02 -1.783482e-01
6.280690e-01 1.702125e-01 6.935266e-04 3.398890e-02 -6.929823e-02 -1.784714e-01
6.282738e-01 1.702163e-01 6.929093e-04 3.397471e-02 -6.924201e-02 -1.785329e-01
6.286834e-01 1.702239e-01 6.916771e-04 3.394637e-02 -6.912978e-02 -1.786559e-01
6.290930e-01 1.702314e-01 6.904481e-04 3.391808e-02 -6.901781e-02 -1.787786e-01
6.295026e-01 1.702390e-01 6.892222e-04 3.388983e-02 -6.890610e-02 -1.789012e-01
6.299122e-01 1.702465e-01 6.879995e-04 3.386163e-02 -6.879466e-02 -1.790237e-01
6.303218e-01 1.702540e-01 6.867800e-04 3.383347e-02 -6.868349e-02 -1.791460e-01
6.307314e-01 1.702615e-01 6.855637e-04 3.380536e-02 -6.857257e-02 -1.792681e-01
6.309362e-01 1.702653e-01 6.849566e-04 3.379133e-02 -6.851722e-02 -1.793292e-01
6.311410e-01 1.702690e-01 6.843504e-04 3.377730e-02 -6.846193e-02 -1.793901e-01
6.313458e-01 1.702728e-01 6.837450e-04 3.376328e-02 -6.840670e-02 -1.794511e-01
6.317554e-01 1.702803e-01 6.825364e-04 3.373529e-02 -6.829644e-02 -1.795728e-01
6.321650e-01 1.702877e-01 6.813310e-04 3.370734e-02 -6.818645e-02 -1.796944e-01
6.325746e-01 1.702952e-01 6.801286e-04 3.367943e-02 -6.807671e-02 -1.798159e-01
6.329842e-01 1.703027e-01 6.789294e-04 3.365157e-02 -6.796723e-02 -1.799371e-01
6.333938e-01 1.703101e-01 6.777332e-04 3.362375e-02 -6.785801e-02 -1.800583e-01
6.338034e-01 1.703175e-01 6.765401e-04 3.359598e-02 -6.774905e-02 -1.801793e-01
6.340082e-01 1.703213e-01 6.759447e-04 3.358211e-02 -6.769466e-02 -1.802397e-01
6.344178e-01 1.703287e-01 6.747562e-04 3.355440e-02 -6.758609e-02 -1.803604e-01
6.348274e-01 1.703361e-01 6.735707e-04 3.352674e-02 -6.747776e-02 -1.804810e-01
6.352370e-01 1.703435e-01 6.723883e-04 3.349913e-02 -6.736970e-02 -1.806015e-01
6.356466e-01 1.703509e-01 6.712088e-04 3.347155e-02 -6.726188e-02 -1.807218e-01
6.360562e-01 1.703583e-01 6.700324e-04 3.344402e-02 -6.715432e-02 -1.808419e-01
6.361586e-01 1.703601e-01 6.697388e-04 3.343715e-02 -6.712747e-02 -1.808719e-01
6.363634e-01 1.703638e-01 6.691521e-04 3.342341e-02 -6.707382e-02 -1.809319e-01
6.367730e-01 1.703712e-01 6.679809e-04 3.339596e-02 -6.696669e-02 -1.810518e-01
6.371826e-01 1.703786e-01 6.668128e-04 3.336855e-02 -6.685983e-02 -1.811715e-01
6.375922e-01 1.703859e-01 6.656476e-04 3.334118e-02 -6.675321e-02 -1.812911e-01
6.380018e-01 1.703932e-01 6.644853e-04 3.331386e-02 -6.664684e-02 -1.814105e-01
6.382066e-01 1.703969e-01 6.639053e-04 3.330022e-02 -6.659374e-02 -1.814701e-01
6.386162e-01 1.704042e-01 6.627475e-04 3.327296e-02 -6.648775e-02 -1.815893e-01
6.388210e-01 1.704079e-01 6.621697e-04 3.325935e-02 -6.643484e-02 -1.816489e-01
6.389234e-01 1.704097e-01 6.618811e-04 3.325255e-02 -6.640841e-02 -1.816786e-01
6.391282e-01 1.704134e-01 6.613044e-04 3.323896e-02 -6.635560e-02 -1.817381e-01
6.395378e-01 1.704207e-01 6.601532e-04 3.321180e-02 -6.625016e-02 -1.818570e-01
6.397426e-01 1.704243e-01 6.595787e-04 3.319824e-02 -6.619753e-02 -1.819163e-01
6.399474e-01 1.704280e-01 6.590049e-04 3.318468e-02 -6.614496e-02 -1.819757e-01
6.400498e-01 1.704298e-01 6.587183e-04 3.317791e-02 -6.611870e-02 -1.820053e-01
6.402546e-01 1.704335e-01 6.581456e-04 3.316438e-02 -6.606622e-02 -1.820646e-01
6.406642e-01 1.704407e-01 6.570024e-04 3.313734e-02 -6.596146e-02 -1.821830e-01
6.410738e-01 1.704480e-01 6.558621e-04 3.311034e-02 -6.585693e-02 -1.823013e-01
6.414834e-01 1.704553e-01 6.547247e-04 3.308339e-02 -6.575265e-02 -1.824195e-01
6.416882e-01 1.704589e-01 6.541570e-04 3.306993e-02 -6.570060e-02 -1.824785e-01
6.420978e-01 1.704662e-01 6.530239e-04 3.304304e-02 -6.559668e-02 -1.825964e-01
6.423026e-01 1.704698e-01 6.524584e-04 3.302961e-02 -6.554481e-02 -1.826553e-01
6.427122e-01 1.704770e-01 6.513296e-04 3.300278e-02 -6.544126e-02 -1.827730e-01
6.431218e-01 1.704842e-01 6.502036e-04 3.297600e-02 -6.533794e-02 -1.828905e-01
6.435314e-01 1.704915e-01 6.490805e-04 3.294926e-02 -6.523486e-02 -1.830079e-01
6.437362e-01 1.704951e-01 6.485200e-04 3.293590e-02 -6.518341e-02 -1.830666e-01
6.441458e-01 1.705023e-01 6.474011e-04 3.290922e-02 -6.508069e-02 -1.831838e-01
6.445554e-01 1.705095e-01 6.462850e-04 3.288259e-02 -6.497821e-02 -1.833008e-01
6.449650e-01 1.705167e-01 6.451717e-04 3.285599e-02 -6.487596e-02 -1.834177e-01
6.453746e-01 1.705238e-01 6.440612e-04 3.282944e-02 -6.477395e-02 -1.835344e-01
6.457842e-01 1.705310e-01 6.429535e-04 3.280293e-02 -6.467218e-02 -1.836510e-01
6.461938e-01 1.705382e-01 6.418485e-04 3.277646e-02 -6.457064e-02 -1.837675e-01
6.466034e-01 1.705453e-01 6.407463e-04 3.275004e-02 -6.446933e-02 -1.838838e-01
6.470130e-01 1.705525e-01 6.396469e-04 3.272365e-02 -6.436826e-02 -1.840000e-01
6.474226e-01 1.705596e-01 6.385503e-04 3.269730e-02 -6.426742e-02 -1.841160e-01
6.476274e-01 1.705632e-01 6.380030e-04 3.268415e-02 -6.421709e-02 -1.841739e-01
6.480370e-01 1.705703e-01 6.369104e-04 3.265787e-02 -6.411660e-02 -1.842897e-01
6.484466e-01 1.705774e-01 6.358206e-04 3.263162e-02 -6.401633e-02 -1.844054e-01
6.488562e-01 1.705845e-01 6.347335e-04 3.260542e-02 -6.391630e-02 -1.845209e-01
6.490610e-01 1.705880e-01 6.341909e-04 3.259234e-02 -6.386637e-02 -1.845786e-01
6.492658e-01 1.705916e-01 6.336491e-04 3.257926e-02 -6.381650e-02 -1.846363e-01
6.496754e-01 1.705987e-01 6.325674e-04 3.255314e-02 -6.371692e-02 -1.847515e-01
6.500850e-01 1.706057e-01 6.314884e-04 3.252707e-02 -6.361758e-02 -1.848666e-01
6.502898e-01 1.706093e-01 6.309499e-04 3.251404e-02 -6.356799e-02 -1.849240e-01
6.504946e-01 1.706128e-01 6.304120e-04 3.250103e-02 -6.351846e-02 -1.849815e-01
6.509042e-01 1.706199e-01 6.293384e-04 3.247503e-02 -6.341957e-02 -1.850963e-01
6.513138e-01 1.706269e-01 6.282674e-04 3.244908e-02 -6.332090e-02 -1.852109e-01
6.517234e-01 1.706340e-01 6.271991e-04 3.242316e-02 -6.322246e-02 -1.853255e-01
6.519282e-01 1.706375e-01 6.266659e-04 3.241022e-02 -6.317332e-02 -1.853827e-01
6.519794e-01 1.706384e-01 6.265327e-04 3.240698e-02 -6.316105e-02 -1.853970e-01
6.520306e-01 1.706392e-01 6.263996e-04 3.240375e-02 -6.314878e-02 -1.854112e-01
6.521330e-01 1.706410e-01 6.261334e-04 3.239728e-02 -6.312424e-02 -1.854398e-01
6.523378e-01 1.706445e-01 6.256015e-04 3.238436e-02 -6.307522e-02 -1.854970e-01
6.527474e-01 1.706515e-01 6.245398e-04 3.235855e-02 -6.297734e-02 -1.856111e-01
6.531570e-01 1.706585e-01 6.234807e-04 3.233277e-02 -6.287968e-02 -1.857251e-01
6.533618e-01 1.706620e-01 6.229521e-04 3.231990e-02 -6.283094e-02 -1.857821e-01
6.537714e-01 1.706690e-01 6.218970e-04 3.229418e-02 -6.273361e-02 -1.858959e-01
6.541810e-01 1.706760e-01 6.208444e-04 3.226851e-02 -6.263651e-02 -1.860096e-01
6.543858e-01 1.706795e-01 6.203191e-04 3.225568e-02 -6.258804e-02 -1.860663e-01
6.545906e-01 1.706830e-01 6.197944e-04 3.224287e-02 -6.253962e-02 -1.861231e-01
6.550002e-01 1.706900e-01 6.187471e-04 3.221727e-02 -6.244296e-02 -1.862365e-01
6.554098e-01 1.706969e-01 6.177023e-04 3.219172e-02 -6.234652e-02 -1.863497e-01
6.558194e-01 1.707039e-01 6.166600e-04 3.216620e-02 -6.225029e-02 -1.864628e-01
6.562290e-01 1.707108e-01 6.156204e-04 3.214072e-02 -6.215429e-02 -1.865758e-01
6.566386e-01 1.707178e-01 6.145833e-04 3.211528e-02 -6.205850e-02 -1.866886e-01
6.570482e-01 1.707247e-01 6.135487e-04 3.208988e-02 -6.196292e-02 -1.868013e-01
6.572530e-01 1.707282e-01 6.130324e-04 3.207720e-02 -6.191522e-02 -1.868576e-01
6.576626e-01 1.707351e-01 6.120016e-04 3.205186e-02 -6.181997e-02 -1.869701e-01
6.580722e-01 1.707420e-01 6.109734e-04 3.202655e-02 -6.172494e-02 -1.870824e-01
6.584818e-01 1.707489e-01 6.099477e-04 3.200129e-02 -6.163012e-02 -1.871946e-01
6.588914e-01 1.707558e-01 6.089245e-04 3.197607e-02 -6.153551e-02 -1.873067e-01
6.593010e-01 1.707627e-01 6.079038e-04 3.195088e-02 -6.144112e-02 -1.874186e-01
6.597106e-01 1.707695e-01 6.068856e-04 3.192573e-02 -6.134694e-02 -1.875304e-01
6.601202e-01 1.707764e-01 6.058699e-04 3.190063e-02 -6.125297e-02 -1.876420e-01
6.605298e-01 1.707833e-01 6.048567e-04 3.187556e-02 -6.115921e-02 -1.877536e-01
6.609394e-01 1.707901e-01 6.038459e-04 3.185052e-02 -6.106567e-02 -1.878649e-01
6.613490e-01 1.707969e-01 6.028376e-04 3.182553e-02 -6.097233e-02 -1.879762e-01
6.617586e-01 1.708038e-01 6.018318e-04 3.180058e-02 -6.087921e-02 -1.880873e-01
6.619634e-01 1.708072e-01 6.013298e-04 3.178811e-02 -6.083272e-02 -1.881428e-01
6.623730e-01 1.708140e-01 6.003276e-04 3.176321e-02 -6.073991e-02 -1.882537e-01
6.625778e-01 1.708174e-01 5.998275e-04 3.175078e-02 -6.069358e-02 -1.883091e-01
6.627826e-01 1.708208e-01 5.993279e-04 3.173835e-02 -6.064730e-02 -1.883645e-01
6.631922e-01 1.708276e-01 5.983306e-04 3.171353e-02 -6.055490e-02 -1.884751e-01
6.636018e-01 1.708344e-01 5.973357e-04 3.168875e-02 -6.046271e-02 -1.885856e-01
6.640114e-01 1.708412e-01 5.963433e-04 3.166400e-02 -6.037073e-02 -1.886960e-01
6.644210e-01 1.708480e-01 5.953532e-04 3.163929e-02 -6.027895e-02 -1.888062e-01
6.648306e-01 1.708547e-01 5.943655e-04 3.161462e-02 -6.018737e-02 -1.889163e-01
6.652402e-01 1.708615e-01 5.933803e-04 3.158999e-02 -6.009600e-02 -1.890263e-01
6.656498e-01 1.708683e-01 5.923974e-04 3.156539e-02 -6.000483e-02 -1.891361e-01
6.660594e-01 1.708750e-01 5.914169e-04 3.154083e-02 -5.991387e-02 -1.892458e-01
6.662642e-01 1.708784e-01 5.909275e-04 3.152856e-02 -5.986846e-02 -1.893006e-01
6.666738e-01 1.708851e-01 5.899505e-04 3.150406e-02 -5.977780e-02 -1.894101e-01
6.667762e-01 1.708868e-01 5.897067e-04 3.149794e-02 -5.975517e-02 -1.894375e-01
6.669810e-01 1.708901e-01 5.892194e-04 3.148571e-02 -5.970994e-02 -1.894922e-01
6.673906e-01 1.708969e-01 5.882465e-04 3.146127e-02 -5.961963e-02 -1.896014e-01
6.678002e-01 1.709036e-01 5.872760e-04 3.143687e-02 -5.952953e-02 -1.897106e-01
6.680050e-01 1.709069e-01 5.867917e-04 3.142468e-02 -5.948455e-02 -1.897651e-01
6.684146e-01 1.709136e-01 5.858247e-04 3.140033e-02 -5.939474e-02 -1.898740e-01
6.688242e-01 1.709203e-01 5.848600e-04 3.137602e-02 -5.930513e-02 -1.899828e-01
6.690290e-01 1.709237e-01 5.843785e-04 3.136388e-02 -5.926040e-02 -1.900372e-01
6.694386e-01 1.709303e-01 5.834173e-04 3.133963e-02 -5.917109e-02 -1.901458e-01
6.696434e-01 1.709337e-01 5.829376e-04 3.132751e-02 -5.912651e-02 -1.902000e-01
6.700530e-01 1.709403e-01 5.819799e-04 3.130331e-02 -5.903750e-02 -1.903084e-01
6.704626e-01 1.709470e-01 5.810244e-04 3.127915e-02 -5.894868e-02 -1.904167e-01
6.706674e-01 1.709503e-01 5.805475e-04 3.126708e-02 -5.890434e-02 -1.904708e-01
6.710770e-01 1.709570e-01 5.795955e-04 3.124297e-02 -5.881582e-02 -1.905789e-01
6.714866e-01 1.709636e-01 5.786458e-04 3.121890e-02 -5.872749e-02 -1.906869e-01
6.718962e-01 1.709702e-01 5.776983e-04 3.119486e-02 -5.863936e-02 -1.907947e-01
6.723058e-01 1.709769e-01 5.767532e-04 3.117086e-02 -5.855142e-02 -1.909024e-01
6.727154e-01 1.709835e-01 5.758102e-04 3.114690e-02 -5.846368e-02 -1.910099e-01
6.731250e-01 1.709901e-01 5.748695e-04 3.112297e-02 -5.837613e-02 -1.911174e-01
6.735346e-01 1.709967e-01 5.739311e-04 3.109908e-02 -5.828877e-02 -1.912247e-01
6.739442e-01 1.710033e-01 5.729949e-04 3.107522e-02 -5.820160e-02 -1.913319e-01
6.743538e-01 1.710098e-01 5.720609e-04 3.105140e-02 -5.811462e-02 -1.914389e-01
6.747634e-01 1.710164e-01 5.711292e-04 3.102761e-02 -5.802784e-02 -1.915458e-01
6.751730e-01 1.710230e-01 5.701996e-04 3.100386e-02 -5.794125e-02 -1.916526e-01
6.755826e-01 1.710295e-01 5.692723e-04 3.098015e-02 -5.785484e-02 -1.917593e-01
6.759922e-01 1.710361e-01 5.683472e-04 3.095647e-02 -5.776863e-02 -1.918658e-01
6.764018e-01 1.710426e-01 5.674242e-04 3.093282e-02 -5.768260e-02 -1.919723e-01
6.768114e-01 1.710492e-01 5.665035e-04 3.090921e-02 -5.759676e-02 -1.920785e-01
6.772210e-01 1.710557e-01 5.655849e-04 3.088564e-02 -5.751111e-02 -1.921847e-01
6.776306e-01 1.710622e-01 5.646685e-04 3.086210e-02 -5.742565e-02 -1.922907e-01
6.780402e-01 1.710687e-01 5.637543e-04 3.083860e-02 -5.734037e-02 -1.923966e-01
6.784498e-01 1.710752e-01 5.628422e-04 3.081513e-02 -5.725528e-02 -1.925024e-01
6.788594e-01 1.710817e-01 5.619323e-04 3.079169e-02 -5.717038e-02 -1.926081e-01
6.792690e-01 1.710882e-01 5.610246e-04 3.076829e-02 -5.708566e-02 -1.927136e-01
6.796786e-01 1.710947e-01 5.601190e-04 3.074493e-02 -5.700112e-02 -1.928190e-01
6.798834e-01 1.710979e-01 5.596670e-04 3.073326e-02 -5.695892e-02 -1.928716e-01
6.802930e-01 1.711044e-01 5.587646e-04 3.070995e-02 -5.687466e-02 -1.929769e-01
6.807026e-01 1.711109e-01 5.578643e-04 3.068667e-02 -5.679059e-02 -1.930819e-01
6.811122e-01 1.711173e-01 5.569661e-04 3.066342e-02 -5.670669e-02 -1.931869e-01
6.815218e-01 1.711238e-01 5.560700e-04 3.064021e-02 -5.662298e-02 -1.932917e-01
6.817266e-01 1.711270e-01 5.556228e-04 3.062862e-02 -5.658119e-02 -1.933441e-01
6.821362e-01 1.711334e-01 5.547299e-04 3.060546e-02 -5.649775e-02 -1.934488e-01
6.825458e-01 1.711398e-01 5.538391e-04 3.058234e-02 -5.641449e-02 -1.935533e-01
6.827506e-01 1.711430e-01 5.533945e-04 3.057079e-02 -5.637293e-02 -1.936055e-01
6.831602e-01 1.711495e-01 5.525068e-04 3.054772e-02 -5.628994e-02 -1.937099e-01
6.833650e-01 1.711527e-01 5.520637e-04 3.053619e-02 -5.624852e-02 -1.937620e-01
6.837746e-01 1.711591e-01 5.511792e-04 3.051317e-02 -5.616580e-02 -1.938661e-01
6.841842e-01 1.711655e-01 5.502967e-04 3.049018e-02 -5.608326e-02 -1.939702e-01
6.843890e-01 1.711687e-01 5.498562e-04 3.047870e-02 -5.604205e-02 -1.940221e-01
6.847986e-01 1.711750e-01 5.489768e-04 3.045576e-02 -5.595978e-02 -1.941260e-01
6.852082e-01 1.711814e-01 5.480995e-04 3.043286e-02 -5.587769e-02 -1.942297e-01
6.856178e-01 1.711878e-01 5.472242e-04 3.040999e-02 -5.579577e-02 -1.943333e-01
6.858226e-01 1.711910e-01 5.467873e-04 3.039856e-02 -5.575487e-02 -1.943851e-01
6.862322e-01 1.711973e-01 5.459151e-04 3.037574e-02 -5.567322e-02 -1.944885e-01
6.866418e-01 1.712037e-01 5.450449e-04 3.035296e-02 -5.559174e-02 -1.945918e-01
6.870514e-01 1.712100e-01 5.441767e-04 3.033020e-02 -5.551044e-02 -1.946950e-01
6.874610e-01 1.712164e-01 5.433106e-04 3.030748e-02 -5.542931e-02 -1.947980e-01
6.878706e-01 1.712227e-01 5.424464e-04 3.028479e-02 -5.534836e-02 -1.949010e-01
6.880754e-01 1.712259e-01 5.420151e-04 3.027346e-02 -5.530795e-02 -1.949524e-01
6.884850e-01 1.712322e-01 5.411540e-04 3.025082e-02 -5.522725e-02 -1.950552e-01
6.888946e-01 1.712385e-01 5.402949e-04 3.022822e-02 -5.514673e-02 -1.951578e-01
6.893042e-01 1.712448e-01 5.394377e-04 3.020565e-02 -5.506638e-02 -1.952603e-01
6.897138e-01 1.712511e-01 5.385826e-04 3.018311e-02 -5.498621e-02 -1.953627e-01
6.901234e-01 1.712574e-01 5.377294e-04 3.016060e-02 -5.490621e-02 -1.954650e-01
6.905330e-01 1.712637e-01 5.368782e-04 3.013813e-02 -5.482637e-02 -1.955671e-01
6.909426e-01 1.712699e-01 5.360290e-04 3.011569e-02 -5.474671e-02 -1.956691e-01
6.911474e-01 1.712731e-01 5.356052e-04 3.010448e-02 -5.470694e-02 -1.957201e-01
6.915570e-01 1.712793e-01 5.347589e-04 3.008209e-02 -5.462754e-02 -1.958220e-01
6.919666e-01 1.712856e-01 5.339146e-04 3.005973e-02 -5.454830e-02 -1.959237e-01
6.923762e-01 1.712918e-01 5.330722e-04 3.003740e-02 -5.446923e-02 -1.960253e-01
6.925810e-01 1.712949e-01 5.326517e-04 3.002625e-02 -5.442976e-02 -1.960761e-01
6.929906e-01 1.713012e-01 5.318122e-04 3.000397e-02 -5.435094e-02 -1.961775e-01
6.934002e-01 1.713074e-01 5.309747e-04 2.998173e-02 -5.427230e-02 -1.962788e-01
6.938098e-01 1.713136e-01 5.301391e-04 2.995951e-02 -5.419381e-02 -1.963800e-01
6.942194e-01 1.713198e-01 5.293054e-04 2.993733e-02 -5.411550e-02 -1.964811e-01
6.946290e-01 1.713261e-01 5.284737e-04 2.991518e-02 -5.403735e-02 -1.965821e-01
6.950386e-01 1.713323e-01 5.276438e-04 2.989307e-02 -5.395937e-02 -1.966829e-01
6.954482e-01 1.713384e-01 5.268159e-04 2.987098e-02 -5.388156e-02 -1.967837e-01
6.958578e-01 1.713446e-01 5.259898e-04 2.984893e-02 -5.380390e-02 -1.968843e-01
6.962674e-01 1.713508e-01 5.251657e-04 2.982690e-02 -5.372642e-02 -1.969848e-01
6.966770e-01 1.713570e-01 5.243434e-04 2.980491e-02 -5.364910e-02 -1.970852e-01
6.970866e-01 1.713631e-01 5.235230e-04 2.978295e-02 -5.357194e-02 -1.971854e-01
6.974962e-01 1.713693e-01 5.227045e-04 2.976103e-02 -5.349494e-02 -1.972856e-01
6.979058e-01 1.713755e-01 5.218879e-04 2.973913e-02 -5.341811e-02 -1.973856e-01
6.983154e-01 1.713816e-01 5.210731e-04 2.971727e-02 -5.334144e-02 -1.974855e-01
6.987250e-01 1.713877e-01 5.202602e-04 2.969543e-02 -5.326493e-02 -1.975853e-01
6.991346e-01 1.713939e-01 5.194491e-04 2.967363e-02 -5.318858e-02 -1.976850e-01
6.995442e-01 1.714000e-01 5.186399e-04 2.965186e-02 -5.311240e-02 -1.977846e-01
6.999538e-01 1.714061e-01 5.178325e-04 2.963012e-02 -5.303637e-02 -1.978840e-01
7.003634e-01 1.714122e-01 5.170270e-04 2.960841e-02 -5.296051e-02 -1.979834e-01
7.005682e-01 1.714153e-01 5.166249e-04 2.959757e-02 -5.292263e-02 -1.980330e-01
7.009778e-01 1.714214e-01 5.158221e-04 2.957591e-02 -5.284701e-02 -1.981321e-01
7.013874e-01 1.714274e-01 5.150212e-04 2.955428e-02 -5.277154e-02 -1.982312e-01
7.017970e-01 1.714335e-01 5.142220e-04 2.953268e-02 -5.269623e-02 -1.983301e-01
7.022066e-01 1.714396e-01 5.134247e-04 2.951111e-02 -5.262108e-02 -1.984290e-01
7.026162e-01 1.714457e-01 5.126292e-04 2.948957e-02 -5.254609e-02 -1.985277e-01
7.030258e-01 1.714517e-01 5.118355e-04 2.946807e-02 -5.247125e-02 -1.986263e-01
7.034354e-01 1.714578e-01 5.110435e-04 2.944659e-02 -5.239657e-02 -1.987247e-01
7.038450e-01 1.714638e-01 5.102534e-04 2.942514e-02 -5.232205e-02 -1.988231e-01
7.042546e-01 1.714699e-01 5.094651e-04 2.940373e-02 -5.224768e-02 -1.989214e-01
7.044594e-01 1.714729e-01 5.090716e-04 2.939303e-02 -5.221056e-02 -1.989704e-01
7.045618e-01 1.714744e-01 5.088750e-04 2.938768e-02 -5.219201e-02 -1.989950e-01
7.047666e-01 1.714774e-01 5.084821e-04 2.937700e-02 -5.215494e-02 -1.990440e-01
7.051762e-01 1.714834e-01 5.076978e-04 2.935565e-02 -5.208092e-02 -1.991420e-01
7.055858e-01 1.714895e-01 5.069152e-04 2.933433e-02 -5.200706e-02 -1.992399e-01
7.059954e-01 1.714955e-01 5.061344e-04 2.931305e-02 -5.193335e-02 -1.993377e-01
7.064050e-01 1.715015e-01 5.053554e-04 2.929179e-02 -5.185980e-02 -1.994354e-01
7.068146e-01 1.715075e-01 5.045781e-04 2.927056e-02 -5.178639e-02 -1.995329e-01
7.072242e-01 1.715135e-01 5.038025e-04 2.924937e-02 -5.171315e-02 -1.996303e-01
7.076338e-01 1.715194e-01 5.030287e-04 2.922820e-02 -5.164005e-02 -1.997277e-01
7.080434e-01 1.715254e-01 5.022567e-04 2.920706e-02 -5.156710e-02 -1.998249e-01
7.084530e-01 1.715314e-01 5.014863e-04 2.918596e-02 -5.149431e-02 -1.999220e-01
7.088626e-01 1.715374e-01 5.007177e-04 2.916488e-02 -5.142167e-02 -2.000190e-01
7.092722e-01 1.715433e-01 4.999508e-04 2.914383e-02 -5.134918e-02 -2.001159e-01
7.094770e-01 1.715463e-01 4.995680e-04 2.913332e-02 -5.131299e-02 -2.001643e-01
7.096818e-01 1.715493e-01 4.991857e-04 2.912281e-02 -5.127684e-02 -2.002127e-01
7.100914e-01 1.715552e-01 4.984222e-04 2.910183e-02 -5.120465e-02 -2.003093e-01
7.105010e-01 1.715611e-01 4.976605e-04 2.908087e-02 -5.113261e-02 -2.004059e-01
7.107058e-01 1.715641e-01 4.972803e-04 2.907040e-02 -5.109664e-02 -2.004541e-01
7.111154e-01 1.715700e-01 4.965211e-04 2.904948e-02 -5.102482e-02 -2.005505e-01
7.115250e-01 1.715759e-01 4.957636e-04 2.902860e-02 -5.095315e-02 -2.006468e-01
7.119346e-01 1.715819e-01 4.950078e-04 2.900774e-02 -5.088163e-02 -2.007430e-01
7.123442e-01 1.715878e-01 4.942537e-04 2.898692e-02 -5.081026e-02 -2.008390e-01
7.127538e-01 1.715937e-01 4.935012e-04 2.896612e-02 -5.073903e-02 -2.009350e-01
7.131634e-01 1.715996e-01 4.927505e-04 2.894535e-02 -5.066796e-02 -2.010308e-01
7.135730e-01 1.716054e-01 4.920014e-04 2.892461e-02 -5.059702e-02 -2.011265e-01
7.139826e-01 1.716113e-01 4.912540e-04 2.890390e-02 -5.052624e-02 -2.012222e-01
7.143922e-01 1.716172e-01 4.905082e-04 2.888322e-02 -5.045560e-02 -2.013177e-01
7.148018e-01 1.716231e-01 4.897641e-04 2.886257e-02 -5.038510e-02 -2.014131e-01
7.150066e-01 1.716260e-01 4.893927e-04 2.885225e-02 -5.034991e-02 -2.014608e-01
7.154162e-01 1.716318e-01 4.886511e-04 2.883165e-02 -5.027963e-02 -2.015560e-01
7.156210e-01 1.716348e-01 4.882809e-04 2.882135e-02 -5.024455e-02 -2.016036e-01
7.158258e-01 1.716377e-01 4.879111e-04 2.881106e-02 -5.020950e-02 -2.016511e-01
7.160306e-01 1.716406e-01 4.875417e-04 2.880079e-02 -5.017448e-02 -2.016987e-01
7.164402e-01 1.716465e-01 4.868042e-04 2.878025e-02 -5.010457e-02 -2.017936e-01
7.168498e-01 1.716523e-01 4.860683e-04 2.875974e-02 -5.003479e-02 -2.018885e-01
7.172594e-01 1.716581e-01 4.853340e-04 2.873926e-02 -4.996516e-02 -2.019833e-01
7.176690e-01 1.716639e-01 4.846014e-04 2.871881e-02 -4.989567e-02 -2.020779e-01
7.180786e-01 1.716697e-01 4.838704e-04 2.869839e-02 -4.982633e-02 -2.021725e-01
7.184882e-01 1.716756e-01 4.831409e-04 2.867799e-02 -4.975712e-02 -2.022669e-01
7.188978e-01 1.716814e-01 4.824132e-04 2.865762e-02 -4.968806e-02 -2.023613e-01
7.190002e-01 1.716828e-01 4.822315e-04 2.865254e-02 -4.967082e-02 -2.023848e-01
7.192050e-01 1.716857e-01 4.818684e-04 2.864237e-02 -4.963635e-02 -2.024319e-01
7.196146e-01 1.716915e-01 4.811434e-04 2.862205e-02 -4.956754e-02 -2.025261e-01
7.200242e-01 1.716973e-01 4.804200e-04 2.860176e-02 -4.949886e-02 -2.026201e-01
7.204338e-01 1.717030e-01 4.796982e-04 2.858150e-02 -4.943033e-02 -2.027141e-01
7.206386e-01 1.717059e-01 4.793379e-04 2.857138e-02 -4.939611e-02 -2.027610e-01
7.210482e-01 1.717117e-01 4.786184e-04 2.855116e-02 -4.932778e-02 -2.028548e-01
7.214578e-01 1.717174e-01 4.779006e-04 2.853097e-02 -4.925960e-02 -2.029485e-01
7.218674e-01 1.717232e-01 4.771843e-04 2.851081e-02 -4.919155e-02 -2.030420e-01
7.222770e-01 1.717289e-01 4.764696e-04 2.849067e-02 -4.912364e-02 -2.031355e-01
7.226866e-01 1.717347e-01 4.757565e-04 2.847057e-02 -4.905587e-02 -2.032288e-01
7.230962e-01 1.717404e-01 4.750449e-04 2.845049e-02 -4.898823e-02 -2.033221e-01
7.235058e-01 1.717461e-01 4.743349e-04 2.843044e-02 -4.892074e-02 -2.034153e-01
7.239154e-01 1.717519e-01 4.736265e-04 2.841041e-02 -4.885338e-02 -2.035083e-01
7.243250e-01 1.717576e-01 4.729196e-04 2.839042e-02 -4.878615e-02 -2.036012e-01
7.247346e-01 1.717633e-01 4.722142e-04 2.837045e-02 -4.871906e-02 -2.036941e-01
7.251442e-01 1.717690e-01 4.715104e-04 2.835051e-02 -4.865211e-02 -2.037868e-01
7.255538e-01 1.717747e-01 4.708081e-04 2.833059e-02 -4.858530e-02 -2.038794e-01
7.259634e-01 1.717804e-01 4.701073e-04 2.831070e-02 -4.851862e-02 -2.039720e-01
7.263730e-01 1.717861e-01 4.694081e-04 2.829084e-02 -4.845207e-02 -2.040644e-01
7.267826e-01 1.717917e-01 4.687104e-04 2.827101e-02 -4.838566e-02 -2.041567e-01
7.269874e-01 1.717946e-01 4.683621e-04 2.826111e-02 -4.835250e-02 -2.042028e-01
7.273970e-01 1.718002e-01 4.676667e-04 2.824131e-02 -4.828629e-02 -2.042950e-01
7.278066e-01 1.718059e-01 4.669728e-04 2.822155e-02 -4.822021e-02 -2.043871e-01
7.282162e-01 1.718115e-01 4.662804e-04 2.820181e-02 -4.815427e-02 -2.044790e-01
7.286258e-01 1.718172e-01 4.655895e-04 2.818210e-02 -4.808846e-02 -2.045709e-01
7.290354e-01 1.718228e-01 4.649001e-04 2.816242e-02 -4.802278e-02 -2.046626e-01
7.294450e-01 1.718285e-01 4.642122e-04 2.814276e-02 -4.795723e-02 -2.047543e-01
7.298546e-01 1.718341e-01 4.635257e-04 2.812313e-02 -4.789182e-02 -2.048459e-01
7.302642e-01 1.718397e-01 4.628408e-04 2.810353e-02 -4.782653e-02 -2.049373e-01
7.306738e-01 1.718453e-01 4.621573e-04 2.808395e-02 -4.776138e-02 -2.050287e-01
7.310834e-01 1.718509e-01 4.614754e-04 2.806440e-02 -4.769636e-02 -2.051199e-01
7.314930e-01 1.718565e-01 4.607949e-04 2.804488e-02 -4.763147e-02 -2.052110e-01
7.316978e-01 1.718593e-01 4.604552e-04 2.803513e-02 -4.759907e-02 -2.052566e-01
7.321074e-01 1.718649e-01 4.597769e-04 2.801564e-02 -4.753437e-02 -2.053476e-01
7.325170e-01 1.718705e-01 4.591000e-04 2.799619e-02 -4.746980e-02 -2.054385e-01
7.327218e-01 1.718733e-01 4.587622e-04 2.798647e-02 -4.743757e-02 -2.054839e-01
7.331314e-01 1.718789e-01 4.580875e-04 2.796705e-02 -4.737320e-02 -2.055746e-01
7.335410e-01 1.718845e-01 4.574143e-04 2.794766e-02 -4.730895e-02 -2.056653e-01
7.337458e-01 1.718873e-01 4.570783e-04 2.793798e-02 -4.727688e-02 -2.057106e-01
7.341554e-01 1.718928e-01 4.564073e-04 2.791862e-02 -4.721282e-02 -2.058011e-01
7.345650e-01 1.718984e-01 4.557377e-04 2.789930e-02 -4.714890e-02 -2.058915e-01
7.347698e-01 1.719011e-01 4.554034e-04 2.788965e-02 -4.711698e-02 -2.059366e-01
7.351794e-01 1.719067e-01 4.547360e-04 2.787036e-02 -4.705325e-02 -2.060269e-01
7.355890e-01 1.719122e-01 4.540700e-04 2.785110e-02 -4.698964e-02 -2.061170e-01
7.359986e-01 1.719178e-01 4.534055e-04 2.783187e-02 -4.692616e-02 -2.062070e-01
7.362034e-01 1.719205e-01 4.530737e-04 2.782226e-02 -4.689447e-02 -2.062520e-01
7.366130e-01 1.719261e-01 4.524113e-04 2.780306e-02 -4.683118e-02 -2.063419e-01
7.370226e-01 1.719316e-01 4.517503e-04 2.778389e-02 -4.676802e-02 -2.064317e-01
7.374322e-01 1.719371e-01 4.510907e-04 2.776475e-02 -4.670498e-02 -2.065214e-01
7.376370e-01 1.719399e-01 4.507614e-04 2.775519e-02 -4.667350e-02 -2.065662e-01
7.380466e-01 1.719454e-01 4.501040e-04 2.773608e-02 -4.661065e-02 -2.066558e-01
7.384562e-01 1.719509e-01 4.494479e-04 2.771701e-02 -4.654793e-02 -2.067452e-01
7.388658e-01 1.719563e-01 4.487932e-04 2.769795e-02 -4.648532e-02 -2.068346e-01
7.392754e-01 1.719618e-01 4.481400e-04 2.767892e-02 -4.642284e-02 -2.069239e-01
7.396850e-01 1.719673e-01 4.474881e-04 2.765992e-02 -4.636049e-02 -2.070130e-01
7.400946e-01 1.719728e-01 4.468376e-04 2.764095e-02 -4.629826e-02 -2.071021e-01
7.405042e-01 1.719783e-01 4.461885e-04 2.762200e-02 -4.623615e-02 -2.071910e-01
7.409138e-01 1.719837e-01 4.455408e-04 2.760307e-02 -4.617416e-02 -2.072799e-01
7.413234e-01 1.719892e-01 4.448944e-04 2.758417e-02 -4.611230e-02 -2.073687e-01
7.417330e-01 1.719946e-01 4.442495e-04 2.756529e-02 -4.605056e-02 -2.074574e-01
7.421426e-01 1.720001e-01 4.436059e-04 2.754644e-02 -4.598894e-02 -2.075459e-01
7.425522e-01 1.720055e-01 4.429636e-04 2.752762e-02 -4.592744e-02 -2.076344e-01
7.429618e-01 1.720109e-01 4.423228e-04 2.750882e-02 -4.586606e-02 -2.077228e-01
7.433714e-01 1.720164e-01 4.416832e-04 2.749005e-02 -4.580481e-02 -2.078111e-01
7.437810e-01 1.720218e-01 4.410451e-04 2.747130e-02 -4.574367e-02 -2.078993e-01
7.441906e-01 1.720272e-01 4.404083e-04 2.745257e-02 -4.568266e-02 -2.079874e-01
7.446002e-01 1.720326e-01 4.397728e-04 2.743387e-02 -4.562176e-02 -2.080754e-01
7.450098e-01 1.720380e-01 4.391387e-04 2.741520e-02 -4.556099e-02 -2.081633e-01
7.452146e-01 1.720407e-01 4.388222e-04 2.740587e-02 -4.553064e-02 -2.082072e-01
7.456242e-01 1.720461e-01 4.381900e-04 2.738724e-02 -4.547005e-02 -2.082949e-01
7.460338e-01 1.720515e-01 4.375593e-04 2.736862e-02 -4.540957e-02 -2.083826e-01
7.464434e-01 1.720569e-01 4.369298e-04 2.735004e-02 -4.534921e-02 -2.084702e-01
7.468530e-01 1.720623e-01 4.363017e-04 2.733147e-02 -4.528897e-02 -2.085576e-01
7.472626e-01 1.720676e-01 4.356749e-04 2.731294e-02 -4.522885e-02 -2.086450e-01
7.476722e-01 1.720730e-01 4.350495e-04 2.729442e-02 -4.516884e-02 -2.087323e-01
7.480818e-01 1.720784e-01 4.344253e-04 2.727593e-02 -4.510895e-02 -2.088195e-01
7.484914e-01 1.720837e-01 4.338025e-04 2.725747e-02 -4.504918e-02 -2.089066e-01
7.489010e-01 1.720891e-01 4.331809e-04 2.723903e-02 -4.498953e-02 -2.089936e-01
7.493106e-01 1.720944e-01 4.325607e-04 2.722061e-02 -4.492999e-02 -2.090805e-01
7.495154e-01 1.720971e-01 4.322511e-04 2.721141e-02 -4.490026e-02 -2.091239e-01
7.499250e-01 1.721024e-01 4.316328e-04 2.719304e-02 -4.484090e-02 -2.092107e-01
7.503346e-01 1.721077e-01 4.310158e-04 2.717468e-02 -4.478165e-02 -2.092973e-01
7.507442e-01 1.721131e-01 4.304001e-04 2.715635e-02 -4.472252e-02 -2.093839e-01
7.511538e-01 1.721184e-01 4.297857e-04 2.713804e-02 -4.466350e-02 -2.094704e-01
7.515634e-01 1.721237e-01 4.291726e-04 2.711976e-02 -4.460459e-02 -2.095568e-01
7.519730e-01 1.721290e-01 4.285608e-04 2.710150e-02 -4.454581e-02 -2.096431e-01
7.523826e-01 1.721343e-01 4.279503e-04 2.708327e-02 -4.448713e-02 -2.097293e-01
7.527922e-01 1.721396e-01 4.273410e-04 2.706506e-02 -4.442857e-02 -2.098154e-01
7.532018e-01 1.721449e-01 4.267330e-04 2.704687e-02 -4.437012e-02 -2.099014e-01
7.536114e-01 1.721502e-01 4.261262e-04 2.702871e-02 -4.431179e-02 -2.099873e-01
7.540210e-01 1.721554e-01 4.255208e-04 2.701057e-02 -4.425357e-02 -2.100732e-01
7.544306e-01 1.721607e-01 4.249166e-04 2.699246e-02 -4.419546e-02 -2.101589e-01
7.546354e-01 1.721633e-01 4.246149e-04 2.698341e-02 -4.416645e-02 -2.102018e-01
7.550450e-01 1.721686e-01 4.240126e-04 2.696533e-02 -4.410851e-02 -2.102874e-01
7.554546e-01 1.721739e-01 4.234115e-04 2.694728e-02 -4.405068e-02 -2.103729e-01
7.558642e-01 1.721791e-01 4.228117e-04 2.692925e-02 -4.399297e-02 -2.104583e-01
7.562738e-01 1.721843e-01 4.222131e-04 2.691124e-02 -4.393536e-02 -2.105436e-01
7.564786e-01 1.721870e-01 4.219143e-04 2.690224e-02 -4.390660e-02 -2.105862e-01
7.568882e-01 1.721922e-01 4.213176e-04 2.688427e-02 -4.384917e-02 -2.106714e-01
7.570930e-01 1.721948e-01 4.210197e-04 2.687529e-02 -4.382049e-02 -2.107140e-01
7.575026e-01 1.722000e-01 4.204248e-04 2.685736e-02 -4.376322e-02 -2.107991e-01
7.579122e-01 1.722053e-01 4.198312e-04 2.683944e-02 -4.370606e-02 -2.108840e-01
7.581170e-01 1.722079e-01 4.195349e-04 2.683049e-02 -4.367752e-02 -2.109265e-01
7.585266e-01 1.722131e-01 4.189431e-04 2.681262e-02 -4.362052e-02 -2.110113e-01
7.587314e-01 1.722157e-01 4.186477e-04 2.680369e-02 -4.359206e-02 -2.110537e-01
7.591410e-01 1.722209e-01 4.180577e-04 2.678584e-02 -4.353523e-02 -2.111384e-01
7.595506e-01 1.722261e-01 4.174690e-04 2.676802e-02 -4.347851e-02 -2.112230e-01
7.599602e-01 1.722313e-01 4.168815e-04 2.675022e-02 -4.342190e-02 -2.113075e-01
7.603698e-01 1.722365e-01 4.162952e-04 2.673245e-02 -4.336539e-02 -2.113919e-01
7.607794e-01 1.722417e-01 4.157101e-04 2.671470e-02 -4.330900e-02 -2.114762e-01
7.611890e-01 1.722469e-01 4.151262e-04 2.669697e-02 -4.325271e-02 -2.115604e-01
7.615986e-01 1.722520e-01 4.145435e-04 2.667927e-02 -4.319653e-02 -2.116446e-01
7.620082e-01 1.722572e-01 4.139620e-04 2.666159e-02 -4.314045e-02 -2.117287e-01
7.624178e-01 1.722624e-01 4.133817e-04 2.664393e-02 -4.308449e-02 -2.118126e-01
7.628274e-01 1.722675e-01 4.128027e-04 2.662629e-02 -4.302863e-02 -2.118965e-01
7.632370e-01 1.722727e-01 4.122247e-04 2.660868e-02 -4.297288e-02 -2.119803e-01
7.636466e-01 1.722778e-01 4.116480e-04 2.659109e-02 -4.291723e-02 -2.120640e-01
7.640562e-01 1.722829e-01 4.110725e-04 2.657352e-02 -4.286169e-02 -2.121476e-01
7.644658e-01 1.722881e-01 4.104981e-04 2.655597e-02 -4.280626e-02 -2.122311e-01
7.648754e-01 1.722932e-01 4.099250e-04 2.653845e-02 -4.275093e-02 -2.123146e-01
7.652850e-01 1.722983e-01 4.093530e-04 2.652095e-02 -4.269571e-02 -2.123979e-01
7.656946e-01 1.723034e-01 4.087821e-04 2.650348e-02 -4.264060e-02 -2.124812e-01
7.661042e-01 1.723086e-01 4.082125e-04 2.648602e-02 -4.258558e-02 -2.125644e-01
7.665138e-01 1.723137e-01 4.076440e-04 2.646859e-02 -4.253068e-02 -2.126474e-01
7.669234e-01 1.723188e-01 4.070766e-04 2.645118e-02 -4.247587e-02 -2.127304e-01
7.673330e-01 1.723239e-01 4.065105e-04 2.643379e-02 -4.242118e-02 -2.128133e-01
7.677426e-01 1.723290e-01 4.059454e-04 2.641643e-02 -4.236658e-02 -2.128962e-01
7.681522e-01 1.723340e-01 4.053816e-04 2.639909e-02 -4.231209e-02 -2.129789e-01
7.685618e-01 1.723391e-01 4.048189e-04 2.638177e-02 -4.225770e-02 -2.130615e-01
7.689714e-01 1.723442e-01 4.042573e-04 2.636447e-02 -4.220342e-02 -2.131441e-01
7.693810e-01 1.723493e-01 4.036968e-04 2.634719e-02 -4.214924e-02 -2.132266e-01
7.697906e-01 1.723543e-01 4.031376e-04 2.632994e-02 -4.209516e-02 -2.133089e-01
7.702002e-01 1.723594e-01 4.025794e-04 2.631271e-02 -4.204118e-02 -2.133912e-01
7.706098e-01 1.723644e-01 4.020224e-04 2.629550e-02 -4.198731e-02 -2.134735e-01
7.710194e-01 1.723695e-01 4.014665e-04 2.627831e-02 -4.193353e-02 -2.135556e-01
7.714290e-01 1.723745e-01 4.009117e-04 2.626115e-02 -4.187986e-02 -2.136376e-01
7.718386e-01 1.723796e-01 4.003581e-04 2.624401e-02 -4.182629e-02 -2.137196e-01
7.722482e-01 1.723846e-01 3.998056e-04 2.622688e-02 -4.177282e-02 -2.138014e-01
7.726578e-01 1.723896e-01 3.992542e-04 2.620979e-02 -4.171945e-02 -2.138832e-01
7.730674e-01 1.723946e-01 3.987039e-04 2.619271e-02 -4.166619e-02 -2.139649e-01
7.734770e-01 1.723997e-01 3.981547e-04 2.617565e-02 -4.161302e-02 -2.140465e-01
7.736818e-01 1.724022e-01 3.978806e-04 2.616713e-02 -4.158647e-02 -2.140873e-01
7.740914e-01 1.724072e-01 3.973330e-04 2.615011e-02 -4.153346e-02 -2.141688e-01
7.745010e-01 1.724122e-01 3.967867e-04 2.613311e-02 -4.148054e-02 -2.142501e-01
7.749106e-01 1.724172e-01 3.962414e-04 2.611613e-02 -4.142772e-02 -2.143315e-01
7.753202e-01 1.724222e-01 3.956972e-04 2.609917e-02 -4.137500e-02 -2.144127e-01
7.757298e-01 1.724272e-01 3.951541e-04 2.608223e-02 -4.132238e-02 -2.144938e-01
7.761394e-01 1.724321e-01 3.946121e-04 2.606532e-02 -4.126986e-02 -2.145749e-01
7.765490e-01 1.724371e-01 3.940711e-04 2.604843e-02 -4.121744e-02 -2.146558e-01
7.769586e-01 1.724421e-01 3.935313e-04 2.603155e-02 -4.116511e-02 -2.147367e-01
7.773682e-01 1.724471e-01 3.929926e-04 2.601470e-02 -4.111289e-02 -2.148175e-01
7.777778e-01 1.724520e-01 3.924549e-04 2.599787e-02 -4.106076e-02 -2.148982e-01
7.781874e-01 1.724570e-01 3.919183e-04 2.598107e-02 -4.100873e-02 -2.149789e-01
7.785970e-01 1.724619e-01 3.913828e-04 2.596428e-02 -4.095679e-02 -2.150594e-01
7.790066e-01 1.724669e-01 3.908484e-04 2.594751e-02 -4.090496e-02 -2.151399e-01
7.794162e-01 1.724718e-01 3.903151e-04 2.593077e-02 -4.085322e-02 -2.152202e-01
7.798258e-01 1.724767e-01 3.897828e-04 2.591405e-02 -4.080157e-02 -2.153005e-01
7.802354e-01 1.724817e-01 3.892515e-04 2.589735e-02 -4.075002e-02 -2.153808e-01
7.806450e-01 1.724866e-01 3.887214e-04 2.588067e-02 -4.069857e-02 -2.154609e-01
7.808498e-01 1.724891e-01 3.884567e-04 2.587233e-02 -4.067288e-02 -2.155009e-01
7.812594e-01 1.724940e-01 3.879281e-04 2.585568e-02 -4.062158e-02 -2.155809e-01
7.816690e-01 1.724989e-01 3.874006e-04 2.583906e-02 -4.057036e-02 -2.156608e-01
7.820786e-01 1.725038e-01 3.868742e-04 2.582245e-02 -4.051925e-02 -2.157407e-01
7.824882e-01 1.725087e-01 3.863487e-04 2.580586e-02 -4.046822e-02 -2.158204e-01
7.828978e-01 1.725136e-01 3.858244e-04 2.578930e-02 -4.041730e-02 -2.159001e-01
7.831026e-01 1.725160e-01 3.855626e-04 2.578102e-02 -4.039187e-02 -2.159399e-01
7.835122e-01 1.725209e-01 3.850398e-04 2.576449e-02 -4.034108e-02 -2.160194e-01
7.839218e-01 1.725258e-01 3.845180e-04 2.574797e-02 -4.029039e-02 -2.160989e-01
7.843314e-01 1.725307e-01 3.839973e-04 2.573148e-02 -4.023980e-02 -2.161783e-01
7.847410e-01 1.725356e-01 3.834776e-04 2.571501e-02 -4.018929e-02 -2.162576e-01
7.851506e-01 1.725404e-01 3.829590e-04 2.569856e-02 -4.013888e-02 -2.163368e-01
7.855602e-01 1.725453e-01 3.824414e-04 2.568213e-02 -4.008857e-02 -2.164160e-01
7.859698e-01 1.725502e-01 3.819248e-04 2.566572e-02 -4.003834e-02 -2.164950e-01
7.863794e-01 1.725550e-01 3.814092e-04 2.564933e-02 -3.998821e-02 -2.165740e-01
7.867890e-01 1.725599e-01 3.808946e-04 2.563296e-02 -3.993817e-02 -2.166529e-01
7.871986e-01 1.725647e-01 3.803811e-04 2.561661e-02 -3.988823e-02 -2.167317e-01
7.876082e-01 1.725695e-01 3.798686e-04 2.560028e-02 -3.983837e-02 -2.168104e-01
7.880178e-01 1.725744e-01 3.793571e-04 2.558398e-02 -3.978861e-02 -2.168891e-01
7.884274e-01 1.725792e-01 3.788466e-04 2.556769e-02 -3.973894e-02 -2.169676e-01
7.886322e-01 1.725816e-01 3.785918e-04 2.555955e-02 -3.971414e-02 -2.170069e-01
7.890418e-01 1.725864e-01 3.780828e-04 2.554330e-02 -3.966461e-02 -2.170853e-01
7.894514e-01 1.725913e-01 3.775748e-04 2.552706e-02 -3.961517e-02 -2.171637e-01
7.898610e-01 1.725961e-01 3.770679e-04 2.551084e-02 -3.956582e-02 -2.172420e-01
7.902706e-01 1.726009e-01 3.765619e-04 2.549465e-02 -3.951656e-02 -2.173202e-01
7.906802e-01 1.726057e-01 3.760569e-04 2.547847e-02 -3.946739e-02 -2.173983e-01
7.910898e-01 1.726105e-01 3.755529e-04 2.546232e-02 -3.941831e-02 -2.174763e-01
7.914994e-01 1.726153e-01 3.750500e-04 2.544618e-02 -3.936932e-02 -2.175543e-01
7.919090e-01 1.726200e-01 3.745480e-04 2.543006e-02 -3.932042e-02 -2.176322e-01
7.923186e-01 1.726248e-01 3.740470e-04 2.541397e-02 -3.927161e-02 -2.177100e-01
7.927282e-01 1.726296e-01 3.735469e-04 2.539789e-02 -3.922289e-02 -2.177877e-01
7.931378e-01 1.726344e-01 3.730479e-04 2.538184e-02 -3.917426e-02 -2.178654e-01
7.935474e-01 1.726391e-01 3.725498e-04 2.536580e-02 -3.912572e-02 -2.179429e-01
7.939570e-01 1.726439e-01 3.720527e-04 2.534979e-02 -3.907727e-02 -2.180204e-01
7.943666e-01 1.726487e-01 3.715566e-04 2.533379e-02 -3.902890e-02 -2.180978e-01
7.947762e-01 1.726534e-01 3.710615e-04 2.531781e-02 -3.898063e-02 -2.181751e-01
7.951858e-01 1.726582e-01 3.705673e-04 2.530186e-02 -3.893244e-02 -2.182524e-01
7.955954e-01 1.726629e-01 3.700741e-04 2.528592e-02 -3.888434e-02 -2.183296e-01
7.960050e-01 1.726676e-01 3.695819e-04 2.527000e-02 -3.883633e-02 -2.184066e-01
7.962098e-01 1.726700e-01 3.693361e-04 2.526205e-02 -3.881235e-02 -2.184452e-01
7.966194e-01 1.726747e-01 3.688453e-04 2.524616e-02 -3.876447e-02 -2.185221e-01
7.970290e-01 1.726795e-01 3.683555e-04 2.523030e-02 -3.871668e-02 -2.185990e-01
7.974386e-01 1.726842e-01 3.678666e-04 2.521445e-02 -3.866897e-02 -2.186758e-01
7.978482e-01 1.726889e-01 3.673787e-04 2.519862e-02 -3.862135e-02 -2.187526e-01
7.982578e-01 1.726936e-01 3.668917e-04 2.518281e-02 -3.857382e-02 -2.188292e-01
7.986674e-01 1.726983e-01 3.664056e-04 2.516702e-02 -3.852637e-02 -2.189058e-01
7.990770e-01 1.727030e-01 3.659206e-04 2.515125e-02 -3.847901e-02 -2.189823e-01
7.994866e-01 1.727077e-01 3.654364e-04 2.513550e-02 -3.843173e-02 -2.190587e-01
7.998962e-01 1.727124e-01 3.649532e-04 2.511976e-02 -3.838454e-02 -2.191351e-01
8.003058e-01 1.727171e-01 3.644709e-04 2.510405e-02 -3.833744e-02 -2.192114e-01
8.007154e-01 1.727218e-01 3.639896e-04 2.508836e-02 -3.829042e-02 -2.192876e-01
8.011250e-01 1.727265e-01 3.635092e-04 2.507268e-02 -3.824349e-02 -2.193637e-01
8.015346e-01 1.727311e-01 3.630298e-04 2.505703e-02 -3.819664e-02 -2.194397e-01
8.019442e-01 1.727358e-01 3.625512e-04 2.504139e-02 -3.814988e-02 -2.195157e-01
8.023538e-01 1.727405e-01 3.620736e-04 2.502578e-02 -3.810320e-02 -2.195916e-01
8.027634e-01 1.727451e-01 3.615969e-04 2.501018e-02 -3.805660e-02 -2.196674e-01
8.031730e-01 1.727498e-01 3.611212e-04 2.499460e-02 -3.801009e-02 -2.197431e-01
8.035826e-01 1.727544e-01 3.606463e-04 2.497904e-02 -3.796366e-02 -2.198187e-01
8.039922e-01 1.727591e-01 3.601724e-04 2.496350e-02 -3.791732e-02 -2.198943e-01
8.044018e-01 1.727637e-01 3.596994e-04 2.494798e-02 -3.787106e-02 -2.199698e-01
8.048114e-01 1.727684e-01 3.592273e-04 2.493248e-02 -3.782488e-02 -2.200453e-01
8.052210e-01 1.727730e-01 3.587561e-04 2.491699e-02 -3.777879e-02 -2.201206e-01
8.056306e-01 1.727776e-01 3.582859e-04 2.490153e-02 -3.773278e-02 -2.201959e-01
8.060402e-01 1.727822e-01 3.578165e-04 2.488608e-02 -3.768685e-02 -2.202711e-01
8.064498e-01 1.727869e-01 3.573480e-04 2.487066e-02 -3.764101e-02 -2.203462e-01
8.068594e-01 1.727915e-01 3.568805e-04 2.485525e-02 -3.759525e-02 -2.204212e-01
8.072690e-01 1.727961e-01 3.564138e-04 2.483986e-02 -3.754956e-02 -2.204962e-01
8.076786e-01 1.728007e-01 3.559480e-04 2.482449e-02 -3.750397e-02 -2.205711e-01
8.080882e-01 1.728053e-01 3.554832e-04 2.480913e-02 -3.745845e-02 -2.206459e-01
8.084978e-01 1.728099e-01 3.550192e-04 2.479380e-02 -3.741301e-02 -2.207207e-01
8.089074e-01 1.728145e-01 3.545561e-04 2.477849e-02 -3.736766e-02 -2.207953e-01
8.093170e-01 1.728190e-01 3.540939e-04 2.476319e-02 -3.732239e-02 -2.208699e-01
8.097266e-01 1.728236e-01 3.536326e-04 2.474791e-02 -3.727720e-02 -2.209444e-01
8.101362e-01 1.728282e-01 3.531721e-04 2.473265e-02 -3.723208e-02 -2.210189e-01
8.105458e-01 1.728328e-01 3.527126e-04 2.471741e-02 -3.718705e-02 -2.210933e-01
8.113650e-01 1.728419e-01 3.517961e-04 2.468698e-02 -3.709723e-02 -2.212418e-01
8.117746e-01 1.728464e-01 3.513392e-04 2.467180e-02 -3.705245e-02 -2.213159e-01
8.121842e-01 1.728510e-01 3.508831e-04 2.465663e-02 -3.700774e-02 -2.213900e-01
8.125938e-01 1.728555e-01 3.504279e-04 2.464148e-02 -3.696311e-02 -2.214640e-01
8.130034e-01 1.728601e-01 3.499736e-04 2.462635e-02 -3.691856e-02 -2.215379e-01
8.138226e-01 1.728692e-01 3.490676e-04 2.459614e-02 -3.682969e-02 -2.216855e-01
8.146418e-01 1.728782e-01 3.481650e-04 2.456601e-02 -3.674114e-02 -2.218329e-01
8.150514e-01 1.728827e-01 3.477150e-04 2.455097e-02 -3.669699e-02 -2.219064e-01
8.158706e-01 1.728918e-01 3.468175e-04 2.452094e-02 -3.660891e-02 -2.220533e-01
8.162802e-01 1.728963e-01 3.463701e-04 2.450596e-02 -3.656499e-02 -2.221267e-01
8.166898e-01 1.729008e-01 3.459235e-04 2.449099e-02 -3.652115e-02 -2.221999e-01
8.170994e-01 1.729053e-01 3.454777e-04 2.447604e-02 -3.647738e-02 -2.222731e-01
8.175090e-01 1.729098e-01 3.450328e-04 2.446111e-02 -3.643369e-02 -2.223462e-01
8.183282e-01 1.729187e-01 3.441455e-04 2.443129e-02 -3.634655e-02 -2.224923e-01
8.187378e-01 1.729232e-01 3.437032e-04 2.441642e-02 -3.630309e-02 -2.225652e-01
8.191474e-01 1.729277e-01 3.432616e-04 2.440156e-02 -3.625971e-02 -2.226380e-01
8.195570e-01 1.729322e-01 3.428209e-04 2.438671e-02 -3.621641e-02 -2.227107e-01
8.203762e-01 1.729411e-01 3.419419e-04 2.435708e-02 -3.613003e-02 -2.228560e-01
8.211954e-01 1.729500e-01 3.410663e-04 2.432752e-02 -3.604395e-02 -2.230010e-01
8.216050e-01 1.729545e-01 3.406297e-04 2.431276e-02 -3.600103e-02 -2.230734e-01
8.224242e-01 1.729633e-01 3.397590e-04 2.428330e-02 -3.591541e-02 -2.232180e-01
8.228338e-01 1.729678e-01 3.393249e-04 2.426860e-02 -3.587271e-02 -2.232902e-01
8.232434e-01 1.729722e-01 3.388916e-04 2.425392e-02 -3.583009e-02 -2.233623e-01
8.236530e-01 1.729766e-01 3.384591e-04 2.423925e-02 -3.578754e-02 -2.234343e-01
8.240626e-01 1.729811e-01 3.380275e-04 2.422460e-02 -3.574507e-02 -2.235063e-01
8.248818e-01 1.729899e-01 3.371665e-04 2.419535e-02 -3.566034e-02 -2.236500e-01
8.250866e-01 1.729921e-01 3.369518e-04 2.418805e-02 -3.563921e-02 -2.236859e-01
8.254962e-01 1.729965e-01 3.365229e-04 2.417346e-02 -3.559700e-02 -2.237576e-01
8.259058e-01 1.730009e-01 3.360949e-04 2.415889e-02 -3.555486e-02 -2.238293e-01
8.267250e-01 1.730097e-01 3.352412e-04 2.412980e-02 -3.547080e-02 -2.239724e-01
8.275442e-01 1.730185e-01 3.343907e-04 2.410078e-02 -3.538703e-02 -2.241152e-01
8.279538e-01 1.730229e-01 3.339666e-04 2.408629e-02 -3.534526e-02 -2.241865e-01
8.287730e-01 1.730316e-01 3.331209e-04 2.405737e-02 -3.526193e-02 -2.243289e-01
8.295922e-01 1.730403e-01 3.322782e-04 2.402852e-02 -3.517890e-02 -2.244710e-01
8.304114e-01 1.730491e-01 3.314388e-04 2.399973e-02 -3.509615e-02 -2.246128e-01
8.306162e-01 1.730512e-01 3.312294e-04 2.399255e-02 -3.507551e-02 -2.246482e-01
8.310258e-01 1.730556e-01 3.308112e-04 2.397819e-02 -3.503428e-02 -2.247190e-01
8.314354e-01 1.730599e-01 3.303938e-04 2.396385e-02 -3.499312e-02 -2.247897e-01
8.322546e-01 1.730686e-01 3.295613e-04 2.393521e-02 -3.491102e-02 -2.249309e-01
8.326642e-01 1.730729e-01 3.291462e-04 2.392092e-02 -3.487007e-02 -2.250014e-01
8.334834e-01 1.730816e-01 3.283183e-04 2.389239e-02 -3.478839e-02 -2.251422e-01
8.343026e-01 1.730902e-01 3.274935e-04 2.386392e-02 -3.470700e-02 -2.252827e-01
8.351218e-01 1.730988e-01 3.266718e-04 2.383553e-02 -3.462589e-02 -2.254230e-01
8.355314e-01 1.731031e-01 3.262620e-04 2.382135e-02 -3.458543e-02 -2.254930e-01
8.363506e-01 1.731117e-01 3.254448e-04 2.379305e-02 -3.450474e-02 -2.256328e-01
8.367602e-01 1.731160e-01 3.250373e-04 2.377893e-02 -3.446450e-02 -2.257026e-01
8.375794e-01 1.731246e-01 3.242246e-04 2.375073e-02 -3.438422e-02 -2.258421e-01
8.383986e-01 1.731331e-01 3.234149e-04 2.372259e-02 -3.430422e-02 -2.259812e-01
8.392178e-01 1.731417e-01 3.226082e-04 2.369452e-02 -3.422449e-02 -2.261201e-01
8.400370e-01 1.731502e-01 3.218044e-04 2.366652e-02 -3.414504e-02 -2.262587e-01
8.404466e-01 1.731545e-01 3.214036e-04 2.365254e-02 -3.410542e-02 -2.263279e-01
8.408562e-01 1.731587e-01 3.210035e-04 2.363858e-02 -3.406586e-02 -2.263971e-01
8.416754e-01 1.731672e-01 3.202056e-04 2.361070e-02 -3.398695e-02 -2.265352e-01
8.424946e-01 1.731757e-01 3.194106e-04 2.358289e-02 -3.390832e-02 -2.266730e-01
8.433138e-01 1.731841e-01 3.186185e-04 2.355515e-02 -3.382995e-02 -2.268105e-01
8.441330e-01 1.731925e-01 3.178293e-04 2.352747e-02 -3.375184e-02 -2.269478e-01
8.449522e-01 1.732010e-01 3.170430e-04 2.349985e-02 -3.367401e-02 -2.270848e-01
8.453618e-01 1.732052e-01 3.166509e-04 2.348607e-02 -3.363519e-02 -2.271533e-01
8.461810e-01 1.732136e-01 3.158689e-04 2.345854e-02 -3.355775e-02 -2.272899e-01
8.465906e-01 1.732178e-01 3.154789e-04 2.344481e-02 -3.351913e-02 -2.273581e-01
8.474098e-01 1.732261e-01 3.147011e-04 2.341738e-02 -3.344209e-02 -2.274943e-01
8.482290e-01 1.732345e-01 3.139262e-04 2.339001e-02 -3.336530e-02 -2.276303e-01
8.486386e-01 1.732387e-01 3.135397e-04 2.337636e-02 -3.332701e-02 -2.276982e-01
8.494578e-01 1.732470e-01 3.127690e-04 2.334909e-02 -3.325062e-02 -2.278338e-01
8.496626e-01 1.732491e-01 3.125767e-04 2.334228e-02 -3.323156e-02 -2.278676e-01
8.497650e-01 1.732501e-01 3.124807e-04 2.333888e-02 -3.322204e-02 -2.278845e-01
8.498674e-01 1.732511e-01 3.123847e-04 2.333547e-02 -3.321252e-02 -2.279015e-01
8.500722e-01 1.732532e-01 3.121927e-04 2.332867e-02 -3.319349e-02 -2.279353e-01
8.504818e-01 1.732574e-01 3.118095e-04 2.331509e-02 -3.315549e-02 -2.280029e-01
8.508914e-01 1.732615e-01 3.114269e-04 2.330151e-02 -3.311756e-02 -2.280704e-01
8.517106e-01 1.732698e-01 3.106637e-04 2.327441e-02 -3.304187e-02 -2.282053e-01
8.525298e-01 1.732781e-01 3.099034e-04 2.324738e-02 -3.296644e-02 -2.283399e-01
8.533490e-01 1.732863e-01 3.091457e-04 2.322040e-02 -3.289127e-02 -2.284742e-01
8.541682e-01 1.732946e-01 3.083908e-04 2.319349e-02 -3.281635e-02 -2.286083e-01
8.545778e-01 1.732987e-01 3.080144e-04 2.318005e-02 -3.277899e-02 -2.286753e-01
8.553970e-01 1.733069e-01 3.072635e-04 2.315323e-02 -3.270444e-02 -2.288090e-01
8.562162e-01 1.733151e-01 3.065154e-04 2.312647e-02 -3.263015e-02 -2.289425e-01
8.570354e-01 1.733233e-01 3.057699e-04 2.309977e-02 -3.255611e-02 -2.290757e-01
8.578546e-01 1.733315e-01 3.050271e-04 2.307313e-02 -3.248232e-02 -2.292087e-01
8.586738e-01 1.733396e-01 3.042869e-04 2.304655e-02 -3.240877e-02 -2.293414e-01
8.594930e-01 1.733478e-01 3.035494e-04 2.302003e-02 -3.233547e-02 -2.294738e-01
8.603122e-01 1.733559e-01 3.028145e-04 2.299357e-02 -3.226241e-02 -2.296060e-01
8.611314e-01 1.733640e-01 3.020823e-04 2.296717e-02 -3.218960e-02 -2.297380e-01
8.619506e-01 1.733721e-01 3.013526e-04 2.294083e-02 -3.211703e-02 -2.298697e-01
8.623602e-01 1.733761e-01 3.009888e-04 2.292769e-02 -3.208084e-02 -2.299354e-01
8.631794e-01 1.733842e-01 3.002630e-04 2.290143e-02 -3.200863e-02 -2.300668e-01
8.639986e-01 1.733922e-01 2.995398e-04 2.287524e-02 -3.193667e-02 -2.301978e-01
8.648178e-01 1.734003e-01 2.988192e-04 2.284911e-02 -3.186494e-02 -2.303287e-01
8.656370e-01 1.734083e-01 2.981011e-04 2.282304e-02 -3.179345e-02 -2.304593e-01
8.664562e-01 1.734163e-01 2.973856e-04 2.279702e-02 -3.172220e-02 -2.305896e-01
8.672754e-01 1.734243e-01 2.966726e-04 2.277106e-02 -3.165118e-02 -2.307197e-01
8.680946e-01 1.734323e-01 2.959621e-04 2.274516e-02 -3.158040e-02 -2.308496e-01
8.689138e-01 1.734403e-01 2.952541e-04 2.271932e-02 -3.150985e-02 -2.309792e-01
8.697330e-01 1.734482e-01 2.945486e-04 2.269354e-02 -3.143954e-02 -2.311086e-01
8.705522e-01 1.734561e-01 2.938456e-04 2.266781e-02 -3.136946e-02 -2.312377e-01
8.709618e-01 1.734601e-01 2.934950e-04 2.265497e-02 -3.133450e-02 -2.313022e-01
8.717810e-01 1.734680e-01 2.927957e-04 2.262933e-02 -3.126477e-02 -2.314309e-01
8.719858e-01 1.734700e-01 2.926212e-04 2.262293e-02 -3.124737e-02 -2.314631e-01
8.723954e-01 1.734739e-01 2.922728e-04 2.261013e-02 -3.121262e-02 -2.315274e-01
8.732146e-01 1.734818e-01 2.915778e-04 2.258459e-02 -3.114328e-02 -2.316557e-01
8.740338e-01 1.734897e-01 2.908852e-04 2.255911e-02 -3.107417e-02 -2.317838e-01
8.742386e-01 1.734917e-01 2.907124e-04 2.255275e-02 -3.105693e-02 -2.318158e-01
8.746482e-01 1.734956e-01 2.903673e-04 2.254003e-02 -3.102249e-02 -2.318797e-01
8.754674e-01 1.735034e-01 2.896790e-04 2.251465e-02 -3.095378e-02 -2.320074e-01
8.758770e-01 1.735073e-01 2.893357e-04 2.250198e-02 -3.091951e-02 -2.320712e-01
8.766962e-01 1.735152e-01 2.886509e-04 2.247667e-02 -3.085114e-02 -2.321985e-01
8.775154e-01 1.735230e-01 2.879686e-04 2.245143e-02 -3.078298e-02 -2.323256e-01
8.783346e-01 1.735308e-01 2.872886e-04 2.242624e-02 -3.071506e-02 -2.324525e-01
8.791538e-01 1.735386e-01 2.866109e-04 2.240111e-02 -3.064735e-02 -2.325791e-01
8.799730e-01 1.735463e-01 2.859356e-04 2.237603e-02 -3.057986e-02 -2.327055e-01
8.807922e-01 1.735541e-01 2.852627e-04 2.235100e-02 -3.051260e-02 -2.328317e-01
8.812018e-01 1.735579e-01 2.849271e-04 2.233851e-02 -3.047905e-02 -2.328947e-01
8.820210e-01 1.735657e-01 2.842577e-04 2.231357e-02 -3.041211e-02 -2.330205e-01
8.828402e-01 1.735734e-01 2.835905e-04 2.228869e-02 -3.034539e-02 -2.331461e-01
8.836594e-01 1.735811e-01 2.829257e-04 2.226385e-02 -3.027888e-02 -2.332714e-01
8.844786e-01 1.735888e-01 2.822632e-04 2.223908e-02 -3.021260e-02 -2.333966e-01
8.846834e-01 1.735907e-01 2.820979e-04 2.223289e-02 -3.019606e-02 -2.334278e-01
8.850930e-01 1.735945e-01 2.817678e-04 2.222053e-02 -3.016302e-02 -2.334902e-01
8.859122e-01 1.736022e-01 2.811092e-04 2.219585e-02 -3.009711e-02 -2.336150e-01
8.867314e-01 1.736098e-01 2.804530e-04 2.217122e-02 -3.003141e-02 -2.337394e-01
8.875506e-01 1.736175e-01 2.797990e-04 2.214664e-02 -2.996592e-02 -2.338637e-01
8.883698e-01 1.736251e-01 2.791472e-04 2.212212e-02 -2.990064e-02 -2.339877e-01
8.887794e-01 1.736289e-01 2.788222e-04 2.210988e-02 -2.986808e-02 -2.340497e-01
8.895986e-01 1.736365e-01 2.781737e-04 2.208544e-02 -2.980312e-02 -2.341734e-01
8.904178e-01 1.736441e-01 2.775275e-04 2.206105e-02 -2.973837e-02 -2.342968e-01
8.912370e-01 1.736517e-01 2.768836e-04 2.203672e-02 -2.967382e-02 -2.344201e-01
8.920562e-01 1.736592e-01 2.762418e-04 2.201243e-02 -2.960948e-02 -2.345431e-01
8.928754e-01 1.736668e-01 2.756022e-04 2.198820e-02 -2.954535e-02 -2.346659e-01
8.930802e-01 1.736686e-01 2.754426e-04 2.198215e-02 -2.952935e-02 -2.346965e-01
8.934898e-01 1.736724e-01 2.751239e-04 2.197007e-02 -2.949739e-02 -2.347578e-01
8.938994e-01 1.736762e-01 2.748058e-04 2.195799e-02 -2.946547e-02 -2.348191e-01
8.943090e-01 1.736799e-01 2.744882e-04 2.194593e-02 -2.943361e-02 -2.348802e-01
8.951282e-01 1.736874e-01 2.738545e-04 2.192184e-02 -2.937005e-02 -2.350024e-01
8.959474e-01 1.736949e-01 2.732231e-04 2.189781e-02 -2.930668e-02 -2.351244e-01
8.963570e-01 1.736987e-01 2.729082e-04 2.188581e-02 -2.927507e-02 -2.351852e-01
8.971762e-01 1.737061e-01 2.722799e-04 2.186185e-02 -2.921201e-02 -2.353069e-01
8.979954e-01 1.737136e-01 2.716538e-04 2.183795e-02 -2.914915e-02 -2.354283e-01
8.988146e-01 1.737210e-01 2.710298e-04 2.181410e-02 -2.908649e-02 -2.355495e-01
8.996338e-01 1.737285e-01 2.704079e-04 2.179029e-02 -2.902402e-02 -2.356704e-01
9.004530e-01 1.737359e-01 2.697882e-04 2.176654e-02 -2.896176e-02 -2.357912e-01
9.012722e-01 1.737433e-01 2.691705e-04 2.174284e-02 -2.889969e-02 -2.359117e-01
9.020914e-01 1.737507e-01 2.685549e-04 2.171919e-02 -2.883783e-02 -2.360320e-01
9.029106e-01 1.737581e-01 2.679413e-04 2.169559e-02 -2.877615e-02 -2.361521e-01
9.031154e-01 1.737599e-01 2.677883e-04 2.168970e-02 -2.876076e-02 -2.361821e-01
9.035250e-01 1.737636e-01 2.674826e-04 2.167793e-02 -2.873002e-02 -2.362420e-01
9.043442e-01 1.737709e-01 2.668726e-04 2.165442e-02 -2.866869e-02 -2.363617e-01
9.047538e-01 1.737746e-01 2.665684e-04 2.164268e-02 -2.863810e-02 -2.364215e-01
9.055730e-01 1.737820e-01 2.659616e-04 2.161925e-02 -2.857706e-02 -2.365409e-01
9.063922e-01 1.737893e-01 2.653568e-04 2.159586e-02 -2.851621e-02 -2.366601e-01
9.072114e-01 1.737966e-01 2.647540e-04 2.157253e-02 -2.845555e-02 -2.367790e-01
9.080306e-01 1.738039e-01 2.641532e-04 2.154924e-02 -2.839508e-02 -2.368978e-01
9.088498e-01 1.738112e-01 2.635545e-04 2.152600e-02 -2.833480e-02 -2.370163e-01
9.096690e-01 1.738184e-01 2.629577e-04 2.150282e-02 -2.827472e-02 -2.371346e-01
9.104882e-01 1.738257e-01 2.623630e-04 2.147968e-02 -2.821482e-02 -2.372528e-01
9.108978e-01 1.738293e-01 2.620663e-04 2.146813e-02 -2.818494e-02 -2.373117e-01
9.117170e-01 1.738365e-01 2.614745e-04 2.144506e-02 -2.812532e-02 -2.374295e-01
9.121266e-01 1.738402e-01 2.611794e-04 2.143355e-02 -2.809558e-02 -2.374883e-01
9.129458e-01 1.738474e-01 2.605905e-04 2.141056e-02 -2.803624e-02 -2.376058e-01
9.137650e-01 1.738546e-01 2.600037e-04 2.138761e-02 -2.797709e-02 -2.377231e-01
9.145842e-01 1.738618e-01 2.594187e-04 2.136472e-02 -2.791812e-02 -2.378402e-01
9.154034e-01 1.738689e-01 2.588357e-04 2.134187e-02 -2.785934e-02 -2.379570e-01
9.158130e-01 1.738725e-01 2.585449e-04 2.133047e-02 -2.783002e-02 -2.380154e-01
9.162226e-01 1.738761e-01 2.582547e-04 2.131907e-02 -2.780074e-02 -2.380737e-01
9.170418e-01 1.738833e-01 2.576755e-04 2.129632e-02 -2.774232e-02 -2.381901e-01
9.174514e-01 1.738868e-01 2.573867e-04 2.128497e-02 -2.771318e-02 -2.382482e-01
9.182706e-01 1.738940e-01 2.568104e-04 2.126229e-02 -2.765503e-02 -2.383644e-01
9.190898e-01 1.739011e-01 2.562360e-04 2.123966e-02 -2.759707e-02 -2.384803e-01
9.199090e-01 1.739082e-01 2.556635e-04 2.121707e-02 -2.753928e-02 -2.385960e-01
9.207282e-01 1.739153e-01 2.550930e-04 2.119454e-02 -2.748168e-02 -2.387115e-01
9.211378e-01 1.739188e-01 2.548084e-04 2.118329e-02 -2.745294e-02 -2.387692e-01
9.219570e-01 1.739259e-01 2.542406e-04 2.116082e-02 -2.739560e-02 -2.388844e-01
9.227762e-01 1.739330e-01 2.536747e-04 2.113840e-02 -2.733844e-02 -2.389994e-01
9.235954e-01 1.739400e-01 2.531106e-04 2.111603e-02 -2.728145e-02 -2.391142e-01
9.240050e-01 1.739436e-01 2.528293e-04 2.110486e-02 -2.725303e-02 -2.391715e-01
9.248242e-01 1.739506e-01 2.522680e-04 2.108256e-02 -2.719630e-02 -2.392860e-01
9.256434e-01 1.739576e-01 2.517086e-04 2.106030e-02 -2.713976e-02 -2.394003e-01
9.260530e-01 1.739611e-01 2.514295e-04 2.104919e-02 -2.711155e-02 -2.394574e-01
9.268722e-01 1.739681e-01 2.508728e-04 2.102700e-02 -2.705526e-02 -2.395714e-01
9.276914e-01 1.739751e-01 2.503179e-04 2.100486e-02 -2.699915e-02 -2.396852e-01
9.285106e-01 1.739821e-01 2.497649e-04 2.098277e-02 -2.694321e-02 -2.397988e-01
9.293298e-01 1.739890e-01 2.492136e-04 2.096072e-02 -2.688744e-02 -2.399122e-01
9.295346e-01 1.739908e-01 2.490761e-04 2.095521e-02 -2.687352e-02 -2.399405e-01
9.299442e-01 1.739943e-01 2.488013e-04 2.094421e-02 -2.684572e-02 -2.399971e-01
9.307634e-01 1.740012e-01 2.482532e-04 2.092224e-02 -2.679025e-02 -2.401101e-01
9.315826e-01 1.740081e-01 2.477068e-04 2.090032e-02 -2.673495e-02 -2.402230e-01
9.324018e-01 1.740151e-01 2.471622e-04 2.087844e-02 -2.667982e-02 -2.403357e-01
9.332210e-01 1.740220e-01 2.466194e-04 2.085661e-02 -2.662485e-02 -2.404481e-01
9.340402e-01 1.740289e-01 2.460784e-04 2.083482e-02 -2.657006e-02 -2.405604e-01
9.344498e-01 1.740323e-01 2.458085e-04 2.082394e-02 -2.654272e-02 -2.406164e-01
9.352690e-01 1.740392e-01 2.452701e-04 2.080222e-02 -2.648817e-02 -2.407284e-01
9.360882e-01 1.740461e-01 2.447334e-04 2.078054e-02 -2.643379e-02 -2.408402e-01
9.369074e-01 1.740529e-01 2.441984e-04 2.075891e-02 -2.637958e-02 -2.409517e-01
9.373170e-01 1.740563e-01 2.439316e-04 2.074811e-02 -2.635253e-02 -2.410075e-01
9.377266e-01 1.740597e-01 2.436652e-04 2.073732e-02 -2.632553e-02 -2.410631e-01
9.379314e-01 1.740615e-01 2.435321e-04 2.073193e-02 -2.631204e-02 -2.410909e-01
9.383410e-01 1.740649e-01 2.432664e-04 2.072116e-02 -2.628510e-02 -2.411465e-01
9.391602e-01 1.740717e-01 2.427361e-04 2.069965e-02 -2.623134e-02 -2.412576e-01
9.399794e-01 1.740785e-01 2.422076e-04 2.067818e-02 -2.617773e-02 -2.413684e-01
9.407986e-01 1.740853e-01 2.416807e-04 2.065676e-02 -2.612430e-02 -2.414791e-01
9.416178e-01 1.740921e-01 2.411556e-04 2.063538e-02 -2.607102e-02 -2.415896e-01
9.420274e-01 1.740955e-01 2.408937e-04 2.062471e-02 -2.604444e-02 -2.416447e-01
9.428466e-01 1.741022e-01 2.403710e-04 2.060339e-02 -2.599140e-02 -2.417549e-01
9.436658e-01 1.741090e-01 2.398501e-04 2.058212e-02 -2.593853e-02 -2.418649e-01
9.444850e-01 1.741157e-01 2.393308e-04 2.056090e-02 -2.588581e-02 -2.419747e-01
9.453042e-01 1.741225e-01 2.388132e-04 2.053971e-02 -2.583325e-02 -2.420843e-01
9.457138e-01 1.741258e-01 2.385550e-04 2.052914e-02 -2.580703e-02 -2.421391e-01
9.465330e-01 1.741325e-01 2.380398e-04 2.050802e-02 -2.575471e-02 -2.422484e-01
9.469426e-01 1.741359e-01 2.377829e-04 2.049747e-02 -2.572861e-02 -2.423030e-01
9.477618e-01 1.741426e-01 2.372702e-04 2.047642e-02 -2.567652e-02 -2.424120e-01
9.481714e-01 1.741459e-01 2.370145e-04 2.046591e-02 -2.565054e-02 -2.424665e-01
9.489906e-01 1.741526e-01 2.365042e-04 2.044491e-02 -2.559869e-02 -2.425753e-01
9.498098e-01 1.741593e-01 2.359956e-04 2.042396e-02 -2.554699e-02 -2.426838e-01
9.502194e-01 1.741626e-01 2.357419e-04 2.041351e-02 -2.552120e-02 -2.427381e-01
9.510386e-01 1.741693e-01 2.352357e-04 2.039262e-02 -2.546974e-02 -2.428464e-01
9.518578e-01 1.741759e-01 2.347311e-04 2.037178e-02 -2.541842e-02 -2.429545e-01
9.526770e-01 1.741825e-01 2.342281e-04 2.035097e-02 -2.536727e-02 -2.430624e-01
9.534962e-01 1.741892e-01 2.337267e-04 2.033021e-02 -2.531626e-02 -2.431702e-01
9.539058e-01 1.741925e-01 2.334766e-04 2.031985e-02 -2.529081e-02 -2.432240e-01
9.547250e-01 1.741991e-01 2.329775e-04 2.029915e-02 -2.524004e-02 -2.433314e-01
9.555442e-01 1.742057e-01 2.324801e-04 2.027850e-02 -2.518941e-02 -2.434387e-01
9.563634e-01 1.742122e-01 2.319842e-04 2.025788e-02 -2.513893e-02 -2.435458e-01
9.571826e-01 1.742188e-01 2.314898e-04 2.023731e-02 -2.508861e-02 -2.436528e-01
9.580018e-01 1.742254e-01 2.309970e-04 2.021678e-02 -2.503843e-02 -2.437595e-01
9.588210e-01 1.742319e-01 2.305058e-04 2.019629e-02 -2.498840e-02 -2.438661e-01
9.596402e-01 1.742384e-01 2.300161e-04 2.017584e-02 -2.493852e-02 -2.439724e-01
9.604594e-01 1.742450e-01 2.295280e-04 2.015543e-02 -2.488878e-02 -2.440786e-01
9.612786e-01 1.742515e-01 2.290413e-04 2.013506e-02 -2.483920e-02 -2.441847e-01
9.620978e-01 1.742580e-01 2.285562e-04 2.011473e-02 -2.478976e-02 -2.442905e-01
9.629170e-01 1.742645e-01 2.280726e-04 2.009444e-02 -2.474046e-02 -2.443962e-01
9.633266e-01 1.742677e-01 2.278314e-04 2.008431e-02 -2.471587e-02 -2.444489e-01
9.641458e-01 1.742742e-01 2.273501e-04 2.006409e-02 -2.466679e-02 -2.445543e-01
9.649650e-01 1.742806e-01 2.268703e-04 2.004390e-02 -2.461786e-02 -2.446595e-01
9.657842e-01 1.742871e-01 2.263919e-04 2.002375e-02 -2.456907e-02 -2.447646e-01
9.666034e-01 1.742935e-01 2.259151e-04 2.000365e-02 -2.452043e-02 -2.448694e-01
9.674226e-01 1.743000e-01 2.254398e-04 1.998358e-02 -2.447192e-02 -2.449741e-01
9.682418e-01 1.743064e-01 2.249659e-04 1.996355e-02 -2.442356e-02 -2.450786e-01
9.690610e-01 1.743128e-01 2.244935e-04 1.994356e-02 -2.437535e-02 -2.451829e-01
9.698802e-01 1.743192e-01 2.240225e-04 1.992361e-02 -2.432727e-02 -2.452871e-01
9.706994e-01 1.743256e-01 2.235530e-04 1.990370e-02 -2.427933e-02 -2.453911e-01
9.715186e-01 1.743319e-01 2.230850e-04 1.988383e-02 -2.423153e-02 -2.454949e-01
9.723378e-01 1.743383e-01 2.226184e-04 1.986400e-02 -2.418388e-02 -2.455985e-01
9.727474e-01 1.743415e-01 2.223857e-04 1.985410e-02 -2.416010e-02 -2.456503e-01
9.735666e-01 1.743478e-01 2.219212e-04 1.983433e-02 -2.411265e-02 -2.457536e-01
9.743858e-01 1.743542e-01 2.214583e-04 1.981460e-02 -2.406534e-02 -2.458568e-01
9.752050e-01 1.743605e-01 2.209967e-04 1.979490e-02 -2.401816e-02 -2.459598e-01
9.760242e-01 1.743668e-01 2.205365e-04 1.977525e-02 -2.397113e-02 -2.460627e-01
9.768434e-01 1.743731e-01 2.200778e-04 1.975563e-02 -2.392422e-02 -2.461654e-01
9.776626e-01 1.743794e-01 2.196205e-04 1.973605e-02 -2.387746e-02 -2.462679e-01
9.784818e-01 1.743857e-01 2.191646e-04 1.971651e-02 -2.383083e-02 -2.463702e-01
9.793010e-01 1.743920e-01 2.187100e-04 1.969700e-02 -2.378434e-02 -2.464724e-01
9.801202e-01 1.743982e-01 2.182569e-04 1.967754e-02 -2.373798e-02 -2.465744e-01
9.805298e-01 1.744014e-01 2.180309e-04 1.966782e-02 -2.371485e-02 -2.466253e-01
9.813490e-01 1.744076e-01 2.175798e-04 1.964841e-02 -2.366869e-02 -2.467271e-01
9.821682e-01 1.744139e-01 2.171301e-04 1.962904e-02 -2.362266e-02 -2.468287e-01
9.829874e-01 1.744201e-01 2.166818e-04 1.960971e-02 -2.357677e-02 -2.469301e-01
9.838066e-01 1.744263e-01 2.162349e-04 1.959041e-02 -2.353101e-02 -2.470313e-01
9.846258e-01 1.744325e-01 2.157893e-04 1.957115e-02 -2.348538e-02 -2.471324e-01
9.854450e-01 1.744387e-01 2.153451e-04 1.955193e-02 -2.343988e-02 -2.472333e-01
9.858546e-01 1.744418e-01 2.151235e-04 1.954234e-02 -2.341718e-02 -2.472837e-01
9.866738e-01 1.744480e-01 2.146813e-04 1.952317e-02 -2.337188e-02 -2.473843e-01
9.874930e-01 1.744542e-01 2.142405e-04 1.950405e-02 -2.332670e-02 -2.474848e-01
9.883122e-01 1.744603e-01 2.138010e-04 1.948495e-02 -2.328166e-02 -2.475851e-01
9.891314e-01 1.744665e-01 2.133628e-04 1.946590e-02 -2.323675e-02 -2.476853e-01
9.899506e-01 1.744726e-01 2.129259e-04 1.944688e-02 -2.319196e-02 -2.477853e-01
9.907698e-01 1.744787e-01 2.124904e-04 1.942790e-02 -2.314730e-02 -2.478851e-01
9.915890e-01 1.744849e-01 2.120562e-04 1.940896e-02 -2.310277e-02 -2.479848e-01
9.924082e-01 1.744910e-01 2.116233e-04 1.939005e-02 -2.305837e-02 -2.480843e-01
9.932274e-01 1.744971e-01 2.111917e-04 1.937118e-02 -2.301409e-02 -2.481836e-01
9.940466e-01 1.745032e-01 2.107614e-04 1.935235e-02 -2.296994e-02 -2.482828e-01
9.948658e-01 1.745092e-01 2.103324e-04 1.933355e-02 -2.292591e-02 -2.483818e-01
9.956850e-01 1.745153e-01 2.099046e-04 1.931478e-02 -2.288201e-02 -2.484807e-01
9.965042e-01 1.745214e-01 2.094782e-04 1.929606e-02 -2.283824e-02 -2.485793e-01
9.969138e-01 1.745244e-01 2.092655e-04 1.928671e-02 -2.281640e-02 -2.486286e-01
9.977330e-01 1.745304e-01 2.088410e-04 1.926803e-02 -2.277281e-02 -2.487271e-01
9.985522e-01 1.745365e-01 2.084177e-04 1.924940e-02 -2.272934e-02 -2.488254e-01
9.993714e-01 1.745425e-01 2.079958e-04 1.923079e-02 -2.268600e-02 -2.489235e-01
1.000191e+00 1.745485e-01 2.075751e-04 1.921223e-02 -2.264278e-02 -2.490214e-01
1.001010e+00 1.745545e-01 2.071556e-04 1.919370e-02 -2.259968e-02 -2.491192e-01
1.001829e+00 1.745605e-01 2.067374e-04 1.917520e-02 -2.255670e-02 -2.492169e-01
1.002648e+00 1.745665e-01 2.063204e-04 1.915674e-02 -2.251384e-02 -2.493144e-01
1.003467e+00 1.745725e-01 2.059047e-04 1.913831e-02 -2.247111e-02 -2.494117e-01
1.004287e+00 1.745785e-01 2.054903e-04 1.911992e-02 -2.242849e-02 -2.495089e-01
1.005106e+00 1.745844e-01 2.050770e-04 1.910157e-02 -2.238600e-02 -2.496059e-01
1.005925e+00 1.745904e-01 2.046650e-04 1.908324e-02 -2.234362e-02 -2.497027e-01
1.006744e+00 1.745963e-01 2.042542e-04 1.906496e-02 -2.230137e-02 -2.497994e-01
1.007563e+00 1.746022e-01 2.038447e-04 1.904671e-02 -2.225923e-02 -2.498960e-01
1.008383e+00 1.746081e-01 2.034363e-04 1.902849e-02 -2.221721e-02 -2.499924e-01
1.009202e+00 1.746141e-01 2.030292e-04 1.901030e-02 -2.217530e-02 -2.500886e-01
1.010021e+00 1.746200e-01 2.026232e-04 1.899216e-02 -2.213352e-02 -2.501847e-01
1.010840e+00 1.746258e-01 2.022185e-04 1.897404e-02 -2.209185e-02 -2.502806e-01
1.011659e+00 1.746317e-01 2.018149e-04 1.895596e-02 -2.205030e-02 -2.503764e-01
1.012479e+00 1.746376e-01 2.014126e-04 1.893791e-02 -2.200886e-02 -2.504720e-01
1.013298e+00 1.746435e-01 2.010114e-04 1.891990e-02 -2.196754e-02 -2.505674e-01
1.014117e+00 1.746493e-01 2.006114e-04 1.890192e-02 -2.192633e-02 -2.506627e-01
1.014936e+00 1.746552e-01 2.002126e-04 1.888398e-02 -2.188524e-02 -2.507579e-01
1.015755e+00 1.746610e-01 1.998149e-04 1.886607e-02 -2.184426e-02 -2.508529e-01
1.016575e+00 1.746668e-01 1.994185e-04 1.884819e-02 -2.180340e-02 -2.509477e-01
1.017394e+00 1.746726e-01 1.990232e-04 1.883034e-02 -2.176265e-02 -2.510424e-01
1.018213e+00 1.746784e-01 1.986290e-04 1.881253e-02 -2.172201e-02 -2.511369e-01
1.019032e+00 1.746842e-01 1.982360e-04 1.879475e-02 -2.168149e-02 -2.512313e-01
1.019851e+00 1.746900e-01 1.978442e-04 1.877701e-02 -2.164108e-02 -2.513256e-01
1.020671e+00 1.746958e-01 1.974535e-04 1.875930e-02 -2.160078e-02 -2.514197e-01
1.021490e+00 1.747016e-01 1.970639e-04 1.874162e-02 -2.156059e-02 -2.515136e-01
1.022309e+00 1.747073e-01 1.966755e-04 1.872397e-02 -2.152051e-02 -2.516074e-01
1.023128e+00 1.747131e-01 1.962882e-04 1.870636e-02 -2.148054e-02 -2.517010e-01
1.023947e+00 1.747188e-01 1.959020e-04 1.868878e-02 -2.144068e-02 -2.517945e-01
1.024767e+00 1.747245e-01 1.955169e-04 1.867123e-02 -2.140093e-02 -2.518879e-01
1.025176e+00 1.747274e-01 1.953248e-04 1.866247e-02 -2.138110e-02 -2.519345e-01
1.025995e+00 1.747331e-01 1.949415e-04 1.864497e-02 -2.134152e-02 -2.520276e-01
1.026405e+00 1.747360e-01 1.947502e-04 1.863623e-02 -2.132176e-02 -2.520741e-01
1.027224e+00 1.747417e-01 1.943685e-04 1.861878e-02 -2.128234e-02 -2.521670e-01
1.028043e+00 1.747474e-01 1.939879e-04 1.860136e-02 -2.124303e-02 -2.522597e-01
1.028863e+00 1.747531e-01 1.936084e-04 1.858398e-02 -2.120382e-02 -2.523523e-01
1.029682e+00 1.747587e-01 1.932300e-04 1.856662e-02 -2.116472e-02 -2.524448e-01
1.030091e+00 1.747616e-01 1.930412e-04 1.855796e-02 -2.114521e-02 -2.524910e-01
1.030911e+00 1.747672e-01 1.926645e-04 1.854065e-02 -2.110628e-02 -2.525832e-01
1.031730e+00 1.747729e-01 1.922888e-04 1.852338e-02 -2.106744e-02 -2.526753e-01
1.032549e+00 1.747785e-01 1.919142e-04 1.850613e-02 -2.102872e-02 -2.527672e-01
1.033368e+00 1.747842e-01 1.915407e-04 1.848892e-02 -2.099010e-02 -2.528590e-01
1.034187e+00 1.747898e-01 1.911683e-04 1.847174e-02 -2.095158e-02 -2.529507e-01
1.035007e+00 1.747954e-01 1.907969e-04 1.845460e-02 -2.091317e-02 -2.530422e-01
1.035826e+00 1.748010e-01 1.904266e-04 1.843748e-02 -2.087487e-02 -2.531336e-01
1.036645e+00 1.748066e-01 1.900574e-04 1.842039e-02 -2.083667e-02 -2.532248e-01
1.037055e+00 1.748094e-01 1.898732e-04 1.841186e-02 -2.081760e-02 -2.532703e-01
1.037874e+00 1.748150e-01 1.895055e-04 1.839483e-02 -2.077956e-02 -2.533613e-01
1.038693e+00 1.748206e-01 1.891389e-04 1.837782e-02 -2.074161e-02 -2.534522e-01
1.039512e+00 1.748262e-01 1.887734e-04 1.836084e-02 -2.070377e-02 -2.535429e-01
1.040331e+00 1.748317e-01 1.884089e-04 1.834390e-02 -2.066604e-02 -2.536335e-01
1.041151e+00 1.748373e-01 1.880454e-04 1.832698e-02 -2.062840e-02 -2.537239e-01
1.041970e+00 1.748428e-01 1.876830e-04 1.831010e-02 -2.059087e-02 -2.538142e-01
1.042789e+00 1.748484e-01 1.873216e-04 1.829325e-02 -2.055343e-02 -2.539044e-01
1.043608e+00 1.748539e-01 1.869612e-04 1.827643e-02 -2.051610e-02 -2.539944e-01
1.044427e+00 1.748594e-01 1.866019e-04 1.825963e-02 -2.047887e-02 -2.540843e-01
1.045247e+00 1.748649e-01 1.862436e-04 1.824287e-02 -2.044174e-02 -2.541740e-01
1.046066e+00 1.748704e-01 1.858863e-04 1.822614e-02 -2.040471e-02 -2.542636e-01
1.046885e+00 1.748759e-01 1.855300e-04 1.820944e-02 -2.036778e-02 -2.543531e-01
1.047704e+00 1.748814e-01 1.851748e-04 1.819277e-02 -2.033094e-02 -2.544424e-01
1.048523e+00 1.748869e-01 1.848205e-04 1.817613e-02 -2.029421e-02 -2.545315e-01
1.049343e+00 1.748923e-01 1.844672e-04 1.815952e-02 -2.025757e-02 -2.546206e-01
1.050162e+00 1.748978e-01 1.841150e-04 1.814294e-02 -2.022104e-02 -2.547095e-01
1.050981e+00 1.749032e-01 1.837637e-04 1.812639e-02 -2.018460e-02 -2.547982e-01
1.051800e+00 1.749087e-01 1.834134e-04 1.810987e-02 -2.014826e-02 -2.548868e-01
1.052619e+00 1.749141e-01 1.830641e-04 1.809338e-02 -2.011201e-02 -2.549753e-01
1.053439e+00 1.749195e-01 1.827158e-04 1.807692e-02 -2.007586e-02 -2.550637e-01
1.054258e+00 1.749250e-01 1.823685e-04 1.806049e-02 -2.003981e-02 -2.551519e-01
1.055077e+00 1.749304e-01 1.820222e-04 1.804409e-02 -2.000386e-02 -2.552400e-01
1.055896e+00 1.749358e-01 1.816768e-04 1.802771e-02 -1.996800e-02 -2.553279e-01
1.056715e+00 1.749412e-01 1.813324e-04 1.801137e-02 -1.993223e-02 -2.554157e-01
1.057535e+00 1.749465e-01 1.809889e-04 1.799506e-02 -1.989656e-02 -2.555034e-01
1.058354e+00 1.749519e-01 1.806465e-04 1.797877e-02 -1.986099e-02 -2.555909e-01
1.059173e+00 1.749573e-01 1.803049e-04 1.796252e-02 -1.982551e-02 -2.556783e-01
1.059992e+00 1.749626e-01 1.799644e-04 1.794629e-02 -1.979012e-02 -2.557656e-01
1.060811e+00 1.749680e-01 1.796248e-04 1.793009e-02 -1.975483e-02 -2.558527e-01
1.061631e+00 1.749733e-01 1.792861e-04 1.791392e-02 -1.971963e-02 -2.559397e-01
1.062040e+00 1.749760e-01 1.791171e-04 1.790585e-02 -1.970206e-02 -2.559831e-01
1.062450e+00 1.749787e-01 1.789484e-04 1.789778e-02 -1.968452e-02 -2.560265e-01
1.063269e+00 1.749840e-01 1.786116e-04 1.788167e-02 -1.964951e-02 -2.561133e-01
1.064088e+00 1.749893e-01 1.782758e-04 1.786559e-02 -1.961459e-02 -2.561999e-01
1.064907e+00 1.749946e-01 1.779409e-04 1.784954e-02 -1.957976e-02 -2.562863e-01
1.065727e+00 1.749999e-01 1.776069e-04 1.783351e-02 -1.954502e-02 -2.563726e-01
1.066546e+00 1.750052e-01 1.772738e-04 1.781751e-02 -1.951038e-02 -2.564588e-01
1.066955e+00 1.750078e-01 1.771077e-04 1.780953e-02 -1.949309e-02 -2.565019e-01
1.067775e+00 1.750131e-01 1.767760e-04 1.779357e-02 -1.945858e-02 -2.565879e-01
1.068594e+00 1.750184e-01 1.764453e-04 1.777764e-02 -1.942416e-02 -2.566738e-01
1.069413e+00 1.750237e-01 1.761154e-04 1.776175e-02 -1.938983e-02 -2.567595e-01
1.070232e+00 1.750289e-01 1.757865e-04 1.774588e-02 -1.935560e-02 -2.568451e-01
1.071051e+00 1.750342e-01 1.754585e-04 1.773003e-02 -1.932145e-02 -2.569306e-01
1.071461e+00 1.750368e-01 1.752949e-04 1.772212e-02 -1.930441e-02 -2.569733e-01
1.072280e+00 1.750420e-01 1.749682e-04 1.770632e-02 -1.927039e-02 -2.570585e-01
1.073099e+00 1.750472e-01 1.746425e-04 1.769055e-02 -1.923647e-02 -2.571437e-01
1.073919e+00 1.750525e-01 1.743176e-04 1.767481e-02 -1.920263e-02 -2.572287e-01
1.074738e+00 1.750577e-01 1.739937e-04 1.765909e-02 -1.916888e-02 -2.573136e-01
1.075557e+00 1.750629e-01 1.736706e-04 1.764340e-02 -1.913522e-02 -2.573984e-01
1.076376e+00 1.750681e-01 1.733484e-04 1.762774e-02 -1.910165e-02 -2.574830e-01
1.077195e+00 1.750733e-01 1.730271e-04 1.761210e-02 -1.906817e-02 -2.575675e-01
1.078015e+00 1.750784e-01 1.727067e-04 1.759650e-02 -1.903477e-02 -2.576519e-01
1.078834e+00 1.750836e-01 1.723872e-04 1.758092e-02 -1.900146e-02 -2.577361e-01
1.079653e+00 1.750888e-01 1.720685e-04 1.756536e-02 -1.896823e-02 -2.578203e-01
1.080472e+00 1.750939e-01 1.717507e-04 1.754984e-02 -1.893510e-02 -2.579043e-01
1.081291e+00 1.750991e-01 1.714338e-04 1.753434e-02 -1.890204e-02 -2.579881e-01
1.082111e+00 1.751042e-01 1.711178e-04 1.751887e-02 -1.886908e-02 -2.580719e-01
1.082930e+00 1.751094e-01 1.708026e-04 1.750343e-02 -1.883620e-02 -2.581555e-01
1.083749e+00 1.751145e-01 1.704883e-04 1.748801e-02 -1.880340e-02 -2.582390e-01
1.084568e+00 1.751196e-01 1.701748e-04 1.747262e-02 -1.877069e-02 -2.583223e-01
1.085387e+00 1.751247e-01 1.698622e-04 1.745726e-02 -1.873806e-02 -2.584056e-01
1.086207e+00 1.751298e-01 1.695504e-04 1.744192e-02 -1.870552e-02 -2.584887e-01
1.087026e+00 1.751349e-01 1.692395e-04 1.742661e-02 -1.867306e-02 -2.585717e-01
1.087435e+00 1.751375e-01 1.690843e-04 1.741896e-02 -1.865686e-02 -2.586131e-01
1.088255e+00 1.751425e-01 1.687747e-04 1.740369e-02 -1.862453e-02 -2.586959e-01
1.089074e+00 1.751476e-01 1.684659e-04 1.738845e-02 -1.859228e-02 -2.587786e-01
1.089893e+00 1.751527e-01 1.681579e-04 1.737323e-02 -1.856011e-02 -2.588612e-01
1.090303e+00 1.751552e-01 1.680042e-04 1.736563e-02 -1.854406e-02 -2.589024e-01
1.091122e+00 1.751603e-01 1.676975e-04 1.735045e-02 -1.851201e-02 -2.589848e-01
1.091941e+00 1.751653e-01 1.673916e-04 1.733530e-02 -1.848005e-02 -2.590670e-01
1.092760e+00 1.751704e-01 1.670865e-04 1.732018e-02 -1.844817e-02 -2.591491e-01
1.093579e+00 1.751754e-01 1.667822e-04 1.730508e-02 -1.841638e-02 -2.592312e-01
1.094399e+00 1.751804e-01 1.664788e-04 1.729000e-02 -1.838466e-02 -2.593130e-01
1.095218e+00 1.751854e-01 1.661762e-04 1.727495e-02 -1.835302e-02 -2.593948e-01
1.096037e+00 1.751904e-01 1.658744e-04 1.725993e-02 -1.832147e-02 -2.594764e-01
1.096856e+00 1.751955e-01 1.655734e-04 1.724494e-02 -1.829000e-02 -2.595579e-01
1.097675e+00 1.752004e-01 1.652732e-04 1.722997e-02 -1.825860e-02 -2.596393e-01
1.098495e+00 1.752054e-01 1.649738e-04 1.721502e-02 -1.822729e-02 -2.597206e-01
1.099314e+00 1.752104e-01 1.646753e-04 1.720010e-02 -1.819606e-02 -2.598018e-01
1.100133e+00 1.752154e-01 1.643775e-04 1.718521e-02 -1.816490e-02 -2.598828e-01
1.100952e+00 1.752204e-01 1.640805e-04 1.717034e-02 -1.813383e-02 -2.599637e-01
1.101771e+00 1.752253e-01 1.637843e-04 1.715550e-02 -1.810283e-02 -2.600445e-01
1.102591e+00 1.752303e-01 1.634889e-04 1.714068e-02 -1.807191e-02 -2.601252e-01
1.103410e+00 1.752352e-01 1.631943e-04 1.712589e-02 -1.804107e-02 -2.602057e-01
1.104229e+00 1.752402e-01 1.629005e-04 1.711112e-02 -1.801031e-02 -2.602861e-01
1.105048e+00 1.752451e-01 1.626075e-04 1.709638e-02 -1.797963e-02 -2.603665e-01
1.105867e+00 1.752500e-01 1.623153e-04 1.708167e-02 -1.794902e-02 -2.604466e-01
1.106687e+00 1.752549e-01 1.620238e-04 1.706697e-02 -1.791850e-02 -2.605267e-01
1.107506e+00 1.752598e-01 1.617331e-04 1.705231e-02 -1.788804e-02 -2.606067e-01
1.108325e+00 1.752647e-01 1.614432e-04 1.703767e-02 -1.785767e-02 -2.606865e-01
1.109144e+00 1.752696e-01 1.611540e-04 1.702305e-02 -1.782737e-02 -2.607662e-01
1.109963e+00 1.752745e-01 1.608656e-04 1.700846e-02 -1.779715e-02 -2.608459e-01
1.110783e+00 1.752794e-01 1.605780e-04 1.699389e-02 -1.776701e-02 -2.609253e-01
1.111602e+00 1.752843e-01 1.602911e-04 1.697935e-02 -1.773694e-02 -2.610047e-01
1.112421e+00 1.752891e-01 1.600050e-04 1.696483e-02 -1.770694e-02 -2.610840e-01
1.113240e+00 1.752940e-01 1.597197e-04 1.695034e-02 -1.767702e-02 -2.611631e-01
1.114059e+00 1.752988e-01 1.594351e-04 1.693587e-02 -1.764718e-02 -2.612421e-01
1.114879e+00 1.753037e-01 1.591513e-04 1.692142e-02 -1.761741e-02 -2.613210e-01
1.115698e+00 1.753085e-01 1.588682e-04 1.690700e-02 -1.758772e-02 -2.613998e-01
1.116107e+00 1.753109e-01 1.587269e-04 1.689980e-02 -1.757290e-02 -2.614392e-01
1.116927e+00 1.753158e-01 1.584449e-04 1.688542e-02 -1.754332e-02 -2.615178e-01
1.117746e+00 1.753206e-01 1.581637e-04 1.687106e-02 -1.751381e-02 -2.615963e-01
1.118155e+00 1.753230e-01 1.580234e-04 1.686389e-02 -1.749908e-02 -2.616355e-01
1.118975e+00 1.753278e-01 1.577432e-04 1.684957e-02 -1.746968e-02 -2.617139e-01
1.119794e+00 1.753326e-01 1.574638e-04 1.683527e-02 -1.744036e-02 -2.617921e-01
1.120613e+00 1.753374e-01 1.571852e-04 1.682099e-02 -1.741111e-02 -2.618702e-01
1.121432e+00 1.753422e-01 1.569073e-04 1.680674e-02 -1.738193e-02 -2.619482e-01
1.122251e+00 1.753470e-01 1.566301e-04 1.679251e-02 -1.735282e-02 -2.620261e-01
1.123071e+00 1.753517e-01 1.563536e-04 1.677831e-02 -1.732379e-02 -2.621038e-01
1.123890e+00 1.753565e-01 1.560778e-04 1.676413e-02 -1.729483e-02 -2.621815e-01
1.124709e+00 1.753613e-01 1.558028e-04 1.674997e-02 -1.726594e-02 -2.622590e-01
1.125528e+00 1.753660e-01 1.555285e-04 1.673584e-02 -1.723712e-02 -2.623364e-01
1.126347e+00 1.753708e-01 1.552549e-04 1.672173e-02 -1.720837e-02 -2.624137e-01
1.127167e+00 1.753755e-01 1.549820e-04 1.670765e-02 -1.717970e-02 -2.624909e-01
1.127986e+00 1.753802e-01 1.547098e-04 1.669359e-02 -1.715110e-02 -2.625680e-01
1.128805e+00 1.753849e-01 1.544384e-04 1.667955e-02 -1.712256e-02 -2.626450e-01
1.129624e+00 1.753897e-01 1.541676e-04 1.666553e-02 -1.709410e-02 -2.627219e-01
1.130443e+00 1.753944e-01 1.538976e-04 1.665154e-02 -1.706571e-02 -2.627986e-01
1.131263e+00 1.753991e-01 1.536282e-04 1.663757e-02 -1.703738e-02 -2.628753e-01
1.132082e+00 1.754038e-01 1.533596e-04 1.662363e-02 -1.700913e-02 -2.629518e-01
1.132491e+00 1.754061e-01 1.532255e-04 1.661666e-02 -1.699503e-02 -2.629901e-01
1.133311e+00 1.754108e-01 1.529579e-04 1.660275e-02 -1.696688e-02 -2.630664e-01
1.134130e+00 1.754155e-01 1.526910e-04 1.658886e-02 -1.693880e-02 -2.631427e-01
1.134949e+00 1.754202e-01 1.524247e-04 1.657500e-02 -1.691079e-02 -2.632188e-01
1.135768e+00 1.754248e-01 1.521592e-04 1.656116e-02 -1.688285e-02 -2.632949e-01
1.136587e+00 1.754295e-01 1.518943e-04 1.654734e-02 -1.685498e-02 -2.633708e-01
1.137407e+00 1.754341e-01 1.516302e-04 1.653354e-02 -1.682717e-02 -2.634466e-01
1.137816e+00 1.754365e-01 1.514983e-04 1.652665e-02 -1.681330e-02 -2.634845e-01
1.138635e+00 1.754411e-01 1.512352e-04 1.651289e-02 -1.678560e-02 -2.635602e-01
1.139455e+00 1.754458e-01 1.509727e-04 1.649915e-02 -1.675796e-02 -2.636357e-01
1.140274e+00 1.754504e-01 1.507109e-04 1.648543e-02 -1.673039e-02 -2.637111e-01
1.140479e+00 1.754515e-01 1.506456e-04 1.648201e-02 -1.672351e-02 -2.637300e-01
1.140888e+00 1.754539e-01 1.505150e-04 1.647516e-02 -1.670976e-02 -2.637677e-01
1.141707e+00 1.754585e-01 1.502544e-04 1.646148e-02 -1.668231e-02 -2.638429e-01
1.142527e+00 1.754631e-01 1.499944e-04 1.644783e-02 -1.665493e-02 -2.639181e-01
1.143346e+00 1.754677e-01 1.497351e-04 1.643420e-02 -1.662762e-02 -2.639931e-01
1.144165e+00 1.754723e-01 1.494765e-04 1.642059e-02 -1.660037e-02 -2.640680e-01
1.144984e+00 1.754769e-01 1.492185e-04 1.640700e-02 -1.657318e-02 -2.641429e-01
1.145394e+00 1.754792e-01 1.490898e-04 1.640021e-02 -1.655962e-02 -2.641802e-01
1.146213e+00 1.754838e-01 1.488328e-04 1.638666e-02 -1.653254e-02 -2.642549e-01
1.147032e+00 1.754883e-01 1.485765e-04 1.637313e-02 -1.650552e-02 -2.643295e-01
1.147851e+00 1.754929e-01 1.483208e-04 1.635962e-02 -1.647857e-02 -2.644039e-01
1.148671e+00 1.754975e-01 1.480658e-04 1.634613e-02 -1.645168e-02 -2.644783e-01
1.149490e+00 1.755020e-01 1.478115e-04 1.633266e-02 -1.642486e-02 -2.645525e-01
1.150309e+00 1.755066e-01 1.475578e-04 1.631922e-02 -1.639810e-02 -2.646266e-01
1.151128e+00 1.755111e-01 1.473047e-04 1.630579e-02 -1.637141e-02 -2.647007e-01
1.151947e+00 1.755157e-01 1.470523e-04 1.629239e-02 -1.634478e-02 -2.647746e-01
1.152767e+00 1.755202e-01 1.468005e-04 1.627901e-02 -1.631822e-02 -2.648484e-01
1.153586e+00 1.755247e-01 1.465493e-04 1.626566e-02 -1.629172e-02 -2.649221e-01
1.154405e+00 1.755292e-01 1.462988e-04 1.625232e-02 -1.626529e-02 -2.649957e-01
1.155224e+00 1.755337e-01 1.460489e-04 1.623901e-02 -1.623892e-02 -2.650692e-01
1.156043e+00 1.755382e-01 1.457997e-04 1.622572e-02 -1.621261e-02 -2.651427e-01
1.156248e+00 1.755394e-01 1.457375e-04 1.622240e-02 -1.620604e-02 -2.651610e-01
1.156453e+00 1.755405e-01 1.456753e-04 1.621908e-02 -1.619948e-02 -2.651793e-01
1.156863e+00 1.755427e-01 1.455511e-04 1.621245e-02 -1.618637e-02 -2.652160e-01
1.157682e+00 1.755472e-01 1.453031e-04 1.619920e-02 -1.616018e-02 -2.652892e-01
1.158501e+00 1.755517e-01 1.450558e-04 1.618597e-02 -1.613407e-02 -2.653622e-01
1.159320e+00 1.755562e-01 1.448090e-04 1.617276e-02 -1.610801e-02 -2.654352e-01
1.160139e+00 1.755607e-01 1.445629e-04 1.615958e-02 -1.608202e-02 -2.655081e-01
1.160549e+00 1.755629e-01 1.444401e-04 1.615299e-02 -1.606905e-02 -2.655445e-01
1.161368e+00 1.755674e-01 1.441949e-04 1.613984e-02 -1.604315e-02 -2.656173e-01
1.161778e+00 1.755696e-01 1.440726e-04 1.613327e-02 -1.603022e-02 -2.656536e-01
1.162597e+00 1.755741e-01 1.438283e-04 1.612015e-02 -1.600441e-02 -2.657262e-01
1.163416e+00 1.755785e-01 1.435847e-04 1.610705e-02 -1.597867e-02 -2.657987e-01
1.163826e+00 1.755807e-01 1.434631e-04 1.610051e-02 -1.596582e-02 -2.658349e-01
1.164645e+00 1.755852e-01 1.432203e-04 1.608744e-02 -1.594017e-02 -2.659072e-01
1.165464e+00 1.755896e-01 1.429782e-04 1.607439e-02 -1.591458e-02 -2.659794e-01
1.166283e+00 1.755940e-01 1.427367e-04 1.606136e-02 -1.588905e-02 -2.660515e-01
1.167103e+00 1.755984e-01 1.424958e-04 1.604836e-02 -1.586358e-02 -2.661236e-01
1.167307e+00 1.755996e-01 1.424357e-04 1.604511e-02 -1.585722e-02 -2.661416e-01
1.167717e+00 1.756018e-01 1.423155e-04 1.603862e-02 -1.584452e-02 -2.661775e-01
1.168536e+00 1.756062e-01 1.420757e-04 1.602565e-02 -1.581915e-02 -2.662494e-01
1.168946e+00 1.756084e-01 1.419560e-04 1.601917e-02 -1.580649e-02 -2.662852e-01
1.169765e+00 1.756128e-01 1.417170e-04 1.600623e-02 -1.578122e-02 -2.663569e-01
1.170584e+00 1.756172e-01 1.414787e-04 1.599332e-02 -1.575601e-02 -2.664285e-01
1.171403e+00 1.756216e-01 1.412409e-04 1.598042e-02 -1.573086e-02 -2.665000e-01
1.172223e+00 1.756259e-01 1.410037e-04 1.596754e-02 -1.570576e-02 -2.665714e-01
1.173042e+00 1.756303e-01 1.407672e-04 1.595469e-02 -1.568073e-02 -2.666427e-01
1.173861e+00 1.756347e-01 1.405312e-04 1.594185e-02 -1.565576e-02 -2.667139e-01
1.174680e+00 1.756390e-01 1.402958e-04 1.592904e-02 -1.563084e-02 -2.667850e-01
1.175499e+00 1.756434e-01 1.400609e-04 1.591624e-02 -1.560599e-02 -2.668560e-01
1.176319e+00 1.756478e-01 1.398267e-04 1.590347e-02 -1.558119e-02 -2.669269e-01
1.177138e+00 1.756521e-01 1.395930e-04 1.589071e-02 -1.555645e-02 -2.669977e-01
1.177957e+00 1.756564e-01 1.393600e-04 1.587798e-02 -1.553177e-02 -2.670684e-01
1.178776e+00 1.756608e-01 1.391275e-04 1.586527e-02 -1.550715e-02 -2.671391e-01
1.179595e+00 1.756651e-01 1.388955e-04 1.585257e-02 -1.548258e-02 -2.672096e-01
1.180415e+00 1.756694e-01 1.386642e-04 1.583990e-02 -1.545808e-02 -2.672800e-01
1.181234e+00 1.756737e-01 1.384334e-04 1.582725e-02 -1.543363e-02 -2.673503e-01
1.182053e+00 1.756780e-01 1.382032e-04 1.581461e-02 -1.540924e-02 -2.674205e-01
1.182872e+00 1.756823e-01 1.379736e-04 1.580200e-02 -1.538490e-02 -2.674906e-01
1.183691e+00 1.756866e-01 1.377445e-04 1.578941e-02 -1.536063e-02 -2.675607e-01
1.184511e+00 1.756909e-01 1.375160e-04 1.577683e-02 -1.533641e-02 -2.676306e-01
1.185330e+00 1.756952e-01 1.372880e-04 1.576428e-02 -1.531224e-02 -2.677004e-01
1.186149e+00 1.756995e-01 1.370606e-04 1.575174e-02 -1.528814e-02 -2.677702e-01
1.186968e+00 1.757038e-01 1.368338e-04 1.573923e-02 -1.526409e-02 -2.678398e-01
1.187787e+00 1.757080e-01 1.366075e-04 1.572674e-02 -1.524009e-02 -2.679093e-01
1.188607e+00 1.757123e-01 1.363818e-04 1.571426e-02 -1.521615e-02 -2.679788e-01
1.189426e+00 1.757166e-01 1.361566e-04 1.570181e-02 -1.519227e-02 -2.680481e-01
1.190245e+00 1.757208e-01 1.359320e-04 1.568937e-02 -1.516845e-02 -2.681174e-01
1.191064e+00 1.757251e-01 1.357079e-04 1.567695e-02 -1.514468e-02 -2.681866e-01
1.191883e+00 1.757293e-01 1.354844e-04 1.566456e-02 -1.512096e-02 -2.682556e-01
1.192703e+00 1.757335e-01 1.352615e-04 1.565218e-02 -1.509730e-02 -2.683246e-01
1.193522e+00 1.757378e-01 1.350390e-04 1.563982e-02 -1.507370e-02 -2.683935e-01
1.194341e+00 1.757420e-01 1.348171e-04 1.562748e-02 -1.505015e-02 -2.684623e-01
1.195160e+00 1.757462e-01 1.345958e-04 1.561516e-02 -1.502665e-02 -2.685310e-01
1.195979e+00 1.757504e-01 1.343750e-04 1.560286e-02 -1.500321e-02 -2.685996e-01
1.196799e+00 1.757546e-01 1.341547e-04 1.559058e-02 -1.497982e-02 -2.686681e-01
1.197618e+00 1.757588e-01 1.339350e-04 1.557832e-02 -1.495649e-02 -2.687365e-01
1.198437e+00 1.757630e-01 1.337158e-04 1.556608e-02 -1.493321e-02 -2.688048e-01
1.199256e+00 1.757672e-01 1.334971e-04 1.555385e-02 -1.490999e-02 -2.688730e-01
1.200075e+00 1.757714e-01 1.332790e-04 1.554165e-02 -1.488682e-02 -2.689411e-01
1.200895e+00 1.757755e-01 1.330614e-04 1.552946e-02 -1.486370e-02 -2.690092e-01
1.201714e+00 1.757797e-01 1.328443e-04 1.551730e-02 -1.484064e-02 -2.690771e-01
1.202533e+00 1.757839e-01 1.326277e-04 1.550515e-02 -1.481763e-02 -2.691450e-01
1.203352e+00 1.757880e-01 1.324117e-04 1.549302e-02 -1.479467e-02 -2.692127e-01
1.204171e+00 1.757922e-01 1.321962e-04 1.548091e-02 -1.477177e-02 -2.692804e-01
1.204991e+00 1.757963e-01 1.319812e-04 1.546882e-02 -1.474891e-02 -2.693480e-01
1.205810e+00 1.758005e-01 1.317667e-04 1.545674e-02 -1.472611e-02 -2.694155e-01
1.206629e+00 1.758046e-01 1.315528e-04 1.544469e-02 -1.470337e-02 -2.694829e-01
1.207448e+00 1.758087e-01 1.313393e-04 1.543265e-02 -1.468067e-02 -2.695502e-01
1.208267e+00 1.758129e-01 1.311264e-04 1.542064e-02 -1.465803e-02 -2.696174e-01
1.209087e+00 1.758170e-01 1.309140e-04 1.540864e-02 -1.463544e-02 -2.696845e-01
1.209906e+00 1.758211e-01 1.307021e-04 1.539666e-02 -1.461290e-02 -2.697515e-01
1.210725e+00 1.758252e-01 1.304907e-04 1.538470e-02 -1.459041e-02 -2.698185e-01
1.211544e+00 1.758293e-01 1.302798e-04 1.537275e-02 -1.456798e-02 -2.698853e-01
1.212363e+00 1.758334e-01 1.300694e-04 1.536083e-02 -1.454559e-02 -2.699521e-01
1.213183e+00 1.758375e-01 1.298596e-04 1.534892e-02 -1.452326e-02 -2.700188e-01
1.214002e+00 1.758416e-01 1.296502e-04 1.533703e-02 -1.450098e-02 -2.700853e-01
1.214821e+00 1.758457e-01 1.294413e-04 1.532516e-02 -1.447875e-02 -2.701518e-01
1.215640e+00 1.758497e-01 1.292329e-04 1.531331e-02 -1.445657e-02 -2.702182e-01
1.216459e+00 1.758538e-01 1.290251e-04 1.530148e-02 -1.443444e-02 -2.702845e-01
1.217279e+00 1.758579e-01 1.288177e-04 1.528966e-02 -1.441236e-02 -2.703508e-01
1.218098e+00 1.758619e-01 1.286108e-04 1.527786e-02 -1.439033e-02 -2.704169e-01
1.218507e+00 1.758639e-01 1.285075e-04 1.527197e-02 -1.437933e-02 -2.704499e-01
1.219327e+00 1.758680e-01 1.283014e-04 1.526020e-02 -1.435738e-02 -2.705159e-01
1.220146e+00 1.758720e-01 1.280957e-04 1.524845e-02 -1.433547e-02 -2.705818e-01
1.220965e+00 1.758761e-01 1.278906e-04 1.523671e-02 -1.431362e-02 -2.706477e-01
1.221784e+00 1.758801e-01 1.276859e-04 1.522500e-02 -1.429181e-02 -2.707134e-01
1.222603e+00 1.758841e-01 1.274817e-04 1.521330e-02 -1.427005e-02 -2.707791e-01
1.223423e+00 1.758882e-01 1.272780e-04 1.520162e-02 -1.424835e-02 -2.708446e-01
1.224242e+00 1.758922e-01 1.270748e-04 1.518995e-02 -1.422669e-02 -2.709101e-01
1.225061e+00 1.758962e-01 1.268720e-04 1.517831e-02 -1.420508e-02 -2.709755e-01
1.225880e+00 1.759002e-01 1.266697e-04 1.516668e-02 -1.418352e-02 -2.710408e-01
1.226699e+00 1.759042e-01 1.264680e-04 1.515507e-02 -1.416201e-02 -2.711060e-01
1.227519e+00 1.759082e-01 1.262666e-04 1.514348e-02 -1.414055e-02 -2.711711e-01
1.228338e+00 1.759122e-01 1.260658e-04 1.513190e-02 -1.411913e-02 -2.712362e-01
1.229157e+00 1.759162e-01 1.258655e-04 1.512034e-02 -1.409777e-02 -2.713011e-01
1.229567e+00 1.759182e-01 1.257654e-04 1.511457e-02 -1.408710e-02 -2.713336e-01
1.230386e+00 1.759221e-01 1.255658e-04 1.510304e-02 -1.406581e-02 -2.713984e-01
1.231205e+00 1.759261e-01 1.253666e-04 1.509153e-02 -1.404456e-02 -2.714631e-01
1.232024e+00 1.759301e-01 1.251679e-04 1.508003e-02 -1.402336e-02 -2.715278e-01
1.232843e+00 1.759340e-01 1.249697e-04 1.506855e-02 -1.400221e-02 -2.715923e-01
1.233663e+00 1.759380e-01 1.247719e-04 1.505709e-02 -1.398111e-02 -2.716568e-01
1.234482e+00 1.759420e-01 1.245746e-04 1.504564e-02 -1.396005e-02 -2.717212e-01
1.235301e+00 1.759459e-01 1.243777e-04 1.503422e-02 -1.393904e-02 -2.717855e-01
1.236120e+00 1.759498e-01 1.241813e-04 1.502281e-02 -1.391808e-02 -2.718497e-01
1.236939e+00 1.759538e-01 1.239854e-04 1.501141e-02 -1.389717e-02 -2.719139e-01
1.237759e+00 1.759577e-01 1.237899e-04 1.500004e-02 -1.387630e-02 -2.719779e-01
1.238578e+00 1.759616e-01 1.235949e-04 1.498868e-02 -1.385548e-02 -2.720419e-01
1.239397e+00 1.759655e-01 1.234004e-04 1.497734e-02 -1.383470e-02 -2.721058e-01
1.240216e+00 1.759695e-01 1.232062e-04 1.496601e-02 -1.381397e-02 -2.721696e-01
1.240626e+00 1.759714e-01 1.231094e-04 1.496036e-02 -1.380363e-02 -2.722015e-01
1.241035e+00 1.759734e-01 1.230126e-04 1.495470e-02 -1.379329e-02 -2.722333e-01
1.241855e+00 1.759773e-01 1.228194e-04 1.494341e-02 -1.377265e-02 -2.722970e-01
1.242674e+00 1.759812e-01 1.226267e-04 1.493214e-02 -1.375206e-02 -2.723605e-01
1.243083e+00 1.759831e-01 1.225304e-04 1.492651e-02 -1.374178e-02 -2.723922e-01
1.243903e+00 1.759870e-01 1.223384e-04 1.491526e-02 -1.372126e-02 -2.724557e-01
1.244722e+00 1.759909e-01 1.221467e-04 1.490403e-02 -1.370079e-02 -2.725190e-01
1.245541e+00 1.759948e-01 1.219556e-04 1.489281e-02 -1.368035e-02 -2.725823e-01
1.246360e+00 1.759987e-01 1.217648e-04 1.488161e-02 -1.365997e-02 -2.726454e-01
1.247179e+00 1.760025e-01 1.215745e-04 1.487043e-02 -1.363963e-02 -2.727085e-01
1.247999e+00 1.760064e-01 1.213847e-04 1.485927e-02 -1.361933e-02 -2.727716e-01
1.248818e+00 1.760103e-01 1.211953e-04 1.484812e-02 -1.359908e-02 -2.728345e-01
1.249637e+00 1.760141e-01 1.210063e-04 1.483699e-02 -1.357888e-02 -2.728973e-01
1.250456e+00 1.760180e-01 1.208177e-04 1.482587e-02 -1.355872e-02 -2.729601e-01
1.251275e+00 1.760218e-01 1.206296e-04 1.481477e-02 -1.353860e-02 -2.730228e-01
1.252095e+00 1.760257e-01 1.204420e-04 1.480369e-02 -1.351853e-02 -2.730854e-01
1.252914e+00 1.760295e-01 1.202547e-04 1.479262e-02 -1.349850e-02 -2.731479e-01
1.253733e+00 1.760333e-01 1.200679e-04 1.478157e-02 -1.347852e-02 -2.732103e-01
1.254552e+00 1.760371e-01 1.198816e-04 1.477054e-02 -1.345858e-02 -2.732727e-01
1.255371e+00 1.760410e-01 1.196956e-04 1.475952e-02 -1.343868e-02 -2.733350e-01
1.256191e+00 1.760448e-01 1.195101e-04 1.474852e-02 -1.341883e-02 -2.733972e-01
1.257010e+00 1.760486e-01 1.193250e-04 1.473754e-02 -1.339902e-02 -2.734593e-01
1.257829e+00 1.760524e-01 1.191404e-04 1.472657e-02 -1.337926e-02 -2.735213e-01
1.258648e+00 1.760562e-01 1.189561e-04 1.471562e-02 -1.335953e-02 -2.735833e-01
1.259467e+00 1.760600e-01 1.187723e-04 1.470468e-02 -1.333986e-02 -2.736451e-01
1.260287e+00 1.760638e-01 1.185889e-04 1.469376e-02 -1.332022e-02 -2.737069e-01
1.261106e+00 1.760676e-01 1.184060e-04 1.468286e-02 -1.330063e-02 -2.737686e-01
1.261925e+00 1.760714e-01 1.182234e-04 1.467197e-02 -1.328108e-02 -2.738303e-01
1.262744e+00 1.760751e-01 1.180413e-04 1.466110e-02 -1.326157e-02 -2.738918e-01
1.263563e+00 1.760789e-01 1.178595e-04 1.465024e-02 -1.324211e-02 -2.739533e-01
1.264383e+00 1.760827e-01 1.176782e-04 1.463940e-02 -1.322269e-02 -2.740147e-01
1.265202e+00 1.760864e-01 1.174974e-04 1.462858e-02 -1.320331e-02 -2.740760e-01
1.266021e+00 1.760902e-01 1.173169e-04 1.461777e-02 -1.318397e-02 -2.741372e-01
1.266840e+00 1.760939e-01 1.171368e-04 1.460698e-02 -1.316468e-02 -2.741984e-01
1.267250e+00 1.760958e-01 1.170469e-04 1.460159e-02 -1.315505e-02 -2.742289e-01
1.268069e+00 1.760996e-01 1.168675e-04 1.459082e-02 -1.313581e-02 -2.742900e-01
1.268888e+00 1.761033e-01 1.166884e-04 1.458006e-02 -1.311662e-02 -2.743509e-01
1.269707e+00 1.761070e-01 1.165098e-04 1.456933e-02 -1.309748e-02 -2.744118e-01
1.270527e+00 1.761108e-01 1.163316e-04 1.455860e-02 -1.307837e-02 -2.744726e-01
1.271346e+00 1.761145e-01 1.161538e-04 1.454790e-02 -1.305930e-02 -2.745333e-01
1.272165e+00 1.761182e-01 1.159763e-04 1.453721e-02 -1.304028e-02 -2.745940e-01
1.272575e+00 1.761201e-01 1.158878e-04 1.453187e-02 -1.303079e-02 -2.746243e-01
1.273394e+00 1.761238e-01 1.157110e-04 1.452120e-02 -1.301182e-02 -2.746848e-01
1.274213e+00 1.761275e-01 1.155346e-04 1.451055e-02 -1.299290e-02 -2.747452e-01
1.275032e+00 1.761312e-01 1.153585e-04 1.449991e-02 -1.297402e-02 -2.748056e-01
1.275851e+00 1.761349e-01 1.151829e-04 1.448929e-02 -1.295518e-02 -2.748659e-01
1.276671e+00 1.761386e-01 1.150077e-04 1.447869e-02 -1.293639e-02 -2.749261e-01
1.277490e+00 1.761423e-01 1.148329e-04 1.446810e-02 -1.291763e-02 -2.749863e-01
1.278309e+00 1.761460e-01 1.146584e-04 1.445752e-02 -1.289891e-02 -2.750463e-01
1.279128e+00 1.761496e-01 1.144844e-04 1.444696e-02 -1.288023e-02 -2.751063e-01
1.279947e+00 1.761533e-01 1.143108e-04 1.443642e-02 -1.286160e-02 -2.751662e-01
1.280767e+00 1.761570e-01 1.141375e-04 1.442589e-02 -1.284300e-02 -2.752261e-01
1.281586e+00 1.761607e-01 1.139646e-04 1.441538e-02 -1.282444e-02 -2.752858e-01
1.282405e+00 1.761643e-01 1.137922e-04 1.440488e-02 -1.280593e-02 -2.753455e-01
1.283224e+00 1.761680e-01 1.136201e-04 1.439440e-02 -1.278745e-02 -2.754051e-01
1.284043e+00 1.761716e-01 1.134484e-04 1.438393e-02 -1.276901e-02 -2.754646e-01
1.284863e+00 1.761753e-01 1.132771e-04 1.437348e-02 -1.275062e-02 -2.755241e-01
1.285682e+00 1.761789e-01 1.131061e-04 1.436304e-02 -1.273226e-02 -2.755835e-01
1.286501e+00 1.761826e-01 1.129356e-04 1.435262e-02 -1.271394e-02 -2.756428e-01
1.287320e+00 1.761862e-01 1.127654e-04 1.434221e-02 -1.269566e-02 -2.757020e-01
1.288139e+00 1.761898e-01 1.125956e-04 1.433182e-02 -1.267742e-02 -2.757612e-01
1.288959e+00 1.761934e-01 1.124262e-04 1.432144e-02 -1.265922e-02 -2.758202e-01
1.289778e+00 1.761971e-01 1.122572e-04 1.431108e-02 -1.264106e-02 -2.758792e-01
1.290597e+00 1.762007e-01 1.120886e-04 1.430073e-02 -1.262293e-02 -2.759382e-01
1.291007e+00 1.762025e-01 1.120044e-04 1.429556e-02 -1.261388e-02 -2.759676e-01
1.291826e+00 1.762061e-01 1.118363e-04 1.428523e-02 -1.259582e-02 -2.760264e-01
1.292645e+00 1.762097e-01 1.116686e-04 1.427492e-02 -1.257779e-02 -2.760852e-01
1.293055e+00 1.762115e-01 1.115849e-04 1.426977e-02 -1.256879e-02 -2.761145e-01
1.293874e+00 1.762151e-01 1.114177e-04 1.425948e-02 -1.255082e-02 -2.761731e-01
1.294693e+00 1.762187e-01 1.112509e-04 1.424921e-02 -1.253289e-02 -2.762317e-01
1.295512e+00 1.762223e-01 1.110845e-04 1.423895e-02 -1.251500e-02 -2.762902e-01
1.296331e+00 1.762259e-01 1.109185e-04 1.422870e-02 -1.249714e-02 -2.763486e-01
1.297151e+00 1.762294e-01 1.107528e-04 1.421847e-02 -1.247932e-02 -2.764069e-01
1.297970e+00 1.762330e-01 1.105875e-04 1.420826e-02 -1.246154e-02 -2.764652e-01
1.298789e+00 1.762366e-01 1.104226e-04 1.419806e-02 -1.244380e-02 -2.765234e-01
1.299608e+00 1.762401e-01 1.102580e-04 1.418787e-02 -1.242610e-02 -2.765815e-01
1.300427e+00 1.762437e-01 1.100938e-04 1.417770e-02 -1.240843e-02 -2.766395e-01
1.301247e+00 1.762473e-01 1.099299e-04 1.416754e-02 -1.239080e-02 -2.766975e-01
1.302066e+00 1.762508e-01 1.097665e-04 1.415740e-02 -1.237321e-02 -2.767554e-01
1.302885e+00 1.762544e-01 1.096033e-04 1.414727e-02 -1.235566e-02 -2.768132e-01
1.303704e+00 1.762579e-01 1.094406e-04 1.413715e-02 -1.233814e-02 -2.768710e-01
1.304523e+00 1.762614e-01 1.092782e-04 1.412705e-02 -1.232066e-02 -2.769287e-01
1.305343e+00 1.762650e-01 1.091161e-04 1.411697e-02 -1.230321e-02 -2.769863e-01
1.306162e+00 1.762685e-01 1.089545e-04 1.410689e-02 -1.228580e-02 -2.770438e-01
1.306981e+00 1.762720e-01 1.087931e-04 1.409684e-02 -1.226843e-02 -2.771013e-01
1.307800e+00 1.762756e-01 1.086321e-04 1.408679e-02 -1.225110e-02 -2.771587e-01
1.308619e+00 1.762791e-01 1.084715e-04 1.407677e-02 -1.223380e-02 -2.772160e-01
1.309439e+00 1.762826e-01 1.083113e-04 1.406675e-02 -1.221654e-02 -2.772732e-01
1.310258e+00 1.762861e-01 1.081513e-04 1.405675e-02 -1.219932e-02 -2.773304e-01
1.311077e+00 1.762896e-01 1.079918e-04 1.404676e-02 -1.218213e-02 -2.773875e-01
1.311896e+00 1.762931e-01 1.078326e-04 1.403679e-02 -1.216497e-02 -2.774446e-01
1.312715e+00 1.762966e-01 1.076737e-04 1.402683e-02 -1.214786e-02 -2.775015e-01
1.313535e+00 1.763001e-01 1.075152e-04 1.401689e-02 -1.213078e-02 -2.775584e-01
1.314354e+00 1.763036e-01 1.073570e-04 1.400696e-02 -1.211373e-02 -2.776152e-01
1.315173e+00 1.763070e-01 1.071992e-04 1.399704e-02 -1.209672e-02 -2.776720e-01
1.315992e+00 1.763105e-01 1.070417e-04 1.398714e-02 -1.207975e-02 -2.777287e-01
1.316811e+00 1.763140e-01 1.068845e-04 1.397725e-02 -1.206281e-02 -2.777853e-01
1.317631e+00 1.763175e-01 1.067278e-04 1.396737e-02 -1.204591e-02 -2.778418e-01
1.318450e+00 1.763209e-01 1.065713e-04 1.395751e-02 -1.202904e-02 -2.778983e-01
1.319269e+00 1.763244e-01 1.064152e-04 1.394767e-02 -1.201221e-02 -2.779547e-01
1.320088e+00 1.763278e-01 1.062594e-04 1.393783e-02 -1.199541e-02 -2.780110e-01
1.320498e+00 1.763296e-01 1.061816e-04 1.393292e-02 -1.198702e-02 -2.780392e-01
1.321317e+00 1.763330e-01 1.060264e-04 1.392311e-02 -1.197028e-02 -2.780954e-01
1.322136e+00 1.763365e-01 1.058715e-04 1.391331e-02 -1.195357e-02 -2.781515e-01
1.322955e+00 1.763399e-01 1.057169e-04 1.390352e-02 -1.193689e-02 -2.782076e-01
1.323775e+00 1.763433e-01 1.055626e-04 1.389375e-02 -1.192025e-02 -2.782636e-01
1.324594e+00 1.763468e-01 1.054087e-04 1.388399e-02 -1.190364e-02 -2.783196e-01
1.325413e+00 1.763502e-01 1.052551e-04 1.387425e-02 -1.188707e-02 -2.783755e-01
1.326232e+00 1.763536e-01 1.051018e-04 1.386452e-02 -1.187053e-02 -2.784313e-01
1.327051e+00 1.763570e-01 1.049489e-04 1.385480e-02 -1.185403e-02 -2.784870e-01
1.327871e+00 1.763605e-01 1.047963e-04 1.384510e-02 -1.183756e-02 -2.785427e-01
1.328690e+00 1.763639e-01 1.046440e-04 1.383540e-02 -1.182112e-02 -2.785983e-01
1.329509e+00 1.763673e-01 1.044921e-04 1.382573e-02 -1.180472e-02 -2.786538e-01
1.330328e+00 1.763707e-01 1.043405e-04 1.381606e-02 -1.178836e-02 -2.787093e-01
1.331147e+00 1.763741e-01 1.041892e-04 1.380641e-02 -1.177202e-02 -2.787647e-01
1.331967e+00 1.763775e-01 1.040383e-04 1.379678e-02 -1.175572e-02 -2.788200e-01
1.332786e+00 1.763809e-01 1.038876e-04 1.378715e-02 -1.173946e-02 -2.788753e-01
1.333605e+00 1.763842e-01 1.037373e-04 1.377754e-02 -1.172322e-02 -2.789305e-01
1.334424e+00 1.763876e-01 1.035873e-04 1.376795e-02 -1.170702e-02 -2.789856e-01
1.335243e+00 1.763910e-01 1.034377e-04 1.375836e-02 -1.169086e-02 -2.790407e-01
1.336063e+00 1.763944e-01 1.032883e-04 1.374879e-02 -1.167472e-02 -2.790957e-01
1.336882e+00 1.763977e-01 1.031393e-04 1.373923e-02 -1.165862e-02 -2.791506e-01
1.337701e+00 1.764011e-01 1.029906e-04 1.372969e-02 -1.164256e-02 -2.792055e-01
1.338520e+00 1.764045e-01 1.028422e-04 1.372016e-02 -1.162652e-02 -2.792603e-01
1.339339e+00 1.764078e-01 1.026942e-04 1.371064e-02 -1.161052e-02 -2.793150e-01
1.340159e+00 1.764112e-01 1.025464e-04 1.370114e-02 -1.159455e-02 -2.793697e-01
1.340978e+00 1.764145e-01 1.023990e-04 1.369164e-02 -1.157862e-02 -2.794242e-01
1.341797e+00 1.764179e-01 1.022519e-04 1.368217e-02 -1.156272e-02 -2.794788e-01
1.342616e+00 1.764212e-01 1.021051e-04 1.367270e-02 -1.154685e-02 -2.795332e-01
1.343435e+00 1.764246e-01 1.019586e-04 1.366325e-02 -1.153101e-02 -2.795876e-01
1.344255e+00 1.764279e-01 1.018124e-04 1.365381e-02 -1.151520e-02 -2.796420e-01
1.345074e+00 1.764312e-01 1.016665e-04 1.364438e-02 -1.149943e-02 -2.796962e-01
1.345893e+00 1.764345e-01 1.015210e-04 1.363497e-02 -1.148369e-02 -2.797504e-01
1.346712e+00 1.764379e-01 1.013757e-04 1.362557e-02 -1.146798e-02 -2.798045e-01
1.347531e+00 1.764412e-01 1.012308e-04 1.361618e-02 -1.145230e-02 -2.798586e-01
1.348351e+00 1.764445e-01 1.010862e-04 1.360680e-02 -1.143666e-02 -2.799126e-01
1.349170e+00 1.764478e-01 1.009419e-04 1.359744e-02 -1.142105e-02 -2.799665e-01
1.349989e+00 1.764511e-01 1.007978e-04 1.358809e-02 -1.140546e-02 -2.800204e-01
1.350808e+00 1.764544e-01 1.006541e-04 1.357875e-02 -1.138991e-02 -2.800742e-01
1.351627e+00 1.764577e-01 1.005107e-04 1.356943e-02 -1.137440e-02 -2.801279e-01
1.352447e+00 1.764610e-01 1.003676e-04 1.356012e-02 -1.135891e-02 -2.801816e-01
1.353266e+00 1.764643e-01 1.002248e-04 1.355082e-02 -1.134345e-02 -2.802352e-01
1.354085e+00 1.764676e-01 1.000823e-04 1.354153e-02 -1.132803e-02 -2.802888e-01
1.354904e+00 1.764708e-01 9.994014e-05 1.353226e-02 -1.131264e-02 -2.803422e-01
1.355723e+00 1.764741e-01 9.979825e-05 1.352300e-02 -1.129728e-02 -2.803957e-01
1.356543e+00 1.764774e-01 9.965665e-05 1.351375e-02 -1.128194e-02 -2.804490e-01
1.357362e+00 1.764807e-01 9.951535e-05 1.350451e-02 -1.126664e-02 -2.805023e-01
1.358181e+00 1.764839e-01 9.937435e-05 1.349529e-02 -1.125138e-02 -2.805555e-01
1.359000e+00 1.764872e-01 9.923365e-05 1.348608e-02 -1.123614e-02 -2.806087e-01
1.359410e+00 1.764888e-01 9.916341e-05 1.348148e-02 -1.122853e-02 -2.806352e-01
1.360229e+00 1.764921e-01 9.902315e-05 1.347229e-02 -1.121334e-02 -2.806883e-01
1.361048e+00 1.764953e-01 9.888319e-05 1.346311e-02 -1.119818e-02 -2.807413e-01
1.361867e+00 1.764986e-01 9.874352e-05 1.345394e-02 -1.118305e-02 -2.807942e-01
1.362687e+00 1.765018e-01 9.860414e-05 1.344478e-02 -1.116795e-02 -2.808471e-01
1.363506e+00 1.765050e-01 9.846506e-05 1.343564e-02 -1.115288e-02 -2.808999e-01
1.364325e+00 1.765083e-01 9.832627e-05 1.342651e-02 -1.113784e-02 -2.809526e-01
1.365144e+00 1.765115e-01 9.818777e-05 1.341739e-02 -1.112283e-02 -2.810053e-01
1.366783e+00 1.765180e-01 9.791163e-05 1.339919e-02 -1.109290e-02 -2.811105e-01
1.367602e+00 1.765212e-01 9.777400e-05 1.339011e-02 -1.107798e-02 -2.811630e-01
1.368421e+00 1.765244e-01 9.763665e-05 1.338104e-02 -1.106309e-02 -2.812154e-01
1.369240e+00 1.765276e-01 9.749959e-05 1.337199e-02 -1.104823e-02 -2.812678e-01
1.370059e+00 1.765308e-01 9.736282e-05 1.336294e-02 -1.103340e-02 -2.813201e-01
1.370879e+00 1.765340e-01 9.722633e-05 1.335391e-02 -1.101860e-02 -2.813723e-01
1.371698e+00 1.765372e-01 9.709013e-05 1.334489e-02 -1.100383e-02 -2.814245e-01
1.372107e+00 1.765388e-01 9.702213e-05 1.334038e-02 -1.099646e-02 -2.814506e-01
1.372927e+00 1.765420e-01 9.688635e-05 1.333138e-02 -1.098173e-02 -2.815027e-01
1.373746e+00 1.765452e-01 9.675086e-05 1.332239e-02 -1.096703e-02 -2.815547e-01
1.374565e+00 1.765484e-01 9.661564e-05 1.331341e-02 -1.095237e-02 -2.816066e-01
1.375384e+00 1.765516e-01 9.648071e-05 1.330445e-02 -1.093773e-02 -2.816585e-01
1.376203e+00 1.765548e-01 9.634606e-05 1.329549e-02 -1.092312e-02 -2.817104e-01
1.377023e+00 1.765579e-01 9.621168e-05 1.328655e-02 -1.090854e-02 -2.817622e-01
1.377842e+00 1.765611e-01 9.607759e-05 1.327762e-02 -1.089399e-02 -2.818139e-01
1.379480e+00 1.765674e-01 9.581023e-05 1.325980e-02 -1.086497e-02 -2.819171e-01
1.380299e+00 1.765706e-01 9.567697e-05 1.325090e-02 -1.085051e-02 -2.819687e-01
1.381119e+00 1.765738e-01 9.554398e-05 1.324202e-02 -1.083607e-02 -2.820201e-01
1.382757e+00 1.765801e-01 9.527882e-05 1.322429e-02 -1.080728e-02 -2.821229e-01
1.383576e+00 1.765832e-01 9.514666e-05 1.321544e-02 -1.079293e-02 -2.821742e-01
1.384395e+00 1.765863e-01 9.501476e-05 1.320660e-02 -1.077861e-02 -2.822254e-01
1.386034e+00 1.765926e-01 9.475179e-05 1.318897e-02 -1.075005e-02 -2.823277e-01
1.386853e+00 1.765957e-01 9.462071e-05 1.318017e-02 -1.073581e-02 -2.823787e-01
1.387672e+00 1.765989e-01 9.448990e-05 1.317138e-02 -1.072160e-02 -2.824297e-01
1.388491e+00 1.766020e-01 9.435936e-05 1.316260e-02 -1.070742e-02 -2.824806e-01
1.388901e+00 1.766036e-01 9.429419e-05 1.315822e-02 -1.070034e-02 -2.825061e-01
1.389720e+00 1.766067e-01 9.416405e-05 1.314946e-02 -1.068620e-02 -2.825569e-01
1.391359e+00 1.766129e-01 9.390457e-05 1.313197e-02 -1.065801e-02 -2.826584e-01
1.392997e+00 1.766191e-01 9.364615e-05 1.311453e-02 -1.062992e-02 -2.827597e-01
1.393816e+00 1.766222e-01 9.351734e-05 1.310583e-02 -1.061592e-02 -2.828102e-01
1.395455e+00 1.766284e-01 9.326051e-05 1.308846e-02 -1.058800e-02 -2.829111e-01
1.397093e+00 1.766346e-01 9.300472e-05 1.307114e-02 -1.056019e-02 -2.830118e-01
1.398731e+00 1.766407e-01 9.274998e-05 1.305386e-02 -1.053249e-02 -2.831122e-01
1.400370e+00 1.766469e-01 9.249627e-05 1.303662e-02 -1.050490e-02 -2.832124e-01
1.402008e+00 1.766530e-01 9.224360e-05 1.301943e-02 -1.047741e-02 -2.833124e-01
1.403647e+00 1.766591e-01 9.199195e-05 1.300229e-02 -1.045003e-02 -2.834121e-01
1.404466e+00 1.766622e-01 9.186651e-05 1.299374e-02 -1.043638e-02 -2.834619e-01
1.406104e+00 1.766683e-01 9.161639e-05 1.297666e-02 -1.040916e-02 -2.835612e-01
1.407743e+00 1.766743e-01 9.136728e-05 1.295963e-02 -1.038205e-02 -2.836604e-01
1.409381e+00 1.766804e-01 9.111917e-05 1.294264e-02 -1.035504e-02 -2.837593e-01
1.411019e+00 1.766865e-01 9.087207e-05 1.292569e-02 -1.032814e-02 -2.838580e-01
1.412658e+00 1.766925e-01 9.062597e-05 1.290880e-02 -1.030134e-02 -2.839565e-01
1.414296e+00 1.766985e-01 9.038085e-05 1.289194e-02 -1.027464e-02 -2.840547e-01
1.415935e+00 1.767045e-01 9.013672e-05 1.287513e-02 -1.024805e-02 -2.841527e-01
1.417573e+00 1.767105e-01 8.989358e-05 1.285836e-02 -1.022156e-02 -2.842505e-01
1.419211e+00 1.767165e-01 8.965140e-05 1.284163e-02 -1.019517e-02 -2.843480e-01
1.420850e+00 1.767225e-01 8.941020e-05 1.282495e-02 -1.016888e-02 -2.844454e-01
1.422488e+00 1.767284e-01 8.916996e-05 1.280831e-02 -1.014270e-02 -2.845425e-01
1.424127e+00 1.767344e-01 8.893068e-05 1.279172e-02 -1.011661e-02 -2.846394e-01
1.425765e+00 1.767403e-01 8.869235e-05 1.277516e-02 -1.009062e-02 -2.847360e-01
1.427403e+00 1.767462e-01 8.845497e-05 1.275865e-02 -1.006474e-02 -2.848325e-01
1.429042e+00 1.767521e-01 8.821854e-05 1.274218e-02 -1.003895e-02 -2.849287e-01
1.430680e+00 1.767580e-01 8.798305e-05 1.272575e-02 -1.001326e-02 -2.850247e-01
1.432319e+00 1.767639e-01 8.774849e-05 1.270937e-02 -9.987668e-03 -2.851205e-01
1.433957e+00 1.767698e-01 8.751486e-05 1.269303e-02 -9.962174e-03 -2.852160e-01
1.435595e+00 1.767756e-01 8.728216e-05 1.267673e-02 -9.936777e-03 -2.853114e-01
1.437234e+00 1.767814e-01 8.705037e-05 1.266047e-02 -9.911476e-03 -2.854065e-01
1.438872e+00 1.767873e-01 8.681950e-05 1.264425e-02 -9.886272e-03 -2.855014e-01
1.440511e+00 1.767931e-01 8.658955e-05 1.262807e-02 -9.861162e-03 -2.855961e-01
1.442149e+00 1.767989e-01 8.636049e-05 1.261193e-02 -9.836148e-03 -2.856906e-01
1.443787e+00 1.768046e-01 8.613234e-05 1.259584e-02 -9.811228e-03 -2.857849e-01
1.445426e+00 1.768104e-01 8.590508e-05 1.257979e-02 -9.786402e-03 -2.858789e-01
1.447064e+00 1.768162e-01 8.567872e-05 1.256377e-02 -9.761670e-03 -2.859728e-01
1.448703e+00 1.768219e-01 8.545324e-05 1.254780e-02 -9.737031e-03 -2.860664e-01
1.450341e+00 1.768276e-01 8.522865e-05 1.253187e-02 -9.712484e-03 -2.861598e-01
1.451160e+00 1.768305e-01 8.511668e-05 1.252391e-02 -9.700246e-03 -2.862064e-01
1.452799e+00 1.768362e-01 8.489340e-05 1.250804e-02 -9.675837e-03 -2.862995e-01
1.454437e+00 1.768419e-01 8.467099e-05 1.249221e-02 -9.651520e-03 -2.863924e-01
1.456075e+00 1.768476e-01 8.444944e-05 1.247641e-02 -9.627294e-03 -2.864851e-01
1.457714e+00 1.768532e-01 8.422876e-05 1.246066e-02 -9.603159e-03 -2.865776e-01
1.459352e+00 1.768589e-01 8.400894e-05 1.244495e-02 -9.579113e-03 -2.866699e-01
1.460991e+00 1.768646e-01 8.378996e-05 1.242927e-02 -9.555158e-03 -2.867619e-01
1.462629e+00 1.768702e-01 8.357184e-05 1.241364e-02 -9.531291e-03 -2.868538e-01
1.463448e+00 1.768730e-01 8.346310e-05 1.240583e-02 -9.519392e-03 -2.868996e-01
1.465087e+00 1.768786e-01 8.324624e-05 1.239026e-02 -9.495658e-03 -2.869912e-01
1.466725e+00 1.768842e-01 8.303022e-05 1.237472e-02 -9.472013e-03 -2.870825e-01
1.468363e+00 1.768898e-01 8.281503e-05 1.235922e-02 -9.448456e-03 -2.871737e-01
1.470002e+00 1.768954e-01 8.260068e-05 1.234376e-02 -9.424985e-03 -2.872646e-01
1.471640e+00 1.769009e-01 8.238715e-05 1.232833e-02 -9.401602e-03 -2.873553e-01
1.473279e+00 1.769065e-01 8.217444e-05 1.231295e-02 -9.378305e-03 -2.874459e-01
1.474917e+00 1.769120e-01 8.196254e-05 1.229760e-02 -9.355094e-03 -2.875362e-01
1.476555e+00 1.769176e-01 8.175146e-05 1.228230e-02 -9.331969e-03 -2.876263e-01
1.478194e+00 1.769231e-01 8.154119e-05 1.226702e-02 -9.308928e-03 -2.877163e-01
1.479832e+00 1.769286e-01 8.133172e-05 1.225179e-02 -9.285973e-03 -2.878060e-01
1.481471e+00 1.769341e-01 8.112305e-05 1.223660e-02 -9.263102e-03 -2.878956e-01
1.483109e+00 1.769395e-01 8.091518e-05 1.222144e-02 -9.240314e-03 -2.879849e-01
1.484747e+00 1.769450e-01 8.070810e-05 1.220632e-02 -9.217611e-03 -2.880740e-01
1.486386e+00 1.769505e-01 8.050181e-05 1.219123e-02 -9.194990e-03 -2.881630e-01
1.488024e+00 1.769559e-01 8.029630e-05 1.217619e-02 -9.172452e-03 -2.882517e-01
1.489663e+00 1.769613e-01 8.009157e-05 1.216118e-02 -9.149997e-03 -2.883403e-01
1.491301e+00 1.769668e-01 7.988762e-05 1.214620e-02 -9.127623e-03 -2.884287e-01
1.492939e+00 1.769722e-01 7.968444e-05 1.213127e-02 -9.105331e-03 -2.885168e-01
1.494578e+00 1.769776e-01 7.948203e-05 1.211637e-02 -9.083119e-03 -2.886048e-01
1.496216e+00 1.769829e-01 7.928039e-05 1.210150e-02 -9.060989e-03 -2.886926e-01
1.497855e+00 1.769883e-01 7.907950e-05 1.208668e-02 -9.038939e-03 -2.887802e-01
1.499493e+00 1.769937e-01 7.887938e-05 1.207189e-02 -9.016969e-03 -2.888676e-01
1.501131e+00 1.769990e-01 7.868000e-05 1.205713e-02 -8.995078e-03 -2.889548e-01
1.502770e+00 1.770043e-01 7.848138e-05 1.204241e-02 -8.973267e-03 -2.890418e-01
1.504408e+00 1.770097e-01 7.828350e-05 1.202773e-02 -8.951534e-03 -2.891287e-01
1.506047e+00 1.770150e-01 7.808637e-05 1.201308e-02 -8.929880e-03 -2.892153e-01
1.507685e+00 1.770203e-01 7.788997e-05 1.199847e-02 -8.908304e-03 -2.893018e-01
1.509323e+00 1.770256e-01 7.769431e-05 1.198389e-02 -8.886806e-03 -2.893880e-01
1.510962e+00 1.770309e-01 7.749938e-05 1.196934e-02 -8.865385e-03 -2.894741e-01
1.512600e+00 1.770361e-01 7.730517e-05 1.195484e-02 -8.844041e-03 -2.895600e-01
1.514239e+00 1.770414e-01 7.711169e-05 1.194036e-02 -8.822773e-03 -2.896457e-01
1.515877e+00 1.770466e-01 7.691893e-05 1.192593e-02 -8.801582e-03 -2.897312e-01
1.517515e+00 1.770519e-01 7.672689e-05 1.191152e-02 -8.780466e-03 -2.898166e-01
1.519154e+00 1.770571e-01 7.653556e-05 1.189715e-02 -8.759426e-03 -2.899017e-01
1.520792e+00 1.770623e-01 7.634494e-05 1.188282e-02 -8.738461e-03 -2.899867e-01
1.522431e+00 1.770675e-01 7.615503e-05 1.186852e-02 -8.717571e-03 -2.900715e-01
1.524069e+00 1.770727e-01 7.596582e-05 1.185425e-02 -8.696755e-03 -2.901561e-01
1.525707e+00 1.770778e-01 7.577731e-05 1.184002e-02 -8.676013e-03 -2.902405e-01
1.527346e+00 1.770830e-01 7.558950e-05 1.182583e-02 -8.655345e-03 -2.903248e-01
1.528984e+00 1.770882e-01 7.540237e-05 1.181166e-02 -8.634751e-03 -2.904088e-01
1.530623e+00 1.770933e-01 7.521594e-05 1.179753e-02 -8.614229e-03 -2.904927e-01
1.532261e+00 1.770984e-01 7.503020e-05 1.178343e-02 -8.593780e-03 -2.905764e-01
1.533899e+00 1.771036e-01 7.484513e-05 1.176937e-02 -8.573404e-03 -2.906600e-01
1.535538e+00 1.771087e-01 7.466075e-05 1.175534e-02 -8.553099e-03 -2.907433e-01
1.537176e+00 1.771138e-01 7.447704e-05 1.174134e-02 -8.532866e-03 -2.908265e-01
1.538815e+00 1.771189e-01 7.429400e-05 1.172738e-02 -8.512705e-03 -2.909095e-01
1.540453e+00 1.771239e-01 7.411163e-05 1.171345e-02 -8.492614e-03 -2.909923e-01
1.542091e+00 1.771290e-01 7.392993e-05 1.169955e-02 -8.472594e-03 -2.910749e-01
1.543730e+00 1.771341e-01 7.374889e-05 1.168569e-02 -8.452645e-03 -2.911574e-01
1.545368e+00 1.771391e-01 7.356852e-05 1.167185e-02 -8.432765e-03 -2.912397e-01
1.547007e+00 1.771441e-01 7.338879e-05 1.165805e-02 -8.412956e-03 -2.913218e-01
1.548645e+00 1.771492e-01 7.320973e-05 1.164429e-02 -8.393215e-03 -2.914038e-01
1.550283e+00 1.771542e-01 7.303131e-05 1.163055e-02 -8.373544e-03 -2.914856e-01
1.551922e+00 1.771592e-01 7.285354e-05 1.161685e-02 -8.353941e-03 -2.915672e-01
1.553560e+00 1.771642e-01 7.267641e-05 1.160318e-02 -8.334406e-03 -2.916486e-01
1.555199e+00 1.771692e-01 7.249992e-05 1.158954e-02 -8.314940e-03 -2.917298e-01
1.556837e+00 1.771741e-01 7.232407e-05 1.157593e-02 -8.295542e-03 -2.918109e-01
1.558475e+00 1.771791e-01 7.214886e-05 1.156235e-02 -8.276211e-03 -2.918919e-01
1.560114e+00 1.771840e-01 7.197428e-05 1.154881e-02 -8.256947e-03 -2.919726e-01
1.561752e+00 1.771890e-01 7.180033e-05 1.153530e-02 -8.237750e-03 -2.920532e-01
1.563391e+00 1.771939e-01 7.162700e-05 1.152182e-02 -8.218619e-03 -2.921336e-01
1.565029e+00 1.771988e-01 7.145429e-05 1.150837e-02 -8.199555e-03 -2.922138e-01
1.566667e+00 1.772037e-01 7.128221e-05 1.149495e-02 -8.180556e-03 -2.922939e-01
1.568306e+00 1.772086e-01 7.111074e-05 1.148156e-02 -8.161624e-03 -2.923738e-01
1.569944e+00 1.772135e-01 7.093989e-05 1.146820e-02 -8.142756e-03 -2.924536e-01
1.571583e+00 1.772184e-01 7.076964e-05 1.145488e-02 -8.123954e-03 -2.925331e-01
1.573221e+00 1.772233e-01 7.060001e-05 1.144158e-02 -8.105216e-03 -2.926125e-01
1.574859e+00 1.772281e-01 7.043098e-05 1.142832e-02 -8.086543e-03 -2.926918e-01
1.576498e+00 1.772330e-01 7.026255e-05 1.141509e-02 -8.067933e-03 -2.927709e-01
1.578136e+00 1.772378e-01 7.009472e-05 1.140188e-02 -8.049388e-03 -2.928498e-01
1.579775e+00 1.772426e-01 6.992749e-05 1.138871e-02 -8.030906e-03 -2.929285e-01
1.581413e+00 1.772475e-01 6.976086e-05 1.137557e-02 -8.012488e-03 -2.930071e-01
1.583051e+00 1.772523e-01 6.959481e-05 1.136245e-02 -7.994132e-03 -2.930856e-01
1.584690e+00 1.772571e-01 6.942935e-05 1.134937e-02 -7.975839e-03 -2.931638e-01
1.586328e+00 1.772619e-01 6.926448e-05 1.133632e-02 -7.957609e-03 -2.932419e-01
1.587967e+00 1.772666e-01 6.910019e-05 1.132330e-02 -7.939440e-03 -2.933199e-01
1.589605e+00 1.772714e-01 6.893648e-05 1.131030e-02 -7.921334e-03 -2.933977e-01
1.591243e+00 1.772762e-01 6.877335e-05 1.129734e-02 -7.903289e-03 -2.934753e-01
1.592882e+00 1.772809e-01 6.861079e-05 1.128441e-02 -7.885305e-03 -2.935527e-01
1.594520e+00 1.772856e-01 6.844881e-05 1.127150e-02 -7.867383e-03 -2.936300e-01
1.596159e+00 1.772904e-01 6.828739e-05 1.125863e-02 -7.849521e-03 -2.937072e-01
1.597797e+00 1.772951e-01 6.812654e-05 1.124578e-02 -7.831719e-03 -2.937842e-01
1.598616e+00 1.772975e-01 6.804633e-05 1.123937e-02 -7.822841e-03 -2.938226e-01
1.600255e+00 1.773022e-01 6.788632e-05 1.122657e-02 -7.805130e-03 -2.938994e-01
1.601893e+00 1.773069e-01 6.772688e-05 1.121379e-02 -7.787478e-03 -2.939760e-01
1.603531e+00 1.773115e-01 6.756799e-05 1.120105e-02 -7.769886e-03 -2.940524e-01
1.605170e+00 1.773162e-01 6.740966e-05 1.118833e-02 -7.752353e-03 -2.941287e-01
1.606808e+00 1.773209e-01 6.725188e-05 1.117564e-02 -7.734880e-03 -2.942048e-01
1.607627e+00 1.773232e-01 6.717320e-05 1.116931e-02 -7.726165e-03 -2.942428e-01
1.609266e+00 1.773279e-01 6.701624e-05 1.115667e-02 -7.708779e-03 -2.943187e-01
1.610904e+00 1.773325e-01 6.685983e-05 1.114405e-02 -7.691452e-03 -2.943945e-01
1.612543e+00 1.773371e-01 6.670397e-05 1.113146e-02 -7.674182e-03 -2.944700e-01
1.614181e+00 1.773418e-01 6.654864e-05 1.111890e-02 -7.656971e-03 -2.945455e-01
1.615819e+00 1.773464e-01 6.639386e-05 1.110637e-02 -7.639817e-03 -2.946208e-01
1.617458e+00 1.773510e-01 6.623961e-05 1.109387e-02 -7.622720e-03 -2.946959e-01
1.619096e+00 1.773556e-01 6.608589e-05 1.108140e-02 -7.605680e-03 -2.947709e-01
1.620735e+00 1.773602e-01 6.593270e-05 1.106895e-02 -7.588697e-03 -2.948457e-01
1.622373e+00 1.773647e-01 6.578005e-05 1.105653e-02 -7.571771e-03 -2.949204e-01
1.624011e+00 1.773693e-01 6.562792e-05 1.104414e-02 -7.554901e-03 -2.949949e-01
1.625650e+00 1.773739e-01 6.547631e-05 1.103177e-02 -7.538087e-03 -2.950693e-01
1.627288e+00 1.773784e-01 6.532523e-05 1.101944e-02 -7.521329e-03 -2.951435e-01
1.628927e+00 1.773830e-01 6.517466e-05 1.100713e-02 -7.504626e-03 -2.952176e-01
1.630565e+00 1.773875e-01 6.502461e-05 1.099484e-02 -7.487979e-03 -2.952915e-01
1.632203e+00 1.773920e-01 6.487508e-05 1.098259e-02 -7.471387e-03 -2.953653e-01
1.633842e+00 1.773965e-01 6.472605e-05 1.097036e-02 -7.454849e-03 -2.954389e-01
1.635480e+00 1.774010e-01 6.457754e-05 1.095816e-02 -7.438366e-03 -2.955124e-01
1.637119e+00 1.774055e-01 6.442954e-05 1.094599e-02 -7.421938e-03 -2.955857e-01
1.638757e+00 1.774100e-01 6.428204e-05 1.093384e-02 -7.405564e-03 -2.956589e-01
1.639167e+00 1.774111e-01 6.424524e-05 1.093081e-02 -7.401478e-03 -2.956772e-01
1.639986e+00 1.774134e-01 6.417174e-05 1.092475e-02 -7.393318e-03 -2.957137e-01
1.641624e+00 1.774178e-01 6.402512e-05 1.091265e-02 -7.377038e-03 -2.957867e-01
1.643263e+00 1.774223e-01 6.387900e-05 1.090058e-02 -7.360811e-03 -2.958594e-01
1.644901e+00 1.774268e-01 6.373337e-05 1.088853e-02 -7.344638e-03 -2.959321e-01
1.646539e+00 1.774312e-01 6.358824e-05 1.087651e-02 -7.328517e-03 -2.960046e-01
1.648178e+00 1.774356e-01 6.344360e-05 1.086452e-02 -7.312449e-03 -2.960770e-01
1.649816e+00 1.774401e-01 6.329945e-05 1.085255e-02 -7.296434e-03 -2.961492e-01
1.651455e+00 1.774445e-01 6.315579e-05 1.084061e-02 -7.280471e-03 -2.962212e-01
1.653093e+00 1.774489e-01 6.301261e-05 1.082869e-02 -7.264560e-03 -2.962932e-01
1.654731e+00 1.774533e-01 6.286992e-05 1.081680e-02 -7.248701e-03 -2.963650e-01
1.656370e+00 1.774577e-01 6.272771e-05 1.080494e-02 -7.232894e-03 -2.964366e-01
1.658008e+00 1.774621e-01 6.258597e-05 1.079310e-02 -7.217138e-03 -2.965081e-01
1.659647e+00 1.774664e-01 6.244472e-05 1.078129e-02 -7.201433e-03 -2.965795e-01
1.661285e+00 1.774708e-01 6.230394e-05 1.076950e-02 -7.185779e-03 -2.966507e-01
1.662923e+00 1.774752e-01 6.216363e-05 1.075774e-02 -7.170176e-03 -2.967218e-01
1.664562e+00 1.774795e-01 6.202379e-05 1.074601e-02 -7.154623e-03 -2.967927e-01
1.666200e+00 1.774839e-01 6.188442e-05 1.073430e-02 -7.139121e-03 -2.968635e-01
1.667839e+00 1.774882e-01 6.174552e-05 1.072261e-02 -7.123669e-03 -2.969342e-01
1.669477e+00 1.774925e-01 6.160708e-05 1.071096e-02 -7.108267e-03 -2.970047e-01
1.671115e+00 1.774968e-01 6.146911e-05 1.069932e-02 -7.092914e-03 -2.970751e-01
1.671935e+00 1.774990e-01 6.140029e-05 1.069351e-02 -7.085256e-03 -2.971102e-01
1.673573e+00 1.775033e-01 6.126301e-05 1.068192e-02 -7.069978e-03 -2.971804e-01
1.675211e+00 1.775076e-01 6.112618e-05 1.067035e-02 -7.054749e-03 -2.972504e-01
1.676850e+00 1.775119e-01 6.098981e-05 1.065880e-02 -7.039568e-03 -2.973204e-01
1.678488e+00 1.775161e-01 6.085389e-05 1.064728e-02 -7.024437e-03 -2.973901e-01
1.680127e+00 1.775204e-01 6.071842e-05 1.063578e-02 -7.009353e-03 -2.974598e-01
1.681765e+00 1.775247e-01 6.058340e-05 1.062431e-02 -6.994319e-03 -2.975293e-01
1.683403e+00 1.775289e-01 6.044883e-05 1.061287e-02 -6.979332e-03 -2.975986e-01
1.685042e+00 1.775332e-01 6.031470e-05 1.060144e-02 -6.964393e-03 -2.976678e-01
1.686680e+00 1.775374e-01 6.018101e-05 1.059004e-02 -6.949502e-03 -2.977369e-01
1.688319e+00 1.775416e-01 6.004777e-05 1.057867e-02 -6.934658e-03 -2.978059e-01
1.689957e+00 1.775458e-01 5.991497e-05 1.056732e-02 -6.919862e-03 -2.978747e-01
1.691595e+00 1.775500e-01 5.978260e-05 1.055600e-02 -6.905112e-03 -2.979434e-01
1.693234e+00 1.775542e-01 5.965067e-05 1.054469e-02 -6.890410e-03 -2.980120e-01
1.694872e+00 1.775584e-01 5.951918e-05 1.053342e-02 -6.875754e-03 -2.980804e-01
1.696511e+00 1.775626e-01 5.938811e-05 1.052216e-02 -6.861145e-03 -2.981487e-01
1.698149e+00 1.775668e-01 5.925748e-05 1.051093e-02 -6.846582e-03 -2.982169e-01
1.699787e+00 1.775710e-01 5.912727e-05 1.049973e-02 -6.832065e-03 -2.982849e-01
1.700607e+00 1.775731e-01 5.906233e-05 1.049413e-02 -6.824824e-03 -2.983189e-01
1.702245e+00 1.775772e-01 5.893276e-05 1.048296e-02 -6.810376e-03 -2.983867e-01
1.703883e+00 1.775814e-01 5.880362e-05 1.047182e-02 -6.795974e-03 -2.984544e-01
1.705522e+00 1.775855e-01 5.867490e-05 1.046070e-02 -6.781617e-03 -2.985220e-01
1.706341e+00 1.775876e-01 5.861069e-05 1.045514e-02 -6.774456e-03 -2.985557e-01
1.707160e+00 1.775896e-01 5.854659e-05 1.044960e-02 -6.767305e-03 -2.985895e-01
1.708799e+00 1.775938e-01 5.841871e-05 1.043852e-02 -6.753039e-03 -2.986568e-01
1.709618e+00 1.775958e-01 5.835492e-05 1.043299e-02 -6.745922e-03 -2.986904e-01
1.711256e+00 1.775999e-01 5.822766e-05 1.042195e-02 -6.731723e-03 -2.987575e-01
1.712895e+00 1.776040e-01 5.810082e-05 1.041093e-02 -6.717568e-03 -2.988245e-01
1.714533e+00 1.776081e-01 5.797438e-05 1.039994e-02 -6.703458e-03 -2.988914e-01
1.716171e+00 1.776122e-01 5.784836e-05 1.038897e-02 -6.689391e-03 -2.989581e-01
1.717810e+00 1.776163e-01 5.772274e-05 1.037802e-02 -6.675369e-03 -2.990247e-01
1.719448e+00 1.776204e-01 5.759753e-05 1.036709e-02 -6.661391e-03 -2.990912e-01
1.721087e+00 1.776245e-01 5.747272e-05 1.035619e-02 -6.647456e-03 -2.991576e-01
1.722725e+00 1.776285e-01 5.734832e-05 1.034531e-02 -6.633565e-03 -2.992238e-01
1.724363e+00 1.776326e-01 5.722432e-05 1.033445e-02 -6.619717e-03 -2.992899e-01
1.726002e+00 1.776366e-01 5.710071e-05 1.032362e-02 -6.605913e-03 -2.993559e-01
1.726821e+00 1.776386e-01 5.703906e-05 1.031821e-02 -6.599027e-03 -2.993889e-01
1.728459e+00 1.776427e-01 5.691605e-05 1.030741e-02 -6.585286e-03 -2.994547e-01
1.730098e+00 1.776467e-01 5.679344e-05 1.029663e-02 -6.571589e-03 -2.995203e-01
1.731736e+00 1.776507e-01 5.667123e-05 1.028588e-02 -6.557933e-03 -2.995859e-01
1.733375e+00 1.776547e-01 5.654940e-05 1.027514e-02 -6.544321e-03 -2.996513e-01
1.735013e+00 1.776587e-01 5.642796e-05 1.026443e-02 -6.530750e-03 -2.997166e-01
1.735832e+00 1.776607e-01 5.636739e-05 1.025908e-02 -6.523980e-03 -2.997492e-01
1.737471e+00 1.776647e-01 5.624654e-05 1.024841e-02 -6.510473e-03 -2.998143e-01
1.739109e+00 1.776687e-01 5.612607e-05 1.023775e-02 -6.497007e-03 -2.998793e-01
1.740747e+00 1.776727e-01 5.600599e-05 1.022712e-02 -6.483582e-03 -2.999442e-01
1.742386e+00 1.776766e-01 5.588629e-05 1.021651e-02 -6.470199e-03 -3.000089e-01
1.744024e+00 1.776806e-01 5.576697e-05 1.020592e-02 -6.456857e-03 -3.000736e-01
1.745663e+00 1.776845e-01 5.564803e-05 1.019535e-02 -6.443556e-03 -3.001381e-01
1.747301e+00 1.776885e-01 5.552947e-05 1.018480e-02 -6.430296e-03 -3.002025e-01
1.748939e+00 1.776924e-01 5.541129e-05 1.017428e-02 -6.417077e-03 -3.002667e-01
1.750578e+00 1.776964e-01 5.529348e-05 1.016377e-02 -6.403899e-03 -3.003309e-01
1.752216e+00 1.777003e-01 5.517604e-05 1.015329e-02 -6.390760e-03 -3.003949e-01
1.753855e+00 1.777042e-01 5.505898e-05 1.014283e-02 -6.377662e-03 -3.004588e-01
1.755493e+00 1.777081e-01 5.494228e-05 1.013239e-02 -6.364604e-03 -3.005226e-01
1.757131e+00 1.777120e-01 5.482596e-05 1.012198e-02 -6.351586e-03 -3.005863e-01
1.758770e+00 1.777159e-01 5.471000e-05 1.011158e-02 -6.338608e-03 -3.006498e-01
1.760408e+00 1.777198e-01 5.459441e-05 1.010121e-02 -6.325669e-03 -3.007133e-01
1.762047e+00 1.777237e-01 5.447918e-05 1.009085e-02 -6.312770e-03 -3.007766e-01
1.763685e+00 1.777275e-01 5.436431e-05 1.008052e-02 -6.299909e-03 -3.008398e-01
1.765323e+00 1.777314e-01 5.424981e-05 1.007021e-02 -6.287088e-03 -3.009028e-01
1.766962e+00 1.777353e-01 5.413566e-05 1.005992e-02 -6.274306e-03 -3.009658e-01
1.768600e+00 1.777391e-01 5.402187e-05 1.004965e-02 -6.261563e-03 -3.010287e-01
1.770239e+00 1.777430e-01 5.390844e-05 1.003940e-02 -6.248858e-03 -3.010914e-01
1.771877e+00 1.777468e-01 5.379536e-05 1.002917e-02 -6.236192e-03 -3.011540e-01
1.773515e+00 1.777506e-01 5.368264e-05 1.001897e-02 -6.223564e-03 -3.012165e-01
1.775154e+00 1.777545e-01 5.357027e-05 1.000878e-02 -6.210974e-03 -3.012789e-01
1.776792e+00 1.777583e-01 5.345825e-05 9.998615e-03 -6.198422e-03 -3.013411e-01
1.778431e+00 1.777621e-01 5.334658e-05 9.988469e-03 -6.185909e-03 -3.014033e-01
1.780069e+00 1.777659e-01 5.323525e-05 9.978345e-03 -6.173432e-03 -3.014653e-01
1.781707e+00 1.777697e-01 5.312428e-05 9.968240e-03 -6.160994e-03 -3.015273e-01
1.783346e+00 1.777735e-01 5.301365e-05 9.958156e-03 -6.148592e-03 -3.015891e-01
1.784984e+00 1.777772e-01 5.290336e-05 9.948093e-03 -6.136228e-03 -3.016508e-01
1.786623e+00 1.777810e-01 5.279341e-05 9.938049e-03 -6.123901e-03 -3.017124e-01
1.788261e+00 1.777848e-01 5.268380e-05 9.928026e-03 -6.111612e-03 -3.017738e-01
1.789899e+00 1.777885e-01 5.257454e-05 9.918022e-03 -6.099358e-03 -3.018352e-01
1.791538e+00 1.777923e-01 5.246561e-05 9.908039e-03 -6.087142e-03 -3.018964e-01
1.793176e+00 1.777960e-01 5.235701e-05 9.898076e-03 -6.074962e-03 -3.019576e-01
1.794815e+00 1.777998e-01 5.224876e-05 9.888133e-03 -6.062818e-03 -3.020186e-01
1.795634e+00 1.778017e-01 5.219475e-05 9.883169e-03 -6.056760e-03 -3.020491e-01
1.797272e+00 1.778054e-01 5.208699e-05 9.873255e-03 -6.044671e-03 -3.021099e-01
1.798911e+00 1.778091e-01 5.197957e-05 9.863361e-03 -6.032618e-03 -3.021707e-01
1.800549e+00 1.778128e-01 5.187247e-05 9.853487e-03 -6.020600e-03 -3.022313e-01
1.802187e+00 1.778165e-01 5.176570e-05 9.843633e-03 -6.008618e-03 -3.022919e-01
1.803007e+00 1.778184e-01 5.171244e-05 9.838713e-03 -6.002641e-03 -3.023221e-01
1.804645e+00 1.778221e-01 5.160617e-05 9.828888e-03 -5.990713e-03 -3.023824e-01
1.806283e+00 1.778258e-01 5.150022e-05 9.819083e-03 -5.978820e-03 -3.024427e-01
1.807922e+00 1.778295e-01 5.139459e-05 9.809297e-03 -5.966962e-03 -3.025028e-01
1.809560e+00 1.778331e-01 5.128929e-05 9.799530e-03 -5.955139e-03 -3.025629e-01
1.811199e+00 1.778368e-01 5.118431e-05 9.789783e-03 -5.943352e-03 -3.026228e-01
1.812837e+00 1.778405e-01 5.107965e-05 9.780055e-03 -5.931599e-03 -3.026826e-01
1.814475e+00 1.778441e-01 5.097530e-05 9.770346e-03 -5.919881e-03 -3.027423e-01
1.816114e+00 1.778478e-01 5.087128e-05 9.760657e-03 -5.908197e-03 -3.028019e-01
1.817752e+00 1.778514e-01 5.076757e-05 9.750986e-03 -5.896548e-03 -3.028614e-01
1.819391e+00 1.778551e-01 5.066418e-05 9.741335e-03 -5.884933e-03 -3.029208e-01
1.821029e+00 1.778587e-01 5.056110e-05 9.731703e-03 -5.873352e-03 -3.029801e-01
1.822667e+00 1.778623e-01 5.045833e-05 9.722089e-03 -5.861805e-03 -3.030393e-01
1.824306e+00 1.778660e-01 5.035588e-05 9.712495e-03 -5.850292e-03 -3.030983e-01
1.825944e+00 1.778696e-01 5.025374e-05 9.702919e-03 -5.838813e-03 -3.031573e-01
1.827583e+00 1.778732e-01 5.015190e-05 9.693362e-03 -5.827368e-03 -3.032162e-01
1.829221e+00 1.778768e-01 5.005037e-05 9.683824e-03 -5.815956e-03 -3.032749e-01
1.830859e+00 1.778804e-01 4.994915e-05 9.674304e-03 -5.804577e-03 -3.033336e-01
1.832498e+00 1.778840e-01 4.984823e-05 9.664803e-03 -5.793232e-03 -3.033921e-01
1.834136e+00 1.778875e-01 4.974762e-05 9.655321e-03 -5.781919e-03 -3.034505e-01
1.835775e+00 1.778911e-01 4.964731e-05 9.645857e-03 -5.770640e-03 -3.035089e-01
1.837413e+00 1.778947e-01 4.954730e-05 9.636412e-03 -5.759394e-03 -3.035671e-01
1.839051e+00 1.778982e-01 4.944760e-05 9.626985e-03 -5.748180e-03 -3.036252e-01
1.840690e+00 1.779018e-01 4.934819e-05 9.617576e-03 -5.736999e-03 -3.036833e-01
1.842328e+00 1.779053e-01 4.924908e-05 9.608186e-03 -5.725850e-03 -3.037412e-01
1.843967e+00 1.779089e-01 4.915027e-05 9.598814e-03 -5.714733e-03 -3.037990e-01
1.845605e+00 1.779124e-01 4.905175e-05 9.589460e-03 -5.703649e-03 -3.038567e-01
1.847243e+00 1.779159e-01 4.895352e-05 9.580124e-03 -5.692597e-03 -3.039143e-01
1.848882e+00 1.779195e-01 4.885559e-05 9.570806e-03 -5.681577e-03 -3.039718e-01
1.850520e+00 1.779230e-01 4.875796e-05 9.561507e-03 -5.670589e-03 -3.040292e-01
1.852159e+00 1.779265e-01 4.866061e-05 9.552225e-03 -5.659632e-03 -3.040866e-01
1.853797e+00 1.779300e-01 4.856355e-05 9.542961e-03 -5.648707e-03 -3.041438e-01
1.855435e+00 1.779335e-01 4.846678e-05 9.533715e-03 -5.637814e-03 -3.042009e-01
1.857074e+00 1.779370e-01 4.837030e-05 9.524487e-03 -5.626952e-03 -3.042579e-01
1.858712e+00 1.779405e-01 4.827411e-05 9.515277e-03 -5.616121e-03 -3.043148e-01
1.860351e+00 1.779440e-01 4.817820e-05 9.506084e-03 -5.605321e-03 -3.043716e-01
1.861989e+00 1.779474e-01 4.808257e-05 9.496909e-03 -5.594552e-03 -3.044283e-01
1.863627e+00 1.779509e-01 4.798723e-05 9.487752e-03 -5.583815e-03 -3.044849e-01
1.865266e+00 1.779544e-01 4.789217e-05 9.478612e-03 -5.573107e-03 -3.045414e-01
1.866904e+00 1.779578e-01 4.779739e-05 9.469490e-03 -5.562431e-03 -3.045978e-01
1.868543e+00 1.779613e-01 4.770289e-05 9.460385e-03 -5.551785e-03 -3.046541e-01
1.870181e+00 1.779647e-01 4.760867e-05 9.451298e-03 -5.541170e-03 -3.047103e-01
1.871000e+00 1.779664e-01 4.756167e-05 9.446761e-03 -5.535873e-03 -3.047384e-01
1.872639e+00 1.779699e-01 4.746786e-05 9.437699e-03 -5.525303e-03 -3.047944e-01
1.874277e+00 1.779733e-01 4.737433e-05 9.428655e-03 -5.514763e-03 -3.048504e-01
1.875915e+00 1.779767e-01 4.728108e-05 9.419629e-03 -5.504253e-03 -3.049063e-01
1.877554e+00 1.779801e-01 4.718810e-05 9.410619e-03 -5.493773e-03 -3.049620e-01
1.879192e+00 1.779836e-01 4.709539e-05 9.401626e-03 -5.483323e-03 -3.050177e-01
1.880831e+00 1.779870e-01 4.700295e-05 9.392651e-03 -5.472903e-03 -3.050733e-01
1.882469e+00 1.779904e-01 4.691079e-05 9.383693e-03 -5.462512e-03 -3.051288e-01
1.884107e+00 1.779938e-01 4.681889e-05 9.374752e-03 -5.452150e-03 -3.051842e-01
1.885746e+00 1.779971e-01 4.672726e-05 9.365827e-03 -5.441818e-03 -3.052394e-01
1.887384e+00 1.780005e-01 4.663590e-05 9.356920e-03 -5.431515e-03 -3.052946e-01
1.889023e+00 1.780039e-01 4.654481e-05 9.348029e-03 -5.421241e-03 -3.053497e-01
1.890661e+00 1.780073e-01 4.645398e-05 9.339155e-03 -5.410996e-03 -3.054047e-01
1.892299e+00 1.780106e-01 4.636342e-05 9.330298e-03 -5.400780e-03 -3.054596e-01
1.893938e+00 1.780140e-01 4.627312e-05 9.321458e-03 -5.390593e-03 -3.055144e-01
1.895576e+00 1.780173e-01 4.618308e-05 9.312635e-03 -5.380435e-03 -3.055691e-01
1.897215e+00 1.780207e-01 4.609330e-05 9.303828e-03 -5.370305e-03 -3.056238e-01
1.898853e+00 1.780240e-01 4.600379e-05 9.295037e-03 -5.360204e-03 -3.056783e-01
1.900491e+00 1.780274e-01 4.591453e-05 9.286263e-03 -5.350131e-03 -3.057327e-01
1.902130e+00 1.780307e-01 4.582553e-05 9.277506e-03 -5.340086e-03 -3.057871e-01
1.903768e+00 1.780340e-01 4.573679e-05 9.268765e-03 -5.330069e-03 -3.058413e-01
1.905407e+00 1.780373e-01 4.564830e-05 9.260040e-03 -5.320081e-03 -3.058955e-01
1.907045e+00 1.780406e-01 4.556007e-05 9.251332e-03 -5.310120e-03 -3.059495e-01
1.908683e+00 1.780440e-01 4.547210e-05 9.242640e-03 -5.300187e-03 -3.060035e-01
1.910322e+00 1.780473e-01 4.538437e-05 9.233964e-03 -5.290282e-03 -3.060574e-01
1.911960e+00 1.780505e-01 4.529690e-05 9.225305e-03 -5.280405e-03 -3.061111e-01
1.913599e+00 1.780538e-01 4.520968e-05 9.216661e-03 -5.270555e-03 -3.061648e-01
1.915237e+00 1.780571e-01 4.512272e-05 9.208034e-03 -5.260733e-03 -3.062184e-01
1.916875e+00 1.780604e-01 4.503600e-05 9.199423e-03 -5.250938e-03 -3.062719e-01
1.918514e+00 1.780637e-01 4.494953e-05 9.190828e-03 -5.241170e-03 -3.063253e-01
1.920152e+00 1.780669e-01 4.486331e-05 9.182249e-03 -5.231429e-03 -3.063787e-01
1.921791e+00 1.780702e-01 4.477733e-05 9.173686e-03 -5.221716e-03 -3.064319e-01
1.922610e+00 1.780718e-01 4.473444e-05 9.169410e-03 -5.216869e-03 -3.064585e-01
1.924248e+00 1.780751e-01 4.464883e-05 9.160871e-03 -5.207196e-03 -3.065116e-01
1.925887e+00 1.780783e-01 4.456347e-05 9.152347e-03 -5.197549e-03 -3.065646e-01
1.927525e+00 1.780816e-01 4.447835e-05 9.143839e-03 -5.187929e-03 -3.066175e-01
1.929163e+00 1.780848e-01 4.439347e-05 9.135347e-03 -5.178336e-03 -3.066703e-01
1.930802e+00 1.780880e-01 4.430883e-05 9.126871e-03 -5.168769e-03 -3.067231e-01
1.932440e+00 1.780913e-01 4.422444e-05 9.118410e-03 -5.159229e-03 -3.067757e-01
1.934079e+00 1.780945e-01 4.414029e-05 9.109965e-03 -5.149715e-03 -3.068283e-01
1.935717e+00 1.780977e-01 4.405637e-05 9.101536e-03 -5.140227e-03 -3.068807e-01
1.937355e+00 1.781009e-01 4.397269e-05 9.093122e-03 -5.130765e-03 -3.069331e-01
1.938175e+00 1.781025e-01 4.393094e-05 9.088920e-03 -5.126044e-03 -3.069593e-01
1.939813e+00 1.781057e-01 4.384762e-05 9.080530e-03 -5.116621e-03 -3.070115e-01
1.940632e+00 1.781073e-01 4.380605e-05 9.076340e-03 -5.111920e-03 -3.070376e-01
1.942271e+00 1.781105e-01 4.372308e-05 9.067972e-03 -5.102536e-03 -3.070897e-01
1.943909e+00 1.781137e-01 4.364034e-05 9.059620e-03 -5.093177e-03 -3.071418e-01
1.945547e+00 1.781169e-01 4.355784e-05 9.051283e-03 -5.083845e-03 -3.071937e-01
1.947186e+00 1.781200e-01 4.347557e-05 9.042961e-03 -5.074538e-03 -3.072455e-01
1.948824e+00 1.781232e-01 4.339354e-05 9.034655e-03 -5.065256e-03 -3.072973e-01
1.950463e+00 1.781264e-01 4.331173e-05 9.026363e-03 -5.056000e-03 -3.073490e-01
1.952101e+00 1.781295e-01 4.323016e-05 9.018087e-03 -5.046769e-03 -3.074006e-01
1.953739e+00 1.781327e-01 4.314881e-05 9.009826e-03 -5.037563e-03 -3.074521e-01
1.955378e+00 1.781359e-01 4.306769e-05 9.001580e-03 -5.028382e-03 -3.075035e-01
1.957016e+00 1.781390e-01 4.298680e-05 8.993349e-03 -5.019226e-03 -3.075548e-01
1.958655e+00 1.781421e-01 4.290614e-05 8.985133e-03 -5.010095e-03 -3.076061e-01
1.960293e+00 1.781453e-01 4.282570e-05 8.976932e-03 -5.000989e-03 -3.076573e-01
1.961931e+00 1.781484e-01 4.274549e-05 8.968746e-03 -4.991907e-03 -3.077083e-01
1.963570e+00 1.781515e-01 4.266550e-05 8.960574e-03 -4.982851e-03 -3.077593e-01
1.965208e+00 1.781546e-01 4.258573e-05 8.952418e-03 -4.973818e-03 -3.078102e-01
1.966847e+00 1.781578e-01 4.250619e-05 8.944276e-03 -4.964811e-03 -3.078611e-01
1.968485e+00 1.781609e-01 4.242687e-05 8.936149e-03 -4.955827e-03 -3.079118e-01
1.970123e+00 1.781640e-01 4.234777e-05 8.928037e-03 -4.946868e-03 -3.079624e-01
1.971762e+00 1.781671e-01 4.226889e-05 8.919939e-03 -4.937933e-03 -3.080130e-01
1.973400e+00 1.781702e-01 4.219022e-05 8.911856e-03 -4.929022e-03 -3.080635e-01
1.974219e+00 1.781717e-01 4.215098e-05 8.907820e-03 -4.924576e-03 -3.080887e-01
1.975858e+00 1.781748e-01 4.207264e-05 8.899759e-03 -4.915701e-03 -3.081391e-01
1.977496e+00 1.781779e-01 4.199453e-05 8.891713e-03 -4.906850e-03 -3.081894e-01
1.979135e+00 1.781809e-01 4.191662e-05 8.883680e-03 -4.898023e-03 -3.082395e-01
1.980773e+00 1.781840e-01 4.183894e-05 8.875663e-03 -4.889219e-03 -3.082897e-01
1.982411e+00 1.781871e-01 4.176147e-05 8.867659e-03 -4.880439e-03 -3.083397e-01
1.984050e+00 1.781901e-01 4.168421e-05 8.859670e-03 -4.871683e-03 -3.083896e-01
1.985688e+00 1.781932e-01 4.160717e-05 8.851696e-03 -4.862950e-03 -3.084395e-01
1.987327e+00 1.781962e-01 4.153034e-05 8.843736e-03 -4.854241e-03 -3.084893e-01
1.988965e+00 1.781993e-01 4.145372e-05 8.835789e-03 -4.845555e-03 -3.085390e-01
1.990603e+00 1.782023e-01 4.137732e-05 8.827858e-03 -4.836892e-03 -3.085886e-01
1.992242e+00 1.782054e-01 4.130112e-05 8.819940e-03 -4.828252e-03 -3.086381e-01
1.993880e+00 1.782084e-01 4.122513e-05 8.812036e-03 -4.819635e-03 -3.086876e-01
1.995519e+00 1.782114e-01 4.114935e-05 8.804147e-03 -4.811041e-03 -3.087370e-01
1.997157e+00 1.782144e-01 4.107378e-05 8.796272e-03 -4.802471e-03 -3.087862e-01
1.998795e+00 1.782174e-01 4.099842e-05 8.788410e-03 -4.793923e-03 -3.088355e-01
2.000434e+00 1.782205e-01 4.092326e-05 8.780563e-03 -4.785397e-03 -3.088846e-01
2.002072e+00 1.782235e-01 4.084831e-05 8.772729e-03 -4.776894e-03 -3.089336e-01
2.003711e+00 1.782265e-01 4.077356e-05 8.764910e-03 -4.768414e-03 -3.089826e-01
2.005349e+00 1.782295e-01 4.069901e-05 8.757104e-03 -4.759957e-03 -3.090315e-01
2.006987e+00 1.782324e-01 4.062467e-05 8.749312e-03 -4.751521e-03 -3.090803e-01
2.008626e+00 1.782354e-01 4.055054e-05 8.741534e-03 -4.743108e-03 -3.091290e-01
2.010264e+00 1.782384e-01 4.047660e-05 8.733770e-03 -4.734718e-03 -3.091777e-01
2.011903e+00 1.782414e-01 4.040287e-05 8.726020e-03 -4.726349e-03 -3.092263e-01
2.013541e+00 1.782444e-01 4.032933e-05 8.718283e-03 -4.718003e-03 -3.092748e-01
2.015179e+00 1.782473e-01 4.025600e-05 8.710560e-03 -4.709678e-03 -3.093232e-01
2.016818e+00 1.782503e-01 4.018286e-05 8.702850e-03 -4.701376e-03 -3.093715e-01
2.018456e+00 1.782532e-01 4.010993e-05 8.695154e-03 -4.693095e-03 -3.094198e-01
2.020095e+00 1.782562e-01 4.003719e-05 8.687472e-03 -4.684837e-03 -3.094679e-01
2.021733e+00 1.782591e-01 3.996464e-05 8.679803e-03 -4.676599e-03 -3.095161e-01
2.023371e+00 1.782621e-01 3.989230e-05 8.672148e-03 -4.668384e-03 -3.095641e-01
2.025010e+00 1.782650e-01 3.982015e-05 8.664506e-03 -4.660190e-03 -3.096120e-01
2.026648e+00 1.782680e-01 3.974819e-05 8.656877e-03 -4.652018e-03 -3.096599e-01
2.028287e+00 1.782709e-01 3.967643e-05 8.649262e-03 -4.643867e-03 -3.097077e-01
2.029925e+00 1.782738e-01 3.960486e-05 8.641660e-03 -4.635737e-03 -3.097554e-01
2.031563e+00 1.782767e-01 3.953348e-05 8.634071e-03 -4.627628e-03 -3.098030e-01
2.033202e+00 1.782796e-01 3.946230e-05 8.626496e-03 -4.619541e-03 -3.098506e-01
2.034840e+00 1.782825e-01 3.939131e-05 8.618934e-03 -4.611475e-03 -3.098981e-01
2.036479e+00 1.782854e-01 3.932051e-05 8.611385e-03 -4.603430e-03 -3.099455e-01
2.038117e+00 1.782883e-01 3.924989e-05 8.603850e-03 -4.595406e-03 -3.099928e-01
2.039755e+00 1.782912e-01 3.917947e-05 8.596327e-03 -4.587403e-03 -3.100401e-01
2.041394e+00 1.782941e-01 3.910924e-05 8.588818e-03 -4.579420e-03 -3.100873e-01
2.043032e+00 1.782970e-01 3.903919e-05 8.581321e-03 -4.571459e-03 -3.101344e-01
2.044671e+00 1.782999e-01 3.896933e-05 8.573838e-03 -4.563518e-03 -3.101814e-01
2.046309e+00 1.783028e-01 3.889966e-05 8.566367e-03 -4.555597e-03 -3.102283e-01
2.047947e+00 1.783056e-01 3.883017e-05 8.558910e-03 -4.547697e-03 -3.102752e-01
2.049586e+00 1.783085e-01 3.876087e-05 8.551466e-03 -4.539818e-03 -3.103220e-01
2.051224e+00 1.783114e-01 3.869175e-05 8.544034e-03 -4.531959e-03 -3.103688e-01
2.052863e+00 1.783142e-01 3.862282e-05 8.536615e-03 -4.524120e-03 -3.104154e-01
2.054501e+00 1.783171e-01 3.855407e-05 8.529209e-03 -4.516302e-03 -3.104620e-01
2.056139e+00 1.783199e-01 3.848550e-05 8.521816e-03 -4.508504e-03 -3.105085e-01
2.057778e+00 1.783228e-01 3.841712e-05 8.514436e-03 -4.500726e-03 -3.105549e-01
2.059416e+00 1.783256e-01 3.834891e-05 8.507068e-03 -4.492967e-03 -3.106013e-01
2.061055e+00 1.783285e-01 3.828089e-05 8.499713e-03 -4.485229e-03 -3.106476e-01
2.062693e+00 1.783313e-01 3.821305e-05 8.492371e-03 -4.477511e-03 -3.106938e-01
2.064331e+00 1.783341e-01 3.814539e-05 8.485041e-03 -4.469813e-03 -3.107399e-01
2.065970e+00 1.783369e-01 3.807790e-05 8.477724e-03 -4.462134e-03 -3.107860e-01
2.067608e+00 1.783397e-01 3.801060e-05 8.470420e-03 -4.454475e-03 -3.108320e-01
2.069247e+00 1.783426e-01 3.794347e-05 8.463128e-03 -4.446836e-03 -3.108779e-01
2.070885e+00 1.783454e-01 3.787651e-05 8.455848e-03 -4.439217e-03 -3.109237e-01
2.072523e+00 1.783482e-01 3.780974e-05 8.448581e-03 -4.431617e-03 -3.109695e-01
2.074162e+00 1.783510e-01 3.774314e-05 8.441327e-03 -4.424036e-03 -3.110152e-01
2.075800e+00 1.783538e-01 3.767672e-05 8.434085e-03 -4.416474e-03 -3.110608e-01
2.077439e+00 1.783566e-01 3.761047e-05 8.426855e-03 -4.408932e-03 -3.111064e-01
2.079077e+00 1.783593e-01 3.754439e-05 8.419638e-03 -4.401410e-03 -3.111519e-01
2.080715e+00 1.783621e-01 3.747849e-05 8.412432e-03 -4.393906e-03 -3.111973e-01
2.082354e+00 1.783649e-01 3.741276e-05 8.405240e-03 -4.386422e-03 -3.112426e-01
2.083992e+00 1.783677e-01 3.734720e-05 8.398059e-03 -4.378956e-03 -3.112879e-01
2.085631e+00 1.783704e-01 3.728181e-05 8.390891e-03 -4.371510e-03 -3.113331e-01
2.087269e+00 1.783732e-01 3.721660e-05 8.383734e-03 -4.364082e-03 -3.113782e-01
2.088907e+00 1.783760e-01 3.715155e-05 8.376590e-03 -4.356674e-03 -3.114233e-01
2.090546e+00 1.783787e-01 3.708667e-05 8.369458e-03 -4.349284e-03 -3.114683e-01
2.092184e+00 1.783815e-01 3.702197e-05 8.362339e-03 -4.341912e-03 -3.115132e-01
2.093823e+00 1.783842e-01 3.695743e-05 8.355231e-03 -4.334560e-03 -3.115581e-01
2.095461e+00 1.783870e-01 3.689306e-05 8.348135e-03 -4.327226e-03 -3.116028e-01
2.097099e+00 1.783897e-01 3.682886e-05 8.341051e-03 -4.319911e-03 -3.116475e-01
2.098738e+00 1.783924e-01 3.676482e-05 8.333980e-03 -4.312614e-03 -3.116922e-01
2.099557e+00 1.783938e-01 3.673287e-05 8.330448e-03 -4.308972e-03 -3.117145e-01
2.101195e+00 1.783965e-01 3.666908e-05 8.323394e-03 -4.301703e-03 -3.117590e-01
2.102834e+00 1.783993e-01 3.660546e-05 8.316352e-03 -4.294452e-03 -3.118035e-01
2.104472e+00 1.784020e-01 3.654200e-05 8.309322e-03 -4.287219e-03 -3.118479e-01
2.106111e+00 1.784047e-01 3.647871e-05 8.302304e-03 -4.280005e-03 -3.118922e-01
2.107749e+00 1.784074e-01 3.641558e-05 8.295298e-03 -4.272809e-03 -3.119365e-01
2.109387e+00 1.784101e-01 3.635261e-05 8.288303e-03 -4.265630e-03 -3.119806e-01
2.111026e+00 1.784128e-01 3.628981e-05 8.281320e-03 -4.258470e-03 -3.120248e-01
2.112664e+00 1.784155e-01 3.622717e-05 8.274349e-03 -4.251328e-03 -3.120688e-01
2.114303e+00 1.784182e-01 3.616469e-05 8.267389e-03 -4.244203e-03 -3.121128e-01
2.115122e+00 1.784195e-01 3.613351e-05 8.263914e-03 -4.240648e-03 -3.121348e-01
2.115941e+00 1.784209e-01 3.610237e-05 8.260441e-03 -4.237097e-03 -3.121567e-01
2.117579e+00 1.784236e-01 3.604021e-05 8.253505e-03 -4.230008e-03 -3.122006e-01
2.119218e+00 1.784263e-01 3.597821e-05 8.246580e-03 -4.222937e-03 -3.122443e-01
2.120856e+00 1.784289e-01 3.591637e-05 8.239667e-03 -4.215884e-03 -3.122881e-01
2.122495e+00 1.784316e-01 3.585469e-05 8.232766e-03 -4.208848e-03 -3.123317e-01
2.124133e+00 1.784343e-01 3.579317e-05 8.225876e-03 -4.201829e-03 -3.123753e-01
2.125771e+00 1.784369e-01 3.573180e-05 8.218997e-03 -4.194829e-03 -3.124188e-01
2.126591e+00 1.784383e-01 3.570118e-05 8.215562e-03 -4.191335e-03 -3.124405e-01
2.128229e+00 1.784409e-01 3.564005e-05 8.208701e-03 -4.184360e-03 -3.124839e-01
2.129048e+00 1.784423e-01 3.560955e-05 8.205274e-03 -4.180879e-03 -3.125056e-01
2.130687e+00 1.784449e-01 3.554865e-05 8.198430e-03 -4.173931e-03 -3.125489e-01
2.132325e+00 1.784476e-01 3.548791e-05 8.191597e-03 -4.166999e-03 -3.125922e-01
2.133963e+00 1.784502e-01 3.542732e-05 8.184776e-03 -4.160085e-03 -3.126353e-01
2.135602e+00 1.784528e-01 3.536689e-05 8.177966e-03 -4.153188e-03 -3.126785e-01
2.137240e+00 1.784555e-01 3.530662e-05 8.171167e-03 -4.146308e-03 -3.127215e-01
2.138879e+00 1.784581e-01 3.524649e-05 8.164379e-03 -4.139445e-03 -3.127645e-01
2.140517e+00 1.784607e-01 3.518652e-05 8.157602e-03 -4.132599e-03 -3.128074e-01
2.142155e+00 1.784634e-01 3.512670e-05 8.150837e-03 -4.125770e-03 -3.128502e-01
2.143794e+00 1.784660e-01 3.506704e-05 8.144083e-03 -4.118958e-03 -3.128930e-01
2.145432e+00 1.784686e-01 3.500752e-05 8.137340e-03 -4.112163e-03 -3.129357e-01
2.147071e+00 1.784712e-01 3.494816e-05 8.130608e-03 -4.105384e-03 -3.129784e-01
2.148709e+00 1.784738e-01 3.488895e-05 8.123888e-03 -4.098622e-03 -3.130210e-01
2.150347e+00 1.784764e-01 3.482988e-05 8.117178e-03 -4.091877e-03 -3.130635e-01
2.151986e+00 1.784790e-01 3.477097e-05 8.110479e-03 -4.085148e-03 -3.131060e-01
2.153624e+00 1.784816e-01 3.471220e-05 8.103792e-03 -4.078436e-03 -3.131483e-01
2.155263e+00 1.784842e-01 3.465358e-05 8.097115e-03 -4.071740e-03 -3.131907e-01
2.156901e+00 1.784868e-01 3.459511e-05 8.090449e-03 -4.065061e-03 -3.132329e-01
2.158539e+00 1.784894e-01 3.453679e-05 8.083795e-03 -4.058398e-03 -3.132751e-01
2.160178e+00 1.784920e-01 3.447861e-05 8.077151e-03 -4.051752e-03 -3.133173e-01
2.161816e+00 1.784945e-01 3.442059e-05 8.070518e-03 -4.045121e-03 -3.133593e-01
2.163455e+00 1.784971e-01 3.436270e-05 8.063896e-03 -4.038507e-03 -3.134014e-01
2.165093e+00 1.784997e-01 3.430496e-05 8.057285e-03 -4.031909e-03 -3.134433e-01
2.166731e+00 1.785023e-01 3.424737e-05 8.050684e-03 -4.025328e-03 -3.134852e-01
2.168370e+00 1.785048e-01 3.418992e-05 8.044094e-03 -4.018762e-03 -3.135270e-01
2.170008e+00 1.785074e-01 3.413262e-05 8.037515e-03 -4.012212e-03 -3.135688e-01
2.171647e+00 1.785099e-01 3.407545e-05 8.030947e-03 -4.005678e-03 -3.136104e-01
2.173285e+00 1.785125e-01 3.401844e-05 8.024390e-03 -3.999160e-03 -3.136521e-01
2.174923e+00 1.785150e-01 3.396156e-05 8.017843e-03 -3.992658e-03 -3.136936e-01
2.176562e+00 1.785176e-01 3.390482e-05 8.011306e-03 -3.986172e-03 -3.137351e-01
2.178200e+00 1.785201e-01 3.384823e-05 8.004781e-03 -3.979702e-03 -3.137766e-01
2.179839e+00 1.785226e-01 3.379178e-05 7.998266e-03 -3.973247e-03 -3.138180e-01
2.181477e+00 1.785252e-01 3.373547e-05 7.991761e-03 -3.966808e-03 -3.138593e-01
2.183115e+00 1.785277e-01 3.367930e-05 7.985267e-03 -3.960384e-03 -3.139005e-01
2.184754e+00 1.785302e-01 3.362327e-05 7.978784e-03 -3.953976e-03 -3.139417e-01
2.186392e+00 1.785327e-01 3.356737e-05 7.972311e-03 -3.947584e-03 -3.139829e-01
2.188031e+00 1.785353e-01 3.351162e-05 7.965848e-03 -3.941207e-03 -3.140239e-01
2.189669e+00 1.785378e-01 3.345601e-05 7.959396e-03 -3.934845e-03 -3.140649e-01
2.191307e+00 1.785403e-01 3.340053e-05 7.952955e-03 -3.928499e-03 -3.141059e-01
2.192946e+00 1.785428e-01 3.334519e-05 7.946523e-03 -3.922167e-03 -3.141468e-01
2.194584e+00 1.785453e-01 3.328999e-05 7.940103e-03 -3.915852e-03 -3.141876e-01
2.196223e+00 1.785478e-01 3.323492e-05 7.933692e-03 -3.909551e-03 -3.142284e-01
2.197861e+00 1.785503e-01 3.317999e-05 7.927292e-03 -3.903266e-03 -3.142691e-01
2.199499e+00 1.785528e-01 3.312519e-05 7.920902e-03 -3.896995e-03 -3.143097e-01
2.201138e+00 1.785552e-01 3.307053e-05 7.914522e-03 -3.890740e-03 -3.143503e-01
2.202776e+00 1.785577e-01 3.301601e-05 7.908153e-03 -3.884500e-03 -3.143908e-01
2.204415e+00 1.785602e-01 3.296162e-05 7.901793e-03 -3.878274e-03 -3.144313e-01
2.206053e+00 1.785627e-01 3.290736e-05 7.895444e-03 -3.872064e-03 -3.144717e-01
2.207691e+00 1.785651e-01 3.285324e-05 7.889105e-03 -3.865869e-03 -3.145120e-01
2.209330e+00 1.785676e-01 3.279925e-05 7.882777e-03 -3.859688e-03 -3.145523e-01
2.210968e+00 1.785701e-01 3.274539e-05 7.876458e-03 -3.853522e-03 -3.145925e-01
2.212607e+00 1.785725e-01 3.269166e-05 7.870149e-03 -3.847371e-03 -3.146327e-01
2.214245e+00 1.785750e-01 3.263807e-05 7.863851e-03 -3.841234e-03 -3.146728e-01
2.215883e+00 1.785774e-01 3.258461e-05 7.857562e-03 -3.835112e-03 -3.147129e-01
2.217522e+00 1.785799e-01 3.253127e-05 7.851284e-03 -3.829005e-03 -3.147528e-01
2.219160e+00 1.785823e-01 3.247807e-05 7.845015e-03 -3.822912e-03 -3.147928e-01
2.220799e+00 1.785848e-01 3.242500e-05 7.838757e-03 -3.816834e-03 -3.148326e-01
2.222437e+00 1.785872e-01 3.237206e-05 7.832508e-03 -3.810770e-03 -3.148724e-01
2.224075e+00 1.785897e-01 3.231924e-05 7.826270e-03 -3.804720e-03 -3.149122e-01
2.225714e+00 1.785921e-01 3.226656e-05 7.820041e-03 -3.798685e-03 -3.149519e-01
2.227352e+00 1.785945e-01 3.221400e-05 7.813822e-03 -3.792664e-03 -3.149915e-01
2.228991e+00 1.785969e-01 3.216157e-05 7.807613e-03 -3.786658e-03 -3.150311e-01
2.230629e+00 1.785994e-01 3.210927e-05 7.801414e-03 -3.780665e-03 -3.150706e-01
2.232267e+00 1.786018e-01 3.205710e-05 7.795225e-03 -3.774687e-03 -3.151101e-01
2.233906e+00 1.786042e-01 3.200505e-05 7.789045e-03 -3.768723e-03 -3.151495e-01
2.235544e+00 1.786066e-01 3.195313e-05 7.782875e-03 -3.762773e-03 -3.151888e-01
2.237183e+00 1.786090e-01 3.190133e-05 7.776715e-03 -3.756837e-03 -3.152281e-01
2.238821e+00 1.786114e-01 3.184966e-05 7.770565e-03 -3.750916e-03 -3.152673e-01
2.240459e+00 1.786138e-01 3.179812e-05 7.764424e-03 -3.745008e-03 -3.153065e-01
2.242098e+00 1.786162e-01 3.174670e-05 7.758293e-03 -3.739114e-03 -3.153456e-01
2.243736e+00 1.786186e-01 3.169540e-05 7.752172e-03 -3.733233e-03 -3.153847e-01
2.245375e+00 1.786210e-01 3.164423e-05 7.746060e-03 -3.727367e-03 -3.154237e-01
2.246194e+00 1.786222e-01 3.161869e-05 7.743008e-03 -3.724439e-03 -3.154431e-01
2.247832e+00 1.786246e-01 3.156770e-05 7.736911e-03 -3.718593e-03 -3.154821e-01
2.249471e+00 1.786269e-01 3.151683e-05 7.730823e-03 -3.712761e-03 -3.155209e-01
2.251109e+00 1.786293e-01 3.146609e-05 7.724745e-03 -3.706943e-03 -3.155597e-01
2.252747e+00 1.786317e-01 3.141547e-05 7.718676e-03 -3.701138e-03 -3.155985e-01
2.254386e+00 1.786340e-01 3.136497e-05 7.712617e-03 -3.695347e-03 -3.156372e-01
2.255205e+00 1.786352e-01 3.133977e-05 7.709591e-03 -3.692457e-03 -3.156565e-01
2.256843e+00 1.786376e-01 3.128945e-05 7.703546e-03 -3.686686e-03 -3.156951e-01
2.257663e+00 1.786388e-01 3.126434e-05 7.700527e-03 -3.683806e-03 -3.157144e-01
2.259301e+00 1.786411e-01 3.121420e-05 7.694496e-03 -3.678055e-03 -3.157529e-01
2.260939e+00 1.786435e-01 3.116419e-05 7.688475e-03 -3.672318e-03 -3.157914e-01
2.262578e+00 1.786458e-01 3.111429e-05 7.682463e-03 -3.666594e-03 -3.158298e-01
2.264216e+00 1.786482e-01 3.106451e-05 7.676460e-03 -3.660883e-03 -3.158681e-01
2.265855e+00 1.786505e-01 3.101486e-05 7.670467e-03 -3.655186e-03 -3.159064e-01
2.267493e+00 1.786529e-01 3.096532e-05 7.664483e-03 -3.649502e-03 -3.159447e-01
2.269131e+00 1.786552e-01 3.091589e-05 7.658508e-03 -3.643832e-03 -3.159828e-01
2.270770e+00 1.786576e-01 3.086659e-05 7.652542e-03 -3.638174e-03 -3.160210e-01
2.272408e+00 1.786599e-01 3.081740e-05 7.646586e-03 -3.632530e-03 -3.160591e-01
2.274047e+00 1.786622e-01 3.076834e-05 7.640639e-03 -3.626898e-03 -3.160971e-01
2.275685e+00 1.786645e-01 3.071938e-05 7.634702e-03 -3.621280e-03 -3.161351e-01
2.277323e+00 1.786669e-01 3.067055e-05 7.628773e-03 -3.615675e-03 -3.161730e-01
2.278962e+00 1.786692e-01 3.062183e-05 7.622854e-03 -3.610083e-03 -3.162108e-01
2.280600e+00 1.786715e-01 3.057322e-05 7.616944e-03 -3.604503e-03 -3.162486e-01
2.282239e+00 1.786738e-01 3.052473e-05 7.611043e-03 -3.598937e-03 -3.162864e-01
2.283877e+00 1.786761e-01 3.047636e-05 7.605151e-03 -3.593383e-03 -3.163241e-01
2.285515e+00 1.786784e-01 3.042810e-05 7.599268e-03 -3.587842e-03 -3.163617e-01
2.287154e+00 1.786807e-01 3.037995e-05 7.593394e-03 -3.582314e-03 -3.163993e-01
2.288792e+00 1.786830e-01 3.033192e-05 7.587529e-03 -3.576799e-03 -3.164368e-01
2.290431e+00 1.786853e-01 3.028400e-05 7.581674e-03 -3.571296e-03 -3.164743e-01
2.292069e+00 1.786876e-01 3.023620e-05 7.575827e-03 -3.565806e-03 -3.165118e-01
2.293707e+00 1.786899e-01 3.018851e-05 7.569989e-03 -3.560329e-03 -3.165491e-01
2.295346e+00 1.786922e-01 3.014093e-05 7.564160e-03 -3.554864e-03 -3.165864e-01
2.296984e+00 1.786945e-01 3.009346e-05 7.558340e-03 -3.549412e-03 -3.166237e-01
2.298623e+00 1.786967e-01 3.004610e-05 7.552530e-03 -3.543972e-03 -3.166609e-01
2.300261e+00 1.786990e-01 2.999886e-05 7.546728e-03 -3.538545e-03 -3.166981e-01
2.301899e+00 1.787013e-01 2.995172e-05 7.540934e-03 -3.533130e-03 -3.167352e-01
2.303538e+00 1.787036e-01 2.990470e-05 7.535150e-03 -3.527728e-03 -3.167723e-01
2.305176e+00 1.787058e-01 2.985778e-05 7.529375e-03 -3.522338e-03 -3.168093e-01
2.306815e+00 1.787081e-01 2.981098e-05 7.523608e-03 -3.516960e-03 -3.168462e-01
2.308453e+00 1.787103e-01 2.976429e-05 7.517850e-03 -3.511594e-03 -3.168831e-01
2.310091e+00 1.787126e-01 2.971770e-05 7.512101e-03 -3.506241e-03 -3.169200e-01
2.311730e+00 1.787149e-01 2.967123e-05 7.506361e-03 -3.500900e-03 -3.169567e-01
2.313368e+00 1.787171e-01 2.962486e-05 7.500630e-03 -3.495571e-03 -3.169935e-01
2.315007e+00 1.787194e-01 2.957860e-05 7.494907e-03 -3.490254e-03 -3.170302e-01
2.316645e+00 1.787216e-01 2.953245e-05 7.489193e-03 -3.484950e-03 -3.170668e-01
2.318283e+00 1.787238e-01 2.948641e-05 7.483487e-03 -3.479657e-03 -3.171034e-01
2.319922e+00 1.787261e-01 2.944047e-05 7.477791e-03 -3.474376e-03 -3.171399e-01
2.321560e+00 1.787283e-01 2.939464e-05 7.472103e-03 -3.469108e-03 -3.171764e-01
2.323199e+00 1.787305e-01 2.934892e-05 7.466423e-03 -3.463851e-03 -3.172129e-01
2.324837e+00 1.787328e-01 2.930330e-05 7.460752e-03 -3.458606e-03 -3.172492e-01
2.326475e+00 1.787350e-01 2.925779e-05 7.455090e-03 -3.453373e-03 -3.172856e-01
2.328114e+00 1.787372e-01 2.921239e-05 7.449436e-03 -3.448152e-03 -3.173218e-01
2.329752e+00 1.787394e-01 2.916709e-05 7.443791e-03 -3.442943e-03 -3.173581e-01
2.331391e+00 1.787416e-01 2.912190e-05 7.438154e-03 -3.437745e-03 -3.173942e-01
2.333029e+00 1.787439e-01 2.907681e-05 7.432526e-03 -3.432559e-03 -3.174304e-01
2.334667e+00 1.787461e-01 2.903182e-05 7.426907e-03 -3.427385e-03 -3.174664e-01
2.336306e+00 1.787483e-01 2.898694e-05 7.421295e-03 -3.422223e-03 -3.175025e-01
2.337944e+00 1.787505e-01 2.894216e-05 7.415693e-03 -3.417072e-03 -3.175384e-01
2.339583e+00 1.787527e-01 2.889749e-05 7.410098e-03 -3.411933e-03 -3.175744e-01
2.341221e+00 1.787549e-01 2.885291e-05 7.404512e-03 -3.406805e-03 -3.176102e-01
2.342859e+00 1.787571e-01 2.880844e-05 7.398935e-03 -3.401689e-03 -3.176461e-01
2.344498e+00 1.787593e-01 2.876408e-05 7.393366e-03 -3.396584e-03 -3.176818e-01
2.345317e+00 1.787604e-01 2.874193e-05 7.390584e-03 -3.394036e-03 -3.176997e-01
2.346955e+00 1.787625e-01 2.869772e-05 7.385028e-03 -3.388949e-03 -3.177354e-01
2.348594e+00 1.787647e-01 2.865361e-05 7.379479e-03 -3.383873e-03 -3.177711e-01
2.350232e+00 1.787669e-01 2.860960e-05 7.373939e-03 -3.378808e-03 -3.178066e-01
2.351871e+00 1.787691e-01 2.856569e-05 7.368408e-03 -3.373755e-03 -3.178422e-01
2.353509e+00 1.787713e-01 2.852188e-05 7.362884e-03 -3.368713e-03 -3.178777e-01
2.355147e+00 1.787734e-01 2.847817e-05 7.357369e-03 -3.363682e-03 -3.179131e-01
2.356786e+00 1.787756e-01 2.843456e-05 7.351862e-03 -3.358662e-03 -3.179485e-01
2.358424e+00 1.787778e-01 2.839105e-05 7.346363e-03 -3.353654e-03 -3.179839e-01
2.360063e+00 1.787799e-01 2.834764e-05 7.340873e-03 -3.348657e-03 -3.180192e-01
2.361701e+00 1.787821e-01 2.830433e-05 7.335390e-03 -3.343671e-03 -3.180545e-01
2.363339e+00 1.787842e-01 2.826112e-05 7.329916e-03 -3.338696e-03 -3.180897e-01
2.364978e+00 1.787864e-01 2.821801e-05 7.324450e-03 -3.333732e-03 -3.181248e-01
2.366616e+00 1.787885e-01 2.817500e-05 7.318992e-03 -3.328779e-03 -3.181599e-01
2.367435e+00 1.787896e-01 2.815353e-05 7.316266e-03 -3.326306e-03 -3.181775e-01
2.369074e+00 1.787918e-01 2.811066e-05 7.310821e-03 -3.321370e-03 -3.182125e-01
2.370712e+00 1.787939e-01 2.806789e-05 7.305383e-03 -3.316445e-03 -3.182475e-01
2.372351e+00 1.787960e-01 2.802522e-05 7.299953e-03 -3.311530e-03 -3.182824e-01
2.373989e+00 1.787982e-01 2.798264e-05 7.294532e-03 -3.306626e-03 -3.183173e-01
2.377266e+00 1.788024e-01 2.789778e-05 7.283713e-03 -3.296852e-03 -3.183869e-01
2.378904e+00 1.788046e-01 2.785549e-05 7.278315e-03 -3.291980e-03 -3.184217e-01
2.380543e+00 1.788067e-01 2.781330e-05 7.272925e-03 -3.287120e-03 -3.184564e-01
2.382181e+00 1.788088e-01 2.777121e-05 7.267544e-03 -3.282270e-03 -3.184910e-01
2.383819e+00 1.788109e-01 2.772920e-05 7.262170e-03 -3.277431e-03 -3.185256e-01
2.385458e+00 1.788130e-01 2.768730e-05 7.256804e-03 -3.272603e-03 -3.185602e-01
2.387096e+00 1.788152e-01 2.764549e-05 7.251446e-03 -3.267785e-03 -3.185947e-01
2.388735e+00 1.788173e-01 2.760377e-05 7.246096e-03 -3.262978e-03 -3.186292e-01
2.392011e+00 1.788215e-01 2.752062e-05 7.235420e-03 -3.253396e-03 -3.186979e-01
2.395288e+00 1.788257e-01 2.743784e-05 7.224775e-03 -3.243856e-03 -3.187665e-01
2.398565e+00 1.788299e-01 2.735544e-05 7.214161e-03 -3.234357e-03 -3.188349e-01
2.399384e+00 1.788309e-01 2.733490e-05 7.211512e-03 -3.231989e-03 -3.188520e-01
2.401023e+00 1.788330e-01 2.729388e-05 7.206221e-03 -3.227260e-03 -3.188861e-01
2.404299e+00 1.788372e-01 2.721212e-05 7.195661e-03 -3.217834e-03 -3.189542e-01
2.407576e+00 1.788413e-01 2.713072e-05 7.185133e-03 -3.208449e-03 -3.190221e-01
2.410853e+00 1.788455e-01 2.704969e-05 7.174634e-03 -3.199105e-03 -3.190898e-01
2.414130e+00 1.788496e-01 2.696902e-05 7.164167e-03 -3.189802e-03 -3.191573e-01
2.417407e+00 1.788537e-01 2.688871e-05 7.153730e-03 -3.180539e-03 -3.192247e-01
2.420683e+00 1.788578e-01 2.680876e-05 7.143323e-03 -3.171316e-03 -3.192918e-01
2.423960e+00 1.788619e-01 2.672916e-05 7.132946e-03 -3.162134e-03 -3.193588e-01
2.427237e+00 1.788660e-01 2.664992e-05 7.122599e-03 -3.152991e-03 -3.194256e-01
2.430514e+00 1.788701e-01 2.657102e-05 7.112283e-03 -3.143887e-03 -3.194922e-01
2.433791e+00 1.788742e-01 2.649248e-05 7.101996e-03 -3.134823e-03 -3.195587e-01
2.437067e+00 1.788782e-01 2.641428e-05 7.091738e-03 -3.125798e-03 -3.196249e-01
2.440344e+00 1.788823e-01 2.633643e-05 7.081510e-03 -3.116811e-03 -3.196910e-01
2.443621e+00 1.788863e-01 2.625892e-05 7.071312e-03 -3.107864e-03 -3.197569e-01
2.446898e+00 1.788903e-01 2.618174e-05 7.061143e-03 -3.098954e-03 -3.198226e-01
2.450175e+00 1.788944e-01 2.610491e-05 7.051002e-03 -3.090083e-03 -3.198882e-01
2.453451e+00 1.788984e-01 2.602842e-05 7.040891e-03 -3.081250e-03 -3.199536e-01
2.456728e+00 1.789023e-01 2.595226e-05 7.030809e-03 -3.072454e-03 -3.200188e-01
2.457547e+00 1.789033e-01 2.593327e-05 7.028293e-03 -3.070261e-03 -3.200350e-01
2.459186e+00 1.789053e-01 2.589536e-05 7.023266e-03 -3.065882e-03 -3.200676e-01
2.462463e+00 1.789093e-01 2.581978e-05 7.013234e-03 -3.057152e-03 -3.201325e-01
2.465739e+00 1.789133e-01 2.574453e-05 7.003231e-03 -3.048459e-03 -3.201972e-01
2.469016e+00 1.789172e-01 2.566960e-05 6.993256e-03 -3.039803e-03 -3.202617e-01
2.472293e+00 1.789212e-01 2.559501e-05 6.983309e-03 -3.031184e-03 -3.203261e-01
2.475570e+00 1.789251e-01 2.552073e-05 6.973391e-03 -3.022601e-03 -3.203903e-01
2.478847e+00 1.789290e-01 2.544678e-05 6.963500e-03 -3.014055e-03 -3.204544e-01
2.482123e+00 1.789329e-01 2.537315e-05 6.953638e-03 -3.005545e-03 -3.205183e-01
2.485400e+00 1.789368e-01 2.529984e-05 6.943803e-03 -2.997071e-03 -3.205820e-01
2.488677e+00 1.789407e-01 2.522684e-05 6.933996e-03 -2.988632e-03 -3.206455e-01
2.491954e+00 1.789446e-01 2.515416e-05 6.924217e-03 -2.980229e-03 -3.207089e-01
2.495231e+00 1.789485e-01 2.508179e-05 6.914465e-03 -2.971861e-03 -3.207721e-01
2.498507e+00 1.789523e-01 2.500973e-05 6.904740e-03 -2.963528e-03 -3.208351e-01
2.501784e+00 1.789562e-01 2.493798e-05 6.895043e-03 -2.955231e-03 -3.208980e-01
2.505061e+00 1.789600e-01 2.486654e-05 6.885373e-03 -2.946968e-03 -3.209607e-01
2.508338e+00 1.789638e-01 2.479541e-05 6.875730e-03 -2.938739e-03 -3.210233e-01
2.511615e+00 1.789677e-01 2.472457e-05 6.866114e-03 -2.930545e-03 -3.210857e-01
2.514891e+00 1.789715e-01 2.465405e-05 6.856524e-03 -2.922385e-03 -3.211479e-01
2.518168e+00 1.789753e-01 2.458382e-05 6.846961e-03 -2.914259e-03 -3.212099e-01
2.521445e+00 1.789791e-01 2.451389e-05 6.837425e-03 -2.906166e-03 -3.212718e-01
2.524722e+00 1.789828e-01 2.444425e-05 6.827915e-03 -2.898108e-03 -3.213336e-01
2.527999e+00 1.789866e-01 2.437491e-05 6.818432e-03 -2.890082e-03 -3.213952e-01
2.531275e+00 1.789904e-01 2.430587e-05 6.808975e-03 -2.882090e-03 -3.214566e-01
2.534552e+00 1.789941e-01 2.423712e-05 6.799544e-03 -2.874131e-03 -3.215178e-01
2.537829e+00 1.789979e-01 2.416866e-05 6.790139e-03 -2.866205e-03 -3.215789e-01
2.541106e+00 1.790016e-01 2.410048e-05 6.780760e-03 -2.858311e-03 -3.216399e-01
2.544383e+00 1.790053e-01 2.403260e-05 6.771407e-03 -2.850450e-03 -3.217007e-01
2.547659e+00 1.790090e-01 2.396500e-05 6.762079e-03 -2.842622e-03 -3.217613e-01
2.550936e+00 1.790127e-01 2.389768e-05 6.752777e-03 -2.834825e-03 -3.218218e-01
2.554213e+00 1.790164e-01 2.383065e-05 6.743501e-03 -2.827060e-03 -3.218821e-01
2.557490e+00 1.790201e-01 2.376390e-05 6.734250e-03 -2.819327e-03 -3.219423e-01
2.560767e+00 1.790238e-01 2.369743e-05 6.725024e-03 -2.811626e-03 -3.220023e-01
2.564043e+00 1.790274e-01 2.363123e-05 6.715824e-03 -2.803956e-03 -3.220621e-01
2.567320e+00 1.790311e-01 2.356531e-05 6.706648e-03 -2.796318e-03 -3.221218e-01
2.570597e+00 1.790348e-01 2.349967e-05 6.697498e-03 -2.788710e-03 -3.221814e-01
2.573874e+00 1.790384e-01 2.343430e-05 6.688372e-03 -2.781134e-03 -3.222408e-01
2.577151e+00 1.790420e-01 2.336920e-05 6.679271e-03 -2.773588e-03 -3.223000e-01
2.578789e+00 1.790438e-01 2.333675e-05 6.674730e-03 -2.769827e-03 -3.223296e-01
2.582066e+00 1.790474e-01 2.327205e-05 6.665666e-03 -2.762327e-03 -3.223886e-01
2.585343e+00 1.790510e-01 2.320763e-05 6.656627e-03 -2.754857e-03 -3.224475e-01
2.588619e+00 1.790546e-01 2.314347e-05 6.647612e-03 -2.747418e-03 -3.225062e-01
2.591896e+00 1.790582e-01 2.307957e-05 6.638621e-03 -2.740009e-03 -3.225648e-01
2.595173e+00 1.790618e-01 2.301594e-05 6.629655e-03 -2.732629e-03 -3.226233e-01
2.598450e+00 1.790654e-01 2.295257e-05 6.620713e-03 -2.725280e-03 -3.226815e-01
2.600088e+00 1.790671e-01 2.292098e-05 6.616251e-03 -2.721616e-03 -3.227106e-01
2.603365e+00 1.790707e-01 2.285800e-05 6.607344e-03 -2.714310e-03 -3.227687e-01
2.606642e+00 1.790742e-01 2.279528e-05 6.598462e-03 -2.707034e-03 -3.228266e-01
2.609919e+00 1.790778e-01 2.273282e-05 6.589603e-03 -2.699787e-03 -3.228844e-01
2.613195e+00 1.790813e-01 2.267061e-05 6.580769e-03 -2.692569e-03 -3.229420e-01
2.616472e+00 1.790848e-01 2.260866e-05 6.571957e-03 -2.685380e-03 -3.229995e-01
2.619749e+00 1.790883e-01 2.254696e-05 6.563170e-03 -2.678220e-03 -3.230568e-01
2.623026e+00 1.790918e-01 2.248551e-05 6.554405e-03 -2.671088e-03 -3.231140e-01
2.626303e+00 1.790953e-01 2.242431e-05 6.545664e-03 -2.663984e-03 -3.231711e-01
2.629579e+00 1.790988e-01 2.236336e-05 6.536947e-03 -2.656909e-03 -3.232280e-01
2.632856e+00 1.791023e-01 2.230266e-05 6.528252e-03 -2.649862e-03 -3.232848e-01
2.636133e+00 1.791058e-01 2.224220e-05 6.519581e-03 -2.642843e-03 -3.233414e-01
2.639410e+00 1.791092e-01 2.218199e-05 6.510932e-03 -2.635851e-03 -3.233979e-01
2.642687e+00 1.791127e-01 2.212202e-05 6.502306e-03 -2.628887e-03 -3.234542e-01
2.645963e+00 1.791161e-01 2.206229e-05 6.493703e-03 -2.621951e-03 -3.235104e-01
2.649240e+00 1.791195e-01 2.200281e-05 6.485123e-03 -2.615042e-03 -3.235665e-01
2.652517e+00 1.791230e-01 2.194356e-05 6.476565e-03 -2.608160e-03 -3.236224e-01
2.655794e+00 1.791264e-01 2.188456e-05 6.468030e-03 -2.601306e-03 -3.236782e-01
2.659071e+00 1.791298e-01 2.182579e-05 6.459517e-03 -2.594478e-03 -3.237339e-01
2.662347e+00 1.791332e-01 2.176725e-05 6.451027e-03 -2.587677e-03 -3.237894e-01
2.665624e+00 1.791366e-01 2.170895e-05 6.442559e-03 -2.580903e-03 -3.238448e-01
2.668901e+00 1.791400e-01 2.165089e-05 6.434113e-03 -2.574155e-03 -3.239000e-01
2.672178e+00 1.791433e-01 2.159305e-05 6.425689e-03 -2.567434e-03 -3.239552e-01
2.675455e+00 1.791467e-01 2.153545e-05 6.417287e-03 -2.560739e-03 -3.240101e-01
2.678731e+00 1.791501e-01 2.147808e-05 6.408907e-03 -2.554070e-03 -3.240650e-01
2.682008e+00 1.791534e-01 2.142093e-05 6.400548e-03 -2.547427e-03 -3.241197e-01
2.685285e+00 1.791567e-01 2.136401e-05 6.392212e-03 -2.540809e-03 -3.241743e-01
2.688562e+00 1.791601e-01 2.130732e-05 6.383897e-03 -2.534218e-03 -3.242287e-01
2.690200e+00 1.791617e-01 2.127906e-05 6.379747e-03 -2.530932e-03 -3.242559e-01
2.693477e+00 1.791651e-01 2.122271e-05 6.371465e-03 -2.524378e-03 -3.243101e-01
2.696754e+00 1.791684e-01 2.116657e-05 6.363204e-03 -2.517851e-03 -3.243642e-01
2.700031e+00 1.791717e-01 2.111066e-05 6.354964e-03 -2.511348e-03 -3.244182e-01
2.703307e+00 1.791750e-01 2.105497e-05 6.346745e-03 -2.504870e-03 -3.244721e-01
2.706584e+00 1.791783e-01 2.099950e-05 6.338548e-03 -2.498418e-03 -3.245258e-01
2.709861e+00 1.791815e-01 2.094425e-05 6.330372e-03 -2.491990e-03 -3.245794e-01
2.713138e+00 1.791848e-01 2.088922e-05 6.322216e-03 -2.485587e-03 -3.246328e-01
2.716415e+00 1.791881e-01 2.083440e-05 6.314082e-03 -2.479209e-03 -3.246862e-01
2.719691e+00 1.791913e-01 2.077980e-05 6.305969e-03 -2.472855e-03 -3.247394e-01
2.722968e+00 1.791946e-01 2.072541e-05 6.297876e-03 -2.466525e-03 -3.247924e-01
2.726245e+00 1.791978e-01 2.067123e-05 6.289804e-03 -2.460220e-03 -3.248454e-01
2.729522e+00 1.792011e-01 2.061726e-05 6.281753e-03 -2.453939e-03 -3.248982e-01
2.732799e+00 1.792043e-01 2.056351e-05 6.273722e-03 -2.447682e-03 -3.249509e-01
2.736075e+00 1.792075e-01 2.050996e-05 6.265711e-03 -2.441448e-03 -3.250035e-01
2.739352e+00 1.792107e-01 2.045663e-05 6.257721e-03 -2.435239e-03 -3.250559e-01
2.742629e+00 1.792139e-01 2.040350e-05 6.249752e-03 -2.429052e-03 -3.251082e-01
2.745906e+00 1.792171e-01 2.035058e-05 6.241802e-03 -2.422890e-03 -3.251604e-01
2.749183e+00 1.792203e-01 2.029786e-05 6.233873e-03 -2.416751e-03 -3.252125e-01
2.752459e+00 1.792235e-01 2.024534e-05 6.225964e-03 -2.410635e-03 -3.252644e-01
2.755736e+00 1.792267e-01 2.019303e-05 6.218075e-03 -2.404542e-03 -3.253162e-01
2.759013e+00 1.792298e-01 2.014092e-05 6.210206e-03 -2.398472e-03 -3.253679e-01
2.762290e+00 1.792330e-01 2.008901e-05 6.202356e-03 -2.392426e-03 -3.254195e-01
2.765567e+00 1.792361e-01 2.003731e-05 6.194527e-03 -2.386402e-03 -3.254710e-01
2.768843e+00 1.792393e-01 1.998580e-05 6.186717e-03 -2.380400e-03 -3.255223e-01
2.772120e+00 1.792424e-01 1.993449e-05 6.178926e-03 -2.374421e-03 -3.255735e-01
2.775397e+00 1.792455e-01 1.988337e-05 6.171156e-03 -2.368465e-03 -3.256246e-01
2.778674e+00 1.792486e-01 1.983245e-05 6.163404e-03 -2.362531e-03 -3.256756e-01
2.781951e+00 1.792518e-01 1.978173e-05 6.155672e-03 -2.356619e-03 -3.257264e-01
2.785227e+00 1.792549e-01 1.973120e-05 6.147960e-03 -2.350730e-03 -3.257771e-01
2.788504e+00 1.792580e-01 1.968086e-05 6.140267e-03 -2.344862e-03 -3.258277e-01
2.791781e+00 1.792610e-01 1.963072e-05 6.132593e-03 -2.339016e-03 -3.258782e-01
2.795058e+00 1.792641e-01 1.958076e-05 6.124938e-03 -2.333192e-03 -3.259286e-01
2.798335e+00 1.792672e-01 1.953100e-05 6.117302e-03 -2.327390e-03 -3.259789e-01
2.801611e+00 1.792703e-01 1.948143e-05 6.109685e-03 -2.321609e-03 -3.260290e-01
2.804888e+00 1.792733e-01 1.943204e-05 6.102087e-03 -2.315850e-03 -3.260790e-01
2.808165e+00 1.792764e-01 1.938284e-05 6.094508e-03 -2.310112e-03 -3.261289e-01
2.809803e+00 1.792779e-01 1.935831e-05 6.090725e-03 -2.307251e-03 -3.261538e-01
2.813080e+00 1.792810e-01 1.930939e-05 6.083174e-03 -2.301545e-03 -3.262036e-01
2.816357e+00 1.792840e-01 1.926065e-05 6.075642e-03 -2.295861e-03 -3.262532e-01
2.819634e+00 1.792870e-01 1.921210e-05 6.068128e-03 -2.290197e-03 -3.263027e-01
2.822911e+00 1.792901e-01 1.916373e-05 6.060633e-03 -2.284554e-03 -3.263520e-01
2.826187e+00 1.792931e-01 1.911554e-05 6.053156e-03 -2.278932e-03 -3.264013e-01
2.829464e+00 1.792961e-01 1.906754e-05 6.045697e-03 -2.273330e-03 -3.264505e-01
2.832741e+00 1.792991e-01 1.901971e-05 6.038257e-03 -2.267749e-03 -3.264995e-01
2.836018e+00 1.793021e-01 1.897206e-05 6.030835e-03 -2.262189e-03 -3.265484e-01
2.839295e+00 1.793051e-01 1.892460e-05 6.023432e-03 -2.256649e-03 -3.265973e-01
2.842571e+00 1.793080e-01 1.887731e-05 6.016046e-03 -2.251129e-03 -3.266460e-01
2.845848e+00 1.793110e-01 1.883019e-05 6.008679e-03 -2.245629e-03 -3.266945e-01
2.849125e+00 1.793140e-01 1.878325e-05 6.001329e-03 -2.240150e-03 -3.267430e-01
2.852402e+00 1.793169e-01 1.873649e-05 5.993998e-03 -2.234690e-03 -3.267914e-01
2.854040e+00 1.793184e-01 1.871317e-05 5.990339e-03 -2.231968e-03 -3.268155e-01
2.857317e+00 1.793214e-01 1.866667e-05 5.983034e-03 -2.226538e-03 -3.268637e-01
2.860594e+00 1.793243e-01 1.862034e-05 5.975747e-03 -2.221129e-03 -3.269118e-01
2.863871e+00 1.793272e-01 1.857418e-05 5.968477e-03 -2.215738e-03 -3.269598e-01
2.867147e+00 1.793302e-01 1.852820e-05 5.961226e-03 -2.210368e-03 -3.270077e-01
2.870424e+00 1.793331e-01 1.848238e-05 5.953992e-03 -2.205016e-03 -3.270554e-01
2.873701e+00 1.793360e-01 1.843673e-05 5.946775e-03 -2.199685e-03 -3.271031e-01
2.876978e+00 1.793389e-01 1.839125e-05 5.939576e-03 -2.194372e-03 -3.271506e-01
2.880255e+00 1.793418e-01 1.834594e-05 5.932394e-03 -2.189079e-03 -3.271981e-01
2.883531e+00 1.793447e-01 1.830080e-05 5.925229e-03 -2.183804e-03 -3.272454e-01
2.886808e+00 1.793476e-01 1.825582e-05 5.918082e-03 -2.178549e-03 -3.272926e-01
2.890085e+00 1.793505e-01 1.821101e-05 5.910952e-03 -2.173313e-03 -3.273397e-01
2.893362e+00 1.793534e-01 1.816636e-05 5.903839e-03 -2.168095e-03 -3.273867e-01
2.896639e+00 1.793562e-01 1.812187e-05 5.896743e-03 -2.162896e-03 -3.274336e-01
2.899915e+00 1.793591e-01 1.807755e-05 5.889664e-03 -2.157716e-03 -3.274804e-01
2.903192e+00 1.793620e-01 1.803339e-05 5.882602e-03 -2.152555e-03 -3.275271e-01
2.906469e+00 1.793648e-01 1.798939e-05 5.875557e-03 -2.147411e-03 -3.275737e-01
2.909746e+00 1.793677e-01 1.794555e-05 5.868529e-03 -2.142287e-03 -3.276202e-01
2.913023e+00 1.793705e-01 1.790188e-05 5.861518e-03 -2.137180e-03 -3.276665e-01
2.916299e+00 1.793733e-01 1.785836e-05 5.854523e-03 -2.132092e-03 -3.277128e-01
2.919576e+00 1.793762e-01 1.781499e-05 5.847545e-03 -2.127022e-03 -3.277590e-01
2.922853e+00 1.793790e-01 1.777179e-05 5.840583e-03 -2.121970e-03 -3.278050e-01
2.926130e+00 1.793818e-01 1.772874e-05 5.833638e-03 -2.116936e-03 -3.278510e-01
2.929407e+00 1.793846e-01 1.768585e-05 5.826709e-03 -2.111919e-03 -3.278969e-01
2.932683e+00 1.793874e-01 1.764312e-05 5.819797e-03 -2.106921e-03 -3.279426e-01
2.935960e+00 1.793902e-01 1.760053e-05 5.812902e-03 -2.101940e-03 -3.279883e-01
2.939237e+00 1.793930e-01 1.755810e-05 5.806022e-03 -2.096977e-03 -3.280338e-01
2.942514e+00 1.793958e-01 1.751583e-05 5.799159e-03 -2.092031e-03 -3.280793e-01
2.945791e+00 1.793985e-01 1.747371e-05 5.792312e-03 -2.087103e-03 -3.281246e-01
2.949067e+00 1.794013e-01 1.743173e-05 5.785481e-03 -2.082192e-03 -3.281699e-01
2.952344e+00 1.794041e-01 1.738991e-05 5.778666e-03 -2.077298e-03 -3.282150e-01
2.955621e+00 1.794068e-01 1.734824e-05 5.771867e-03 -2.072422e-03 -3.282601e-01
2.958898e+00 1.794096e-01 1.730672e-05 5.765084e-03 -2.067563e-03 -3.283050e-01
2.962175e+00 1.794123e-01 1.726535e-05 5.758317e-03 -2.062721e-03 -3.283499e-01
2.965451e+00 1.794151e-01 1.722412e-05 5.751566e-03 -2.057895e-03 -3.283946e-01
2.968728e+00 1.794178e-01 1.718304e-05 5.744830e-03 -2.053087e-03 -3.284393e-01
2.972005e+00 1.794205e-01 1.714211e-05 5.738111e-03 -2.048295e-03 -3.284838e-01
2.975282e+00 1.794232e-01 1.710133e-05 5.731407e-03 -2.043520e-03 -3.285283e-01
2.978559e+00 1.794260e-01 1.706069e-05 5.724718e-03 -2.038762e-03 -3.285726e-01
2.981835e+00 1.794287e-01 1.702019e-05 5.718045e-03 -2.034021e-03 -3.286169e-01
2.985112e+00 1.794314e-01 1.697984e-05 5.711388e-03 -2.029296e-03 -3.286610e-01
2.988389e+00 1.794341e-01 1.693963e-05 5.704746e-03 -2.024587e-03 -3.287051e-01
2.991666e+00 1.794368e-01 1.689956e-05 5.698120e-03 -2.019894e-03 -3.287491e-01
2.994943e+00 1.794394e-01 1.685963e-05 5.691509e-03 -2.015218e-03 -3.287929e-01
2.998219e+00 1.794421e-01 1.681985e-05 5.684913e-03 -2.010558e-03 -3.288367e-01
3.001496e+00 1.794448e-01 1.678020e-05 5.678332e-03 -2.005915e-03 -3.288804e-01
3.004773e+00 1.794475e-01 1.674070e-05 5.671767e-03 -2.001287e-03 -3.289240e-01
3.008050e+00 1.794501e-01 1.670133e-05 5.665216e-03 -1.996675e-03 -3.289675e-01
3.011327e+00 1.794528e-01 1.666211e-05 5.658681e-03 -1.992079e-03 -3.290109e-01
3.014603e+00 1.794554e-01 1.662302e-05 5.652161e-03 -1.987499e-03 -3.290542e-01
3.017880e+00 1.794581e-01 1.658407e-05 5.645656e-03 -1.982935e-03 -3.290974e-01
3.021157e+00 1.794607e-01 1.654525e-05 5.639166e-03 -1.978386e-03 -3.291405e-01
3.024434e+00 1.794633e-01 1.650657e-05 5.632690e-03 -1.973853e-03 -3.291835e-01
3.027711e+00 1.794660e-01 1.646803e-05 5.626230e-03 -1.969336e-03 -3.292264e-01
3.030987e+00 1.794686e-01 1.642962e-05 5.619784e-03 -1.964834e-03 -3.292693e-01
3.034264e+00 1.794712e-01 1.639134e-05 5.613353e-03 -1.960347e-03 -3.293120e-01
3.037541e+00 1.794738e-01 1.635320e-05 5.606937e-03 -1.955876e-03 -3.293547e-01
3.040818e+00 1.794764e-01 1.631519e-05 5.600535e-03 -1.951420e-03 -3.293972e-01
3.044095e+00 1.794790e-01 1.627731e-05 5.594148e-03 -1.946979e-03 -3.294397e-01
3.047371e+00 1.794816e-01 1.623956e-05 5.587775e-03 -1.942553e-03 -3.294820e-01
3.050648e+00 1.794842e-01 1.620195e-05 5.581417e-03 -1.938143e-03 -3.295243e-01
3.053925e+00 1.794868e-01 1.616446e-05 5.575074e-03 -1.933747e-03 -3.295665e-01
3.057202e+00 1.794894e-01 1.612711e-05 5.568744e-03 -1.929366e-03 -3.296086e-01
3.060479e+00 1.794919e-01 1.608988e-05 5.562429e-03 -1.925000e-03 -3.296506e-01
3.063755e+00 1.794945e-01 1.605278e-05 5.556129e-03 -1.920649e-03 -3.296926e-01
3.067032e+00 1.794971e-01 1.601581e-05 5.549842e-03 -1.916313e-03 -3.297344e-01
3.070309e+00 1.794996e-01 1.597897e-05 5.543570e-03 -1.911991e-03 -3.297761e-01
3.073586e+00 1.795022e-01 1.594225e-05 5.537312e-03 -1.907684e-03 -3.298178e-01
3.076863e+00 1.795047e-01 1.590566e-05 5.531068e-03 -1.903391e-03 -3.298594e-01
3.080139e+00 1.795072e-01 1.586920e-05 5.524838e-03 -1.899113e-03 -3.299008e-01
3.083416e+00 1.795098e-01 1.583286e-05 5.518622e-03 -1.894849e-03 -3.299422e-01
3.086693e+00 1.795123e-01 1.579664e-05 5.512419e-03 -1.890599e-03 -3.299835e-01
3.089970e+00 1.795148e-01 1.576055e-05 5.506231e-03 -1.886364e-03 -3.300247e-01
3.093247e+00 1.795173e-01 1.572459e-05 5.500057e-03 -1.882143e-03 -3.300659e-01
3.096523e+00 1.795199e-01 1.568874e-05 5.493896e-03 -1.877936e-03 -3.301069e-01
3.099800e+00 1.795224e-01 1.565302e-05 5.487750e-03 -1.873743e-03 -3.301479e-01
3.103077e+00 1.795249e-01 1.561742e-05 5.481617e-03 -1.869564e-03 -3.301887e-01
3.106354e+00 1.795274e-01 1.558194e-05 5.475497e-03 -1.865399e-03 -3.302295e-01
3.109631e+00 1.795298e-01 1.554658e-05 5.469392e-03 -1.861248e-03 -3.302702e-01
3.112907e+00 1.795323e-01 1.551134e-05 5.463299e-03 -1.857111e-03 -3.303108e-01
3.116184e+00 1.795348e-01 1.547622e-05 5.457221e-03 -1.852987e-03 -3.303513e-01
3.119461e+00 1.795373e-01 1.544122e-05 5.451156e-03 -1.848878e-03 -3.303918e-01
3.122738e+00 1.795398e-01 1.540633e-05 5.445104e-03 -1.844781e-03 -3.304321e-01
3.126015e+00 1.795422e-01 1.537157e-05 5.439066e-03 -1.840699e-03 -3.304724e-01
3.129291e+00 1.795447e-01 1.533692e-05 5.433041e-03 -1.836630e-03 -3.305126e-01
3.132568e+00 1.795471e-01 1.530239e-05 5.427029e-03 -1.832574e-03 -3.305527e-01
3.135845e+00 1.795496e-01 1.526798e-05 5.421031e-03 -1.828532e-03 -3.305927e-01
3.139122e+00 1.795520e-01 1.523368e-05 5.415046e-03 -1.824503e-03 -3.306326e-01
3.142399e+00 1.795545e-01 1.519949e-05 5.409074e-03 -1.820487e-03 -3.306725e-01
3.145675e+00 1.795569e-01 1.516543e-05 5.403115e-03 -1.816485e-03 -3.307122e-01
3.148952e+00 1.795593e-01 1.513147e-05 5.397169e-03 -1.812496e-03 -3.307519e-01
3.152229e+00 1.795617e-01 1.509763e-05 5.391236e-03 -1.808520e-03 -3.307915e-01
3.155506e+00 1.795642e-01 1.506390e-05 5.385317e-03 -1.804557e-03 -3.308311e-01
3.158783e+00 1.795666e-01 1.503029e-05 5.379410e-03 -1.800607e-03 -3.308705e-01
3.162059e+00 1.795690e-01 1.499678e-05 5.373516e-03 -1.796670e-03 -3.309098e-01
3.165336e+00 1.795714e-01 1.496339e-05 5.367635e-03 -1.792745e-03 -3.309491e-01
3.168613e+00 1.795738e-01 1.493011e-05 5.361767e-03 -1.788834e-03 -3.309883e-01
3.171890e+00 1.795762e-01 1.489694e-05 5.355912e-03 -1.784935e-03 -3.310274e-01
3.175167e+00 1.795786e-01 1.486388e-05 5.350070e-03 -1.781049e-03 -3.310665e-01
3.178443e+00 1.795810e-01 1.483094e-05 5.344240e-03 -1.777176e-03 -3.311054e-01
3.181720e+00 1.795833e-01 1.479810e-05 5.338423e-03 -1.773315e-03 -3.311443e-01
3.184997e+00 1.795857e-01 1.476536e-05 5.332618e-03 -1.769467e-03 -3.311831e-01
3.188274e+00 1.795881e-01 1.473274e-05 5.326826e-03 -1.765632e-03 -3.312218e-01
3.191551e+00 1.795904e-01 1.470023e-05 5.321047e-03 -1.761809e-03 -3.312604e-01
3.194827e+00 1.795928e-01 1.466782e-05 5.315280e-03 -1.757998e-03 -3.312990e-01
3.198104e+00 1.795952e-01 1.463552e-05 5.309526e-03 -1.754199e-03 -3.313374e-01
3.201381e+00 1.795975e-01 1.460332e-05 5.303784e-03 -1.750413e-03 -3.313758e-01
3.203019e+00 1.795987e-01 1.458726e-05 5.300917e-03 -1.748525e-03 -3.313950e-01
3.206296e+00 1.796010e-01 1.455523e-05 5.295194e-03 -1.744757e-03 -3.314333e-01
3.209573e+00 1.796034e-01 1.452330e-05 5.289483e-03 -1.741001e-03 -3.314715e-01
3.212850e+00 1.796057e-01 1.449147e-05 5.283784e-03 -1.737257e-03 -3.315096e-01
3.216127e+00 1.796080e-01 1.445975e-05 5.278098e-03 -1.733526e-03 -3.315476e-01
3.219403e+00 1.796103e-01 1.442813e-05 5.272423e-03 -1.729806e-03 -3.315856e-01
3.222680e+00 1.796127e-01 1.439662e-05 5.266761e-03 -1.726099e-03 -3.316235e-01
3.225957e+00 1.796150e-01 1.436521e-05 5.261111e-03 -1.722403e-03 -3.316613e-01
3.229234e+00 1.796173e-01 1.433390e-05 5.255473e-03 -1.718719e-03 -3.316990e-01
3.232511e+00 1.796196e-01 1.430269e-05 5.249847e-03 -1.715047e-03 -3.317367e-01
3.235787e+00 1.796219e-01 1.427158e-05 5.244234e-03 -1.711386e-03 -3.317743e-01
3.239064e+00 1.796242e-01 1.424058e-05 5.238632e-03 -1.707738e-03 -3.318118e-01
3.242341e+00 1.796265e-01 1.420968e-05 5.233042e-03 -1.704101e-03 -3.318492e-01
3.245618e+00 1.796288e-01 1.417887e-05 5.227464e-03 -1.700475e-03 -3.318866e-01
3.248895e+00 1.796310e-01 1.414817e-05 5.221897e-03 -1.696861e-03 -3.319239e-01
3.252171e+00 1.796333e-01 1.411757e-05 5.216343e-03 -1.693259e-03 -3.319611e-01
3.255448e+00 1.796356e-01 1.408706e-05 5.210801e-03 -1.689668e-03 -3.319982e-01
3.258725e+00 1.796379e-01 1.405666e-05 5.205270e-03 -1.686088e-03 -3.320352e-01
3.262002e+00 1.796401e-01 1.402635e-05 5.199751e-03 -1.682520e-03 -3.320722e-01
3.265279e+00 1.796424e-01 1.399614e-05 5.194243e-03 -1.678963e-03 -3.321091e-01
3.268555e+00 1.796446e-01 1.396603e-05 5.188747e-03 -1.675417e-03 -3.321460e-01
3.271832e+00 1.796469e-01 1.393601e-05 5.183263e-03 -1.671883e-03 -3.321827e-01
3.275109e+00 1.796491e-01 1.390609e-05 5.177790e-03 -1.668360e-03 -3.322194e-01
3.278386e+00 1.796514e-01 1.387627e-05 5.172329e-03 -1.664847e-03 -3.322560e-01
3.281663e+00 1.796536e-01 1.384654e-05 5.166880e-03 -1.661346e-03 -3.322926e-01
3.284939e+00 1.796558e-01 1.381691e-05 5.161441e-03 -1.657856e-03 -3.323290e-01
3.288216e+00 1.796581e-01 1.378737e-05 5.156015e-03 -1.654377e-03 -3.323654e-01
3.291493e+00 1.796603e-01 1.375793e-05 5.150599e-03 -1.650909e-03 -3.324017e-01
3.294770e+00 1.796625e-01 1.372858e-05 5.145195e-03 -1.647451e-03 -3.324380e-01
3.298047e+00 1.796647e-01 1.369932e-05 5.139803e-03 -1.644005e-03 -3.324742e-01
3.301323e+00 1.796669e-01 1.367016e-05 5.134421e-03 -1.640569e-03 -3.325103e-01
3.304600e+00 1.796691e-01 1.364109e-05 5.129051e-03 -1.637144e-03 -3.325463e-01
3.307877e+00 1.796713e-01 1.361211e-05 5.123692e-03 -1.633730e-03 -3.325823e-01
3.311154e+00 1.796735e-01 1.358323e-05 5.118344e-03 -1.630326e-03 -3.326182e-01
3.314431e+00 1.796757e-01 1.355443e-05 5.113007e-03 -1.626933e-03 -3.326540e-01
3.317707e+00 1.796779e-01 1.352573e-05 5.107682e-03 -1.623551e-03 -3.326897e-01
3.320984e+00 1.796801e-01 1.349712e-05 5.102367e-03 -1.620179e-03 -3.327254e-01
3.324261e+00 1.796823e-01 1.346860e-05 5.097064e-03 -1.616817e-03 -3.327610e-01
3.327538e+00 1.796844e-01 1.344017e-05 5.091771e-03 -1.613466e-03 -3.327966e-01
3.329176e+00 1.796855e-01 1.342599e-05 5.089129e-03 -1.611795e-03 -3.328143e-01
3.332453e+00 1.796877e-01 1.339769e-05 5.083853e-03 -1.608459e-03 -3.328497e-01
3.335730e+00 1.796899e-01 1.336949e-05 5.078588e-03 -1.605134e-03 -3.328851e-01
3.339007e+00 1.796920e-01 1.334137e-05 5.073334e-03 -1.601819e-03 -3.329204e-01
3.342283e+00 1.796942e-01 1.331334e-05 5.068090e-03 -1.598515e-03 -3.329556e-01
3.345560e+00 1.796963e-01 1.328540e-05 5.062858e-03 -1.595220e-03 -3.329908e-01
3.348837e+00 1.796985e-01 1.325755e-05 5.057636e-03 -1.591936e-03 -3.330259e-01
3.352114e+00 1.797006e-01 1.322978e-05 5.052425e-03 -1.588662e-03 -3.330609e-01
3.355391e+00 1.797027e-01 1.320210e-05 5.047224e-03 -1.585398e-03 -3.330958e-01
3.357029e+00 1.797038e-01 1.318829e-05 5.044628e-03 -1.583770e-03 -3.331133e-01
3.360306e+00 1.797059e-01 1.316075e-05 5.039444e-03 -1.580521e-03 -3.331481e-01
3.363583e+00 1.797081e-01 1.313328e-05 5.034270e-03 -1.577282e-03 -3.331829e-01
3.366859e+00 1.797102e-01 1.310591e-05 5.029107e-03 -1.574052e-03 -3.332176e-01
3.370136e+00 1.797123e-01 1.307861e-05 5.023954e-03 -1.570833e-03 -3.332523e-01
3.373413e+00 1.797144e-01 1.305141e-05 5.018812e-03 -1.567624e-03 -3.332868e-01
3.376690e+00 1.797165e-01 1.302428e-05 5.013681e-03 -1.564424e-03 -3.333213e-01
3.379967e+00 1.797187e-01 1.299725e-05 5.008560e-03 -1.561235e-03 -3.333558e-01
3.383243e+00 1.797208e-01 1.297029e-05 5.003449e-03 -1.558055e-03 -3.333902e-01
3.386520e+00 1.797229e-01 1.294342e-05 4.998349e-03 -1.554884e-03 -3.334245e-01
3.389797e+00 1.797250e-01 1.291663e-05 4.993259e-03 -1.551724e-03 -3.334587e-01
3.393074e+00 1.797270e-01 1.288993e-05 4.988179e-03 -1.548573e-03 -3.334929e-01
3.396351e+00 1.797291e-01 1.286331e-05 4.983110e-03 -1.545431e-03 -3.335270e-01
3.399627e+00 1.797312e-01 1.283677e-05 4.978051e-03 -1.542299e-03 -3.335611e-01
3.402904e+00 1.797333e-01 1.281031e-05 4.973003e-03 -1.539177e-03 -3.335950e-01
3.406181e+00 1.797354e-01 1.278394e-05 4.967964e-03 -1.536064e-03 -3.336290e-01
3.409458e+00 1.797374e-01 1.275764e-05 4.962936e-03 -1.532960e-03 -3.336628e-01
3.412735e+00 1.797395e-01 1.273143e-05 4.957918e-03 -1.529866e-03 -3.336966e-01
3.416011e+00 1.797416e-01 1.270529e-05 4.952910e-03 -1.526781e-03 -3.337303e-01
3.419288e+00 1.797436e-01 1.267924e-05 4.947912e-03 -1.523706e-03 -3.337640e-01
3.422565e+00 1.797457e-01 1.265327e-05 4.942924e-03 -1.520639e-03 -3.337976e-01
3.425842e+00 1.797477e-01 1.262738e-05 4.937946e-03 -1.517582e-03 -3.338311e-01
3.429119e+00 1.797498e-01 1.260156e-05 4.932978e-03 -1.514534e-03 -3.338646e-01
3.432395e+00 1.797518e-01 1.257583e-05 4.928020e-03 -1.511496e-03 -3.338980e-01
3.435672e+00 1.797539e-01 1.255017e-05 4.923073e-03 -1.508466e-03 -3.339313e-01
3.438949e+00 1.797559e-01 1.252459e-05 4.918135e-03 -1.505446e-03 -3.339646e-01
3.442226e+00 1.797579e-01 1.249909e-05 4.913206e-03 -1.502434e-03 -3.339978e-01
3.445503e+00 1.797600e-01 1.247367e-05 4.908288e-03 -1.499432e-03 -3.340309e-01
3.448779e+00 1.797620e-01 1.244832e-05 4.903380e-03 -1.496439e-03 -3.340640e-01
3.452056e+00 1.797640e-01 1.242306e-05 4.898481e-03 -1.493454e-03 -3.340970e-01
3.455333e+00 1.797660e-01 1.239786e-05 4.893592e-03 -1.490479e-03 -3.341300e-01
3.458610e+00 1.797680e-01 1.237275e-05 4.888713e-03 -1.487512e-03 -3.341629e-01
3.461887e+00 1.797700e-01 1.234771e-05 4.883844e-03 -1.484554e-03 -3.341957e-01
3.465163e+00 1.797720e-01 1.232275e-05 4.878984e-03 -1.481605e-03 -3.342285e-01
3.468440e+00 1.797741e-01 1.229786e-05 4.874134e-03 -1.478665e-03 -3.342612e-01
3.471717e+00 1.797760e-01 1.227305e-05 4.869293e-03 -1.475733e-03 -3.342938e-01
3.474994e+00 1.797780e-01 1.224831e-05 4.864462e-03 -1.472810e-03 -3.343264e-01
3.478271e+00 1.797800e-01 1.222365e-05 4.859641e-03 -1.469896e-03 -3.343589e-01
3.481547e+00 1.797820e-01 1.219906e-05 4.854829e-03 -1.466991e-03 -3.343914e-01
3.484824e+00 1.797840e-01 1.217454e-05 4.850027e-03 -1.464094e-03 -3.344238e-01
3.488101e+00 1.797860e-01 1.215010e-05 4.845234e-03 -1.461205e-03 -3.344561e-01
3.491378e+00 1.797880e-01 1.212574e-05 4.840451e-03 -1.458325e-03 -3.344884e-01
3.494655e+00 1.797899e-01 1.210144e-05 4.835677e-03 -1.455454e-03 -3.345206e-01
3.497931e+00 1.797919e-01 1.207722e-05 4.830912e-03 -1.452591e-03 -3.345528e-01
3.501208e+00 1.797939e-01 1.205307e-05 4.826157e-03 -1.449737e-03 -3.345849e-01
3.504485e+00 1.797958e-01 1.202900e-05 4.821411e-03 -1.446891e-03 -3.346169e-01
3.507762e+00 1.797978e-01 1.200499e-05 4.816675e-03 -1.444053e-03 -3.346489e-01
3.511039e+00 1.797997e-01 1.198106e-05 4.811948e-03 -1.441224e-03 -3.346808e-01
3.514315e+00 1.798017e-01 1.195720e-05 4.807230e-03 -1.438402e-03 -3.347127e-01
3.517592e+00 1.798036e-01 1.193341e-05 4.802521e-03 -1.435590e-03 -3.347445e-01
3.520869e+00 1.798056e-01 1.190969e-05 4.797821e-03 -1.432785e-03 -3.347762e-01
3.524146e+00 1.798075e-01 1.188604e-05 4.793131e-03 -1.429989e-03 -3.348079e-01
3.527423e+00 1.798094e-01 1.186246e-05 4.788450e-03 -1.427200e-03 -3.348396e-01
3.530699e+00 1.798114e-01 1.183895e-05 4.783778e-03 -1.424420e-03 -3.348711e-01
3.533976e+00 1.798133e-01 1.181551e-05 4.779115e-03 -1.421648e-03 -3.349026e-01
3.537253e+00 1.798152e-01 1.179214e-05 4.774461e-03 -1.418884e-03 -3.349341e-01
3.540530e+00 1.798171e-01 1.176884e-05 4.769816e-03 -1.416129e-03 -3.349655e-01
3.543807e+00 1.798191e-01 1.174561e-05 4.765180e-03 -1.413381e-03 -3.349968e-01
3.547083e+00 1.798210e-01 1.172244e-05 4.760553e-03 -1.410641e-03 -3.350281e-01
3.550360e+00 1.798229e-01 1.169935e-05 4.755935e-03 -1.407909e-03 -3.350593e-01
3.553637e+00 1.798248e-01 1.167632e-05 4.751326e-03 -1.405185e-03 -3.350904e-01
3.556914e+00 1.798267e-01 1.165336e-05 4.746726e-03 -1.402469e-03 -3.351215e-01
3.560191e+00 1.798286e-01 1.163047e-05 4.742135e-03 -1.399761e-03 -3.351526e-01
3.563467e+00 1.798305e-01 1.160765e-05 4.737553e-03 -1.397060e-03 -3.351836e-01
3.566744e+00 1.798324e-01 1.158489e-05 4.732979e-03 -1.394368e-03 -3.352145e-01
3.570021e+00 1.798343e-01 1.156220e-05 4.728415e-03 -1.391683e-03 -3.352454e-01
3.573298e+00 1.798362e-01 1.153958e-05 4.723859e-03 -1.389006e-03 -3.352762e-01
3.576575e+00 1.798380e-01 1.151702e-05 4.719312e-03 -1.386336e-03 -3.353070e-01
3.579851e+00 1.798399e-01 1.149453e-05 4.714773e-03 -1.383674e-03 -3.353377e-01
3.583128e+00 1.798418e-01 1.147210e-05 4.710244e-03 -1.381020e-03 -3.353683e-01
3.586405e+00 1.798437e-01 1.144974e-05 4.705723e-03 -1.378374e-03 -3.353989e-01
3.589682e+00 1.798455e-01 1.142745e-05 4.701210e-03 -1.375735e-03 -3.354294e-01
3.591320e+00 1.798465e-01 1.141632e-05 4.698957e-03 -1.374418e-03 -3.354447e-01
3.594597e+00 1.798483e-01 1.139413e-05 4.694458e-03 -1.371791e-03 -3.354751e-01
3.597874e+00 1.798502e-01 1.137199e-05 4.689967e-03 -1.369171e-03 -3.355055e-01
3.601151e+00 1.798520e-01 1.134992e-05 4.685485e-03 -1.366558e-03 -3.355359e-01
3.604427e+00 1.798539e-01 1.132792e-05 4.681011e-03 -1.363953e-03 -3.355662e-01
3.607704e+00 1.798557e-01 1.130598e-05 4.676546e-03 -1.361355e-03 -3.355964e-01
3.610981e+00 1.798576e-01 1.128410e-05 4.672089e-03 -1.358765e-03 -3.356266e-01
3.614258e+00 1.798594e-01 1.126229e-05 4.667641e-03 -1.356182e-03 -3.356567e-01
3.615896e+00 1.798603e-01 1.125140e-05 4.665420e-03 -1.354894e-03 -3.356717e-01
3.619173e+00 1.798622e-01 1.122969e-05 4.660985e-03 -1.352322e-03 -3.357018e-01
3.622450e+00 1.798640e-01 1.120803e-05 4.656558e-03 -1.349757e-03 -3.357318e-01
3.625727e+00 1.798659e-01 1.118643e-05 4.652139e-03 -1.347200e-03 -3.357617e-01
3.629003e+00 1.798677e-01 1.116490e-05 4.647729e-03 -1.344650e-03 -3.357916e-01
3.632280e+00 1.798695e-01 1.114343e-05 4.643327e-03 -1.342107e-03 -3.358214e-01
3.635557e+00 1.798713e-01 1.112202e-05 4.638933e-03 -1.339572e-03 -3.358512e-01
3.638834e+00 1.798731e-01 1.110068e-05 4.634548e-03 -1.337043e-03 -3.358809e-01
3.642111e+00 1.798750e-01 1.107939e-05 4.630171e-03 -1.334522e-03 -3.359106e-01
3.645387e+00 1.798768e-01 1.105817e-05 4.625802e-03 -1.332008e-03 -3.359402e-01
3.648664e+00 1.798786e-01 1.103701e-05 4.621441e-03 -1.329501e-03 -3.359697e-01
3.651941e+00 1.798804e-01 1.101590e-05 4.617089e-03 -1.327001e-03 -3.359992e-01
3.655218e+00 1.798822e-01 1.099486e-05 4.612745e-03 -1.324508e-03 -3.360287e-01
3.658495e+00 1.798840e-01 1.097388e-05 4.608409e-03 -1.322022e-03 -3.360581e-01
3.661771e+00 1.798858e-01 1.095296e-05 4.604081e-03 -1.319543e-03 -3.360874e-01
3.665048e+00 1.798876e-01 1.093209e-05 4.599761e-03 -1.317071e-03 -3.361167e-01
3.668325e+00 1.798894e-01 1.091129e-05 4.595449e-03 -1.314606e-03 -3.361459e-01
3.669963e+00 1.798903e-01 1.090091e-05 4.593296e-03 -1.313376e-03 -3.361605e-01
3.673240e+00 1.798920e-01 1.088020e-05 4.588997e-03 -1.310921e-03 -3.361897e-01
3.676517e+00 1.798938e-01 1.085954e-05 4.584705e-03 -1.308473e-03 -3.362188e-01
3.679794e+00 1.798956e-01 1.083894e-05 4.580421e-03 -1.306032e-03 -3.362479e-01
3.683071e+00 1.798974e-01 1.081841e-05 4.576146e-03 -1.303598e-03 -3.362769e-01
3.686347e+00 1.798991e-01 1.079793e-05 4.571878e-03 -1.301171e-03 -3.363058e-01
3.689624e+00 1.799009e-01 1.077750e-05 4.567618e-03 -1.298750e-03 -3.363347e-01
3.692901e+00 1.799027e-01 1.075714e-05 4.563367e-03 -1.296336e-03 -3.363636e-01
3.696178e+00 1.799044e-01 1.073683e-05 4.559123e-03 -1.293929e-03 -3.363924e-01
3.699455e+00 1.799062e-01 1.071658e-05 4.554887e-03 -1.291528e-03 -3.364212e-01
3.702731e+00 1.799080e-01 1.069639e-05 4.550659e-03 -1.289135e-03 -3.364499e-01
3.706008e+00 1.799097e-01 1.067626e-05 4.546438e-03 -1.286747e-03 -3.364785e-01
3.709285e+00 1.799115e-01 1.065618e-05 4.542226e-03 -1.284367e-03 -3.365071e-01
3.712562e+00 1.799132e-01 1.063616e-05 4.538021e-03 -1.281993e-03 -3.365356e-01
3.715839e+00 1.799149e-01 1.061619e-05 4.533824e-03 -1.279625e-03 -3.365641e-01
3.719115e+00 1.799167e-01 1.059628e-05 4.529635e-03 -1.277265e-03 -3.365926e-01
3.722392e+00 1.799184e-01 1.057643e-05 4.525453e-03 -1.274910e-03 -3.366210e-01
3.725669e+00 1.799202e-01 1.055663e-05 4.521280e-03 -1.272562e-03 -3.366493e-01
3.728946e+00 1.799219e-01 1.053689e-05 4.517113e-03 -1.270221e-03 -3.366776e-01
3.732223e+00 1.799236e-01 1.051720e-05 4.512955e-03 -1.267886e-03 -3.367059e-01
3.735499e+00 1.799253e-01 1.049757e-05 4.508804e-03 -1.265558e-03 -3.367341e-01
3.738776e+00 1.799271e-01 1.047799e-05 4.504661e-03 -1.263236e-03 -3.367622e-01
3.742053e+00 1.799288e-01 1.045847e-05 4.500525e-03 -1.260920e-03 -3.367903e-01
3.745330e+00 1.799305e-01 1.043900e-05 4.496397e-03 -1.258610e-03 -3.368184e-01
3.748607e+00 1.799322e-01 1.041958e-05 4.492277e-03 -1.256307e-03 -3.368464e-01
3.751883e+00 1.799339e-01 1.040022e-05 4.488164e-03 -1.254011e-03 -3.368743e-01
3.755160e+00 1.799356e-01 1.038092e-05 4.484059e-03 -1.251720e-03 -3.369022e-01
3.758437e+00 1.799373e-01 1.036167e-05 4.479961e-03 -1.249436e-03 -3.369301e-01
3.761714e+00 1.799390e-01 1.034247e-05 4.475870e-03 -1.247158e-03 -3.369579e-01
3.764991e+00 1.799407e-01 1.032332e-05 4.471787e-03 -1.244886e-03 -3.369857e-01
3.768267e+00 1.799424e-01 1.030423e-05 4.467712e-03 -1.242621e-03 -3.370134e-01
3.771544e+00 1.799441e-01 1.028519e-05 4.463644e-03 -1.240362e-03 -3.370410e-01
3.774821e+00 1.799458e-01 1.026620e-05 4.459583e-03 -1.238108e-03 -3.370686e-01
3.778098e+00 1.799475e-01 1.024726e-05 4.455530e-03 -1.235861e-03 -3.370962e-01
3.781375e+00 1.799492e-01 1.022838e-05 4.451484e-03 -1.233620e-03 -3.371237e-01
3.784651e+00 1.799509e-01 1.020955e-05 4.447445e-03 -1.231385e-03 -3.371512e-01
3.787928e+00 1.799525e-01 1.019077e-05 4.443414e-03 -1.229157e-03 -3.371786e-01
3.791205e+00 1.799542e-01 1.017205e-05 4.439390e-03 -1.226934e-03 -3.372060e-01
3.794482e+00 1.799559e-01 1.015337e-05 4.435373e-03 -1.224717e-03 -3.372333e-01
3.797759e+00 1.799575e-01 1.013475e-05 4.431363e-03 -1.222506e-03 -3.372606e-01
3.801035e+00 1.799592e-01 1.011617e-05 4.427361e-03 -1.220301e-03 -3.372878e-01
3.804312e+00 1.799609e-01 1.009765e-05 4.423366e-03 -1.218103e-03 -3.373150e-01
3.807589e+00 1.799625e-01 1.007918e-05 4.419378e-03 -1.215910e-03 -3.373422e-01
3.809227e+00 1.799634e-01 1.006996e-05 4.417387e-03 -1.214815e-03 -3.373557e-01
3.812504e+00 1.799650e-01 1.005157e-05 4.413410e-03 -1.212631e-03 -3.373828e-01
3.815781e+00 1.799667e-01 1.003322e-05 4.409440e-03 -1.210453e-03 -3.374098e-01
3.819058e+00 1.799683e-01 1.001493e-05 4.405477e-03 -1.208281e-03 -3.374368e-01
3.820696e+00 1.799692e-01 1.000580e-05 4.403498e-03 -1.207197e-03 -3.374503e-01
3.823973e+00 1.799708e-01 9.987578e-06 4.399546e-03 -1.205033e-03 -3.374772e-01
3.827250e+00 1.799724e-01 9.969408e-06 4.395601e-03 -1.202876e-03 -3.375040e-01
3.830527e+00 1.799741e-01 9.951286e-06 4.391663e-03 -1.200724e-03 -3.375308e-01
3.833803e+00 1.799757e-01 9.933215e-06 4.387732e-03 -1.198577e-03 -3.375576e-01
3.837080e+00 1.799774e-01 9.915192e-06 4.383808e-03 -1.196437e-03 -3.375843e-01
3.840357e+00 1.799790e-01 9.897218e-06 4.379891e-03 -1.194302e-03 -3.376110e-01
3.843634e+00 1.799806e-01 9.879293e-06 4.375981e-03 -1.192173e-03 -3.376377e-01
3.846911e+00 1.799822e-01 9.861416e-06 4.372078e-03 -1.190050e-03 -3.376642e-01
3.848549e+00 1.799831e-01 9.852496e-06 4.370129e-03 -1.188990e-03 -3.376775e-01
3.851826e+00 1.799847e-01 9.834693e-06 4.366236e-03 -1.186875e-03 -3.377040e-01
3.855103e+00 1.799863e-01 9.816937e-06 4.362351e-03 -1.184766e-03 -3.377305e-01
3.858379e+00 1.799879e-01 9.799229e-06 4.358472e-03 -1.182662e-03 -3.377569e-01
3.861656e+00 1.799895e-01 9.781569e-06 4.354600e-03 -1.180564e-03 -3.377833e-01
3.864933e+00 1.799911e-01 9.763957e-06 4.350735e-03 -1.178472e-03 -3.378097e-01
3.868210e+00 1.799927e-01 9.746392e-06 4.346877e-03 -1.176385e-03 -3.378360e-01
3.871487e+00 1.799944e-01 9.728874e-06 4.343025e-03 -1.174303e-03 -3.378622e-01
3.874763e+00 1.799960e-01 9.711404e-06 4.339181e-03 -1.172228e-03 -3.378884e-01
3.876402e+00 1.799968e-01 9.702686e-06 4.337261e-03 -1.171192e-03 -3.379015e-01
3.879679e+00 1.799984e-01 9.685286e-06 4.333427e-03 -1.169124e-03 -3.379277e-01
3.882955e+00 1.800000e-01 9.667933e-06 4.329599e-03 -1.167062e-03 -3.379538e-01
3.886232e+00 1.800015e-01 9.650626e-06 4.325778e-03 -1.165005e-03 -3.379798e-01
3.889509e+00 1.800031e-01 9.633366e-06 4.321964e-03 -1.162954e-03 -3.380058e-01
3.892786e+00 1.800047e-01 9.616151e-06 4.318157e-03 -1.160908e-03 -3.380318e-01
3.896063e+00 1.800063e-01 9.598983e-06 4.314356e-03 -1.158867e-03 -3.380577e-01
3.899339e+00 1.800079e-01 9.581861e-06 4.310562e-03 -1.156832e-03 -3.380836e-01
3.902616e+00 1.800095e-01 9.564784e-06 4.306774e-03 -1.154803e-03 -3.381094e-01
3.905893e+00 1.800111e-01 9.547753e-06 4.302994e-03 -1.152778e-03 -3.381352e-01
3.909170e+00 1.800126e-01 9.530767e-06 4.299220e-03 -1.150759e-03 -3.381610e-01
3.912447e+00 1.800142e-01 9.513827e-06 4.295452e-03 -1.148745e-03 -3.381867e-01
3.915723e+00 1.800158e-01 9.496932e-06 4.291691e-03 -1.146737e-03 -3.382123e-01
3.919000e+00 1.800173e-01 9.480081e-06 4.287937e-03 -1.144733e-03 -3.382379e-01
3.922277e+00 1.800189e-01 9.463276e-06 4.284189e-03 -1.142735e-03 -3.382635e-01
3.925554e+00 1.800205e-01 9.446514e-06 4.280448e-03 -1.140742e-03 -3.382890e-01
3.928831e+00 1.800220e-01 9.429798e-06 4.276713e-03 -1.138755e-03 -3.383145e-01
3.932107e+00 1.800236e-01 9.413125e-06 4.272985e-03 -1.136772e-03 -3.383400e-01
3.935384e+00 1.800251e-01 9.396497e-06 4.269263e-03 -1.134795e-03 -3.383654e-01
3.938661e+00 1.800267e-01 9.379913e-06 4.265548e-03 -1.132823e-03 -3.383908e-01
3.941938e+00 1.800282e-01 9.363372e-06 4.261839e-03 -1.130856e-03 -3.384161e-01
3.945215e+00 1.800298e-01 9.346875e-06 4.258137e-03 -1.128894e-03 -3.384414e-01
3.948491e+00 1.800313e-01 9.330422e-06 4.254441e-03 -1.126937e-03 -3.384666e-01
3.951768e+00 1.800329e-01 9.314012e-06 4.250751e-03 -1.124985e-03 -3.384918e-01
3.955045e+00 1.800344e-01 9.297645e-06 4.247068e-03 -1.123039e-03 -3.385169e-01
3.958322e+00 1.800359e-01 9.281322e-06 4.243391e-03 -1.121097e-03 -3.385421e-01
3.961599e+00 1.800375e-01 9.265041e-06 4.239721e-03 -1.119160e-03 -3.385671e-01
3.964875e+00 1.800390e-01 9.248803e-06 4.236057e-03 -1.117229e-03 -3.385922e-01
3.968152e+00 1.800405e-01 9.232607e-06 4.232399e-03 -1.115302e-03 -3.386171e-01
3.971429e+00 1.800421e-01 9.216454e-06 4.228747e-03 -1.113381e-03 -3.386421e-01
3.974706e+00 1.800436e-01 9.200344e-06 4.225102e-03 -1.111464e-03 -3.386670e-01
3.977983e+00 1.800451e-01 9.184275e-06 4.221463e-03 -1.109552e-03 -3.386919e-01
3.981259e+00 1.800466e-01 9.168249e-06 4.217831e-03 -1.107645e-03 -3.387167e-01
3.984536e+00 1.800481e-01 9.152264e-06 4.214204e-03 -1.105743e-03 -3.387415e-01
3.987813e+00 1.800496e-01 9.136321e-06 4.210584e-03 -1.103846e-03 -3.387662e-01
3.991090e+00 1.800512e-01 9.120419e-06 4.206970e-03 -1.101954e-03 -3.387909e-01
3.994367e+00 1.800527e-01 9.104559e-06 4.203362e-03 -1.100067e-03 -3.388156e-01
3.997643e+00 1.800542e-01 9.088741e-06 4.199761e-03 -1.098185e-03 -3.388402e-01
4.000920e+00 1.800557e-01 9.072963e-06 4.196165e-03 -1.096307e-03 -3.388648e-01
4.004197e+00 1.800572e-01 9.057227e-06 4.192576e-03 -1.094434e-03 -3.388893e-01
4.007474e+00 1.800587e-01 9.041531e-06 4.188993e-03 -1.092566e-03 -3.389138e-01
4.010751e+00 1.800602e-01 9.025876e-06 4.185416e-03 -1.090703e-03 -3.389383e-01
4.014027e+00 1.800617e-01 9.010262e-06 4.181845e-03 -1.088844e-03 -3.389627e-01
4.017304e+00 1.800632e-01 8.994688e-06 4.178280e-03 -1.086991e-03 -3.389871e-01
4.020581e+00 1.800646e-01 8.979154e-06 4.174721e-03 -1.085142e-03 -3.390114e-01
4.023858e+00 1.800661e-01 8.963660e-06 4.171168e-03 -1.083297e-03 -3.390357e-01
4.027135e+00 1.800676e-01 8.948207e-06 4.167621e-03 -1.081458e-03 -3.390600e-01
4.030411e+00 1.800691e-01 8.932793e-06 4.164081e-03 -1.079623e-03 -3.390842e-01
4.033688e+00 1.800706e-01 8.917420e-06 4.160546e-03 -1.077793e-03 -3.391084e-01
4.036965e+00 1.800721e-01 8.902085e-06 4.157017e-03 -1.075967e-03 -3.391325e-01
4.040242e+00 1.800735e-01 8.886790e-06 4.153495e-03 -1.074146e-03 -3.391566e-01
4.043519e+00 1.800750e-01 8.871535e-06 4.149978e-03 -1.072330e-03 -3.391807e-01
4.046795e+00 1.800765e-01 8.856319e-06 4.146467e-03 -1.070518e-03 -3.392047e-01
4.050072e+00 1.800779e-01 8.841142e-06 4.142962e-03 -1.068711e-03 -3.392287e-01
4.053349e+00 1.800794e-01 8.826003e-06 4.139463e-03 -1.066908e-03 -3.392527e-01
4.056626e+00 1.800809e-01 8.810904e-06 4.135970e-03 -1.065110e-03 -3.392766e-01
4.059903e+00 1.800823e-01 8.795843e-06 4.132483e-03 -1.063316e-03 -3.393004e-01
4.063179e+00 1.800838e-01 8.780821e-06 4.129001e-03 -1.061527e-03 -3.393243e-01
4.066456e+00 1.800852e-01 8.765837e-06 4.125526e-03 -1.059743e-03 -3.393481e-01
4.069733e+00 1.800867e-01 8.750892e-06 4.122056e-03 -1.057963e-03 -3.393718e-01
4.073010e+00 1.800881e-01 8.735984e-06 4.118592e-03 -1.056187e-03 -3.393955e-01
4.076287e+00 1.800896e-01 8.721115e-06 4.115134e-03 -1.054416e-03 -3.394192e-01
4.079563e+00 1.800910e-01 8.706283e-06 4.111682e-03 -1.052649e-03 -3.394429e-01
4.082840e+00 1.800925e-01 8.691490e-06 4.108236e-03 -1.050887e-03 -3.394665e-01
4.086117e+00 1.800939e-01 8.676733e-06 4.104795e-03 -1.049129e-03 -3.394900e-01
4.089394e+00 1.800954e-01 8.662015e-06 4.101360e-03 -1.047376e-03 -3.395136e-01
4.092671e+00 1.800968e-01 8.647334e-06 4.097931e-03 -1.045627e-03 -3.395370e-01
4.095947e+00 1.800982e-01 8.632690e-06 4.094508e-03 -1.043882e-03 -3.395605e-01
4.099224e+00 1.800997e-01 8.618083e-06 4.091090e-03 -1.042142e-03 -3.395839e-01
4.102501e+00 1.801011e-01 8.603513e-06 4.087678e-03 -1.040406e-03 -3.396073e-01
4.105778e+00 1.801025e-01 8.588980e-06 4.084271e-03 -1.038675e-03 -3.396306e-01
4.109055e+00 1.801039e-01 8.574484e-06 4.080871e-03 -1.036947e-03 -3.396539e-01
4.112331e+00 1.801054e-01 8.560024e-06 4.077476e-03 -1.035224e-03 -3.396772e-01
4.115608e+00 1.801068e-01 8.545601e-06 4.074086e-03 -1.033506e-03 -3.397004e-01
4.118885e+00 1.801082e-01 8.531214e-06 4.070702e-03 -1.031791e-03 -3.397236e-01
4.122162e+00 1.801096e-01 8.516864e-06 4.067324e-03 -1.030081e-03 -3.397468e-01
4.125439e+00 1.801110e-01 8.502550e-06 4.063952e-03 -1.028375e-03 -3.397699e-01
4.128715e+00 1.801125e-01 8.488271e-06 4.060585e-03 -1.026674e-03 -3.397930e-01
4.131992e+00 1.801139e-01 8.474029e-06 4.057223e-03 -1.024976e-03 -3.398160e-01
4.135269e+00 1.801153e-01 8.459822e-06 4.053867e-03 -1.023283e-03 -3.398390e-01
4.138546e+00 1.801167e-01 8.445651e-06 4.050517e-03 -1.021594e-03 -3.398620e-01
4.141823e+00 1.801181e-01 8.431516e-06 4.047172e-03 -1.019909e-03 -3.398849e-01
4.145099e+00 1.801195e-01 8.417416e-06 4.043833e-03 -1.018228e-03 -3.399078e-01
4.148376e+00 1.801209e-01 8.403351e-06 4.040499e-03 -1.016551e-03 -3.399307e-01
4.151653e+00 1.801223e-01 8.389322e-06 4.037171e-03 -1.014879e-03 -3.399535e-01
4.154930e+00 1.801237e-01 8.375327e-06 4.033848e-03 -1.013211e-03 -3.399763e-01
4.158207e+00 1.801251e-01 8.361368e-06 4.030531e-03 -1.011546e-03 -3.399991e-01
4.161483e+00 1.801264e-01 8.347443e-06 4.027219e-03 -1.009886e-03 -3.400218e-01
4.164760e+00 1.801278e-01 8.333553e-06 4.023912e-03 -1.008230e-03 -3.400445e-01
4.168037e+00 1.801292e-01 8.319698e-06 4.020611e-03 -1.006578e-03 -3.400671e-01
4.171314e+00 1.801306e-01 8.305877e-06 4.017316e-03 -1.004930e-03 -3.400897e-01
4.174591e+00 1.801320e-01 8.292090e-06 4.014025e-03 -1.003286e-03 -3.401123e-01
4.177867e+00 1.801334e-01 8.278338e-06 4.010741e-03 -1.001647e-03 -3.401349e-01
4.181144e+00 1.801347e-01 8.264620e-06 4.007461e-03 -1.000011e-03 -3.401574e-01
4.184421e+00 1.801361e-01 8.250936e-06 4.004187e-03 -9.983789e-04 -3.401798e-01
4.187698e+00 1.801375e-01 8.237286e-06 4.000918e-03 -9.967510e-04 -3.402023e-01
4.189336e+00 1.801382e-01 8.230473e-06 3.999286e-03 -9.959385e-04 -3.402135e-01
4.192613e+00 1.801395e-01 8.216874e-06 3.996025e-03 -9.943166e-04 -3.402359e-01
4.195890e+00 1.801409e-01 8.203308e-06 3.992769e-03 -9.926987e-04 -3.402582e-01
4.199167e+00 1.801423e-01 8.189776e-06 3.989519e-03 -9.910847e-04 -3.402805e-01
4.202443e+00 1.801436e-01 8.176277e-06 3.986274e-03 -9.894746e-04 -3.403028e-01
4.205720e+00 1.801450e-01 8.162811e-06 3.983034e-03 -9.878684e-04 -3.403250e-01
4.208997e+00 1.801464e-01 8.149379e-06 3.979800e-03 -9.862661e-04 -3.403473e-01
4.215551e+00 1.801491e-01 8.122613e-06 3.973347e-03 -9.830733e-04 -3.403916e-01
4.222104e+00 1.801518e-01 8.095979e-06 3.966915e-03 -9.798959e-04 -3.404358e-01
4.228658e+00 1.801545e-01 8.069476e-06 3.960503e-03 -9.767338e-04 -3.404798e-01
4.235211e+00 1.801571e-01 8.043102e-06 3.954112e-03 -9.735871e-04 -3.405237e-01
4.238488e+00 1.801585e-01 8.029964e-06 3.950925e-03 -9.720194e-04 -3.405456e-01
4.245042e+00 1.801612e-01 8.003783e-06 3.944565e-03 -9.688953e-04 -3.405893e-01
4.251595e+00 1.801638e-01 7.977730e-06 3.938225e-03 -9.657863e-04 -3.406329e-01
4.254872e+00 1.801652e-01 7.964752e-06 3.935063e-03 -9.642374e-04 -3.406546e-01
4.261426e+00 1.801678e-01 7.938889e-06 3.928754e-03 -9.611507e-04 -3.406980e-01
4.264703e+00 1.801691e-01 7.926004e-06 3.925607e-03 -9.596130e-04 -3.407196e-01
4.271256e+00 1.801718e-01 7.900330e-06 3.919328e-03 -9.565484e-04 -3.407628e-01
4.277810e+00 1.801744e-01 7.874779e-06 3.913069e-03 -9.534986e-04 -3.408058e-01
4.284363e+00 1.801770e-01 7.849353e-06 3.906830e-03 -9.504632e-04 -3.408487e-01
4.290917e+00 1.801796e-01 7.824049e-06 3.900611e-03 -9.474424e-04 -3.408915e-01
4.297471e+00 1.801822e-01 7.798867e-06 3.894412e-03 -9.444358e-04 -3.409341e-01
4.304024e+00 1.801848e-01 7.773807e-06 3.888232e-03 -9.414436e-04 -3.409766e-01
4.310578e+00 1.801874e-01 7.748866e-06 3.882072e-03 -9.384656e-04 -3.410190e-01
4.317131e+00 1.801900e-01 7.724046e-06 3.875932e-03 -9.355016e-04 -3.410613e-01
4.323685e+00 1.801926e-01 7.699345e-06 3.869810e-03 -9.325517e-04 -3.411034e-01
4.330239e+00 1.801952e-01 7.674761e-06 3.863708e-03 -9.296157e-04 -3.411454e-01
4.336792e+00 1.801977e-01 7.650296e-06 3.857626e-03 -9.266935e-04 -3.411873e-01
4.340069e+00 1.801990e-01 7.638106e-06 3.854592e-03 -9.252375e-04 -3.412081e-01
4.346623e+00 1.802016e-01 7.613815e-06 3.848537e-03 -9.223359e-04 -3.412498e-01
4.353176e+00 1.802041e-01 7.589640e-06 3.842502e-03 -9.194480e-04 -3.412914e-01
4.359730e+00 1.802066e-01 7.565579e-06 3.836486e-03 -9.165735e-04 -3.413328e-01
4.366283e+00 1.802092e-01 7.541633e-06 3.830489e-03 -9.137125e-04 -3.413741e-01
4.372837e+00 1.802117e-01 7.517800e-06 3.824510e-03 -9.108649e-04 -3.414153e-01
4.379391e+00 1.802142e-01 7.494079e-06 3.818550e-03 -9.080305e-04 -3.414564e-01
4.385944e+00 1.802167e-01 7.470471e-06 3.812608e-03 -9.052093e-04 -3.414973e-01
4.392498e+00 1.802192e-01 7.446973e-06 3.806685e-03 -9.024013e-04 -3.415381e-01
4.399051e+00 1.802217e-01 7.423587e-06 3.800780e-03 -8.996063e-04 -3.415788e-01
4.405605e+00 1.802242e-01 7.400310e-06 3.794893e-03 -8.968242e-04 -3.416194e-01
4.412159e+00 1.802266e-01 7.377143e-06 3.789025e-03 -8.940551e-04 -3.416598e-01
4.418712e+00 1.802291e-01 7.354084e-06 3.783175e-03 -8.912987e-04 -3.417002e-01
4.425266e+00 1.802316e-01 7.331132e-06 3.777343e-03 -8.885550e-04 -3.417404e-01
4.431819e+00 1.802340e-01 7.308288e-06 3.771528e-03 -8.858240e-04 -3.417805e-01
4.438373e+00 1.802365e-01 7.285551e-06 3.765732e-03 -8.831055e-04 -3.418204e-01
4.444927e+00 1.802389e-01 7.262919e-06 3.759953e-03 -8.803995e-04 -3.418603e-01
4.451480e+00 1.802413e-01 7.240393e-06 3.754192e-03 -8.777060e-04 -3.419000e-01
4.458034e+00 1.802437e-01 7.217971e-06 3.748449e-03 -8.750247e-04 -3.419397e-01
4.464587e+00 1.802462e-01 7.195653e-06 3.742723e-03 -8.723557e-04 -3.419792e-01
4.471141e+00 1.802486e-01 7.173438e-06 3.737015e-03 -8.696989e-04 -3.420186e-01
4.477695e+00 1.802510e-01 7.151326e-06 3.731324e-03 -8.670543e-04 -3.420578e-01
4.484248e+00 1.802534e-01 7.129315e-06 3.725650e-03 -8.644216e-04 -3.420970e-01
4.490802e+00 1.802558e-01 7.107407e-06 3.719994e-03 -8.618009e-04 -3.421360e-01
4.497355e+00 1.802581e-01 7.085599e-06 3.714354e-03 -8.591921e-04 -3.421750e-01
4.503909e+00 1.802605e-01 7.063891e-06 3.708732e-03 -8.565951e-04 -3.422138e-01
4.510463e+00 1.802629e-01 7.042282e-06 3.703127e-03 -8.540099e-04 -3.422525e-01
4.517016e+00 1.802652e-01 7.020773e-06 3.697538e-03 -8.514363e-04 -3.422911e-01
4.523570e+00 1.802676e-01 6.999361e-06 3.691967e-03 -8.488744e-04 -3.423296e-01
4.530123e+00 1.802699e-01 6.978048e-06 3.686412e-03 -8.463240e-04 -3.423680e-01
4.536677e+00 1.802723e-01 6.956831e-06 3.680874e-03 -8.437850e-04 -3.424062e-01
4.543231e+00 1.802746e-01 6.935711e-06 3.675352e-03 -8.412575e-04 -3.424444e-01
4.549784e+00 1.802769e-01 6.914687e-06 3.669847e-03 -8.387413e-04 -3.424824e-01
4.556338e+00 1.802793e-01 6.893759e-06 3.664359e-03 -8.362363e-04 -3.425203e-01
4.562891e+00 1.802816e-01 6.872925e-06 3.658887e-03 -8.337426e-04 -3.425582e-01
4.569445e+00 1.802839e-01 6.852185e-06 3.653431e-03 -8.312599e-04 -3.425959e-01
4.575999e+00 1.802862e-01 6.831539e-06 3.647991e-03 -8.287884e-04 -3.426335e-01
4.582552e+00 1.802885e-01 6.810986e-06 3.642568e-03 -8.263278e-04 -3.426710e-01
4.589106e+00 1.802908e-01 6.790526e-06 3.637160e-03 -8.238782e-04 -3.427084e-01
4.595659e+00 1.802930e-01 6.770158e-06 3.631769e-03 -8.214394e-04 -3.427457e-01
4.602213e+00 1.802953e-01 6.749881e-06 3.626393e-03 -8.190115e-04 -3.427828e-01
4.608767e+00 1.802976e-01 6.729695e-06 3.621034e-03 -8.165943e-04 -3.428199e-01
4.615320e+00 1.802998e-01 6.709599e-06 3.615690e-03 -8.141877e-04 -3.428569e-01
4.621874e+00 1.803021e-01 6.689593e-06 3.610362e-03 -8.117918e-04 -3.428937e-01
4.628427e+00 1.803043e-01 6.669676e-06 3.605050e-03 -8.094064e-04 -3.429305e-01
4.634981e+00 1.803066e-01 6.649848e-06 3.599753e-03 -8.070316e-04 -3.429671e-01
4.641535e+00 1.803088e-01 6.630109e-06 3.594472e-03 -8.046671e-04 -3.430037e-01
4.648088e+00 1.803111e-01 6.610457e-06 3.589206e-03 -8.023130e-04 -3.430401e-01
4.654642e+00 1.803133e-01 6.590892e-06 3.583956e-03 -7.999693e-04 -3.430765e-01
4.661195e+00 1.803155e-01 6.571413e-06 3.578721e-03 -7.976357e-04 -3.431127e-01
4.667749e+00 1.803177e-01 6.552021e-06 3.573501e-03 -7.953124e-04 -3.431489e-01
4.674303e+00 1.803199e-01 6.532715e-06 3.568296e-03 -7.929992e-04 -3.431849e-01
4.680856e+00 1.803221e-01 6.513494e-06 3.563107e-03 -7.906960e-04 -3.432208e-01
4.687410e+00 1.803243e-01 6.494357e-06 3.557932e-03 -7.884029e-04 -3.432567e-01
4.693963e+00 1.803265e-01 6.475304e-06 3.552773e-03 -7.861197e-04 -3.432924e-01
4.700517e+00 1.803287e-01 6.456335e-06 3.547629e-03 -7.838465e-04 -3.433281e-01
4.707071e+00 1.803308e-01 6.437450e-06 3.542499e-03 -7.815830e-04 -3.433636e-01
4.713624e+00 1.803330e-01 6.418647e-06 3.537384e-03 -7.793294e-04 -3.433990e-01
4.720178e+00 1.803352e-01 6.399926e-06 3.532284e-03 -7.770855e-04 -3.434344e-01
4.726731e+00 1.803373e-01 6.381286e-06 3.527199e-03 -7.748512e-04 -3.434696e-01
4.733285e+00 1.803395e-01 6.362729e-06 3.522128e-03 -7.726266e-04 -3.435048e-01
4.736562e+00 1.803405e-01 6.353480e-06 3.519598e-03 -7.715178e-04 -3.435223e-01
4.743115e+00 1.803427e-01 6.335043e-06 3.514549e-03 -7.693075e-04 -3.435573e-01
4.749669e+00 1.803448e-01 6.316686e-06 3.509515e-03 -7.671067e-04 -3.435922e-01
4.756223e+00 1.803469e-01 6.298409e-06 3.504494e-03 -7.649152e-04 -3.436270e-01
4.762776e+00 1.803491e-01 6.280211e-06 3.499489e-03 -7.627332e-04 -3.436617e-01
4.769330e+00 1.803512e-01 6.262091e-06 3.494497e-03 -7.605605e-04 -3.436964e-01
4.775883e+00 1.803533e-01 6.244050e-06 3.489520e-03 -7.583970e-04 -3.437309e-01
4.782437e+00 1.803554e-01 6.226086e-06 3.484557e-03 -7.562427e-04 -3.437653e-01
4.788991e+00 1.803575e-01 6.208200e-06 3.479608e-03 -7.540977e-04 -3.437996e-01
4.795544e+00 1.803596e-01 6.190391e-06 3.474673e-03 -7.519617e-04 -3.438339e-01
4.802098e+00 1.803617e-01 6.172658e-06 3.469751e-03 -7.498347e-04 -3.438680e-01
4.808651e+00 1.803638e-01 6.155002e-06 3.464844e-03 -7.477168e-04 -3.439021e-01
4.815205e+00 1.803658e-01 6.137421e-06 3.459951e-03 -7.456078e-04 -3.439360e-01
4.821759e+00 1.803679e-01 6.119915e-06 3.455071e-03 -7.435078e-04 -3.439699e-01
4.828312e+00 1.803700e-01 6.102483e-06 3.450206e-03 -7.414166e-04 -3.440037e-01
4.834866e+00 1.803720e-01 6.085126e-06 3.445354e-03 -7.393341e-04 -3.440374e-01
4.841419e+00 1.803741e-01 6.067843e-06 3.440515e-03 -7.372605e-04 -3.440710e-01
4.847973e+00 1.803761e-01 6.050634e-06 3.435690e-03 -7.351955e-04 -3.441045e-01
4.854527e+00 1.803782e-01 6.033497e-06 3.430879e-03 -7.331393e-04 -3.441379e-01
4.861080e+00 1.803802e-01 6.016433e-06 3.426081e-03 -7.310916e-04 -3.441712e-01
4.867634e+00 1.803823e-01 5.999442e-06 3.421296e-03 -7.290525e-04 -3.442044e-01
4.874187e+00 1.803843e-01 5.982522e-06 3.416525e-03 -7.270218e-04 -3.442376e-01
4.880741e+00 1.803863e-01 5.965673e-06 3.411767e-03 -7.249997e-04 -3.442706e-01
4.887295e+00 1.803883e-01 5.948896e-06 3.407022e-03 -7.229860e-04 -3.443036e-01
4.893848e+00 1.803903e-01 5.932189e-06 3.402291e-03 -7.209806e-04 -3.443365e-01
4.900402e+00 1.803923e-01 5.915553e-06 3.397572e-03 -7.189836e-04 -3.443692e-01
4.906955e+00 1.803943e-01 5.898986e-06 3.392867e-03 -7.169949e-04 -3.444019e-01
4.913509e+00 1.803963e-01 5.882489e-06 3.388174e-03 -7.150144e-04 -3.444346e-01
4.920063e+00 1.803983e-01 5.866060e-06 3.383495e-03 -7.130421e-04 -3.444671e-01
4.926616e+00 1.804003e-01 5.849701e-06 3.378828e-03 -7.110779e-04 -3.444995e-01
4.933170e+00 1.804023e-01 5.833410e-06 3.374175e-03 -7.091218e-04 -3.445319e-01
4.939723e+00 1.804042e-01 5.817186e-06 3.369534e-03 -7.071738e-04 -3.445642e-01
4.946277e+00 1.804062e-01 5.801030e-06 3.364905e-03 -7.052338e-04 -3.445963e-01
4.952831e+00 1.804082e-01 5.784942e-06 3.360290e-03 -7.033017e-04 -3.446284e-01
4.959384e+00 1.804101e-01 5.768920e-06 3.355687e-03 -7.013776e-04 -3.446604e-01
4.965938e+00 1.804121e-01 5.752964e-06 3.351097e-03 -6.994614e-04 -3.446924e-01
4.972491e+00 1.804140e-01 5.737075e-06 3.346519e-03 -6.975530e-04 -3.447242e-01
4.979045e+00 1.804160e-01 5.721251e-06 3.341954e-03 -6.956524e-04 -3.447560e-01
4.985599e+00 1.804179e-01 5.705493e-06 3.337401e-03 -6.937595e-04 -3.447877e-01
4.992152e+00 1.804198e-01 5.689799e-06 3.332861e-03 -6.918744e-04 -3.448193e-01
4.998706e+00 1.804218e-01 5.674170e-06 3.328332e-03 -6.899969e-04 -3.448508e-01
5.005259e+00 1.804237e-01 5.658606e-06 3.323817e-03 -6.881271e-04 -3.448822e-01
5.011813e+00 1.804256e-01 5.643105e-06 3.319313e-03 -6.862648e-04 -3.449135e-01
5.018367e+00 1.804275e-01 5.627668e-06 3.314822e-03 -6.844101e-04 -3.449448e-01
5.024920e+00 1.804294e-01 5.612294e-06 3.310342e-03 -6.825629e-04 -3.449760e-01
5.031474e+00 1.804313e-01 5.596983e-06 3.305875e-03 -6.807231e-04 -3.450071e-01
5.038027e+00 1.804332e-01 5.581734e-06 3.301420e-03 -6.788908e-04 -3.450381e-01
5.044581e+00 1.804351e-01 5.566548e-06 3.296977e-03 -6.770659e-04 -3.450691e-01
5.051135e+00 1.804370e-01 5.551423e-06 3.292545e-03 -6.752483e-04 -3.450999e-01
5.057688e+00 1.804389e-01 5.536360e-06 3.288126e-03 -6.734380e-04 -3.451307e-01
5.064242e+00 1.804408e-01 5.521359e-06 3.283719e-03 -6.716349e-04 -3.451614e-01
5.070795e+00 1.804426e-01 5.506418e-06 3.279323e-03 -6.698391e-04 -3.451920e-01
5.077349e+00 1.804445e-01 5.491537e-06 3.274939e-03 -6.680505e-04 -3.452226e-01
5.083903e+00 1.804464e-01 5.476717e-06 3.270567e-03 -6.662691e-04 -3.452530e-01
5.090456e+00 1.804482e-01 5.461956e-06 3.266206e-03 -6.644947e-04 -3.452834e-01
5.097010e+00 1.804501e-01 5.447256e-06 3.261857e-03 -6.627274e-04 -3.453137e-01
5.103563e+00 1.804519e-01 5.432614e-06 3.257519e-03 -6.609672e-04 -3.453439e-01
5.110117e+00 1.804538e-01 5.418031e-06 3.253193e-03 -6.592140e-04 -3.453741e-01
5.116671e+00 1.804556e-01 5.403507e-06 3.248879e-03 -6.574677e-04 -3.454042e-01
5.123224e+00 1.804574e-01 5.389041e-06 3.244576e-03 -6.557283e-04 -3.454342e-01
5.126501e+00 1.804584e-01 5.381830e-06 3.242429e-03 -6.548612e-04 -3.454491e-01
5.133055e+00 1.804602e-01 5.367451e-06 3.238143e-03 -6.531322e-04 -3.454790e-01
5.139608e+00 1.804620e-01 5.353130e-06 3.233868e-03 -6.514100e-04 -3.455088e-01
5.146162e+00 1.804638e-01 5.338865e-06 3.229604e-03 -6.496946e-04 -3.455386e-01
5.152715e+00 1.804656e-01 5.324658e-06 3.225352e-03 -6.479860e-04 -3.455682e-01
5.159269e+00 1.804675e-01 5.310507e-06 3.221111e-03 -6.462841e-04 -3.455978e-01
5.165823e+00 1.804693e-01 5.296413e-06 3.216881e-03 -6.445888e-04 -3.456273e-01
5.172376e+00 1.804711e-01 5.282374e-06 3.212662e-03 -6.429003e-04 -3.456567e-01
5.178930e+00 1.804729e-01 5.268391e-06 3.208455e-03 -6.412184e-04 -3.456861e-01
5.185483e+00 1.804746e-01 5.254464e-06 3.204258e-03 -6.395430e-04 -3.457154e-01
5.192037e+00 1.804764e-01 5.240592e-06 3.200072e-03 -6.378742e-04 -3.457446e-01
5.198591e+00 1.804782e-01 5.226774e-06 3.195897e-03 -6.362119e-04 -3.457737e-01
5.205144e+00 1.804800e-01 5.213011e-06 3.191733e-03 -6.345561e-04 -3.458028e-01
5.211698e+00 1.804818e-01 5.199302e-06 3.187580e-03 -6.329068e-04 -3.458317e-01
5.218251e+00 1.804835e-01 5.185648e-06 3.183437e-03 -6.312639e-04 -3.458607e-01
5.224805e+00 1.804853e-01 5.172047e-06 3.179306e-03 -6.296273e-04 -3.458895e-01
5.231359e+00 1.804871e-01 5.158499e-06 3.175185e-03 -6.279972e-04 -3.459183e-01
5.237912e+00 1.804888e-01 5.145005e-06 3.171074e-03 -6.263733e-04 -3.459470e-01
5.244466e+00 1.804906e-01 5.131563e-06 3.166975e-03 -6.247557e-04 -3.459756e-01
5.251019e+00 1.804923e-01 5.118174e-06 3.162885e-03 -6.231444e-04 -3.460041e-01
5.257573e+00 1.804940e-01 5.104837e-06 3.158807e-03 -6.215393e-04 -3.460326e-01
5.264127e+00 1.804958e-01 5.091552e-06 3.154739e-03 -6.199404e-04 -3.460610e-01
5.267403e+00 1.804966e-01 5.084929e-06 3.152709e-03 -6.191432e-04 -3.460752e-01
5.273957e+00 1.804984e-01 5.071722e-06 3.148656e-03 -6.175536e-04 -3.461035e-01
5.280511e+00 1.805001e-01 5.058566e-06 3.144614e-03 -6.159700e-04 -3.461318e-01
5.287064e+00 1.805018e-01 5.045461e-06 3.140583e-03 -6.143925e-04 -3.461599e-01
5.293618e+00 1.805035e-01 5.032407e-06 3.136561e-03 -6.128210e-04 -3.461880e-01
5.300171e+00 1.805053e-01 5.019404e-06 3.132550e-03 -6.112556e-04 -3.462161e-01
5.306725e+00 1.805070e-01 5.006451e-06 3.128549e-03 -6.096962e-04 -3.462440e-01
5.313279e+00 1.805087e-01 4.993548e-06 3.124559e-03 -6.081427e-04 -3.462719e-01
5.319832e+00 1.805104e-01 4.980694e-06 3.120578e-03 -6.065951e-04 -3.462997e-01
5.326386e+00 1.805121e-01 4.967891e-06 3.116608e-03 -6.050535e-04 -3.463275e-01
5.332939e+00 1.805138e-01 4.955136e-06 3.112648e-03 -6.035177e-04 -3.463552e-01
5.339493e+00 1.805155e-01 4.942431e-06 3.108698e-03 -6.019877e-04 -3.463828e-01
5.346047e+00 1.805171e-01 4.929774e-06 3.104757e-03 -6.004636e-04 -3.464103e-01
5.352600e+00 1.805188e-01 4.917166e-06 3.100827e-03 -5.989452e-04 -3.464378e-01
5.359154e+00 1.805205e-01 4.904606e-06 3.096907e-03 -5.974326e-04 -3.464652e-01
5.365707e+00 1.805222e-01 4.892094e-06 3.092997e-03 -5.959257e-04 -3.464926e-01
5.372261e+00 1.805238e-01 4.879630e-06 3.089096e-03 -5.944245e-04 -3.465198e-01
5.378815e+00 1.805255e-01 4.867213e-06 3.085205e-03 -5.929289e-04 -3.465470e-01
5.385368e+00 1.805272e-01 4.854844e-06 3.081324e-03 -5.914390e-04 -3.465742e-01
5.391922e+00 1.805288e-01 4.842522e-06 3.077453e-03 -5.899547e-04 -3.466013e-01
5.398475e+00 1.805305e-01 4.830246e-06 3.073592e-03 -5.884759e-04 -3.466283e-01
5.405029e+00 1.805321e-01 4.818018e-06 3.069740e-03 -5.870028e-04 -3.466552e-01
5.411583e+00 1.805338e-01 4.805835e-06 3.065898e-03 -5.855351e-04 -3.466821e-01
5.418136e+00 1.805354e-01 4.793699e-06 3.062065e-03 -5.840729e-04 -3.467089e-01
5.424690e+00 1.805370e-01 4.781608e-06 3.058242e-03 -5.826162e-04 -3.467357e-01
5.431243e+00 1.805387e-01 4.769564e-06 3.054429e-03 -5.811650e-04 -3.467624e-01
5.437797e+00 1.805403e-01 4.757564e-06 3.050625e-03 -5.797191e-04 -3.467890e-01
5.444351e+00 1.805419e-01 4.745610e-06 3.046830e-03 -5.782787e-04 -3.468156e-01
5.450904e+00 1.805435e-01 4.733701e-06 3.043045e-03 -5.768436e-04 -3.468421e-01
5.457458e+00 1.805452e-01 4.721836e-06 3.039269e-03 -5.754138e-04 -3.468685e-01
5.464011e+00 1.805468e-01 4.710017e-06 3.035503e-03 -5.739893e-04 -3.468949e-01
5.470565e+00 1.805484e-01 4.698241e-06 3.031746e-03 -5.725701e-04 -3.469212e-01
5.473842e+00 1.805492e-01 4.692370e-06 3.029871e-03 -5.718625e-04 -3.469343e-01
5.480395e+00 1.805508e-01 4.680660e-06 3.026128e-03 -5.704512e-04 -3.469605e-01
5.486949e+00 1.805524e-01 4.668994e-06 3.022394e-03 -5.690451e-04 -3.469867e-01
5.493503e+00 1.805540e-01 4.657372e-06 3.018669e-03 -5.676442e-04 -3.470128e-01
5.500056e+00 1.805556e-01 4.645793e-06 3.014954e-03 -5.662485e-04 -3.470388e-01
5.506610e+00 1.805572e-01 4.634257e-06 3.011247e-03 -5.648579e-04 -3.470648e-01
5.509887e+00 1.805579e-01 4.628505e-06 3.009397e-03 -5.641645e-04 -3.470777e-01
5.516440e+00 1.805595e-01 4.617033e-06 3.005705e-03 -5.627815e-04 -3.471036e-01
5.522994e+00 1.805611e-01 4.605604e-06 3.002021e-03 -5.614037e-04 -3.471294e-01
5.529547e+00 1.805627e-01 4.594218e-06 2.998346e-03 -5.600309e-04 -3.471551e-01
5.536101e+00 1.805642e-01 4.582873e-06 2.994680e-03 -5.586631e-04 -3.471808e-01
5.542655e+00 1.805658e-01 4.571570e-06 2.991024e-03 -5.573003e-04 -3.472065e-01
5.549208e+00 1.805674e-01 4.560309e-06 2.987376e-03 -5.559425e-04 -3.472320e-01
5.555762e+00 1.805689e-01 4.549090e-06 2.983737e-03 -5.545896e-04 -3.472575e-01
5.562315e+00 1.805705e-01 4.537912e-06 2.980107e-03 -5.532417e-04 -3.472830e-01
5.568869e+00 1.805720e-01 4.526775e-06 2.976485e-03 -5.518987e-04 -3.473084e-01
5.575423e+00 1.805736e-01 4.515679e-06 2.972873e-03 -5.505605e-04 -3.473337e-01
5.581976e+00 1.805751e-01 4.504624e-06 2.969269e-03 -5.492273e-04 -3.473590e-01
5.588530e+00 1.805767e-01 4.493609e-06 2.965674e-03 -5.478988e-04 -3.473842e-01
5.595083e+00 1.805782e-01 4.482635e-06 2.962088e-03 -5.465752e-04 -3.474093e-01
5.601637e+00 1.805798e-01 4.471700e-06 2.958510e-03 -5.452563e-04 -3.474344e-01
5.608191e+00 1.805813e-01 4.460806e-06 2.954941e-03 -5.439423e-04 -3.474594e-01
5.614744e+00 1.805828e-01 4.449951e-06 2.951380e-03 -5.426329e-04 -3.474844e-01
5.621298e+00 1.805843e-01 4.439136e-06 2.947828e-03 -5.413283e-04 -3.475093e-01
5.627851e+00 1.805859e-01 4.428360e-06 2.944285e-03 -5.400284e-04 -3.475342e-01
5.634405e+00 1.805874e-01 4.417624e-06 2.940750e-03 -5.387331e-04 -3.475590e-01
5.640959e+00 1.805889e-01 4.406926e-06 2.937224e-03 -5.374425e-04 -3.475837e-01
5.647512e+00 1.805904e-01 4.396267e-06 2.933706e-03 -5.361566e-04 -3.476084e-01
5.654066e+00 1.805919e-01 4.385647e-06 2.930196e-03 -5.348752e-04 -3.476330e-01
5.660619e+00 1.805934e-01 4.375065e-06 2.926695e-03 -5.335984e-04 -3.476576e-01
5.667173e+00 1.805949e-01 4.364522e-06 2.923202e-03 -5.323262e-04 -3.476821e-01
5.673727e+00 1.805964e-01 4.354016e-06 2.919718e-03 -5.310586e-04 -3.477066e-01
5.680280e+00 1.805979e-01 4.343549e-06 2.916242e-03 -5.297954e-04 -3.477310e-01
5.686834e+00 1.805994e-01 4.333119e-06 2.912774e-03 -5.285368e-04 -3.477553e-01
5.693387e+00 1.806009e-01 4.322726e-06 2.909314e-03 -5.272826e-04 -3.477796e-01
5.699941e+00 1.806023e-01 4.312371e-06 2.905862e-03 -5.260329e-04 -3.478038e-01
5.706495e+00 1.806038e-01 4.302053e-06 2.902419e-03 -5.247876e-04 -3.478280e-01
5.713048e+00 1.806053e-01 4.291772e-06 2.898984e-03 -5.235468e-04 -3.478521e-01
5.719602e+00 1.806068e-01 4.281528e-06 2.895557e-03 -5.223103e-04 -3.478762e-01
5.726155e+00 1.806082e-01 4.271320e-06 2.892138e-03 -5.210782e-04 -3.479002e-01
5.732709e+00 1.806097e-01 4.261149e-06 2.888727e-03 -5.198505e-04 -3.479242e-01
5.739263e+00 1.806112e-01 4.251014e-06 2.885324e-03 -5.186270e-04 -3.479481e-01
5.745816e+00 1.806126e-01 4.240915e-06 2.881929e-03 -5.174079e-04 -3.479719e-01
5.752370e+00 1.806141e-01 4.230852e-06 2.878542e-03 -5.161931e-04 -3.479957e-01
5.758923e+00 1.806155e-01 4.220825e-06 2.875163e-03 -5.149826e-04 -3.480194e-01
5.765477e+00 1.806170e-01 4.210833e-06 2.871792e-03 -5.137763e-04 -3.480431e-01
5.772031e+00 1.806184e-01 4.200877e-06 2.868429e-03 -5.125743e-04 -3.480667e-01
5.778584e+00 1.806199e-01 4.190956e-06 2.865074e-03 -5.113764e-04 -3.480903e-01
5.785138e+00 1.806213e-01 4.181070e-06 2.861726e-03 -5.101828e-04 -3.481138e-01
5.791691e+00 1.806227e-01 4.171219e-06 2.858387e-03 -5.089933e-04 -3.481373e-01
5.798245e+00 1.806242e-01 4.161403e-06 2.855055e-03 -5.078080e-04 -3.481607e-01
5.804799e+00 1.806256e-01 4.151622e-06 2.851731e-03 -5.066268e-04 -3.481841e-01
5.811352e+00 1.806270e-01 4.141874e-06 2.848414e-03 -5.054497e-04 -3.482074e-01
5.817906e+00 1.806284e-01 4.132162e-06 2.845106e-03 -5.042767e-04 -3.482307e-01
5.824459e+00 1.806299e-01 4.122483e-06 2.841805e-03 -5.031078e-04 -3.482539e-01
5.831013e+00 1.806313e-01 4.112838e-06 2.838511e-03 -5.019430e-04 -3.482770e-01
5.837567e+00 1.806327e-01 4.103227e-06 2.835226e-03 -5.007822e-04 -3.483001e-01
5.844120e+00 1.806341e-01 4.093649e-06 2.831948e-03 -4.996254e-04 -3.483232e-01
5.850674e+00 1.806355e-01 4.084105e-06 2.828677e-03 -4.984726e-04 -3.483462e-01
5.857227e+00 1.806369e-01 4.074595e-06 2.825414e-03 -4.973238e-04 -3.483691e-01
5.860504e+00 1.806376e-01 4.069852e-06 2.823785e-03 -4.967509e-04 -3.483806e-01
5.867058e+00 1.806390e-01 4.060391e-06 2.820534e-03 -4.956080e-04 -3.484034e-01
5.873611e+00 1.806404e-01 4.050963e-06 2.817289e-03 -4.944691e-04 -3.484263e-01
5.880165e+00 1.806418e-01 4.041568e-06 2.814052e-03 -4.933341e-04 -3.484490e-01
5.886719e+00 1.806432e-01 4.032205e-06 2.810823e-03 -4.922030e-04 -3.484717e-01
5.893272e+00 1.806446e-01 4.022875e-06 2.807601e-03 -4.910758e-04 -3.484944e-01
5.899826e+00 1.806459e-01 4.013577e-06 2.804386e-03 -4.899524e-04 -3.485170e-01
5.906379e+00 1.806473e-01 4.004312e-06 2.801179e-03 -4.888329e-04 -3.485396e-01
5.912933e+00 1.806487e-01 3.995078e-06 2.797979e-03 -4.877172e-04 -3.485621e-01
5.919487e+00 1.806501e-01 3.985876e-06 2.794786e-03 -4.866054e-04 -3.485846e-01
5.926040e+00 1.806514e-01 3.976706e-06 2.791601e-03 -4.854973e-04 -3.486070e-01
5.932594e+00 1.806528e-01 3.967568e-06 2.788423e-03 -4.843930e-04 -3.486294e-01
5.939147e+00 1.806542e-01 3.958461e-06 2.785252e-03 -4.832925e-04 -3.486517e-01
5.945701e+00 1.806555e-01 3.949385e-06 2.782088e-03 -4.821957e-04 -3.486740e-01
5.952255e+00 1.806569e-01 3.940341e-06 2.778932e-03 -4.811027e-04 -3.486962e-01
5.958808e+00 1.806583e-01 3.931327e-06 2.775782e-03 -4.800133e-04 -3.487183e-01
5.965362e+00 1.806596e-01 3.922345e-06 2.772640e-03 -4.789277e-04 -3.487405e-01
5.971915e+00 1.806610e-01 3.913393e-06 2.769505e-03 -4.778457e-04 -3.487625e-01
5.978469e+00 1.806623e-01 3.904472e-06 2.766377e-03 -4.767674e-04 -3.487846e-01
5.981746e+00 1.806630e-01 3.900023e-06 2.764816e-03 -4.762296e-04 -3.487956e-01
5.988299e+00 1.806643e-01 3.891147e-06 2.761698e-03 -4.751567e-04 -3.488175e-01
5.994853e+00 1.806657e-01 3.882302e-06 2.758588e-03 -4.740875e-04 -3.488394e-01
6.001407e+00 1.806670e-01 3.873486e-06 2.755484e-03 -4.730219e-04 -3.488613e-01
6.007960e+00 1.806683e-01 3.864701e-06 2.752388e-03 -4.719599e-04 -3.488831e-01
6.014514e+00 1.806697e-01 3.855946e-06 2.749298e-03 -4.709014e-04 -3.489048e-01
6.021067e+00 1.806710e-01 3.847220e-06 2.746215e-03 -4.698465e-04 -3.489266e-01
6.027621e+00 1.806723e-01 3.838524e-06 2.743140e-03 -4.687951e-04 -3.489482e-01
6.034175e+00 1.806736e-01 3.829857e-06 2.740071e-03 -4.677472e-04 -3.489698e-01
6.040728e+00 1.806749e-01 3.821219e-06 2.737009e-03 -4.667029e-04 -3.489914e-01
6.047282e+00 1.806763e-01 3.812611e-06 2.733954e-03 -4.656621e-04 -3.490129e-01
6.053835e+00 1.806776e-01 3.804032e-06 2.730905e-03 -4.646247e-04 -3.490344e-01
6.060389e+00 1.806789e-01 3.795482e-06 2.727864e-03 -4.635908e-04 -3.490559e-01
6.066943e+00 1.806802e-01 3.786960e-06 2.724829e-03 -4.625603e-04 -3.490773e-01
6.073496e+00 1.806815e-01 3.778467e-06 2.721801e-03 -4.615333e-04 -3.490986e-01
6.080050e+00 1.806828e-01 3.770003e-06 2.718779e-03 -4.605096e-04 -3.491199e-01
6.083327e+00 1.806835e-01 3.765781e-06 2.717271e-03 -4.599991e-04 -3.491305e-01
6.089880e+00 1.806847e-01 3.757359e-06 2.714260e-03 -4.589806e-04 -3.491517e-01
6.096434e+00 1.806860e-01 3.748966e-06 2.711255e-03 -4.579654e-04 -3.491729e-01
6.099711e+00 1.806867e-01 3.744780e-06 2.709755e-03 -4.574591e-04 -3.491835e-01
6.106264e+00 1.806880e-01 3.736428e-06 2.706761e-03 -4.564490e-04 -3.492046e-01
6.112818e+00 1.806893e-01 3.728104e-06 2.703773e-03 -4.554422e-04 -3.492257e-01
6.119371e+00 1.806906e-01 3.719808e-06 2.700791e-03 -4.544388e-04 -3.492467e-01
6.125925e+00 1.806918e-01 3.711540e-06 2.697816e-03 -4.534387e-04 -3.492677e-01
6.132479e+00 1.806931e-01 3.703299e-06 2.694848e-03 -4.524418e-04 -3.492886e-01
6.139032e+00 1.806944e-01 3.695086e-06 2.691886e-03 -4.514483e-04 -3.493095e-01
6.145586e+00 1.806957e-01 3.686900e-06 2.688931e-03 -4.504580e-04 -3.493303e-01
6.152139e+00 1.806969e-01 3.678741e-06 2.685982e-03 -4.494710e-04 -3.493511e-01
6.158693e+00 1.806982e-01 3.670609e-06 2.683039e-03 -4.484872e-04 -3.493719e-01
6.165247e+00 1.806995e-01 3.662504e-06 2.680103e-03 -4.475066e-04 -3.493926e-01
6.171800e+00 1.807007e-01 3.654426e-06 2.677174e-03 -4.465292e-04 -3.494133e-01
6.178354e+00 1.807020e-01 3.646375e-06 2.674251e-03 -4.455551e-04 -3.494339e-01
6.184907e+00 1.807033e-01 3.638350e-06 2.671334e-03 -4.445841e-04 -3.494545e-01
6.191461e+00 1.807045e-01 3.630352e-06 2.668423e-03 -4.436163e-04 -3.494750e-01
6.198015e+00 1.807058e-01 3.622380e-06 2.665519e-03 -4.426516e-04 -3.494955e-01
6.204568e+00 1.807070e-01 3.614434e-06 2.662621e-03 -4.416901e-04 -3.495159e-01
6.211122e+00 1.807083e-01 3.606514e-06 2.659730e-03 -4.407317e-04 -3.495364e-01
6.217675e+00 1.807095e-01 3.598620e-06 2.656845e-03 -4.397765e-04 -3.495567e-01
6.224229e+00 1.807108e-01 3.590752e-06 2.653966e-03 -4.388243e-04 -3.495770e-01
6.230783e+00 1.807120e-01 3.582910e-06 2.651093e-03 -4.378752e-04 -3.495973e-01
6.237336e+00 1.807132e-01 3.575094e-06 2.648226e-03 -4.369292e-04 -3.496175e-01
6.243890e+00 1.807145e-01 3.567303e-06 2.645366e-03 -4.359863e-04 -3.496377e-01
6.250443e+00 1.807157e-01 3.559537e-06 2.642512e-03 -4.350464e-04 -3.496579e-01
6.256997e+00 1.807169e-01 3.551797e-06 2.639664e-03 -4.341095e-04 -3.496780e-01
6.263551e+00 1.807181e-01 3.544082e-06 2.636822e-03 -4.331757e-04 -3.496981e-01
6.270104e+00 1.807194e-01 3.536392e-06 2.633986e-03 -4.322449e-04 -3.497181e-01
6.276658e+00 1.807206e-01 3.528727e-06 2.631156e-03 -4.313170e-04 -3.497381e-01
6.283211e+00 1.807218e-01 3.521087e-06 2.628333e-03 -4.303922e-04 -3.497580e-01
6.289765e+00 1.807230e-01 3.513472e-06 2.625515e-03 -4.294703e-04 -3.497779e-01
6.296319e+00 1.807242e-01 3.505881e-06 2.622703e-03 -4.285514e-04 -3.497978e-01
6.302872e+00 1.807255e-01 3.498315e-06 2.619898e-03 -4.276354e-04 -3.498176e-01
6.309426e+00 1.807267e-01 3.490773e-06 2.617098e-03 -4.267223e-04 -3.498374e-01
6.315979e+00 1.807279e-01 3.483256e-06 2.614305e-03 -4.258122e-04 -3.498571e-01
6.322533e+00 1.807291e-01 3.475763e-06 2.611517e-03 -4.249050e-04 -3.498768e-01
6.325810e+00 1.807297e-01 3.472026e-06 2.610126e-03 -4.244525e-04 -3.498866e-01
6.332363e+00 1.807309e-01 3.464569e-06 2.607347e-03 -4.235496e-04 -3.499062e-01
6.338917e+00 1.807321e-01 3.457136e-06 2.604574e-03 -4.226496e-04 -3.499258e-01
6.345471e+00 1.807333e-01 3.449727e-06 2.601807e-03 -4.217524e-04 -3.499454e-01
6.352024e+00 1.807345e-01 3.442342e-06 2.599046e-03 -4.208581e-04 -3.499649e-01
6.358578e+00 1.807357e-01 3.434980e-06 2.596291e-03 -4.199667e-04 -3.499844e-01
6.365131e+00 1.807368e-01 3.427642e-06 2.593541e-03 -4.190781e-04 -3.500038e-01
6.371685e+00 1.807380e-01 3.420328e-06 2.590798e-03 -4.181923e-04 -3.500232e-01
6.378239e+00 1.807392e-01 3.413037e-06 2.588060e-03 -4.173093e-04 -3.500425e-01
6.384792e+00 1.807404e-01 3.405769e-06 2.585328e-03 -4.164291e-04 -3.500618e-01
6.391346e+00 1.807416e-01 3.398524e-06 2.582602e-03 -4.155516e-04 -3.500811e-01
6.397899e+00 1.807427e-01 3.391303e-06 2.579881e-03 -4.146770e-04 -3.501003e-01
6.404453e+00 1.807439e-01 3.384104e-06 2.577167e-03 -4.138051e-04 -3.501195e-01
6.411007e+00 1.807451e-01 3.376929e-06 2.574458e-03 -4.129359e-04 -3.501387e-01
6.417560e+00 1.807463e-01 3.369776e-06 2.571754e-03 -4.120695e-04 -3.501578e-01
6.424114e+00 1.807474e-01 3.362646e-06 2.569056e-03 -4.112058e-04 -3.501769e-01
6.430667e+00 1.807486e-01 3.355538e-06 2.566364e-03 -4.103448e-04 -3.501959e-01
6.437221e+00 1.807497e-01 3.348453e-06 2.563678e-03 -4.094866e-04 -3.502149e-01
6.443775e+00 1.807509e-01 3.341390e-06 2.560997e-03 -4.086310e-04 -3.502339e-01
6.450328e+00 1.807521e-01 3.334350e-06 2.558322e-03 -4.077780e-04 -3.502528e-01
6.456882e+00 1.807532e-01 3.327332e-06 2.555652e-03 -4.069278e-04 -3.502717e-01
6.463435e+00 1.807544e-01 3.320336e-06 2.552988e-03 -4.060802e-04 -3.502905e-01
6.469989e+00 1.807555e-01 3.313362e-06 2.550330e-03 -4.052352e-04 -3.503093e-01
6.476543e+00 1.807567e-01 3.306410e-06 2.547677e-03 -4.043929e-04 -3.503281e-01
6.483096e+00 1.807578e-01 3.299479e-06 2.545029e-03 -4.035532e-04 -3.503468e-01
6.489650e+00 1.807590e-01 3.292571e-06 2.542387e-03 -4.027161e-04 -3.503655e-01
6.496203e+00 1.807601e-01 3.285684e-06 2.539751e-03 -4.018817e-04 -3.503841e-01
6.502757e+00 1.807612e-01 3.278819e-06 2.537120e-03 -4.010498e-04 -3.504028e-01
6.509311e+00 1.807624e-01 3.271975e-06 2.534494e-03 -4.002205e-04 -3.504213e-01
6.515864e+00 1.807635e-01 3.265153e-06 2.531874e-03 -3.993937e-04 -3.504399e-01
6.522418e+00 1.807646e-01 3.258352e-06 2.529259e-03 -3.985695e-04 -3.504584e-01
6.528971e+00 1.807658e-01 3.251572e-06 2.526650e-03 -3.977479e-04 -3.504769e-01
6.535525e+00 1.807669e-01 3.244813e-06 2.524046e-03 -3.969288e-04 -3.504953e-01
6.542079e+00 1.807680e-01 3.238076e-06 2.521447e-03 -3.961122e-04 -3.505137e-01
6.548632e+00 1.807691e-01 3.231359e-06 2.518854e-03 -3.952982e-04 -3.505320e-01
6.555186e+00 1.807703e-01 3.224663e-06 2.516266e-03 -3.944866e-04 -3.505503e-01
6.561739e+00 1.807714e-01 3.217988e-06 2.513683e-03 -3.936775e-04 -3.505686e-01
6.568293e+00 1.807725e-01 3.211334e-06 2.511106e-03 -3.928710e-04 -3.505869e-01
6.574847e+00 1.807736e-01 3.204700e-06 2.508534e-03 -3.920669e-04 -3.506051e-01
6.581400e+00 1.807747e-01 3.198087e-06 2.505967e-03 -3.912652e-04 -3.506233e-01
6.587954e+00 1.807758e-01 3.191494e-06 2.503405e-03 -3.904661e-04 -3.506414e-01
6.594507e+00 1.807769e-01 3.184921e-06 2.500849e-03 -3.896693e-04 -3.506595e-01
6.601061e+00 1.807780e-01 3.178369e-06 2.498298e-03 -3.888750e-04 -3.506776e-01
6.607615e+00 1.807791e-01 3.171837e-06 2.495752e-03 -3.880832e-04 -3.506956e-01
6.614168e+00 1.807802e-01 3.165325e-06 2.493211e-03 -3.872937e-04 -3.507136e-01
6.620722e+00 1.807813e-01 3.158834e-06 2.490676e-03 -3.865067e-04 -3.507315e-01
6.627275e+00 1.807824e-01 3.152362e-06 2.488145e-03 -3.857220e-04 -3.507495e-01
6.633829e+00 1.807835e-01 3.145910e-06 2.485620e-03 -3.849397e-04 -3.507673e-01
6.640383e+00 1.807846e-01 3.139477e-06 2.483100e-03 -3.841599e-04 -3.507852e-01
6.646936e+00 1.807857e-01 3.133065e-06 2.480585e-03 -3.833823e-04 -3.508030e-01
6.653490e+00 1.807868e-01 3.126672e-06 2.478075e-03 -3.826072e-04 -3.508208e-01
6.660043e+00 1.807879e-01 3.120298e-06 2.475570e-03 -3.818343e-04 -3.508385e-01
6.666597e+00 1.807890e-01 3.113945e-06 2.473070e-03 -3.810639e-04 -3.508563e-01
6.673151e+00 1.807900e-01 3.107610e-06 2.470575e-03 -3.802957e-04 -3.508739e-01
6.679704e+00 1.807911e-01 3.101295e-06 2.468085e-03 -3.795299e-04 -3.508916e-01
6.686258e+00 1.807922e-01 3.094999e-06 2.465601e-03 -3.787664e-04 -3.509092e-01
6.692811e+00 1.807933e-01 3.088722e-06 2.463121e-03 -3.780051e-04 -3.509268e-01
6.699365e+00 1.807943e-01 3.082464e-06 2.460646e-03 -3.772462e-04 -3.509443e-01
6.705919e+00 1.807954e-01 3.076225e-06 2.458176e-03 -3.764896e-04 -3.509618e-01
6.712472e+00 1.807965e-01 3.070005e-06 2.455711e-03 -3.757352e-04 -3.509793e-01
6.719026e+00 1.807975e-01 3.063804e-06 2.453251e-03 -3.749831e-04 -3.509967e-01
6.725579e+00 1.807986e-01 3.057622e-06 2.450796e-03 -3.742332e-04 -3.510141e-01
6.732133e+00 1.807997e-01 3.051458e-06 2.448346e-03 -3.734856e-04 -3.510315e-01
6.738687e+00 1.808007e-01 3.045313e-06 2.445901e-03 -3.727402e-04 -3.510488e-01
6.745240e+00 1.808018e-01 3.039187e-06 2.443460e-03 -3.719971e-04 -3.510661e-01
6.751794e+00 1.808028e-01 3.033079e-06 2.441025e-03 -3.712562e-04 -3.510834e-01
6.758347e+00 1.808039e-01 3.026989e-06 2.438594e-03 -3.705175e-04 -3.511006e-01
6.764901e+00 1.808049e-01 3.020918e-06 2.436169e-03 -3.697809e-04 -3.511178e-01
6.771455e+00 1.808060e-01 3.014864e-06 2.433748e-03 -3.690466e-04 -3.511350e-01
6.774731e+00 1.808065e-01 3.011845e-06 2.432539e-03 -3.686803e-04 -3.511435e-01
6.781285e+00 1.808076e-01 3.005819e-06 2.430125e-03 -3.679492e-04 -3.511607e-01
6.787839e+00 1.808086e-01 2.999811e-06 2.427716e-03 -3.672204e-04 -3.511777e-01
6.794392e+00 1.808096e-01 2.993821e-06 2.425312e-03 -3.664937e-04 -3.511948e-01
6.800946e+00 1.808107e-01 2.987849e-06 2.422912e-03 -3.657691e-04 -3.512118e-01
6.807499e+00 1.808117e-01 2.981895e-06 2.420518e-03 -3.650467e-04 -3.512288e-01
6.814053e+00 1.808128e-01 2.975959e-06 2.418128e-03 -3.643264e-04 -3.512458e-01
6.820607e+00 1.808138e-01 2.970040e-06 2.415742e-03 -3.636083e-04 -3.512627e-01
6.827160e+00 1.808148e-01 2.964139e-06 2.413362e-03 -3.628923e-04 -3.512796e-01
6.833714e+00 1.808159e-01 2.958256e-06 2.410986e-03 -3.621783e-04 -3.512964e-01
6.840267e+00 1.808169e-01 2.952390e-06 2.408615e-03 -3.614665e-04 -3.513132e-01
6.846821e+00 1.808179e-01 2.946542e-06 2.406248e-03 -3.607568e-04 -3.513300e-01
6.853375e+00 1.808189e-01 2.940710e-06 2.403886e-03 -3.600492e-04 -3.513468e-01
6.859928e+00 1.808200e-01 2.934897e-06 2.401529e-03 -3.593437e-04 -3.513635e-01
6.863205e+00 1.808205e-01 2.931996e-06 2.400352e-03 -3.589917e-04 -3.513719e-01
6.869759e+00 1.808215e-01 2.926208e-06 2.398001e-03 -3.582892e-04 -3.513885e-01
6.876312e+00 1.808225e-01 2.920437e-06 2.395656e-03 -3.575888e-04 -3.514052e-01
6.882866e+00 1.808235e-01 2.914683e-06 2.393314e-03 -3.568905e-04 -3.514218e-01
6.889419e+00 1.808245e-01 2.908946e-06 2.390978e-03 -3.561942e-04 -3.514384e-01
6.895973e+00 1.808255e-01 2.903226e-06 2.388646e-03 -3.555000e-04 -3.514549e-01
6.902527e+00 1.808266e-01 2.897523e-06 2.386318e-03 -3.548077e-04 -3.514715e-01
6.909080e+00 1.808276e-01 2.891837e-06 2.383995e-03 -3.541175e-04 -3.514880e-01
6.915634e+00 1.808286e-01 2.886167e-06 2.381677e-03 -3.534293e-04 -3.515044e-01
6.922187e+00 1.808296e-01 2.880514e-06 2.379363e-03 -3.527431e-04 -3.515208e-01
6.928741e+00 1.808306e-01 2.874878e-06 2.377053e-03 -3.520589e-04 -3.515372e-01
6.935295e+00 1.808316e-01 2.869258e-06 2.374748e-03 -3.513767e-04 -3.515536e-01
6.941848e+00 1.808326e-01 2.863654e-06 2.372448e-03 -3.506965e-04 -3.515699e-01
6.948402e+00 1.808336e-01 2.858067e-06 2.370152e-03 -3.500182e-04 -3.515862e-01
6.954955e+00 1.808346e-01 2.852497e-06 2.367860e-03 -3.493420e-04 -3.516025e-01
6.961509e+00 1.808356e-01 2.846942e-06 2.365573e-03 -3.486676e-04 -3.516188e-01
6.968063e+00 1.808366e-01 2.841404e-06 2.363290e-03 -3.479952e-04 -3.516350e-01
6.974616e+00 1.808375e-01 2.835882e-06 2.361011e-03 -3.473248e-04 -3.516511e-01
6.981170e+00 1.808385e-01 2.830376e-06 2.358737e-03 -3.466563e-04 -3.516673e-01
6.987723e+00 1.808395e-01 2.824886e-06 2.356468e-03 -3.459897e-04 -3.516834e-01
6.994277e+00 1.808405e-01 2.819412e-06 2.354202e-03 -3.453251e-04 -3.516995e-01
7.000831e+00 1.808415e-01 2.813954e-06 2.351941e-03 -3.446623e-04 -3.517156e-01
7.007384e+00 1.808425e-01 2.808511e-06 2.349685e-03 -3.440015e-04 -3.517316e-01
7.013938e+00 1.808434e-01 2.803085e-06 2.347433e-03 -3.433425e-04 -3.517476e-01
7.020491e+00 1.808444e-01 2.797674e-06 2.345185e-03 -3.426855e-04 -3.517636e-01
7.027045e+00 1.808454e-01 2.792279e-06 2.342941e-03 -3.420303e-04 -3.517795e-01
7.033599e+00 1.808464e-01 2.786899e-06 2.340702e-03 -3.413770e-04 -3.517954e-01
7.040152e+00 1.808473e-01 2.781535e-06 2.338466e-03 -3.407256e-04 -3.518113e-01
7.046706e+00 1.808483e-01 2.776186e-06 2.336236e-03 -3.400760e-04 -3.518272e-01
7.053259e+00 1.808493e-01 2.770853e-06 2.334009e-03 -3.394283e-04 -3.518430e-01
7.059813e+00 1.808502e-01 2.765535e-06 2.331787e-03 -3.387825e-04 -3.518588e-01
7.066367e+00 1.808512e-01 2.760232e-06 2.329568e-03 -3.381385e-04 -3.518745e-01
7.069643e+00 1.808517e-01 2.757587e-06 2.328461e-03 -3.378171e-04 -3.518824e-01
7.076197e+00 1.808526e-01 2.752307e-06 2.326249e-03 -3.371759e-04 -3.518981e-01
7.082751e+00 1.808536e-01 2.747042e-06 2.324042e-03 -3.365364e-04 -3.519138e-01
7.089304e+00 1.808546e-01 2.741793e-06 2.321838e-03 -3.358988e-04 -3.519295e-01
7.095858e+00 1.808555e-01 2.736558e-06 2.319639e-03 -3.352630e-04 -3.519451e-01
7.102411e+00 1.808565e-01 2.731339e-06 2.317444e-03 -3.346290e-04 -3.519607e-01
7.108965e+00 1.808574e-01 2.726134e-06 2.315253e-03 -3.339968e-04 -3.519763e-01
7.115519e+00 1.808584e-01 2.720944e-06 2.313066e-03 -3.333663e-04 -3.519918e-01
7.122072e+00 1.808593e-01 2.715769e-06 2.310883e-03 -3.327377e-04 -3.520073e-01
7.128626e+00 1.808603e-01 2.710609e-06 2.308705e-03 -3.321108e-04 -3.520228e-01
7.135179e+00 1.808612e-01 2.705463e-06 2.306530e-03 -3.314857e-04 -3.520383e-01
7.141733e+00 1.808622e-01 2.700332e-06 2.304360e-03 -3.308624e-04 -3.520537e-01
7.148287e+00 1.808631e-01 2.695216e-06 2.302194e-03 -3.302408e-04 -3.520691e-01
7.154840e+00 1.808640e-01 2.690114e-06 2.300031e-03 -3.296210e-04 -3.520845e-01
7.161394e+00 1.808650e-01 2.685027e-06 2.297873e-03 -3.290029e-04 -3.520999e-01
7.167947e+00 1.808659e-01 2.679954e-06 2.295719e-03 -3.283865e-04 -3.521152e-01
7.174501e+00 1.808668e-01 2.674895e-06 2.293569e-03 -3.277719e-04 -3.521305e-01
7.181055e+00 1.808678e-01 2.669851e-06 2.291423e-03 -3.271590e-04 -3.521457e-01
7.187608e+00 1.808687e-01 2.664821e-06 2.289281e-03 -3.265478e-04 -3.521610e-01
7.194162e+00 1.808696e-01 2.659805e-06 2.287143e-03 -3.259384e-04 -3.521762e-01
7.200715e+00 1.808706e-01 2.654803e-06 2.285009e-03 -3.253306e-04 -3.521914e-01
7.207269e+00 1.808715e-01 2.649816e-06 2.282879e-03 -3.247245e-04 -3.522065e-01
7.213823e+00 1.808724e-01 2.644842e-06 2.280752e-03 -3.241201e-04 -3.522216e-01
7.220376e+00 1.808733e-01 2.639883e-06 2.278630e-03 -3.235174e-04 -3.522367e-01
7.226930e+00 1.808743e-01 2.634937e-06 2.276512e-03 -3.229164e-04 -3.522518e-01
7.233483e+00 1.808752e-01 2.630005e-06 2.274398e-03 -3.223171e-04 -3.522668e-01
7.240037e+00 1.808761e-01 2.625087e-06 2.272287e-03 -3.217194e-04 -3.522819e-01
7.246591e+00 1.808770e-01 2.620183e-06 2.270181e-03 -3.211234e-04 -3.522968e-01
7.253144e+00 1.808779e-01 2.615293e-06 2.268078e-03 -3.205290e-04 -3.523118e-01
7.259698e+00 1.808788e-01 2.610416e-06 2.265980e-03 -3.199363e-04 -3.523267e-01
7.266251e+00 1.808798e-01 2.605553e-06 2.263885e-03 -3.193453e-04 -3.523417e-01
7.272805e+00 1.808807e-01 2.600703e-06 2.261794e-03 -3.187558e-04 -3.523565e-01
7.279359e+00 1.808816e-01 2.595867e-06 2.259707e-03 -3.181680e-04 -3.523714e-01
7.285912e+00 1.808825e-01 2.591044e-06 2.257624e-03 -3.175818e-04 -3.523862e-01
7.292466e+00 1.808834e-01 2.586235e-06 2.255544e-03 -3.169973e-04 -3.524010e-01
7.299019e+00 1.808843e-01 2.581439e-06 2.253469e-03 -3.164143e-04 -3.524158e-01
7.305573e+00 1.808852e-01 2.576657e-06 2.251397e-03 -3.158330e-04 -3.524305e-01
7.312127e+00 1.808861e-01 2.571888e-06 2.249329e-03 -3.152532e-04 -3.524453e-01
7.318680e+00 1.808870e-01 2.567132e-06 2.247265e-03 -3.146751e-04 -3.524600e-01
7.325234e+00 1.808879e-01 2.562389e-06 2.245204e-03 -3.140985e-04 -3.524746e-01
7.331787e+00 1.808888e-01 2.557659e-06 2.243148e-03 -3.135235e-04 -3.524893e-01
7.338341e+00 1.808897e-01 2.552943e-06 2.241095e-03 -3.129501e-04 -3.525039e-01
7.344895e+00 1.808906e-01 2.548239e-06 2.239046e-03 -3.123783e-04 -3.525185e-01
7.351448e+00 1.808914e-01 2.543548e-06 2.237001e-03 -3.118080e-04 -3.525330e-01
7.358002e+00 1.808923e-01 2.538871e-06 2.234959e-03 -3.112393e-04 -3.525476e-01
7.364555e+00 1.808932e-01 2.534206e-06 2.232921e-03 -3.106722e-04 -3.525621e-01
7.371109e+00 1.808941e-01 2.529554e-06 2.230887e-03 -3.101066e-04 -3.525766e-01
7.377663e+00 1.808950e-01 2.524915e-06 2.228857e-03 -3.095425e-04 -3.525910e-01
7.384216e+00 1.808959e-01 2.520289e-06 2.226830e-03 -3.089800e-04 -3.526055e-01
7.390770e+00 1.808968e-01 2.515675e-06 2.224807e-03 -3.084190e-04 -3.526199e-01
7.397323e+00 1.808976e-01 2.511074e-06 2.222787e-03 -3.078595e-04 -3.526343e-01
7.403877e+00 1.808985e-01 2.506485e-06 2.220771e-03 -3.073016e-04 -3.526486e-01
7.410431e+00 1.808994e-01 2.501910e-06 2.218759e-03 -3.067452e-04 -3.526629e-01
7.416984e+00 1.809003e-01 2.497346e-06 2.216751e-03 -3.061902e-04 -3.526773e-01
7.423538e+00 1.809011e-01 2.492795e-06 2.214746e-03 -3.056368e-04 -3.526915e-01
7.430091e+00 1.809020e-01 2.488257e-06 2.212745e-03 -3.050849e-04 -3.527058e-01
7.436645e+00 1.809029e-01 2.483731e-06 2.210747e-03 -3.045345e-04 -3.527200e-01
7.443199e+00 1.809037e-01 2.479217e-06 2.208753e-03 -3.039855e-04 -3.527342e-01
7.449752e+00 1.809046e-01 2.474716e-06 2.206763e-03 -3.034381e-04 -3.527484e-01
7.456306e+00 1.809055e-01 2.470226e-06 2.204776e-03 -3.028921e-04 -3.527626e-01
7.469413e+00 1.809072e-01 2.461284e-06 2.200813e-03 -3.018046e-04 -3.527908e-01
7.475967e+00 1.809081e-01 2.456832e-06 2.198837e-03 -3.012630e-04 -3.528049e-01
7.489074e+00 1.809098e-01 2.447962e-06 2.194895e-03 -3.001842e-04 -3.528330e-01
7.502181e+00 1.809115e-01 2.439141e-06 2.190968e-03 -2.991112e-04 -3.528610e-01
7.515288e+00 1.809132e-01 2.430367e-06 2.187054e-03 -2.980439e-04 -3.528889e-01
7.521842e+00 1.809141e-01 2.425998e-06 2.185103e-03 -2.975124e-04 -3.529028e-01
7.534949e+00 1.809157e-01 2.417295e-06 2.181210e-03 -2.964537e-04 -3.529305e-01
7.548056e+00 1.809174e-01 2.408638e-06 2.177331e-03 -2.954006e-04 -3.529582e-01
7.561163e+00 1.809191e-01 2.400028e-06 2.173466e-03 -2.943531e-04 -3.529857e-01
7.574271e+00 1.809208e-01 2.391465e-06 2.169615e-03 -2.933111e-04 -3.530132e-01
7.587378e+00 1.809225e-01 2.382946e-06 2.165777e-03 -2.922747e-04 -3.530406e-01
7.600485e+00 1.809241e-01 2.374474e-06 2.161953e-03 -2.912438e-04 -3.530679e-01
7.613592e+00 1.809258e-01 2.366046e-06 2.158143e-03 -2.902183e-04 -3.530950e-01
7.620146e+00 1.809266e-01 2.361849e-06 2.156242e-03 -2.897076e-04 -3.531086e-01
7.633253e+00 1.809283e-01 2.353488e-06 2.152452e-03 -2.886902e-04 -3.531356e-01
7.639807e+00 1.809291e-01 2.349325e-06 2.150561e-03 -2.881835e-04 -3.531491e-01
7.652914e+00 1.809308e-01 2.341030e-06 2.146791e-03 -2.871741e-04 -3.531760e-01
7.666021e+00 1.809324e-01 2.332780e-06 2.143033e-03 -2.861700e-04 -3.532028e-01
7.679128e+00 1.809340e-01 2.324573e-06 2.139289e-03 -2.851712e-04 -3.532295e-01
7.692235e+00 1.809357e-01 2.316409e-06 2.135558e-03 -2.841776e-04 -3.532562e-01
7.705343e+00 1.809373e-01 2.308288e-06 2.131839e-03 -2.831891e-04 -3.532827e-01
7.718450e+00 1.809389e-01 2.300210e-06 2.128134e-03 -2.822058e-04 -3.533091e-01
7.731557e+00 1.809405e-01 2.292174e-06 2.124441e-03 -2.812277e-04 -3.533355e-01
7.744664e+00 1.809421e-01 2.284181e-06 2.120762e-03 -2.802546e-04 -3.533618e-01
7.757771e+00 1.809437e-01 2.276228e-06 2.117095e-03 -2.792865e-04 -3.533879e-01
7.770879e+00 1.809453e-01 2.268318e-06 2.113440e-03 -2.783234e-04 -3.534140e-01
7.783986e+00 1.809469e-01 2.260448e-06 2.109799e-03 -2.773654e-04 -3.534400e-01
7.797093e+00 1.809485e-01 2.252620e-06 2.106169e-03 -2.764122e-04 -3.534659e-01
7.810200e+00 1.809501e-01 2.244832e-06 2.102553e-03 -2.754640e-04 -3.534918e-01
7.823307e+00 1.809516e-01 2.237084e-06 2.098948e-03 -2.745206e-04 -3.535175e-01
7.836415e+00 1.809532e-01 2.229376e-06 2.095356e-03 -2.735820e-04 -3.535432e-01
7.849522e+00 1.809548e-01 2.221708e-06 2.091776e-03 -2.726483e-04 -3.535687e-01
7.856075e+00 1.809555e-01 2.217889e-06 2.089991e-03 -2.721832e-04 -3.535815e-01
7.862629e+00 1.809563e-01 2.214080e-06 2.088209e-03 -2.717193e-04 -3.535942e-01
7.875736e+00 1.809579e-01 2.206490e-06 2.084653e-03 -2.707951e-04 -3.536196e-01
7.888843e+00 1.809594e-01 2.198940e-06 2.081110e-03 -2.698756e-04 -3.536449e-01
7.901951e+00 1.809610e-01 2.191428e-06 2.077579e-03 -2.689608e-04 -3.536702e-01
7.915058e+00 1.809625e-01 2.183955e-06 2.074059e-03 -2.680506e-04 -3.536953e-01
7.928165e+00 1.809640e-01 2.176520e-06 2.070552e-03 -2.671450e-04 -3.537204e-01
7.941272e+00 1.809656e-01 2.169123e-06 2.067056e-03 -2.662439e-04 -3.537454e-01
7.954379e+00 1.809671e-01 2.161763e-06 2.063573e-03 -2.653475e-04 -3.537703e-01
7.960933e+00 1.809678e-01 2.158097e-06 2.061835e-03 -2.649010e-04 -3.537827e-01
7.974040e+00 1.809693e-01 2.150794e-06 2.058369e-03 -2.640113e-04 -3.538075e-01
7.987147e+00 1.809709e-01 2.143527e-06 2.054914e-03 -2.631260e-04 -3.538321e-01
8.000255e+00 1.809724e-01 2.136297e-06 2.051471e-03 -2.622453e-04 -3.538568e-01
8.013362e+00 1.809739e-01 2.129104e-06 2.048040e-03 -2.613689e-04 -3.538813e-01
8.026469e+00 1.809754e-01 2.121947e-06 2.044619e-03 -2.604969e-04 -3.539057e-01
8.039576e+00 1.809768e-01 2.114826e-06 2.041211e-03 -2.596293e-04 -3.539301e-01
8.052683e+00 1.809783e-01 2.107741e-06 2.037813e-03 -2.587660e-04 -3.539544e-01
8.065791e+00 1.809798e-01 2.100691e-06 2.034427e-03 -2.579070e-04 -3.539786e-01
8.078898e+00 1.809813e-01 2.093676e-06 2.031052e-03 -2.570523e-04 -3.540028e-01
8.092005e+00 1.809828e-01 2.086697e-06 2.027689e-03 -2.562018e-04 -3.540268e-01
8.105112e+00 1.809842e-01 2.079752e-06 2.024336e-03 -2.553555e-04 -3.540508e-01
8.118219e+00 1.809857e-01 2.072842e-06 2.020995e-03 -2.545134e-04 -3.540747e-01
8.131327e+00 1.809871e-01 2.065967e-06 2.017664e-03 -2.536755e-04 -3.540985e-01
8.144434e+00 1.809886e-01 2.059125e-06 2.014345e-03 -2.528417e-04 -3.541223e-01
8.157541e+00 1.809900e-01 2.052318e-06 2.011036e-03 -2.520120e-04 -3.541460e-01
8.170648e+00 1.809915e-01 2.045544e-06 2.007739e-03 -2.511863e-04 -3.541696e-01
8.183755e+00 1.809929e-01 2.038804e-06 2.004452e-03 -2.503648e-04 -3.541931e-01
8.196863e+00 1.809943e-01 2.032096e-06 2.001175e-03 -2.495472e-04 -3.542165e-01
8.209970e+00 1.809958e-01 2.025422e-06 1.997910e-03 -2.487337e-04 -3.542399e-01
8.223077e+00 1.809972e-01 2.018781e-06 1.994655e-03 -2.479241e-04 -3.542632e-01
8.236184e+00 1.809986e-01 2.012172e-06 1.991411e-03 -2.471184e-04 -3.542864e-01
8.249291e+00 1.810000e-01 2.005596e-06 1.988177e-03 -2.463167e-04 -3.543096e-01
8.262399e+00 1.810014e-01 1.999052e-06 1.984954e-03 -2.455189e-04 -3.543326e-01
8.275506e+00 1.810029e-01 1.992540e-06 1.981741e-03 -2.447249e-04 -3.543556e-01
8.288613e+00 1.810043e-01 1.986060e-06 1.978538e-03 -2.439348e-04 -3.543786e-01
8.301720e+00 1.810056e-01 1.979611e-06 1.975346e-03 -2.431485e-04 -3.544014e-01
8.314827e+00 1.810070e-01 1.973193e-06 1.972164e-03 -2.423660e-04 -3.544242e-01
8.327935e+00 1.810084e-01 1.966807e-06 1.968993e-03 -2.415873e-04 -3.544469e-01
8.341042e+00 1.810098e-01 1.960452e-06 1.965831e-03 -2.408123e-04 -3.544696e-01
8.354149e+00 1.810112e-01 1.954127e-06 1.962680e-03 -2.400411e-04 -3.544921e-01
8.367256e+00 1.810126e-01 1.947833e-06 1.959539e-03 -2.392735e-04 -3.545146e-01
8.380363e+00 1.810139e-01 1.941569e-06 1.956407e-03 -2.385096e-04 -3.545371e-01
8.393471e+00 1.810153e-01 1.935335e-06 1.953286e-03 -2.377494e-04 -3.545594e-01
8.406578e+00 1.810167e-01 1.929132e-06 1.950175e-03 -2.369928e-04 -3.545817e-01
8.419685e+00 1.810180e-01 1.922958e-06 1.947074e-03 -2.362398e-04 -3.546039e-01
8.432792e+00 1.810194e-01 1.916814e-06 1.943982e-03 -2.354904e-04 -3.546261e-01
8.445899e+00 1.810207e-01 1.910699e-06 1.940900e-03 -2.347445e-04 -3.546482e-01
8.459007e+00 1.810221e-01 1.904613e-06 1.937828e-03 -2.340022e-04 -3.546702e-01
8.472114e+00 1.810234e-01 1.898557e-06 1.934766e-03 -2.332634e-04 -3.546921e-01
8.485221e+00 1.810248e-01 1.892529e-06 1.931713e-03 -2.325281e-04 -3.547140e-01
8.498328e+00 1.810261e-01 1.886530e-06 1.928670e-03 -2.317962e-04 -3.547358e-01
8.511435e+00 1.810274e-01 1.880559e-06 1.925637e-03 -2.310678e-04 -3.547576e-01
8.517989e+00 1.810281e-01 1.877584e-06 1.924124e-03 -2.307049e-04 -3.547684e-01
8.531096e+00 1.810294e-01 1.871656e-06 1.921105e-03 -2.299816e-04 -3.547901e-01
8.544203e+00 1.810307e-01 1.865756e-06 1.918095e-03 -2.292618e-04 -3.548116e-01
8.557311e+00 1.810320e-01 1.859883e-06 1.915095e-03 -2.285453e-04 -3.548331e-01
8.570418e+00 1.810333e-01 1.854038e-06 1.912104e-03 -2.278321e-04 -3.548546e-01
8.583525e+00 1.810347e-01 1.848221e-06 1.909122e-03 -2.271223e-04 -3.548760e-01
8.596632e+00 1.810360e-01 1.842431e-06 1.906150e-03 -2.264158e-04 -3.548973e-01
8.609739e+00 1.810373e-01 1.836668e-06 1.903187e-03 -2.257126e-04 -3.549185e-01
8.622847e+00 1.810385e-01 1.830933e-06 1.900233e-03 -2.250127e-04 -3.549397e-01
8.635954e+00 1.810398e-01 1.825224e-06 1.897288e-03 -2.243160e-04 -3.549608e-01
8.649061e+00 1.810411e-01 1.819541e-06 1.894353e-03 -2.236225e-04 -3.549819e-01
8.662168e+00 1.810424e-01 1.813886e-06 1.891426e-03 -2.229323e-04 -3.550029e-01
8.675275e+00 1.810437e-01 1.808256e-06 1.888509e-03 -2.222452e-04 -3.550238e-01
8.688383e+00 1.810450e-01 1.802653e-06 1.885600e-03 -2.215614e-04 -3.550447e-01
8.701490e+00 1.810462e-01 1.797075e-06 1.882701e-03 -2.208806e-04 -3.550655e-01
8.714597e+00 1.810475e-01 1.791524e-06 1.879810e-03 -2.202030e-04 -3.550862e-01
8.727704e+00 1.810488e-01 1.785998e-06 1.876928e-03 -2.195285e-04 -3.551069e-01
8.740811e+00 1.810500e-01 1.780498e-06 1.874055e-03 -2.188571e-04 -3.551275e-01
8.753919e+00 1.810513e-01 1.775023e-06 1.871191e-03 -2.181888e-04 -3.551481e-01
8.767026e+00 1.810525e-01 1.769573e-06 1.868335e-03 -2.175235e-04 -3.551686e-01
8.780133e+00 1.810538e-01 1.764148e-06 1.865489e-03 -2.168613e-04 -3.551890e-01
8.793240e+00 1.810550e-01 1.758748e-06 1.862650e-03 -2.162021e-04 -3.552094e-01
8.806347e+00 1.810563e-01 1.753373e-06 1.859821e-03 -2.155459e-04 -3.552297e-01
8.819455e+00 1.810575e-01 1.748023e-06 1.857000e-03 -2.148927e-04 -3.552499e-01
8.832562e+00 1.810587e-01 1.742697e-06 1.854188e-03 -2.142424e-04 -3.552701e-01
8.845669e+00 1.810600e-01 1.737395e-06 1.851384e-03 -2.135951e-04 -3.552903e-01
8.858776e+00 1.810612e-01 1.732118e-06 1.848588e-03 -2.129507e-04 -3.553103e-01
8.871883e+00 1.810624e-01 1.726864e-06 1.845801e-03 -2.123092e-04 -3.553303e-01
8.884991e+00 1.810636e-01 1.721634e-06 1.843023e-03 -2.116706e-04 -3.553503e-01
8.898098e+00 1.810649e-01 1.716429e-06 1.840253e-03 -2.110349e-04 -3.553702e-01
8.911205e+00 1.810661e-01 1.711246e-06 1.837491e-03 -2.104021e-04 -3.553900e-01
8.924312e+00 1.810673e-01 1.706087e-06 1.834737e-03 -2.097721e-04 -3.554098e-01
8.937419e+00 1.810685e-01 1.700951e-06 1.831992e-03 -2.091449e-04 -3.554295e-01
8.950527e+00 1.810697e-01 1.695839e-06 1.829254e-03 -2.085205e-04 -3.554492e-01
8.963634e+00 1.810709e-01 1.690749e-06 1.826525e-03 -2.078989e-04 -3.554688e-01
8.976741e+00 1.810721e-01 1.685683e-06 1.823804e-03 -2.072801e-04 -3.554883e-01
8.989848e+00 1.810733e-01 1.680639e-06 1.821092e-03 -2.066641e-04 -3.555078e-01
9.002955e+00 1.810745e-01 1.675617e-06 1.818387e-03 -2.060508e-04 -3.555273e-01
9.016063e+00 1.810756e-01 1.670619e-06 1.815690e-03 -2.054402e-04 -3.555466e-01
9.029170e+00 1.810768e-01 1.665642e-06 1.813001e-03 -2.048323e-04 -3.555660e-01
9.042277e+00 1.810780e-01 1.660688e-06 1.810320e-03 -2.042271e-04 -3.555852e-01
9.055384e+00 1.810792e-01 1.655756e-06 1.807648e-03 -2.036246e-04 -3.556044e-01
9.068491e+00 1.810803e-01 1.650845e-06 1.804983e-03 -2.030248e-04 -3.556236e-01
9.081599e+00 1.810815e-01 1.645957e-06 1.802325e-03 -2.024276e-04 -3.556427e-01
9.094706e+00 1.810827e-01 1.641090e-06 1.799676e-03 -2.018330e-04 -3.556617e-01
9.107813e+00 1.810838e-01 1.636245e-06 1.797034e-03 -2.012411e-04 -3.556807e-01
9.120920e+00 1.810850e-01 1.631421e-06 1.794401e-03 -2.006517e-04 -3.556996e-01
9.134027e+00 1.810861e-01 1.626618e-06 1.791774e-03 -2.000650e-04 -3.557185e-01
9.147135e+00 1.810873e-01 1.621837e-06 1.789156e-03 -1.994808e-04 -3.557373e-01
9.160242e+00 1.810884e-01 1.617076e-06 1.786545e-03 -1.988991e-04 -3.557561e-01
9.173349e+00 1.810896e-01 1.612337e-06 1.783942e-03 -1.983200e-04 -3.557748e-01
9.186456e+00 1.810907e-01 1.607618e-06 1.781346e-03 -1.977435e-04 -3.557935e-01
9.199563e+00 1.810919e-01 1.602920e-06 1.778758e-03 -1.971694e-04 -3.558121e-01
9.212671e+00 1.810930e-01 1.598243e-06 1.776178e-03 -1.965978e-04 -3.558307e-01
9.225778e+00 1.810941e-01 1.593586e-06 1.773605e-03 -1.960287e-04 -3.558492e-01
9.238885e+00 1.810953e-01 1.588949e-06 1.771039e-03 -1.954621e-04 -3.558676e-01
9.251992e+00 1.810964e-01 1.584333e-06 1.768481e-03 -1.948980e-04 -3.558860e-01
9.265099e+00 1.810975e-01 1.579736e-06 1.765930e-03 -1.943362e-04 -3.559044e-01
9.278207e+00 1.810986e-01 1.575160e-06 1.763386e-03 -1.937769e-04 -3.559227e-01
9.291314e+00 1.810997e-01 1.570604e-06 1.760850e-03 -1.932200e-04 -3.559409e-01
9.304421e+00 1.811009e-01 1.566067e-06 1.758321e-03 -1.926655e-04 -3.559591e-01
9.317528e+00 1.811020e-01 1.561550e-06 1.755799e-03 -1.921134e-04 -3.559772e-01
9.330635e+00 1.811031e-01 1.557052e-06 1.753285e-03 -1.915637e-04 -3.559953e-01
9.343743e+00 1.811042e-01 1.552574e-06 1.750778e-03 -1.910163e-04 -3.560134e-01
9.356850e+00 1.811053e-01 1.548115e-06 1.748277e-03 -1.904712e-04 -3.560314e-01
9.369957e+00 1.811064e-01 1.543675e-06 1.745785e-03 -1.899285e-04 -3.560493e-01
9.383064e+00 1.811075e-01 1.539254e-06 1.743299e-03 -1.893881e-04 -3.560672e-01
9.396171e+00 1.811085e-01 1.534852e-06 1.740820e-03 -1.888500e-04 -3.560850e-01
9.409279e+00 1.811096e-01 1.530469e-06 1.738348e-03 -1.883142e-04 -3.561028e-01
9.422386e+00 1.811107e-01 1.526105e-06 1.735883e-03 -1.877807e-04 -3.561206e-01
9.435493e+00 1.811118e-01 1.521760e-06 1.733425e-03 -1.872494e-04 -3.561383e-01
9.448600e+00 1.811129e-01 1.517433e-06 1.730975e-03 -1.867204e-04 -3.561559e-01
9.461707e+00 1.811140e-01 1.513124e-06 1.728531e-03 -1.861936e-04 -3.561735e-01
9.474815e+00 1.811150e-01 1.508834e-06 1.726094e-03 -1.856690e-04 -3.561910e-01
9.487922e+00 1.811161e-01 1.504562e-06 1.723663e-03 -1.851467e-04 -3.562085e-01
9.501029e+00 1.811172e-01 1.500308e-06 1.721240e-03 -1.846266e-04 -3.562260e-01
9.514136e+00 1.811182e-01 1.496072e-06 1.718824e-03 -1.841086e-04 -3.562434e-01
9.527243e+00 1.811193e-01 1.491854e-06 1.716414e-03 -1.835928e-04 -3.562607e-01
9.540351e+00 1.811203e-01 1.487654e-06 1.714011e-03 -1.830792e-04 -3.562780e-01
9.553458e+00 1.811214e-01 1.483471e-06 1.711614e-03 -1.825678e-04 -3.562953e-01
9.566565e+00 1.811224e-01 1.479306e-06 1.709225e-03 -1.820584e-04 -3.563125e-01
9.579672e+00 1.811235e-01 1.475159e-06 1.706842e-03 -1.815513e-04 -3.563297e-01
9.592779e+00 1.811245e-01 1.471029e-06 1.704466e-03 -1.810462e-04 -3.563468e-01
9.605887e+00 1.811256e-01 1.466916e-06 1.702096e-03 -1.805432e-04 -3.563638e-01
9.618994e+00 1.811266e-01 1.462821e-06 1.699733e-03 -1.800423e-04 -3.563809e-01
9.632101e+00 1.811277e-01 1.458743e-06 1.697376e-03 -1.795435e-04 -3.563978e-01
9.645208e+00 1.811287e-01 1.454681e-06 1.695026e-03 -1.790468e-04 -3.564148e-01
9.658315e+00 1.811297e-01 1.450637e-06 1.692683e-03 -1.785521e-04 -3.564317e-01
9.671423e+00 1.811308e-01 1.446609e-06 1.690345e-03 -1.780595e-04 -3.564485e-01
9.684530e+00 1.811318e-01 1.442599e-06 1.688015e-03 -1.775689e-04 -3.564653e-01
9.697637e+00 1.811328e-01 1.438605e-06 1.685691e-03 -1.770804e-04 -3.564820e-01
9.710744e+00 1.811338e-01 1.434627e-06 1.683373e-03 -1.765938e-04 -3.564987e-01
9.723851e+00 1.811348e-01 1.430666e-06 1.681061e-03 -1.761093e-04 -3.565154e-01
9.736959e+00 1.811359e-01 1.426721e-06 1.678756e-03 -1.756267e-04 -3.565320e-01
9.750066e+00 1.811369e-01 1.422793e-06 1.676457e-03 -1.751461e-04 -3.565486e-01
9.763173e+00 1.811379e-01 1.418881e-06 1.674165e-03 -1.746675e-04 -3.565651e-01
9.776280e+00 1.811389e-01 1.414985e-06 1.671879e-03 -1.741909e-04 -3.565816e-01
9.789387e+00 1.811399e-01 1.411105e-06 1.669599e-03 -1.737162e-04 -3.565980e-01
9.802495e+00 1.811409e-01 1.407240e-06 1.667325e-03 -1.732434e-04 -3.566144e-01
9.815602e+00 1.811419e-01 1.403392e-06 1.665057e-03 -1.727726e-04 -3.566307e-01
9.828709e+00 1.811429e-01 1.399560e-06 1.662796e-03 -1.723036e-04 -3.566470e-01
9.841816e+00 1.811439e-01 1.395743e-06 1.660540e-03 -1.718366e-04 -3.566633e-01
9.854923e+00 1.811449e-01 1.391941e-06 1.658291e-03 -1.713715e-04 -3.566795e-01
9.868031e+00 1.811459e-01 1.388156e-06 1.656048e-03 -1.709083e-04 -3.566957e-01
9.881138e+00 1.811469e-01 1.384385e-06 1.653811e-03 -1.704469e-04 -3.567118e-01
9.894245e+00 1.811478e-01 1.380630e-06 1.651580e-03 -1.699874e-04 -3.567279e-01
9.907352e+00 1.811488e-01 1.376891e-06 1.649355e-03 -1.695298e-04 -3.567440e-01
9.920459e+00 1.811498e-01 1.373166e-06 1.647135e-03 -1.690740e-04 -3.567600e-01
9.933567e+00 1.811508e-01 1.369456e-06 1.644922e-03 -1.686201e-04 -3.567759e-01
9.946674e+00 1.811517e-01 1.365762e-06 1.642715e-03 -1.681679e-04 -3.567918e-01
9.959781e+00 1.811527e-01 1.362082e-06 1.640514e-03 -1.677176e-04 -3.568077e-01
9.972888e+00 1.811537e-01 1.358418e-06 1.638319e-03 -1.672691e-04 -3.568236e-01
9.985995e+00 1.811546e-01 1.354768e-06 1.636129e-03 -1.668224e-04 -3.568393e-01
9.999103e+00 1.811556e-01 1.351132e-06 1.633945e-03 -1.663775e-04 -3.568551e-01
1.001221e+01 1.811566e-01 1.347512e-06 1.631768e-03 -1.659343e-04 -3.568708e-01
1.002532e+01 1.811575e-01 1.343906e-06 1.629596e-03 -1.654929e-04 -3.568865e-01
1.003842e+01 1.811585e-01 1.340314e-06 1.627429e-03 -1.650533e-04 -3.569021e-01
1.005153e+01 1.811594e-01 1.336737e-06 1.625269e-03 -1.646154e-04 -3.569177e-01
1.006464e+01 1.811604e-01 1.333174e-06 1.623114e-03 -1.641793e-04 -3.569332e-01
1.007775e+01 1.811613e-01 1.329625e-06 1.620965e-03 -1.637449e-04 -3.569487e-01
1.009085e+01 1.811623e-01 1.326090e-06 1.618821e-03 -1.633122e-04 -3.569642e-01
1.010396e+01 1.811632e-01 1.322570e-06 1.616684e-03 -1.628813e-04 -3.569796e-01
1.011707e+01 1.811642e-01 1.319063e-06 1.614552e-03 -1.624520e-04 -3.569950e-01
1.013017e+01 1.811651e-01 1.315571e-06 1.612425e-03 -1.620244e-04 -3.570104e-01
1.014328e+01 1.811660e-01 1.312092e-06 1.610304e-03 -1.615985e-04 -3.570257e-01
1.015639e+01 1.811670e-01 1.308627e-06 1.608189e-03 -1.611743e-04 -3.570409e-01
1.016294e+01 1.811674e-01 1.306900e-06 1.607133e-03 -1.609629e-04 -3.570486e-01
1.017605e+01 1.811684e-01 1.303455e-06 1.605026e-03 -1.605412e-04 -3.570638e-01
1.018916e+01 1.811693e-01 1.300024e-06 1.602925e-03 -1.601211e-04 -3.570789e-01
1.020226e+01 1.811702e-01 1.296607e-06 1.600829e-03 -1.597027e-04 -3.570941e-01
1.021537e+01 1.811711e-01 1.293203e-06 1.598738e-03 -1.592859e-04 -3.571092e-01
1.022848e+01 1.811721e-01 1.289813e-06 1.596653e-03 -1.588708e-04 -3.571242e-01
1.024159e+01 1.811730e-01 1.286435e-06 1.594574e-03 -1.584573e-04 -3.571392e-01
1.025469e+01 1.811739e-01 1.283071e-06 1.592499e-03 -1.580454e-04 -3.571542e-01
1.026780e+01 1.811748e-01 1.279721e-06 1.590431e-03 -1.576350e-04 -3.571691e-01
1.028091e+01 1.811757e-01 1.276383e-06 1.588367e-03 -1.572263e-04 -3.571840e-01
1.029401e+01 1.811766e-01 1.273058e-06 1.586309e-03 -1.568192e-04 -3.571989e-01
1.030712e+01 1.811775e-01 1.269747e-06 1.584256e-03 -1.564137e-04 -3.572137e-01
1.032023e+01 1.811784e-01 1.266448e-06 1.582209e-03 -1.560097e-04 -3.572285e-01
1.033334e+01 1.811793e-01 1.263162e-06 1.580166e-03 -1.556073e-04 -3.572433e-01
1.034644e+01 1.811802e-01 1.259889e-06 1.578129e-03 -1.552064e-04 -3.572580e-01
1.035955e+01 1.811811e-01 1.256628e-06 1.576098e-03 -1.548071e-04 -3.572726e-01
1.037266e+01 1.811820e-01 1.253381e-06 1.574071e-03 -1.544094e-04 -3.572873e-01
1.038576e+01 1.811829e-01 1.250145e-06 1.572050e-03 -1.540131e-04 -3.573019e-01
1.039887e+01 1.811838e-01 1.246923e-06 1.570034e-03 -1.536184e-04 -3.573164e-01
1.041198e+01 1.811847e-01 1.243712e-06 1.568023e-03 -1.532252e-04 -3.573310e-01
1.042509e+01 1.811856e-01 1.240514e-06 1.566017e-03 -1.528335e-04 -3.573455e-01
1.043819e+01 1.811865e-01 1.237329e-06 1.564017e-03 -1.524433e-04 -3.573599e-01
1.045130e+01 1.811873e-01 1.234156e-06 1.562021e-03 -1.520546e-04 -3.573743e-01
1.046441e+01 1.811882e-01 1.230994e-06 1.560031e-03 -1.516674e-04 -3.573887e-01
1.047752e+01 1.811891e-01 1.227845e-06 1.558045e-03 -1.512817e-04 -3.574031e-01
1.049062e+01 1.811900e-01 1.224708e-06 1.556065e-03 -1.508974e-04 -3.574174e-01
1.050373e+01 1.811908e-01 1.221584e-06 1.554089e-03 -1.505146e-04 -3.574316e-01
1.051684e+01 1.811917e-01 1.218470e-06 1.552119e-03 -1.501332e-04 -3.574459e-01
1.052339e+01 1.811921e-01 1.216918e-06 1.551136e-03 -1.499431e-04 -3.574530e-01
1.053650e+01 1.811930e-01 1.213823e-06 1.549173e-03 -1.495639e-04 -3.574672e-01
1.054960e+01 1.811939e-01 1.210740e-06 1.547215e-03 -1.491862e-04 -3.574813e-01
1.056271e+01 1.811947e-01 1.207668e-06 1.545262e-03 -1.488098e-04 -3.574954e-01
1.057582e+01 1.811956e-01 1.204608e-06 1.543314e-03 -1.484349e-04 -3.575095e-01
1.058893e+01 1.811965e-01 1.201560e-06 1.541371e-03 -1.480615e-04 -3.575236e-01
1.060203e+01 1.811973e-01 1.198523e-06 1.539433e-03 -1.476894e-04 -3.575376e-01
1.061514e+01 1.811982e-01 1.195498e-06 1.537499e-03 -1.473187e-04 -3.575515e-01
1.062825e+01 1.811990e-01 1.192484e-06 1.535571e-03 -1.469494e-04 -3.575655e-01
1.064136e+01 1.811999e-01 1.189481e-06 1.533647e-03 -1.465815e-04 -3.575794e-01
1.065446e+01 1.812007e-01 1.186490e-06 1.531728e-03 -1.462150e-04 -3.575933e-01
1.066757e+01 1.812016e-01 1.183510e-06 1.529814e-03 -1.458499e-04 -3.576071e-01
1.068068e+01 1.812024e-01 1.180541e-06 1.527905e-03 -1.454861e-04 -3.576209e-01
1.069378e+01 1.812032e-01 1.177584e-06 1.526000e-03 -1.451237e-04 -3.576347e-01
1.070689e+01 1.812041e-01 1.174637e-06 1.524101e-03 -1.447626e-04 -3.576484e-01
1.072000e+01 1.812049e-01 1.171702e-06 1.522206e-03 -1.444029e-04 -3.576621e-01
1.073311e+01 1.812058e-01 1.168777e-06 1.520315e-03 -1.440445e-04 -3.576758e-01
1.074621e+01 1.812066e-01 1.165864e-06 1.518430e-03 -1.436875e-04 -3.576894e-01
1.075932e+01 1.812074e-01 1.162961e-06 1.516549e-03 -1.433318e-04 -3.577030e-01
1.077243e+01 1.812083e-01 1.160069e-06 1.514672e-03 -1.429773e-04 -3.577166e-01
1.077898e+01 1.812087e-01 1.158628e-06 1.513736e-03 -1.428006e-04 -3.577234e-01
1.079209e+01 1.812095e-01 1.155752e-06 1.511866e-03 -1.424482e-04 -3.577369e-01
1.080520e+01 1.812103e-01 1.152887e-06 1.510002e-03 -1.420971e-04 -3.577504e-01
1.081830e+01 1.812111e-01 1.150033e-06 1.508141e-03 -1.417472e-04 -3.577638e-01
1.083141e+01 1.812120e-01 1.147189e-06 1.506286e-03 -1.413987e-04 -3.577773e-01
1.084452e+01 1.812128e-01 1.144356e-06 1.504435e-03 -1.410514e-04 -3.577907e-01
1.085762e+01 1.812136e-01 1.141533e-06 1.502588e-03 -1.407054e-04 -3.578040e-01
1.087073e+01 1.812144e-01 1.138721e-06 1.500746e-03 -1.403607e-04 -3.578173e-01
1.088384e+01 1.812152e-01 1.135919e-06 1.498909e-03 -1.400173e-04 -3.578306e-01
1.089695e+01 1.812160e-01 1.133127e-06 1.497076e-03 -1.396751e-04 -3.578439e-01
1.091005e+01 1.812168e-01 1.130346e-06 1.495247e-03 -1.393341e-04 -3.578571e-01
1.092316e+01 1.812176e-01 1.127575e-06 1.493423e-03 -1.389945e-04 -3.578703e-01
1.093627e+01 1.812185e-01 1.124814e-06 1.491603e-03 -1.386560e-04 -3.578835e-01
1.094937e+01 1.812193e-01 1.122063e-06 1.489788e-03 -1.383188e-04 -3.578966e-01
1.096248e+01 1.812201e-01 1.119322e-06 1.487978e-03 -1.379828e-04 -3.579097e-01
1.097559e+01 1.812209e-01 1.116591e-06 1.486171e-03 -1.376480e-04 -3.579228e-01
1.098870e+01 1.812217e-01 1.113871e-06 1.484369e-03 -1.373145e-04 -3.579358e-01
1.100180e+01 1.812224e-01 1.111160e-06 1.482572e-03 -1.369821e-04 -3.579488e-01
1.101491e+01 1.812232e-01 1.108459e-06 1.480778e-03 -1.366510e-04 -3.579618e-01
1.102802e+01 1.812240e-01 1.105768e-06 1.478989e-03 -1.363211e-04 -3.579748e-01
1.104112e+01 1.812248e-01 1.103087e-06 1.477205e-03 -1.359923e-04 -3.579877e-01
1.105423e+01 1.812256e-01 1.100415e-06 1.475424e-03 -1.356648e-04 -3.580006e-01
1.106734e+01 1.812264e-01 1.097753e-06 1.473648e-03 -1.353384e-04 -3.580134e-01
1.108045e+01 1.812272e-01 1.095101e-06 1.471877e-03 -1.350132e-04 -3.580263e-01
1.109355e+01 1.812280e-01 1.092458e-06 1.470109e-03 -1.346892e-04 -3.580391e-01
1.110666e+01 1.812287e-01 1.089825e-06 1.468346e-03 -1.343663e-04 -3.580518e-01
1.111977e+01 1.812295e-01 1.087202e-06 1.466587e-03 -1.340446e-04 -3.580646e-01
1.113288e+01 1.812303e-01 1.084588e-06 1.464832e-03 -1.337241e-04 -3.580773e-01
1.114598e+01 1.812311e-01 1.081983e-06 1.463081e-03 -1.334047e-04 -3.580899e-01
1.115909e+01 1.812318e-01 1.079388e-06 1.461335e-03 -1.330864e-04 -3.581026e-01
1.117220e+01 1.812326e-01 1.076802e-06 1.459592e-03 -1.327693e-04 -3.581152e-01
1.118530e+01 1.812334e-01 1.074225e-06 1.457854e-03 -1.324533e-04 -3.581278e-01
1.119841e+01 1.812341e-01 1.071658e-06 1.456120e-03 -1.321385e-04 -3.581403e-01
1.121152e+01 1.812349e-01 1.069099e-06 1.454390e-03 -1.318247e-04 -3.581529e-01
1.122463e+01 1.812357e-01 1.066550e-06 1.452664e-03 -1.315121e-04 -3.581654e-01
1.123773e+01 1.812364e-01 1.064010e-06 1.450943e-03 -1.312006e-04 -3.581778e-01
1.125084e+01 1.812372e-01 1.061479e-06 1.449225e-03 -1.308902e-04 -3.581903e-01
1.126395e+01 1.812380e-01 1.058957e-06 1.447512e-03 -1.305809e-04 -3.582027e-01
1.127705e+01 1.812387e-01 1.056444e-06 1.445802e-03 -1.302727e-04 -3.582151e-01
1.129016e+01 1.812395e-01 1.053940e-06 1.444097e-03 -1.299656e-04 -3.582274e-01
1.130327e+01 1.812402e-01 1.051445e-06 1.442395e-03 -1.296595e-04 -3.582397e-01
1.131638e+01 1.812410e-01 1.048959e-06 1.440698e-03 -1.293546e-04 -3.582520e-01
1.132948e+01 1.812417e-01 1.046481e-06 1.439004e-03 -1.290507e-04 -3.582643e-01
1.134259e+01 1.812425e-01 1.044013e-06 1.437315e-03 -1.287479e-04 -3.582765e-01
1.135570e+01 1.812432e-01 1.041553e-06 1.435629e-03 -1.284461e-04 -3.582888e-01
1.136881e+01 1.812440e-01 1.039101e-06 1.433947e-03 -1.281454e-04 -3.583009e-01
1.138191e+01 1.812447e-01 1.036659e-06 1.432270e-03 -1.278458e-04 -3.583131e-01
1.139502e+01 1.812454e-01 1.034225e-06 1.430596e-03 -1.275472e-04 -3.583252e-01
1.140813e+01 1.812462e-01 1.031799e-06 1.428926e-03 -1.272497e-04 -3.583373e-01
1.142123e+01 1.812469e-01 1.029382e-06 1.427260e-03 -1.269532e-04 -3.583494e-01
1.143434e+01 1.812477e-01 1.026974e-06 1.425598e-03 -1.266577e-04 -3.583614e-01
1.144745e+01 1.812484e-01 1.024574e-06 1.423940e-03 -1.263633e-04 -3.583735e-01
1.146056e+01 1.812491e-01 1.022182e-06 1.422286e-03 -1.260699e-04 -3.583854e-01
1.147366e+01 1.812499e-01 1.019799e-06 1.420635e-03 -1.257775e-04 -3.583974e-01
1.148677e+01 1.812506e-01 1.017424e-06 1.418988e-03 -1.254861e-04 -3.584093e-01
1.149988e+01 1.812513e-01 1.015057e-06 1.417346e-03 -1.251957e-04 -3.584212e-01
1.151298e+01 1.812520e-01 1.012699e-06 1.415707e-03 -1.249064e-04 -3.584331e-01
1.152609e+01 1.812528e-01 1.010348e-06 1.414071e-03 -1.246180e-04 -3.584450e-01
1.153920e+01 1.812535e-01 1.008006e-06 1.412440e-03 -1.243307e-04 -3.584568e-01
1.155231e+01 1.812542e-01 1.005672e-06 1.410812e-03 -1.240443e-04 -3.584686e-01
1.156541e+01 1.812549e-01 1.003347e-06 1.409188e-03 -1.237589e-04 -3.584804e-01
1.157852e+01 1.812556e-01 1.001029e-06 1.407568e-03 -1.234745e-04 -3.584921e-01
1.159163e+01 1.812564e-01 9.987190e-07 1.405951e-03 -1.231911e-04 -3.585038e-01
1.160473e+01 1.812571e-01 9.964172e-07 1.404338e-03 -1.229087e-04 -3.585155e-01
1.161784e+01 1.812578e-01 9.941234e-07 1.402729e-03 -1.226272e-04 -3.585272e-01
1.163095e+01 1.812585e-01 9.918375e-07 1.401124e-03 -1.223467e-04 -3.585388e-01
1.164406e+01 1.812592e-01 9.895595e-07 1.399522e-03 -1.220672e-04 -3.585504e-01
1.165716e+01 1.812599e-01 9.872893e-07 1.397924e-03 -1.217886e-04 -3.585620e-01
1.167027e+01 1.812606e-01 9.850269e-07 1.396329e-03 -1.215109e-04 -3.585736e-01
1.168338e+01 1.812613e-01 9.827722e-07 1.394738e-03 -1.212343e-04 -3.585851e-01
1.169648e+01 1.812620e-01 9.805253e-07 1.393151e-03 -1.209585e-04 -3.585966e-01
1.170959e+01 1.812627e-01 9.782861e-07 1.391568e-03 -1.206837e-04 -3.586081e-01
1.172270e+01 1.812634e-01 9.760546e-07 1.389988e-03 -1.204098e-04 -3.586196e-01
1.173581e+01 1.812641e-01 9.738307e-07 1.388411e-03 -1.201369e-04 -3.586310e-01
1.174891e+01 1.812648e-01 9.716143e-07 1.386838e-03 -1.198649e-04 -3.586424e-01
1.176202e+01 1.812655e-01 9.694056e-07 1.385269e-03 -1.195938e-04 -3.586538e-01
1.177513e+01 1.812662e-01 9.672043e-07 1.383703e-03 -1.193236e-04 -3.586652e-01
1.178824e+01 1.812669e-01 9.650106e-07 1.382141e-03 -1.190544e-04 -3.586765e-01
1.180134e+01 1.812676e-01 9.628243e-07 1.380582e-03 -1.187860e-04 -3.586878e-01
1.181445e+01 1.812683e-01 9.606454e-07 1.379027e-03 -1.185186e-04 -3.586991e-01
1.182756e+01 1.812690e-01 9.584739e-07 1.377475e-03 -1.182521e-04 -3.587103e-01
1.184066e+01 1.812697e-01 9.563097e-07 1.375927e-03 -1.179864e-04 -3.587216e-01
1.185377e+01 1.812703e-01 9.541529e-07 1.374382e-03 -1.177217e-04 -3.587328e-01
1.186688e+01 1.812710e-01 9.520034e-07 1.372841e-03 -1.174578e-04 -3.587440e-01
1.187999e+01 1.812717e-01 9.498611e-07 1.371303e-03 -1.171949e-04 -3.587551e-01
1.189309e+01 1.812724e-01 9.477260e-07 1.369769e-03 -1.169328e-04 -3.587662e-01
1.190620e+01 1.812731e-01 9.455981e-07 1.368238e-03 -1.166716e-04 -3.587773e-01
1.191931e+01 1.812737e-01 9.434774e-07 1.366710e-03 -1.164113e-04 -3.587884e-01
1.193241e+01 1.812744e-01 9.413638e-07 1.365186e-03 -1.161518e-04 -3.587995e-01
1.194552e+01 1.812751e-01 9.392573e-07 1.363666e-03 -1.158932e-04 -3.588105e-01
1.195863e+01 1.812758e-01 9.371579e-07 1.362148e-03 -1.156355e-04 -3.588215e-01
1.197174e+01 1.812764e-01 9.350655e-07 1.360634e-03 -1.153786e-04 -3.588325e-01
1.198484e+01 1.812771e-01 9.329801e-07 1.359124e-03 -1.151226e-04 -3.588435e-01
1.199795e+01 1.812778e-01 9.309017e-07 1.357616e-03 -1.148674e-04 -3.588544e-01
1.201106e+01 1.812784e-01 9.288302e-07 1.356112e-03 -1.146131e-04 -3.588653e-01
1.202416e+01 1.812791e-01 9.267656e-07 1.354612e-03 -1.143596e-04 -3.588762e-01
1.203727e+01 1.812798e-01 9.247078e-07 1.353115e-03 -1.141070e-04 -3.588871e-01
1.205038e+01 1.812804e-01 9.226570e-07 1.351621e-03 -1.138552e-04 -3.588979e-01
1.206349e+01 1.812811e-01 9.206129e-07 1.350130e-03 -1.136042e-04 -3.589088e-01
1.207659e+01 1.812818e-01 9.185756e-07 1.348643e-03 -1.133541e-04 -3.589196e-01
1.208970e+01 1.812824e-01 9.165451e-07 1.347158e-03 -1.131047e-04 -3.589303e-01
1.210281e+01 1.812831e-01 9.145213e-07 1.345678e-03 -1.128562e-04 -3.589411e-01
1.211592e+01 1.812837e-01 9.125042e-07 1.344200e-03 -1.126086e-04 -3.589518e-01
1.212902e+01 1.812844e-01 9.104938e-07 1.342726e-03 -1.123617e-04 -3.589625e-01
1.214213e+01 1.812850e-01 9.084900e-07 1.341254e-03 -1.121157e-04 -3.589732e-01
1.215524e+01 1.812857e-01 9.064928e-07 1.339787e-03 -1.118704e-04 -3.589838e-01
1.216834e+01 1.812863e-01 9.045022e-07 1.338322e-03 -1.116260e-04 -3.589945e-01
1.218145e+01 1.812870e-01 9.025181e-07 1.336860e-03 -1.113823e-04 -3.590051e-01
1.219456e+01 1.812876e-01 9.005405e-07 1.335402e-03 -1.111395e-04 -3.590157e-01
1.220767e+01 1.812883e-01 8.985695e-07 1.333947e-03 -1.108974e-04 -3.590262e-01
1.222077e+01 1.812889e-01 8.966049e-07 1.332495e-03 -1.106562e-04 -3.590368e-01
1.223388e+01 1.812896e-01 8.946467e-07 1.331046e-03 -1.104157e-04 -3.590473e-01
1.224699e+01 1.812902e-01 8.926950e-07 1.329600e-03 -1.101760e-04 -3.590578e-01
1.226009e+01 1.812908e-01 8.907496e-07 1.328158e-03 -1.099371e-04 -3.590683e-01
1.227320e+01 1.812915e-01 8.888106e-07 1.326718e-03 -1.096990e-04 -3.590787e-01
1.228631e+01 1.812921e-01 8.868779e-07 1.325282e-03 -1.094616e-04 -3.590892e-01
1.229942e+01 1.812928e-01 8.849515e-07 1.323849e-03 -1.092250e-04 -3.590996e-01
1.231252e+01 1.812934e-01 8.830313e-07 1.322419e-03 -1.089892e-04 -3.591099e-01
1.232563e+01 1.812940e-01 8.811175e-07 1.320992e-03 -1.087541e-04 -3.591203e-01
1.233874e+01 1.812947e-01 8.792098e-07 1.319568e-03 -1.085198e-04 -3.591307e-01
1.235184e+01 1.812953e-01 8.773083e-07 1.318147e-03 -1.082863e-04 -3.591410e-01
1.236495e+01 1.812959e-01 8.754130e-07 1.316729e-03 -1.080535e-04 -3.591513e-01
1.237806e+01 1.812965e-01 8.735238e-07 1.315315e-03 -1.078214e-04 -3.591615e-01
1.239117e+01 1.812972e-01 8.716407e-07 1.313903e-03 -1.075901e-04 -3.591718e-01
1.240427e+01 1.812978e-01 8.697637e-07 1.312494e-03 -1.073596e-04 -3.591820e-01
1.241738e+01 1.812984e-01 8.678927e-07 1.311088e-03 -1.071298e-04 -3.591922e-01
1.243049e+01 1.812990e-01 8.660278e-07 1.309686e-03 -1.069007e-04 -3.592024e-01
1.244360e+01 1.812997e-01 8.641689e-07 1.308286e-03 -1.066724e-04 -3.592126e-01
1.245670e+01 1.813003e-01 8.623160e-07 1.306889e-03 -1.064447e-04 -3.592228e-01
1.246981e+01 1.813009e-01 8.604690e-07 1.305496e-03 -1.062179e-04 -3.592329e-01
1.248292e+01 1.813015e-01 8.586279e-07 1.304105e-03 -1.059917e-04 -3.592430e-01
1.249602e+01 1.813021e-01 8.567928e-07 1.302717e-03 -1.057663e-04 -3.592531e-01
1.250913e+01 1.813028e-01 8.549635e-07 1.301332e-03 -1.055415e-04 -3.592631e-01
1.252224e+01 1.813034e-01 8.531401e-07 1.299951e-03 -1.053175e-04 -3.592732e-01
1.253535e+01 1.813040e-01 8.513225e-07 1.298572e-03 -1.050942e-04 -3.592832e-01
1.254845e+01 1.813046e-01 8.495107e-07 1.297196e-03 -1.048717e-04 -3.592932e-01
1.256156e+01 1.813052e-01 8.477046e-07 1.295822e-03 -1.046498e-04 -3.593032e-01
1.257467e+01 1.813058e-01 8.459044e-07 1.294452e-03 -1.044286e-04 -3.593131e-01
1.258777e+01 1.813064e-01 8.441098e-07 1.293085e-03 -1.042081e-04 -3.593231e-01
1.260088e+01 1.813070e-01 8.423210e-07 1.291720e-03 -1.039883e-04 -3.593330e-01
1.261399e+01 1.813076e-01 8.405378e-07 1.290359e-03 -1.037693e-04 -3.593429e-01
1.262710e+01 1.813082e-01 8.387603e-07 1.289000e-03 -1.035509e-04 -3.593527e-01
1.264020e+01 1.813088e-01 8.369884e-07 1.287644e-03 -1.033332e-04 -3.593626e-01
1.265331e+01 1.813094e-01 8.352222e-07 1.286291e-03 -1.031162e-04 -3.593724e-01
1.266642e+01 1.813100e-01 8.334615e-07 1.284941e-03 -1.028998e-04 -3.593822e-01
1.267952e+01 1.813106e-01 8.317064e-07 1.283594e-03 -1.026842e-04 -3.593920e-01
1.269263e+01 1.813112e-01 8.299568e-07 1.282249e-03 -1.024692e-04 -3.594018e-01
1.270574e+01 1.813118e-01 8.282127e-07 1.280908e-03 -1.022549e-04 -3.594116e-01
1.271885e+01 1.813124e-01 8.264742e-07 1.279569e-03 -1.020413e-04 -3.594213e-01
1.273195e+01 1.813130e-01 8.247410e-07 1.278233e-03 -1.018283e-04 -3.594310e-01
1.274506e+01 1.813136e-01 8.230134e-07 1.276900e-03 -1.016160e-04 -3.594407e-01
1.275817e+01 1.813142e-01 8.212911e-07 1.275569e-03 -1.014044e-04 -3.594504e-01
1.277128e+01 1.813148e-01 8.195743e-07 1.274241e-03 -1.011934e-04 -3.594600e-01
1.278438e+01 1.813154e-01 8.178628e-07 1.272916e-03 -1.009831e-04 -3.594697e-01
1.279749e+01 1.813160e-01 8.161567e-07 1.271594e-03 -1.007734e-04 -3.594793e-01
1.281060e+01 1.813165e-01 8.144560e-07 1.270275e-03 -1.005644e-04 -3.594889e-01
1.281715e+01 1.813168e-01 8.136076e-07 1.269616e-03 -1.004602e-04 -3.594937e-01
1.283026e+01 1.813174e-01 8.119147e-07 1.268300e-03 -1.002521e-04 -3.595032e-01
1.284336e+01 1.813180e-01 8.102272e-07 1.266988e-03 -1.000447e-04 -3.595128e-01
1.285647e+01 1.813186e-01 8.085449e-07 1.265678e-03 -9.983799e-05 -3.595223e-01
1.286958e+01 1.813192e-01 8.068678e-07 1.264371e-03 -9.963189e-05 -3.595318e-01
1.288269e+01 1.813198e-01 8.051960e-07 1.263066e-03 -9.942642e-05 -3.595413e-01
1.289579e+01 1.813203e-01 8.035294e-07 1.261764e-03 -9.922159e-05 -3.595508e-01
1.290890e+01 1.813209e-01 8.018679e-07 1.260465e-03 -9.901738e-05 -3.595602e-01
1.292201e+01 1.813215e-01 8.002115e-07 1.259169e-03 -9.881381e-05 -3.595696e-01
1.293512e+01 1.813221e-01 7.985603e-07 1.257875e-03 -9.861087e-05 -3.595790e-01
1.294822e+01 1.813226e-01 7.969142e-07 1.256583e-03 -9.840855e-05 -3.595884e-01
1.296133e+01 1.813232e-01 7.952732e-07 1.255295e-03 -9.820685e-05 -3.595978e-01
1.297444e+01 1.813238e-01 7.936372e-07 1.254009e-03 -9.800577e-05 -3.596072e-01
1.298754e+01 1.813243e-01 7.920063e-07 1.252726e-03 -9.780531e-05 -3.596165e-01
1.300065e+01 1.813249e-01 7.903804e-07 1.251445e-03 -9.760546e-05 -3.596258e-01
1.301376e+01 1.813255e-01 7.887595e-07 1.250167e-03 -9.740623e-05 -3.596351e-01
1.302687e+01 1.813261e-01 7.871436e-07 1.248892e-03 -9.720760e-05 -3.596444e-01
1.303997e+01 1.813266e-01 7.855327e-07 1.247619e-03 -9.700958e-05 -3.596536e-01
1.305308e+01 1.813272e-01 7.839266e-07 1.246349e-03 -9.681217e-05 -3.596629e-01
1.306619e+01 1.813277e-01 7.823255e-07 1.245081e-03 -9.661536e-05 -3.596721e-01
1.307929e+01 1.813283e-01 7.807294e-07 1.243816e-03 -9.641914e-05 -3.596813e-01
1.309240e+01 1.813289e-01 7.791380e-07 1.242553e-03 -9.622353e-05 -3.596905e-01
1.310551e+01 1.813294e-01 7.775516e-07 1.241293e-03 -9.602850e-05 -3.596997e-01
1.311862e+01 1.813300e-01 7.759700e-07 1.240036e-03 -9.583408e-05 -3.597088e-01
1.313172e+01 1.813305e-01 7.743932e-07 1.238781e-03 -9.564024e-05 -3.597179e-01
1.314483e+01 1.813311e-01 7.728212e-07 1.237529e-03 -9.544698e-05 -3.597270e-01
1.315794e+01 1.813317e-01 7.712540e-07 1.236279e-03 -9.525432e-05 -3.597361e-01
1.317104e+01 1.813322e-01 7.696915e-07 1.235032e-03 -9.506223e-05 -3.597452e-01
1.318415e+01 1.813328e-01 7.681338e-07 1.233787e-03 -9.487073e-05 -3.597543e-01
1.319726e+01 1.813333e-01 7.665808e-07 1.232545e-03 -9.467980e-05 -3.597633e-01
1.321037e+01 1.813339e-01 7.650325e-07 1.231305e-03 -9.448945e-05 -3.597723e-01
1.322347e+01 1.813344e-01 7.634889e-07 1.230068e-03 -9.429968e-05 -3.597813e-01
1.323658e+01 1.813350e-01 7.619500e-07 1.228833e-03 -9.411047e-05 -3.597903e-01
1.324969e+01 1.813355e-01 7.604157e-07 1.227601e-03 -9.392183e-05 -3.597993e-01
1.326280e+01 1.813361e-01 7.588861e-07 1.226371e-03 -9.373376e-05 -3.598082e-01
1.327590e+01 1.813366e-01 7.573610e-07 1.225144e-03 -9.354626e-05 -3.598172e-01
1.328901e+01 1.813372e-01 7.558406e-07 1.223919e-03 -9.335931e-05 -3.598261e-01
1.330212e+01 1.813377e-01 7.543247e-07 1.222696e-03 -9.317293e-05 -3.598350e-01
1.331522e+01 1.813382e-01 7.528134e-07 1.221476e-03 -9.298710e-05 -3.598439e-01
1.332833e+01 1.813388e-01 7.513066e-07 1.220259e-03 -9.280183e-05 -3.598527e-01
1.334144e+01 1.813393e-01 7.498043e-07 1.219044e-03 -9.261711e-05 -3.598616e-01
1.335455e+01 1.813399e-01 7.483066e-07 1.217831e-03 -9.243294e-05 -3.598704e-01
1.336765e+01 1.813404e-01 7.468133e-07 1.216620e-03 -9.224933e-05 -3.598792e-01
1.338076e+01 1.813409e-01 7.453245e-07 1.215413e-03 -9.206625e-05 -3.598880e-01
1.339387e+01 1.813415e-01 7.438401e-07 1.214207e-03 -9.188373e-05 -3.598968e-01
1.340697e+01 1.813420e-01 7.423601e-07 1.213004e-03 -9.170174e-05 -3.599055e-01
1.343319e+01 1.813431e-01 7.394135e-07 1.210605e-03 -9.133939e-05 -3.599230e-01
1.345940e+01 1.813441e-01 7.364843e-07 1.208215e-03 -9.097918e-05 -3.599404e-01
1.348562e+01 1.813452e-01 7.335725e-07 1.205835e-03 -9.062109e-05 -3.599577e-01
1.351183e+01 1.813463e-01 7.306780e-07 1.203464e-03 -9.026512e-05 -3.599750e-01
1.353805e+01 1.813473e-01 7.278005e-07 1.201102e-03 -8.991124e-05 -3.599922e-01
1.356426e+01 1.813484e-01 7.249400e-07 1.198750e-03 -8.955944e-05 -3.600093e-01
1.359048e+01 1.813494e-01 7.220964e-07 1.196407e-03 -8.920969e-05 -3.600264e-01
1.361669e+01 1.813504e-01 7.192694e-07 1.194073e-03 -8.886200e-05 -3.600434e-01
1.364290e+01 1.813515e-01 7.164590e-07 1.191748e-03 -8.851633e-05 -3.600603e-01
1.366912e+01 1.813525e-01 7.136650e-07 1.189432e-03 -8.817267e-05 -3.600772e-01
1.369533e+01 1.813535e-01 7.108874e-07 1.187125e-03 -8.783101e-05 -3.600940e-01
1.372155e+01 1.813545e-01 7.081259e-07 1.184827e-03 -8.749133e-05 -3.601107e-01
1.374776e+01 1.813556e-01 7.053805e-07 1.182538e-03 -8.715362e-05 -3.601274e-01
1.377398e+01 1.813566e-01 7.026510e-07 1.180258e-03 -8.681786e-05 -3.601440e-01
1.380019e+01 1.813576e-01 6.999373e-07 1.177986e-03 -8.648404e-05 -3.601606e-01
1.382640e+01 1.813586e-01 6.972393e-07 1.175723e-03 -8.615213e-05 -3.601771e-01
1.385262e+01 1.813596e-01 6.945569e-07 1.173469e-03 -8.582214e-05 -3.601935e-01
1.386573e+01 1.813601e-01 6.932215e-07 1.172345e-03 -8.565785e-05 -3.602017e-01
1.389194e+01 1.813611e-01 6.905622e-07 1.170104e-03 -8.533069e-05 -3.602180e-01
1.391816e+01 1.813621e-01 6.879182e-07 1.167872e-03 -8.500540e-05 -3.602343e-01
1.394437e+01 1.813631e-01 6.852893e-07 1.165648e-03 -8.468196e-05 -3.602505e-01
1.397058e+01 1.813641e-01 6.826755e-07 1.163432e-03 -8.436037e-05 -3.602666e-01
1.399680e+01 1.813651e-01 6.800766e-07 1.161225e-03 -8.404060e-05 -3.602827e-01
1.402301e+01 1.813660e-01 6.774925e-07 1.159026e-03 -8.372265e-05 -3.602987e-01
1.404923e+01 1.813670e-01 6.749231e-07 1.156835e-03 -8.340650e-05 -3.603147e-01
1.407544e+01 1.813680e-01 6.723683e-07 1.154653e-03 -8.309214e-05 -3.603306e-01
1.410166e+01 1.813689e-01 6.698280e-07 1.152479e-03 -8.277955e-05 -3.603465e-01
1.412787e+01 1.813699e-01 6.673021e-07 1.150313e-03 -8.246873e-05 -3.603623e-01
1.415409e+01 1.813709e-01 6.647904e-07 1.148155e-03 -8.215964e-05 -3.603780e-01
1.416719e+01 1.813714e-01 6.635398e-07 1.147079e-03 -8.200576e-05 -3.603858e-01
1.419341e+01 1.813723e-01 6.610493e-07 1.144933e-03 -8.169927e-05 -3.604015e-01
1.421962e+01 1.813733e-01 6.585728e-07 1.142796e-03 -8.139450e-05 -3.604171e-01
1.423273e+01 1.813737e-01 6.573398e-07 1.141730e-03 -8.124276e-05 -3.604248e-01
1.425894e+01 1.813747e-01 6.548840e-07 1.139604e-03 -8.094053e-05 -3.604403e-01
1.428516e+01 1.813756e-01 6.524421e-07 1.137486e-03 -8.064000e-05 -3.604558e-01
1.431137e+01 1.813766e-01 6.500137e-07 1.135376e-03 -8.034113e-05 -3.604712e-01
1.433759e+01 1.813775e-01 6.475989e-07 1.133274e-03 -8.004392e-05 -3.604865e-01
1.436380e+01 1.813784e-01 6.451975e-07 1.131180e-03 -7.974836e-05 -3.605018e-01
1.439001e+01 1.813794e-01 6.428094e-07 1.129093e-03 -7.945443e-05 -3.605170e-01
1.441623e+01 1.813803e-01 6.404346e-07 1.127014e-03 -7.916212e-05 -3.605321e-01
1.444244e+01 1.813812e-01 6.380729e-07 1.124942e-03 -7.887142e-05 -3.605473e-01
1.446866e+01 1.813821e-01 6.357243e-07 1.122879e-03 -7.858232e-05 -3.605623e-01
1.449487e+01 1.813831e-01 6.333885e-07 1.120822e-03 -7.829481e-05 -3.605773e-01
1.452109e+01 1.813840e-01 6.310657e-07 1.118774e-03 -7.800887e-05 -3.605923e-01
1.454730e+01 1.813849e-01 6.287556e-07 1.116733e-03 -7.772450e-05 -3.606071e-01
1.457352e+01 1.813858e-01 6.264581e-07 1.114699e-03 -7.744168e-05 -3.606220e-01
1.459973e+01 1.813867e-01 6.241732e-07 1.112672e-03 -7.716039e-05 -3.606368e-01
1.461284e+01 1.813871e-01 6.230355e-07 1.111662e-03 -7.702033e-05 -3.606441e-01
1.463905e+01 1.813880e-01 6.207693e-07 1.109647e-03 -7.674134e-05 -3.606588e-01
1.466527e+01 1.813889e-01 6.185154e-07 1.107638e-03 -7.646386e-05 -3.606735e-01
1.469148e+01 1.813898e-01 6.162738e-07 1.105638e-03 -7.618788e-05 -3.606881e-01
1.471769e+01 1.813907e-01 6.140444e-07 1.103644e-03 -7.591340e-05 -3.607026e-01
1.474391e+01 1.813916e-01 6.118270e-07 1.101658e-03 -7.564039e-05 -3.607171e-01
1.477012e+01 1.813925e-01 6.096216e-07 1.099678e-03 -7.536886e-05 -3.607316e-01
1.479634e+01 1.813934e-01 6.074281e-07 1.097706e-03 -7.509878e-05 -3.607460e-01
1.482255e+01 1.813942e-01 6.052465e-07 1.095741e-03 -7.483016e-05 -3.607603e-01
1.484877e+01 1.813951e-01 6.030765e-07 1.093783e-03 -7.456297e-05 -3.607746e-01
1.487498e+01 1.813960e-01 6.009182e-07 1.091832e-03 -7.429721e-05 -3.607889e-01
1.490120e+01 1.813968e-01 5.987715e-07 1.089887e-03 -7.403287e-05 -3.608031e-01
1.492741e+01 1.813977e-01 5.966363e-07 1.087950e-03 -7.376994e-05 -3.608172e-01
1.495362e+01 1.813986e-01 5.945124e-07 1.086020e-03 -7.350840e-05 -3.608313e-01
1.497984e+01 1.813994e-01 5.923999e-07 1.084096e-03 -7.324825e-05 -3.608453e-01
1.500605e+01 1.814003e-01 5.902986e-07 1.082179e-03 -7.298949e-05 -3.608593e-01
1.503227e+01 1.814011e-01 5.882085e-07 1.080269e-03 -7.273209e-05 -3.608733e-01
1.505848e+01 1.814020e-01 5.861295e-07 1.078366e-03 -7.247605e-05 -3.608872e-01
1.508470e+01 1.814028e-01 5.840614e-07 1.076470e-03 -7.222136e-05 -3.609010e-01
1.511091e+01 1.814037e-01 5.820043e-07 1.074580e-03 -7.196801e-05 -3.609148e-01
1.513712e+01 1.814045e-01 5.799580e-07 1.072696e-03 -7.171599e-05 -3.609286e-01
1.516334e+01 1.814054e-01 5.779225e-07 1.070820e-03 -7.146529e-05 -3.609423e-01
1.518955e+01 1.814062e-01 5.758977e-07 1.068950e-03 -7.121590e-05 -3.609559e-01
1.521577e+01 1.814070e-01 5.738836e-07 1.067086e-03 -7.096782e-05 -3.609695e-01
1.524198e+01 1.814078e-01 5.718799e-07 1.065229e-03 -7.072103e-05 -3.609831e-01
1.526820e+01 1.814087e-01 5.698868e-07 1.063378e-03 -7.047552e-05 -3.609966e-01
1.529441e+01 1.814095e-01 5.679040e-07 1.061534e-03 -7.023130e-05 -3.610101e-01
1.532063e+01 1.814103e-01 5.659316e-07 1.059696e-03 -6.998833e-05 -3.610235e-01
1.534684e+01 1.814111e-01 5.639694e-07 1.057864e-03 -6.974663e-05 -3.610369e-01
1.537305e+01 1.814119e-01 5.620174e-07 1.056039e-03 -6.950618e-05 -3.610502e-01
1.539927e+01 1.814128e-01 5.600756e-07 1.054220e-03 -6.926697e-05 -3.610635e-01
1.542548e+01 1.814136e-01 5.581437e-07 1.052408e-03 -6.902899e-05 -3.610768e-01
1.545170e+01 1.814144e-01 5.562219e-07 1.050601e-03 -6.879223e-05 -3.610900e-01
1.546481e+01 1.814148e-01 5.552647e-07 1.049700e-03 -6.867431e-05 -3.610965e-01
1.549102e+01 1.814156e-01 5.533577e-07 1.047903e-03 -6.843938e-05 -3.611097e-01
1.551723e+01 1.814164e-01 5.514605e-07 1.046112e-03 -6.820565e-05 -3.611228e-01
1.554345e+01 1.814172e-01 5.495730e-07 1.044327e-03 -6.797311e-05 -3.611358e-01
1.556966e+01 1.814180e-01 5.476952e-07 1.042548e-03 -6.774176e-05 -3.611488e-01
1.559588e+01 1.814188e-01 5.458271e-07 1.040775e-03 -6.751160e-05 -3.611618e-01
1.562209e+01 1.814196e-01 5.439684e-07 1.039009e-03 -6.728260e-05 -3.611747e-01
1.564831e+01 1.814203e-01 5.421192e-07 1.037248e-03 -6.705476e-05 -3.611875e-01
1.567452e+01 1.814211e-01 5.402795e-07 1.035493e-03 -6.682808e-05 -3.612004e-01
1.570073e+01 1.814219e-01 5.384491e-07 1.033744e-03 -6.660255e-05 -3.612131e-01
1.572695e+01 1.814227e-01 5.366280e-07 1.032001e-03 -6.637816e-05 -3.612259e-01
1.575316e+01 1.814235e-01 5.348161e-07 1.030264e-03 -6.615490e-05 -3.612386e-01
1.576627e+01 1.814238e-01 5.339136e-07 1.029398e-03 -6.604369e-05 -3.612449e-01
1.579248e+01 1.814246e-01 5.321154e-07 1.027669e-03 -6.582211e-05 -3.612575e-01
1.581870e+01 1.814254e-01 5.303263e-07 1.025947e-03 -6.560165e-05 -3.612701e-01
1.584491e+01 1.814262e-01 5.285462e-07 1.024230e-03 -6.538229e-05 -3.612827e-01
1.587113e+01 1.814269e-01 5.267750e-07 1.022519e-03 -6.516403e-05 -3.612952e-01
1.589734e+01 1.814277e-01 5.250127e-07 1.020813e-03 -6.494686e-05 -3.613077e-01
1.592356e+01 1.814284e-01 5.232593e-07 1.019114e-03 -6.473078e-05 -3.613201e-01
1.594977e+01 1.814292e-01 5.215146e-07 1.017420e-03 -6.451577e-05 -3.613325e-01
1.596288e+01 1.814296e-01 5.206456e-07 1.016575e-03 -6.440866e-05 -3.613386e-01
1.598909e+01 1.814303e-01 5.189139e-07 1.014889e-03 -6.419526e-05 -3.613510e-01
1.601531e+01 1.814311e-01 5.171909e-07 1.013209e-03 -6.398291e-05 -3.613633e-01
1.604152e+01 1.814318e-01 5.154765e-07 1.011535e-03 -6.377161e-05 -3.613755e-01
1.606774e+01 1.814326e-01 5.137706e-07 1.009866e-03 -6.356136e-05 -3.613877e-01
1.609395e+01 1.814333e-01 5.120731e-07 1.008202e-03 -6.335215e-05 -3.613999e-01
1.612017e+01 1.814341e-01 5.103840e-07 1.006544e-03 -6.314396e-05 -3.614120e-01
1.614638e+01 1.814348e-01 5.087033e-07 1.004891e-03 -6.293681e-05 -3.614241e-01
1.617259e+01 1.814355e-01 5.070308e-07 1.003244e-03 -6.273067e-05 -3.614361e-01
1.619881e+01 1.814363e-01 5.053666e-07 1.001603e-03 -6.252554e-05 -3.614481e-01
1.622502e+01 1.814370e-01 5.037106e-07 9.999662e-04 -6.232141e-05 -3.614601e-01
1.625124e+01 1.814377e-01 5.020627e-07 9.983351e-04 -6.211829e-05 -3.614720e-01
1.627745e+01 1.814384e-01 5.004228e-07 9.967094e-04 -6.191615e-05 -3.614839e-01
1.630367e+01 1.814392e-01 4.987910e-07 9.950889e-04 -6.171500e-05 -3.614958e-01
1.632988e+01 1.814399e-01 4.971672e-07 9.934737e-04 -6.151483e-05 -3.615076e-01
1.635609e+01 1.814406e-01 4.955513e-07 9.918638e-04 -6.131563e-05 -3.615194e-01
1.638231e+01 1.814413e-01 4.939432e-07 9.902590e-04 -6.111739e-05 -3.615311e-01
1.639542e+01 1.814417e-01 4.931421e-07 9.894586e-04 -6.101864e-05 -3.615370e-01
1.642163e+01 1.814424e-01 4.915457e-07 9.878616e-04 -6.082184e-05 -3.615487e-01
1.644785e+01 1.814431e-01 4.899571e-07 9.862698e-04 -6.062600e-05 -3.615603e-01
1.647406e+01 1.814438e-01 4.883762e-07 9.846831e-04 -6.043109e-05 -3.615719e-01
1.650027e+01 1.814445e-01 4.868029e-07 9.831014e-04 -6.023713e-05 -3.615835e-01
1.652649e+01 1.814452e-01 4.852372e-07 9.815249e-04 -6.004410e-05 -3.615950e-01
1.655270e+01 1.814459e-01 4.836790e-07 9.799534e-04 -5.985200e-05 -3.616065e-01
1.657892e+01 1.814466e-01 4.821283e-07 9.783869e-04 -5.966081e-05 -3.616180e-01
1.660513e+01 1.814473e-01 4.805851e-07 9.768254e-04 -5.947054e-05 -3.616294e-01
1.663135e+01 1.814480e-01 4.790493e-07 9.752689e-04 -5.928118e-05 -3.616408e-01
1.665756e+01 1.814487e-01 4.775208e-07 9.737174e-04 -5.909272e-05 -3.616522e-01
1.668377e+01 1.814494e-01 4.759996e-07 9.721708e-04 -5.890516e-05 -3.616635e-01
1.670999e+01 1.814501e-01 4.744857e-07 9.706290e-04 -5.871849e-05 -3.616748e-01
1.673620e+01 1.814508e-01 4.729790e-07 9.690922e-04 -5.853271e-05 -3.616860e-01
1.676242e+01 1.814515e-01 4.714794e-07 9.675602e-04 -5.834780e-05 -3.616972e-01
1.678863e+01 1.814522e-01 4.699870e-07 9.660331e-04 -5.816378e-05 -3.617084e-01
1.681485e+01 1.814528e-01 4.685016e-07 9.645108e-04 -5.798062e-05 -3.617195e-01
1.684106e+01 1.814535e-01 4.670233e-07 9.629932e-04 -5.779832e-05 -3.617306e-01
1.686728e+01 1.814542e-01 4.655520e-07 9.614805e-04 -5.761688e-05 -3.617417e-01
1.689349e+01 1.814549e-01 4.640876e-07 9.599724e-04 -5.743630e-05 -3.617528e-01
1.691970e+01 1.814555e-01 4.626301e-07 9.584691e-04 -5.725656e-05 -3.617638e-01
1.694592e+01 1.814562e-01 4.611794e-07 9.569705e-04 -5.707767e-05 -3.617747e-01
1.697213e+01 1.814569e-01 4.597356e-07 9.554766e-04 -5.689961e-05 -3.617857e-01
1.699835e+01 1.814575e-01 4.582986e-07 9.539874e-04 -5.672239e-05 -3.617966e-01
1.702456e+01 1.814582e-01 4.568682e-07 9.525027e-04 -5.654599e-05 -3.618074e-01
1.705078e+01 1.814589e-01 4.554446e-07 9.510227e-04 -5.637041e-05 -3.618183e-01
1.707699e+01 1.814595e-01 4.540276e-07 9.495473e-04 -5.619565e-05 -3.618291e-01
1.710320e+01 1.814602e-01 4.526172e-07 9.480764e-04 -5.602170e-05 -3.618399e-01
1.712942e+01 1.814608e-01 4.512133e-07 9.466101e-04 -5.584856e-05 -3.618506e-01
1.715563e+01 1.814615e-01 4.498160e-07 9.451484e-04 -5.567621e-05 -3.618613e-01
1.718185e+01 1.814622e-01 4.484252e-07 9.436911e-04 -5.550467e-05 -3.618720e-01
1.720806e+01 1.814628e-01 4.470408e-07 9.422383e-04 -5.533391e-05 -3.618826e-01
1.723428e+01 1.814635e-01 4.456628e-07 9.407900e-04 -5.516395e-05 -3.618932e-01
1.726049e+01 1.814641e-01 4.442911e-07 9.393461e-04 -5.499476e-05 -3.619038e-01
1.728671e+01 1.814647e-01 4.429258e-07 9.379067e-04 -5.482635e-05 -3.619143e-01
1.731292e+01 1.814654e-01 4.415668e-07 9.364716e-04 -5.465872e-05 -3.619248e-01
1.733913e+01 1.814660e-01 4.402140e-07 9.350410e-04 -5.449185e-05 -3.619353e-01
1.736535e+01 1.814667e-01 4.388674e-07 9.336147e-04 -5.432575e-05 -3.619458e-01
1.739156e+01 1.814673e-01 4.375270e-07 9.321927e-04 -5.416040e-05 -3.619562e-01
1.741778e+01 1.814679e-01 4.361927e-07 9.307751e-04 -5.399581e-05 -3.619666e-01
1.744399e+01 1.814686e-01 4.348645e-07 9.293618e-04 -5.383196e-05 -3.619769e-01
1.747021e+01 1.814692e-01 4.335424e-07 9.279528e-04 -5.366886e-05 -3.619872e-01
1.749642e+01 1.814698e-01 4.322263e-07 9.265480e-04 -5.350650e-05 -3.619975e-01
1.752264e+01 1.814705e-01 4.309161e-07 9.251475e-04 -5.334488e-05 -3.620078e-01
1.754885e+01 1.814711e-01 4.296120e-07 9.237512e-04 -5.318399e-05 -3.620180e-01
1.757506e+01 1.814717e-01 4.283137e-07 9.223591e-04 -5.302382e-05 -3.620282e-01
1.760128e+01 1.814723e-01 4.270213e-07 9.209712e-04 -5.286438e-05 -3.620384e-01
1.761439e+01 1.814726e-01 4.263773e-07 9.202788e-04 -5.278493e-05 -3.620435e-01
1.764060e+01 1.814733e-01 4.250936e-07 9.188972e-04 -5.262656e-05 -3.620536e-01
1.766681e+01 1.814739e-01 4.238158e-07 9.175197e-04 -5.246890e-05 -3.620637e-01
1.769303e+01 1.814745e-01 4.225437e-07 9.161463e-04 -5.231195e-05 -3.620738e-01
1.771924e+01 1.814751e-01 4.212773e-07 9.147770e-04 -5.215571e-05 -3.620838e-01
1.774546e+01 1.814757e-01 4.200166e-07 9.134118e-04 -5.200016e-05 -3.620938e-01
1.777167e+01 1.814763e-01 4.187615e-07 9.120507e-04 -5.184531e-05 -3.621038e-01
1.779789e+01 1.814769e-01 4.175121e-07 9.106936e-04 -5.169115e-05 -3.621137e-01
1.782410e+01 1.814775e-01 4.162683e-07 9.093406e-04 -5.153767e-05 -3.621236e-01
1.785032e+01 1.814781e-01 4.150299e-07 9.079916e-04 -5.138488e-05 -3.621335e-01
1.787653e+01 1.814787e-01 4.137972e-07 9.066465e-04 -5.123276e-05 -3.621434e-01
1.790274e+01 1.814793e-01 4.125699e-07 9.053055e-04 -5.108132e-05 -3.621532e-01
1.792896e+01 1.814799e-01 4.113480e-07 9.039684e-04 -5.093055e-05 -3.621630e-01
1.795517e+01 1.814805e-01 4.101316e-07 9.026352e-04 -5.078045e-05 -3.621728e-01
1.798139e+01 1.814811e-01 4.089205e-07 9.013060e-04 -5.063101e-05 -3.621825e-01
1.800760e+01 1.814817e-01 4.077149e-07 8.999807e-04 -5.048223e-05 -3.621922e-01
1.803382e+01 1.814823e-01 4.065145e-07 8.986593e-04 -5.033410e-05 -3.622019e-01
1.806003e+01 1.814829e-01 4.053194e-07 8.973418e-04 -5.018663e-05 -3.622116e-01
1.808624e+01 1.814835e-01 4.041296e-07 8.960281e-04 -5.003980e-05 -3.622212e-01
1.811246e+01 1.814841e-01 4.029450e-07 8.947182e-04 -4.989361e-05 -3.622308e-01
1.813867e+01 1.814847e-01 4.017657e-07 8.934122e-04 -4.974807e-05 -3.622404e-01
1.816489e+01 1.814852e-01 4.005914e-07 8.921100e-04 -4.960316e-05 -3.622499e-01
1.819110e+01 1.814858e-01 3.994224e-07 8.908116e-04 -4.945888e-05 -3.622595e-01
1.821732e+01 1.814864e-01 3.982584e-07 8.895169e-04 -4.931523e-05 -3.622689e-01
1.824353e+01 1.814870e-01 3.970995e-07 8.882260e-04 -4.917221e-05 -3.622784e-01
1.826975e+01 1.814876e-01 3.959457e-07 8.869389e-04 -4.902980e-05 -3.622878e-01
1.829596e+01 1.814881e-01 3.947969e-07 8.856554e-04 -4.888802e-05 -3.622973e-01
1.832217e+01 1.814887e-01 3.936531e-07 8.843757e-04 -4.874685e-05 -3.623066e-01
1.834839e+01 1.814893e-01 3.925142e-07 8.830997e-04 -4.860629e-05 -3.623160e-01
1.837460e+01 1.814899e-01 3.913803e-07 8.818273e-04 -4.846633e-05 -3.623253e-01
1.840082e+01 1.814904e-01 3.902513e-07 8.805587e-04 -4.832698e-05 -3.623346e-01
1.842703e+01 1.814910e-01 3.891272e-07 8.792936e-04 -4.818824e-05 -3.623439e-01
1.845325e+01 1.814916e-01 3.880079e-07 8.780322e-04 -4.805008e-05 -3.623532e-01
1.847946e+01 1.814921e-01 3.868935e-07 8.767744e-04 -4.791252e-05 -3.623624e-01
1.850568e+01 1.814927e-01 3.857838e-07 8.755202e-04 -4.777555e-05 -3.623716e-01
1.853189e+01 1.814932e-01 3.846789e-07 8.742696e-04 -4.763917e-05 -3.623808e-01
1.855810e+01 1.814938e-01 3.835787e-07 8.730225e-04 -4.750337e-05 -3.623899e-01
1.858432e+01 1.814944e-01 3.824833e-07 8.717790e-04 -4.736815e-05 -3.623990e-01
1.861053e+01 1.814949e-01 3.813925e-07 8.705391e-04 -4.723350e-05 -3.624081e-01
1.863675e+01 1.814955e-01 3.803064e-07 8.693026e-04 -4.709943e-05 -3.624172e-01
1.866296e+01 1.814960e-01 3.792250e-07 8.680697e-04 -4.696593e-05 -3.624262e-01
1.868918e+01 1.814966e-01 3.781481e-07 8.668403e-04 -4.683300e-05 -3.624353e-01
1.871539e+01 1.814971e-01 3.770758e-07 8.656143e-04 -4.670063e-05 -3.624442e-01
1.872850e+01 1.814974e-01 3.765414e-07 8.650026e-04 -4.663465e-05 -3.624487e-01
1.875471e+01 1.814979e-01 3.754759e-07 8.637818e-04 -4.650312e-05 -3.624577e-01
1.878093e+01 1.814985e-01 3.744150e-07 8.625645e-04 -4.637215e-05 -3.624666e-01
1.880714e+01 1.814990e-01 3.733585e-07 8.613506e-04 -4.624172e-05 -3.624755e-01
1.883336e+01 1.814996e-01 3.723065e-07 8.601401e-04 -4.611185e-05 -3.624844e-01
1.885957e+01 1.815001e-01 3.712590e-07 8.589330e-04 -4.598252e-05 -3.624933e-01
1.888578e+01 1.815007e-01 3.702158e-07 8.577293e-04 -4.585374e-05 -3.625021e-01
1.891200e+01 1.815012e-01 3.691771e-07 8.565289e-04 -4.572549e-05 -3.625109e-01
1.893821e+01 1.815017e-01 3.681427e-07 8.553319e-04 -4.559779e-05 -3.625197e-01
1.896443e+01 1.815023e-01 3.671127e-07 8.541383e-04 -4.547062e-05 -3.625284e-01
1.899064e+01 1.815028e-01 3.660869e-07 8.529480e-04 -4.534397e-05 -3.625372e-01
1.901686e+01 1.815033e-01 3.650655e-07 8.517610e-04 -4.521786e-05 -3.625459e-01
1.904307e+01 1.815039e-01 3.640484e-07 8.505773e-04 -4.509227e-05 -3.625546e-01
1.906929e+01 1.815044e-01 3.630354e-07 8.493968e-04 -4.496721e-05 -3.625632e-01
1.909550e+01 1.815049e-01 3.620267e-07 8.482197e-04 -4.484266e-05 -3.625719e-01
1.912171e+01 1.815054e-01 3.610222e-07 8.470458e-04 -4.471864e-05 -3.625805e-01
1.914793e+01 1.815060e-01 3.600219e-07 8.458751e-04 -4.459512e-05 -3.625891e-01
1.917414e+01 1.815065e-01 3.590258e-07 8.447077e-04 -4.447212e-05 -3.625977e-01
1.920036e+01 1.815070e-01 3.580337e-07 8.435435e-04 -4.434962e-05 -3.626062e-01
1.922657e+01 1.815075e-01 3.570458e-07 8.423825e-04 -4.422763e-05 -3.626147e-01
1.925279e+01 1.815081e-01 3.560619e-07 8.412247e-04 -4.410614e-05 -3.626232e-01
1.927900e+01 1.815086e-01 3.550821e-07 8.400701e-04 -4.398516e-05 -3.626317e-01
1.930521e+01 1.815091e-01 3.541064e-07 8.389186e-04 -4.386467e-05 -3.626401e-01
1.933143e+01 1.815096e-01 3.531346e-07 8.377703e-04 -4.374467e-05 -3.626486e-01
1.935764e+01 1.815101e-01 3.521669e-07 8.366251e-04 -4.362517e-05 -3.626570e-01
1.938386e+01 1.815106e-01 3.512031e-07 8.354831e-04 -4.350615e-05 -3.626654e-01
1.941007e+01 1.815111e-01 3.502433e-07 8.343441e-04 -4.338762e-05 -3.626737e-01
1.943629e+01 1.815116e-01 3.492874e-07 8.332083e-04 -4.326958e-05 -3.626821e-01
1.946250e+01 1.815122e-01 3.483354e-07 8.320756e-04 -4.315201e-05 -3.626904e-01
1.948872e+01 1.815127e-01 3.473873e-07 8.309459e-04 -4.303493e-05 -3.626987e-01
1.951493e+01 1.815132e-01 3.464431e-07 8.298193e-04 -4.291832e-05 -3.627069e-01
1.954114e+01 1.815137e-01 3.455027e-07 8.286957e-04 -4.280218e-05 -3.627152e-01
1.956736e+01 1.815142e-01 3.445661e-07 8.275752e-04 -4.268651e-05 -3.627234e-01
1.959357e+01 1.815147e-01 3.436334e-07 8.264577e-04 -4.257132e-05 -3.627316e-01
1.961979e+01 1.815152e-01 3.427044e-07 8.253432e-04 -4.245658e-05 -3.627398e-01
1.964600e+01 1.815157e-01 3.417792e-07 8.242318e-04 -4.234231e-05 -3.627480e-01
1.967222e+01 1.815162e-01 3.408577e-07 8.231233e-04 -4.222851e-05 -3.627561e-01
1.969843e+01 1.815167e-01 3.399399e-07 8.220178e-04 -4.211516e-05 -3.627642e-01
1.972464e+01 1.815172e-01 3.390259e-07 8.209152e-04 -4.200226e-05 -3.627723e-01
1.975086e+01 1.815177e-01 3.381155e-07 8.198156e-04 -4.188982e-05 -3.627804e-01
1.977707e+01 1.815181e-01 3.372088e-07 8.187190e-04 -4.177783e-05 -3.627884e-01
1.980329e+01 1.815186e-01 3.363057e-07 8.176253e-04 -4.166629e-05 -3.627965e-01
1.982950e+01 1.815191e-01 3.354063e-07 8.165345e-04 -4.155519e-05 -3.628045e-01
1.985572e+01 1.815196e-01 3.345105e-07 8.154466e-04 -4.144454e-05 -3.628125e-01
1.988193e+01 1.815201e-01 3.336182e-07 8.143616e-04 -4.133433e-05 -3.628204e-01
1.990815e+01 1.815206e-01 3.327295e-07 8.132795e-04 -4.122456e-05 -3.628284e-01
1.993436e+01 1.815211e-01 3.318444e-07 8.122002e-04 -4.111523e-05 -3.628363e-01
1.996057e+01 1.815216e-01 3.309627e-07 8.111238e-04 -4.100633e-05 -3.628442e-01
1.998679e+01 1.815220e-01 3.300846e-07 8.100503e-04 -4.089786e-05 -3.628521e-01
2.001300e+01 1.815225e-01 3.292100e-07 8.089796e-04 -4.078982e-05 -3.628600e-01
2.003922e+01 1.815230e-01 3.283389e-07 8.079117e-04 -4.068221e-05 -3.628678e-01
2.006543e+01 1.815235e-01 3.274712e-07 8.068467e-04 -4.057502e-05 -3.628756e-01
2.009165e+01 1.815239e-01 3.266069e-07 8.057844e-04 -4.046826e-05 -3.628834e-01
2.011786e+01 1.815244e-01 3.257461e-07 8.047250e-04 -4.036192e-05 -3.628912e-01
2.014408e+01 1.815249e-01 3.248886e-07 8.036683e-04 -4.025599e-05 -3.628990e-01
2.017029e+01 1.815254e-01 3.240345e-07 8.026144e-04 -4.015049e-05 -3.629067e-01
2.019650e+01 1.815258e-01 3.231838e-07 8.015633e-04 -4.004539e-05 -3.629145e-01
2.022272e+01 1.815263e-01 3.223365e-07 8.005149e-04 -3.994071e-05 -3.629222e-01
2.024893e+01 1.815268e-01 3.214925e-07 7.994692e-04 -3.983644e-05 -3.629298e-01
2.027515e+01 1.815273e-01 3.206517e-07 7.984263e-04 -3.973258e-05 -3.629375e-01
2.030136e+01 1.815277e-01 3.198143e-07 7.973861e-04 -3.962912e-05 -3.629451e-01
2.032758e+01 1.815282e-01 3.189802e-07 7.963486e-04 -3.952607e-05 -3.629528e-01
2.035379e+01 1.815286e-01 3.181493e-07 7.953138e-04 -3.942342e-05 -3.629604e-01
2.038001e+01 1.815291e-01 3.173216e-07 7.942817e-04 -3.932116e-05 -3.629680e-01
2.040622e+01 1.815296e-01 3.164972e-07 7.932522e-04 -3.921931e-05 -3.629755e-01
2.043243e+01 1.815300e-01 3.156760e-07 7.922254e-04 -3.911785e-05 -3.629831e-01
2.045865e+01 1.815305e-01 3.148580e-07 7.912013e-04 -3.901678e-05 -3.629906e-01
2.048486e+01 1.815310e-01 3.140431e-07 7.901798e-04 -3.891610e-05 -3.629981e-01
2.051108e+01 1.815314e-01 3.132314e-07 7.891610e-04 -3.881582e-05 -3.630056e-01
2.053729e+01 1.815319e-01 3.124229e-07 7.881448e-04 -3.871592e-05 -3.630130e-01
2.056351e+01 1.815323e-01 3.116175e-07 7.871311e-04 -3.861640e-05 -3.630205e-01
2.058972e+01 1.815328e-01 3.108152e-07 7.861201e-04 -3.851727e-05 -3.630279e-01
2.061593e+01 1.815332e-01 3.100160e-07 7.851117e-04 -3.841852e-05 -3.630353e-01
2.064215e+01 1.815337e-01 3.092198e-07 7.841059e-04 -3.832015e-05 -3.630427e-01
2.066836e+01 1.815341e-01 3.084267e-07 7.831026e-04 -3.822216e-05 -3.630501e-01
2.069458e+01 1.815346e-01 3.076367e-07 7.821020e-04 -3.812454e-05 -3.630575e-01
2.072079e+01 1.815350e-01 3.068497e-07 7.811038e-04 -3.802729e-05 -3.630648e-01
2.074701e+01 1.815355e-01 3.060657e-07 7.801082e-04 -3.793042e-05 -3.630721e-01
2.077322e+01 1.815359e-01 3.052848e-07 7.791152e-04 -3.783392e-05 -3.630794e-01
2.079944e+01 1.815364e-01 3.045068e-07 7.781246e-04 -3.773778e-05 -3.630867e-01
2.082565e+01 1.815368e-01 3.037318e-07 7.771366e-04 -3.764201e-05 -3.630940e-01
2.085186e+01 1.815373e-01 3.029597e-07 7.761511e-04 -3.754661e-05 -3.631012e-01
2.087808e+01 1.815377e-01 3.021906e-07 7.751681e-04 -3.745156e-05 -3.631084e-01
2.090429e+01 1.815381e-01 3.014244e-07 7.741876e-04 -3.735688e-05 -3.631156e-01
2.093051e+01 1.815386e-01 3.006611e-07 7.732095e-04 -3.726255e-05 -3.631228e-01
2.095672e+01 1.815390e-01 2.999007e-07 7.722339e-04 -3.716859e-05 -3.631300e-01
2.098294e+01 1.815394e-01 2.991432e-07 7.712608e-04 -3.707497e-05 -3.631371e-01
2.100915e+01 1.815399e-01 2.983885e-07 7.702901e-04 -3.698172e-05 -3.631443e-01
2.103536e+01 1.815403e-01 2.976367e-07 7.693219e-04 -3.688881e-05 -3.631514e-01
2.106158e+01 1.815408e-01 2.968877e-07 7.683561e-04 -3.679625e-05 -3.631585e-01
2.108779e+01 1.815412e-01 2.961416e-07 7.673927e-04 -3.670404e-05 -3.631656e-01
2.111401e+01 1.815416e-01 2.953983e-07 7.664317e-04 -3.661217e-05 -3.631726e-01
2.114022e+01 1.815420e-01 2.946577e-07 7.654732e-04 -3.652065e-05 -3.631797e-01
2.116644e+01 1.815425e-01 2.939200e-07 7.645170e-04 -3.642948e-05 -3.631867e-01
2.119265e+01 1.815429e-01 2.931850e-07 7.635632e-04 -3.633864e-05 -3.631937e-01
2.121887e+01 1.815433e-01 2.924528e-07 7.626118e-04 -3.624814e-05 -3.632007e-01
2.124508e+01 1.815438e-01 2.917233e-07 7.616628e-04 -3.615798e-05 -3.632077e-01
2.127129e+01 1.815442e-01 2.909965e-07 7.607161e-04 -3.606816e-05 -3.632147e-01
2.129751e+01 1.815446e-01 2.902725e-07 7.597718e-04 -3.597867e-05 -3.632216e-01
2.132372e+01 1.815450e-01 2.895511e-07 7.588298e-04 -3.588952e-05 -3.632285e-01
2.134994e+01 1.815455e-01 2.888324e-07 7.578901e-04 -3.580069e-05 -3.632355e-01
2.137615e+01 1.815459e-01 2.881164e-07 7.569528e-04 -3.571219e-05 -3.632423e-01
2.140237e+01 1.815463e-01 2.874031e-07 7.560178e-04 -3.562403e-05 -3.632492e-01
2.142858e+01 1.815467e-01 2.866924e-07 7.550850e-04 -3.553618e-05 -3.632561e-01
2.145480e+01 1.815471e-01 2.859844e-07 7.541546e-04 -3.544867e-05 -3.632629e-01
2.148101e+01 1.815475e-01 2.852789e-07 7.532265e-04 -3.536147e-05 -3.632697e-01
2.150722e+01 1.815480e-01 2.845761e-07 7.523007e-04 -3.527460e-05 -3.632766e-01
2.153344e+01 1.815484e-01 2.838758e-07 7.513771e-04 -3.518804e-05 -3.632833e-01
2.155965e+01 1.815488e-01 2.831782e-07 7.504558e-04 -3.510181e-05 -3.632901e-01
2.158587e+01 1.815492e-01 2.824831e-07 7.495368e-04 -3.501589e-05 -3.632969e-01
2.161208e+01 1.815496e-01 2.817906e-07 7.486200e-04 -3.493029e-05 -3.633036e-01
2.163830e+01 1.815500e-01 2.811006e-07 7.477054e-04 -3.484500e-05 -3.633104e-01
2.166451e+01 1.815504e-01 2.804131e-07 7.467931e-04 -3.476002e-05 -3.633171e-01
2.169073e+01 1.815508e-01 2.797282e-07 7.458830e-04 -3.467535e-05 -3.633238e-01
2.171694e+01 1.815513e-01 2.790458e-07 7.449751e-04 -3.459099e-05 -3.633304e-01
2.174315e+01 1.815517e-01 2.783658e-07 7.440694e-04 -3.450694e-05 -3.633371e-01
2.176937e+01 1.815521e-01 2.776884e-07 7.431659e-04 -3.442319e-05 -3.633437e-01
2.179558e+01 1.815525e-01 2.770134e-07 7.422646e-04 -3.433975e-05 -3.633504e-01
2.182180e+01 1.815529e-01 2.763408e-07 7.413655e-04 -3.425661e-05 -3.633570e-01
2.184801e+01 1.815533e-01 2.756708e-07 7.404686e-04 -3.417378e-05 -3.633636e-01
2.187423e+01 1.815537e-01 2.750031e-07 7.395738e-04 -3.409124e-05 -3.633702e-01
2.190044e+01 1.815541e-01 2.743379e-07 7.386812e-04 -3.400900e-05 -3.633767e-01
2.192665e+01 1.815545e-01 2.736751e-07 7.377908e-04 -3.392706e-05 -3.633833e-01
2.195287e+01 1.815549e-01 2.730146e-07 7.369025e-04 -3.384542e-05 -3.633898e-01
2.197908e+01 1.815553e-01 2.723566e-07 7.360163e-04 -3.376407e-05 -3.633963e-01
2.200530e+01 1.815557e-01 2.717010e-07 7.351323e-04 -3.368301e-05 -3.634028e-01
2.203151e+01 1.815561e-01 2.710477e-07 7.342503e-04 -3.360224e-05 -3.634093e-01
2.205773e+01 1.815565e-01 2.703967e-07 7.333705e-04 -3.352177e-05 -3.634158e-01
2.208394e+01 1.815569e-01 2.697481e-07 7.324928e-04 -3.344158e-05 -3.634223e-01
2.211016e+01 1.815573e-01 2.691019e-07 7.316172e-04 -3.336168e-05 -3.634287e-01
2.213637e+01 1.815577e-01 2.684579e-07 7.307437e-04 -3.328207e-05 -3.634351e-01
2.216258e+01 1.815580e-01 2.678163e-07 7.298723e-04 -3.320274e-05 -3.634415e-01
2.218880e+01 1.815584e-01 2.671770e-07 7.290029e-04 -3.312369e-05 -3.634479e-01
2.221501e+01 1.815588e-01 2.665399e-07 7.281357e-04 -3.304493e-05 -3.634543e-01
2.224123e+01 1.815592e-01 2.659051e-07 7.272704e-04 -3.296644e-05 -3.634607e-01
2.226744e+01 1.815596e-01 2.652726e-07 7.264073e-04 -3.288824e-05 -3.634670e-01
2.229366e+01 1.815600e-01 2.646424e-07 7.255461e-04 -3.281031e-05 -3.634734e-01
2.231987e+01 1.815604e-01 2.640144e-07 7.246871e-04 -3.273266e-05 -3.634797e-01
2.234608e+01 1.815608e-01 2.633886e-07 7.238300e-04 -3.265529e-05 -3.634860e-01
2.237230e+01 1.815611e-01 2.627650e-07 7.229750e-04 -3.257819e-05 -3.634923e-01
2.239851e+01 1.815615e-01 2.621437e-07 7.221220e-04 -3.250136e-05 -3.634986e-01
2.242473e+01 1.815619e-01 2.615245e-07 7.212710e-04 -3.242481e-05 -3.635048e-01
2.245094e+01 1.815623e-01 2.609076e-07 7.204220e-04 -3.234852e-05 -3.635111e-01
2.247716e+01 1.815627e-01 2.602928e-07 7.195750e-04 -3.227250e-05 -3.635173e-01
2.250337e+01 1.815631e-01 2.596802e-07 7.187300e-04 -3.219675e-05 -3.635235e-01
2.252959e+01 1.815634e-01 2.590698e-07 7.178869e-04 -3.212127e-05 -3.635297e-01
2.255580e+01 1.815638e-01 2.584615e-07 7.170459e-04 -3.204605e-05 -3.635359e-01
2.258201e+01 1.815642e-01 2.578553e-07 7.162068e-04 -3.197110e-05 -3.635421e-01
2.260823e+01 1.815646e-01 2.572513e-07 7.153697e-04 -3.189641e-05 -3.635483e-01
2.263444e+01 1.815649e-01 2.566494e-07 7.145345e-04 -3.182198e-05 -3.635544e-01
2.266066e+01 1.815653e-01 2.560496e-07 7.137013e-04 -3.174781e-05 -3.635606e-01
2.268687e+01 1.815657e-01 2.554519e-07 7.128700e-04 -3.167390e-05 -3.635667e-01
2.271309e+01 1.815661e-01 2.548563e-07 7.120406e-04 -3.160025e-05 -3.635728e-01
2.273930e+01 1.815664e-01 2.542628e-07 7.112132e-04 -3.152685e-05 -3.635789e-01
2.276552e+01 1.815668e-01 2.536713e-07 7.103877e-04 -3.145371e-05 -3.635849e-01
2.279173e+01 1.815672e-01 2.530819e-07 7.095641e-04 -3.138082e-05 -3.635910e-01
2.281794e+01 1.815675e-01 2.524946e-07 7.087425e-04 -3.130819e-05 -3.635971e-01
2.284416e+01 1.815679e-01 2.519093e-07 7.079227e-04 -3.123581e-05 -3.636031e-01
2.287037e+01 1.815683e-01 2.513260e-07 7.071048e-04 -3.116368e-05 -3.636091e-01
2.289659e+01 1.815686e-01 2.507448e-07 7.062888e-04 -3.109179e-05 -3.636151e-01
2.292280e+01 1.815690e-01 2.501656e-07 7.054747e-04 -3.102016e-05 -3.636211e-01
2.294902e+01 1.815694e-01 2.495883e-07 7.046625e-04 -3.094877e-05 -3.636271e-01
2.297523e+01 1.815697e-01 2.490131e-07 7.038521e-04 -3.087764e-05 -3.636331e-01
2.300145e+01 1.815701e-01 2.484399e-07 7.030436e-04 -3.080674e-05 -3.636390e-01
2.302766e+01 1.815705e-01 2.478686e-07 7.022369e-04 -3.073609e-05 -3.636449e-01
2.305387e+01 1.815708e-01 2.472993e-07 7.014321e-04 -3.066568e-05 -3.636509e-01
2.308009e+01 1.815712e-01 2.467320e-07 7.006292e-04 -3.059552e-05 -3.636568e-01
2.310630e+01 1.815716e-01 2.461666e-07 6.998280e-04 -3.052559e-05 -3.636627e-01
2.313252e+01 1.815719e-01 2.456031e-07 6.990287e-04 -3.045590e-05 -3.636686e-01
2.315873e+01 1.815723e-01 2.450416e-07 6.982313e-04 -3.038645e-05 -3.636744e-01
2.318495e+01 1.815726e-01 2.444820e-07 6.974356e-04 -3.031724e-05 -3.636803e-01
2.321116e+01 1.815730e-01 2.439244e-07 6.966418e-04 -3.024827e-05 -3.636861e-01
2.323737e+01 1.815733e-01 2.433686e-07 6.958497e-04 -3.017953e-05 -3.636920e-01
2.326359e+01 1.815737e-01 2.428147e-07 6.950595e-04 -3.011102e-05 -3.636978e-01
2.328980e+01 1.815741e-01 2.422627e-07 6.942710e-04 -3.004275e-05 -3.637036e-01
2.331602e+01 1.815744e-01 2.417126e-07 6.934844e-04 -2.997471e-05 -3.637094e-01
2.334223e+01 1.815748e-01 2.411644e-07 6.926995e-04 -2.990690e-05 -3.637152e-01
2.336845e+01 1.815751e-01 2.406180e-07 6.919164e-04 -2.983932e-05 -3.637209e-01
2.339466e+01 1.815755e-01 2.400735e-07 6.911351e-04 -2.977197e-05 -3.637267e-01
2.342088e+01 1.815758e-01 2.395308e-07 6.903555e-04 -2.970485e-05 -3.637324e-01
2.344709e+01 1.815762e-01 2.389900e-07 6.895777e-04 -2.963795e-05 -3.637382e-01
2.347330e+01 1.815765e-01 2.384510e-07 6.888016e-04 -2.957128e-05 -3.637439e-01
2.349952e+01 1.815769e-01 2.379138e-07 6.880273e-04 -2.950483e-05 -3.637496e-01
2.352573e+01 1.815772e-01 2.373785e-07 6.872547e-04 -2.943861e-05 -3.637553e-01
2.355195e+01 1.815776e-01 2.368449e-07 6.864839e-04 -2.937261e-05 -3.637610e-01
2.357816e+01 1.815779e-01 2.363131e-07 6.857147e-04 -2.930683e-05 -3.637666e-01
2.360438e+01 1.815782e-01 2.357832e-07 6.849473e-04 -2.924128e-05 -3.637723e-01
2.363059e+01 1.815786e-01 2.352550e-07 6.841816e-04 -2.917594e-05 -3.637779e-01
2.365680e+01 1.815789e-01 2.347285e-07 6.834177e-04 -2.911082e-05 -3.637835e-01
2.368302e+01 1.815793e-01 2.342039e-07 6.826554e-04 -2.904592e-05 -3.637892e-01
2.370923e+01 1.815796e-01 2.336810e-07 6.818948e-04 -2.898123e-05 -3.637948e-01
2.373545e+01 1.815800e-01 2.331598e-07 6.811359e-04 -2.891677e-05 -3.638003e-01
2.376166e+01 1.815803e-01 2.326404e-07 6.803787e-04 -2.885251e-05 -3.638059e-01
2.378788e+01 1.815806e-01 2.321228e-07 6.796232e-04 -2.878847e-05 -3.638115e-01
2.381409e+01 1.815810e-01 2.316068e-07 6.788694e-04 -2.872465e-05 -3.638170e-01
2.384031e+01 1.815813e-01 2.310926e-07 6.781172e-04 -2.866103e-05 -3.638226e-01
2.386652e+01 1.815817e-01 2.305800e-07 6.773667e-04 -2.859763e-05 -3.638281e-01
2.389273e+01 1.815820e-01 2.300692e-07 6.766179e-04 -2.853443e-05 -3.638336e-01
2.391895e+01 1.815823e-01 2.295601e-07 6.758707e-04 -2.847145e-05 -3.638391e-01
2.394516e+01 1.815827e-01 2.290527e-07 6.751252e-04 -2.840867e-05 -3.638446e-01
2.397138e+01 1.815830e-01 2.285469e-07 6.743813e-04 -2.834611e-05 -3.638501e-01
2.399759e+01 1.815833e-01 2.280428e-07 6.736390e-04 -2.828374e-05 -3.638556e-01
2.402381e+01 1.815837e-01 2.275404e-07 6.728984e-04 -2.822159e-05 -3.638610e-01
2.405002e+01 1.815840e-01 2.270397e-07 6.721594e-04 -2.815963e-05 -3.638665e-01
2.407624e+01 1.815843e-01 2.265406e-07 6.714220e-04 -2.809789e-05 -3.638719e-01
2.410245e+01 1.815847e-01 2.260431e-07 6.706863e-04 -2.803634e-05 -3.638773e-01
2.412866e+01 1.815850e-01 2.255473e-07 6.699521e-04 -2.797500e-05 -3.638827e-01
2.415488e+01 1.815853e-01 2.250531e-07 6.692196e-04 -2.791386e-05 -3.638881e-01
2.418109e+01 1.815857e-01 2.245605e-07 6.684886e-04 -2.785291e-05 -3.638935e-01
2.420731e+01 1.815860e-01 2.240695e-07 6.677593e-04 -2.779217e-05 -3.638989e-01
2.425974e+01 1.815866e-01 2.230924e-07 6.663053e-04 -2.767128e-05 -3.639096e-01
2.431217e+01 1.815873e-01 2.221217e-07 6.648577e-04 -2.755118e-05 -3.639203e-01
2.436459e+01 1.815879e-01 2.211573e-07 6.634164e-04 -2.743185e-05 -3.639309e-01
2.441702e+01 1.815886e-01 2.201992e-07 6.619812e-04 -2.731330e-05 -3.639415e-01
2.446945e+01 1.815892e-01 2.192473e-07 6.605523e-04 -2.719552e-05 -3.639520e-01
2.452188e+01 1.815899e-01 2.183015e-07 6.591296e-04 -2.707850e-05 -3.639625e-01
2.454809e+01 1.815902e-01 2.178309e-07 6.584205e-04 -2.702027e-05 -3.639677e-01
2.460052e+01 1.815908e-01 2.168943e-07 6.570069e-04 -2.690438e-05 -3.639781e-01
2.465295e+01 1.815915e-01 2.159637e-07 6.555994e-04 -2.678922e-05 -3.639885e-01
2.470538e+01 1.815921e-01 2.150391e-07 6.541978e-04 -2.667481e-05 -3.639988e-01
2.473160e+01 1.815924e-01 2.145790e-07 6.534993e-04 -2.661788e-05 -3.640040e-01
2.478402e+01 1.815930e-01 2.136633e-07 6.521067e-04 -2.650456e-05 -3.640142e-01
2.483645e+01 1.815937e-01 2.127534e-07 6.507201e-04 -2.639197e-05 -3.640245e-01
2.488888e+01 1.815943e-01 2.118493e-07 6.493393e-04 -2.628009e-05 -3.640346e-01
2.494131e+01 1.815949e-01 2.109509e-07 6.479644e-04 -2.616891e-05 -3.640448e-01
2.499374e+01 1.815955e-01 2.100583e-07 6.465953e-04 -2.605845e-05 -3.640549e-01
2.504617e+01 1.815961e-01 2.091713e-07 6.452320e-04 -2.594868e-05 -3.640649e-01
2.507238e+01 1.815964e-01 2.087299e-07 6.445525e-04 -2.589406e-05 -3.640699e-01
2.512481e+01 1.815970e-01 2.078513e-07 6.431977e-04 -2.578532e-05 -3.640799e-01
2.517724e+01 1.815976e-01 2.069782e-07 6.418487e-04 -2.567727e-05 -3.640899e-01
2.522967e+01 1.815983e-01 2.061106e-07 6.405053e-04 -2.556990e-05 -3.640998e-01
2.528210e+01 1.815989e-01 2.052485e-07 6.391675e-04 -2.546320e-05 -3.641096e-01
2.533453e+01 1.815995e-01 2.043918e-07 6.378352e-04 -2.535717e-05 -3.641195e-01
2.538696e+01 1.816001e-01 2.035404e-07 6.365085e-04 -2.525180e-05 -3.641292e-01
2.543938e+01 1.816006e-01 2.026943e-07 6.351874e-04 -2.514708e-05 -3.641390e-01
2.549181e+01 1.816012e-01 2.018535e-07 6.338717e-04 -2.504302e-05 -3.641487e-01
2.554424e+01 1.816018e-01 2.010179e-07 6.325614e-04 -2.493959e-05 -3.641583e-01
2.559667e+01 1.816024e-01 2.001875e-07 6.312566e-04 -2.483681e-05 -3.641680e-01
2.562289e+01 1.816027e-01 1.997742e-07 6.306061e-04 -2.478566e-05 -3.641728e-01
2.567531e+01 1.816033e-01 1.989515e-07 6.293093e-04 -2.468382e-05 -3.641823e-01
2.572774e+01 1.816039e-01 1.981338e-07 6.280178e-04 -2.458262e-05 -3.641918e-01
2.578017e+01 1.816045e-01 1.973212e-07 6.267317e-04 -2.448203e-05 -3.642013e-01
2.583260e+01 1.816050e-01 1.965136e-07 6.254507e-04 -2.438206e-05 -3.642108e-01
2.588503e+01 1.816056e-01 1.957109e-07 6.241750e-04 -2.428270e-05 -3.642202e-01
2.593746e+01 1.816062e-01 1.949131e-07 6.229045e-04 -2.418395e-05 -3.642296e-01
2.598989e+01 1.816068e-01 1.941202e-07 6.216391e-04 -2.408580e-05 -3.642389e-01
2.604232e+01 1.816073e-01 1.933321e-07 6.203789e-04 -2.398824e-05 -3.642482e-01
2.609474e+01 1.816079e-01 1.925488e-07 6.191238e-04 -2.389128e-05 -3.642574e-01
2.614717e+01 1.816084e-01 1.917703e-07 6.178737e-04 -2.379490e-05 -3.642667e-01
2.619960e+01 1.816090e-01 1.909965e-07 6.166287e-04 -2.369911e-05 -3.642758e-01
2.622582e+01 1.816093e-01 1.906113e-07 6.160080e-04 -2.365143e-05 -3.642804e-01
2.627824e+01 1.816098e-01 1.898445e-07 6.147705e-04 -2.355650e-05 -3.642896e-01
2.630446e+01 1.816101e-01 1.894628e-07 6.141536e-04 -2.350924e-05 -3.642941e-01
2.635689e+01 1.816107e-01 1.887029e-07 6.129235e-04 -2.341517e-05 -3.643032e-01
2.640932e+01 1.816112e-01 1.879475e-07 6.116983e-04 -2.332165e-05 -3.643122e-01
2.646175e+01 1.816118e-01 1.871967e-07 6.104781e-04 -2.322870e-05 -3.643212e-01
2.648796e+01 1.816121e-01 1.868229e-07 6.098697e-04 -2.318243e-05 -3.643257e-01
2.654039e+01 1.816126e-01 1.860788e-07 6.086567e-04 -2.309031e-05 -3.643347e-01
2.659282e+01 1.816131e-01 1.853392e-07 6.074485e-04 -2.299873e-05 -3.643436e-01
2.664525e+01 1.816137e-01 1.846039e-07 6.062451e-04 -2.290770e-05 -3.643525e-01
2.669768e+01 1.816142e-01 1.838730e-07 6.050465e-04 -2.281720e-05 -3.643613e-01
2.675010e+01 1.816148e-01 1.831464e-07 6.038526e-04 -2.272725e-05 -3.643701e-01
2.680253e+01 1.816153e-01 1.824241e-07 6.026633e-04 -2.263782e-05 -3.643789e-01
2.685496e+01 1.816158e-01 1.817061e-07 6.014788e-04 -2.254892e-05 -3.643876e-01
2.690739e+01 1.816164e-01 1.809924e-07 6.002989e-04 -2.246054e-05 -3.643963e-01
2.695982e+01 1.816169e-01 1.802828e-07 5.991236e-04 -2.237268e-05 -3.644050e-01
2.701225e+01 1.816174e-01 1.795774e-07 5.979530e-04 -2.228534e-05 -3.644136e-01
2.706468e+01 1.816180e-01 1.788761e-07 5.967868e-04 -2.219851e-05 -3.644222e-01
2.711711e+01 1.816185e-01 1.781789e-07 5.956253e-04 -2.211218e-05 -3.644308e-01
2.716953e+01 1.816190e-01 1.774858e-07 5.944682e-04 -2.202635e-05 -3.644394e-01
2.722196e+01 1.816195e-01 1.767967e-07 5.933156e-04 -2.194103e-05 -3.644479e-01
2.727439e+01 1.816200e-01 1.761116e-07 5.921675e-04 -2.185620e-05 -3.644563e-01
2.732682e+01 1.816206e-01 1.754305e-07 5.910238e-04 -2.177186e-05 -3.644648e-01
2.737925e+01 1.816211e-01 1.747533e-07 5.898846e-04 -2.168800e-05 -3.644732e-01
2.743168e+01 1.816216e-01 1.740801e-07 5.887497e-04 -2.160463e-05 -3.644816e-01
2.748411e+01 1.816221e-01 1.734107e-07 5.876191e-04 -2.152174e-05 -3.644899e-01
2.753654e+01 1.816226e-01 1.727452e-07 5.864929e-04 -2.143933e-05 -3.644982e-01
2.758896e+01 1.816231e-01 1.720835e-07 5.853711e-04 -2.135739e-05 -3.645065e-01
2.761518e+01 1.816234e-01 1.717541e-07 5.848117e-04 -2.131659e-05 -3.645106e-01
2.766761e+01 1.816239e-01 1.710981e-07 5.836962e-04 -2.123535e-05 -3.645189e-01
2.772004e+01 1.816244e-01 1.704459e-07 5.825850e-04 -2.115458e-05 -3.645271e-01
2.777247e+01 1.816249e-01 1.697973e-07 5.814780e-04 -2.107426e-05 -3.645352e-01
2.782489e+01 1.816254e-01 1.691525e-07 5.803752e-04 -2.099440e-05 -3.645434e-01
2.787732e+01 1.816258e-01 1.685113e-07 5.792766e-04 -2.091500e-05 -3.645515e-01
2.792975e+01 1.816263e-01 1.678738e-07 5.781821e-04 -2.083604e-05 -3.645596e-01
2.798218e+01 1.816268e-01 1.672399e-07 5.770918e-04 -2.075753e-05 -3.645676e-01
2.803461e+01 1.816273e-01 1.666095e-07 5.760055e-04 -2.067946e-05 -3.645756e-01
2.808704e+01 1.816278e-01 1.659828e-07 5.749234e-04 -2.060183e-05 -3.645836e-01
2.813947e+01 1.816283e-01 1.653595e-07 5.738453e-04 -2.052464e-05 -3.645916e-01
2.819190e+01 1.816288e-01 1.647398e-07 5.727712e-04 -2.044788e-05 -3.645995e-01
2.824432e+01 1.816293e-01 1.641235e-07 5.717011e-04 -2.037156e-05 -3.646074e-01
2.829675e+01 1.816297e-01 1.635107e-07 5.706351e-04 -2.029565e-05 -3.646153e-01
2.834918e+01 1.816302e-01 1.629013e-07 5.695730e-04 -2.022018e-05 -3.646231e-01
2.840161e+01 1.816307e-01 1.622953e-07 5.685148e-04 -2.014512e-05 -3.646310e-01
2.845404e+01 1.816312e-01 1.616927e-07 5.674606e-04 -2.007048e-05 -3.646387e-01
2.850647e+01 1.816317e-01 1.610934e-07 5.664103e-04 -1.999625e-05 -3.646465e-01
2.855890e+01 1.816321e-01 1.604975e-07 5.653638e-04 -1.992243e-05 -3.646542e-01
2.861133e+01 1.816326e-01 1.599048e-07 5.643212e-04 -1.984902e-05 -3.646619e-01
2.866376e+01 1.816331e-01 1.593155e-07 5.632825e-04 -1.977602e-05 -3.646696e-01
2.871618e+01 1.816335e-01 1.587293e-07 5.622476e-04 -1.970342e-05 -3.646772e-01
2.876861e+01 1.816340e-01 1.581465e-07 5.612164e-04 -1.963122e-05 -3.646849e-01
2.879483e+01 1.816342e-01 1.578562e-07 5.607023e-04 -1.959526e-05 -3.646887e-01
2.884726e+01 1.816347e-01 1.572781e-07 5.596768e-04 -1.952366e-05 -3.646962e-01
2.889968e+01 1.816352e-01 1.567032e-07 5.586551e-04 -1.945244e-05 -3.647038e-01
2.895211e+01 1.816356e-01 1.561315e-07 5.576371e-04 -1.938161e-05 -3.647113e-01
2.900454e+01 1.816361e-01 1.555628e-07 5.566228e-04 -1.931117e-05 -3.647188e-01
2.905697e+01 1.816365e-01 1.549973e-07 5.556121e-04 -1.924111e-05 -3.647263e-01
2.910940e+01 1.816370e-01 1.544348e-07 5.546052e-04 -1.917143e-05 -3.647337e-01
2.916183e+01 1.816374e-01 1.538754e-07 5.536019e-04 -1.910213e-05 -3.647411e-01
2.921426e+01 1.816379e-01 1.533190e-07 5.526022e-04 -1.903320e-05 -3.647485e-01
2.926669e+01 1.816383e-01 1.527656e-07 5.516061e-04 -1.896465e-05 -3.647558e-01
2.931912e+01 1.816388e-01 1.522153e-07 5.506136e-04 -1.889647e-05 -3.647632e-01
2.937154e+01 1.816392e-01 1.516679e-07 5.496246e-04 -1.882865e-05 -3.647705e-01
2.942397e+01 1.816397e-01 1.511234e-07 5.486392e-04 -1.876120e-05 -3.647778e-01
2.947640e+01 1.816401e-01 1.505819e-07 5.476574e-04 -1.869411e-05 -3.647850e-01
2.952883e+01 1.816406e-01 1.500433e-07 5.466790e-04 -1.862738e-05 -3.647922e-01
2.958126e+01 1.816410e-01 1.495075e-07 5.457041e-04 -1.856100e-05 -3.647994e-01
2.963369e+01 1.816414e-01 1.489746e-07 5.447327e-04 -1.849498e-05 -3.648066e-01
2.965990e+01 1.816417e-01 1.487093e-07 5.442483e-04 -1.846211e-05 -3.648102e-01
2.971233e+01 1.816421e-01 1.481806e-07 5.432821e-04 -1.839661e-05 -3.648173e-01
2.976476e+01 1.816425e-01 1.476548e-07 5.423193e-04 -1.833147e-05 -3.648245e-01
2.981719e+01 1.816430e-01 1.471318e-07 5.413599e-04 -1.826667e-05 -3.648315e-01
2.986962e+01 1.816434e-01 1.466116e-07 5.404039e-04 -1.820221e-05 -3.648386e-01
2.992205e+01 1.816438e-01 1.460941e-07 5.394513e-04 -1.813809e-05 -3.648456e-01
2.994826e+01 1.816440e-01 1.458364e-07 5.389762e-04 -1.810616e-05 -3.648492e-01
3.000069e+01 1.816445e-01 1.453230e-07 5.380286e-04 -1.804255e-05 -3.648562e-01
3.005312e+01 1.816449e-01 1.448123e-07 5.370843e-04 -1.797927e-05 -3.648631e-01
3.010555e+01 1.816453e-01 1.443043e-07 5.361433e-04 -1.791633e-05 -3.648701e-01
3.015798e+01 1.816457e-01 1.437990e-07 5.352056e-04 -1.785372e-05 -3.648770e-01
3.021040e+01 1.816462e-01 1.432963e-07 5.342712e-04 -1.779143e-05 -3.648839e-01
3.026283e+01 1.816466e-01 1.427963e-07 5.333401e-04 -1.772947e-05 -3.648908e-01
3.031526e+01 1.816470e-01 1.422988e-07 5.324121e-04 -1.766783e-05 -3.648977e-01
3.036769e+01 1.816474e-01 1.418040e-07 5.314875e-04 -1.760652e-05 -3.649045e-01
3.042012e+01 1.816478e-01 1.413117e-07 5.305660e-04 -1.754552e-05 -3.649113e-01
3.047255e+01 1.816482e-01 1.408220e-07 5.296477e-04 -1.748484e-05 -3.649181e-01
3.052498e+01 1.816487e-01 1.403349e-07 5.287325e-04 -1.742447e-05 -3.649249e-01
3.057741e+01 1.816491e-01 1.398502e-07 5.278206e-04 -1.736441e-05 -3.649316e-01
3.062984e+01 1.816495e-01 1.393681e-07 5.269117e-04 -1.730467e-05 -3.649383e-01
3.068226e+01 1.816499e-01 1.388885e-07 5.260060e-04 -1.724523e-05 -3.649450e-01
3.073469e+01 1.816503e-01 1.384113e-07 5.251034e-04 -1.718610e-05 -3.649517e-01
3.078712e+01 1.816507e-01 1.379366e-07 5.242039e-04 -1.712727e-05 -3.649583e-01
3.083955e+01 1.816511e-01 1.374643e-07 5.233075e-04 -1.706874e-05 -3.649650e-01
3.089198e+01 1.816515e-01 1.369944e-07 5.224141e-04 -1.701052e-05 -3.649716e-01
3.094441e+01 1.816519e-01 1.365270e-07 5.215238e-04 -1.695259e-05 -3.649781e-01
3.099684e+01 1.816523e-01 1.360619e-07 5.206365e-04 -1.689495e-05 -3.649847e-01
3.104927e+01 1.816527e-01 1.355992e-07 5.197523e-04 -1.683761e-05 -3.649912e-01
3.110169e+01 1.816531e-01 1.351389e-07 5.188710e-04 -1.678056e-05 -3.649978e-01
3.115412e+01 1.816535e-01 1.346809e-07 5.179927e-04 -1.672380e-05 -3.650043e-01
3.120655e+01 1.816539e-01 1.342252e-07 5.171174e-04 -1.666733e-05 -3.650107e-01
3.125898e+01 1.816543e-01 1.337719e-07 5.162450e-04 -1.661114e-05 -3.650172e-01
3.131141e+01 1.816547e-01 1.333208e-07 5.153755e-04 -1.655524e-05 -3.650236e-01
3.136384e+01 1.816551e-01 1.328720e-07 5.145090e-04 -1.649962e-05 -3.650300e-01
3.141627e+01 1.816555e-01 1.324255e-07 5.136454e-04 -1.644428e-05 -3.650364e-01
3.146870e+01 1.816559e-01 1.319812e-07 5.127847e-04 -1.638921e-05 -3.650428e-01
3.152112e+01 1.816562e-01 1.315391e-07 5.119269e-04 -1.633443e-05 -3.650491e-01
3.157355e+01 1.816566e-01 1.310993e-07 5.110719e-04 -1.627991e-05 -3.650554e-01
3.162598e+01 1.816570e-01 1.306617e-07 5.102198e-04 -1.622567e-05 -3.650617e-01
3.167841e+01 1.816574e-01 1.302262e-07 5.093705e-04 -1.617170e-05 -3.650680e-01
3.173084e+01 1.816578e-01 1.297930e-07 5.085241e-04 -1.611800e-05 -3.650743e-01
3.178327e+01 1.816582e-01 1.293619e-07 5.076804e-04 -1.606457e-05 -3.650805e-01
3.183570e+01 1.816585e-01 1.289329e-07 5.068396e-04 -1.601140e-05 -3.650867e-01
3.188813e+01 1.816589e-01 1.285060e-07 5.060015e-04 -1.595849e-05 -3.650929e-01
3.194056e+01 1.816593e-01 1.280813e-07 5.051662e-04 -1.590585e-05 -3.650991e-01
3.199298e+01 1.816597e-01 1.276587e-07 5.043337e-04 -1.585346e-05 -3.651052e-01
3.204541e+01 1.816600e-01 1.272382e-07 5.035039e-04 -1.580134e-05 -3.651114e-01
3.209784e+01 1.816604e-01 1.268197e-07 5.026768e-04 -1.574947e-05 -3.651175e-01
3.215027e+01 1.816608e-01 1.264033e-07 5.018524e-04 -1.569785e-05 -3.651236e-01
3.220270e+01 1.816612e-01 1.259890e-07 5.010307e-04 -1.564649e-05 -3.651297e-01
3.225513e+01 1.816615e-01 1.255767e-07 5.002117e-04 -1.559538e-05 -3.651357e-01
3.230756e+01 1.816619e-01 1.251664e-07 4.993954e-04 -1.554453e-05 -3.651418e-01
3.235999e+01 1.816623e-01 1.247581e-07 4.985818e-04 -1.549392e-05 -3.651478e-01
3.241241e+01 1.816626e-01 1.243518e-07 4.977708e-04 -1.544355e-05 -3.651538e-01
3.246484e+01 1.816630e-01 1.239475e-07 4.969624e-04 -1.539343e-05 -3.651598e-01
3.251727e+01 1.816634e-01 1.235451e-07 4.961566e-04 -1.534356e-05 -3.651657e-01
3.256970e+01 1.816637e-01 1.231447e-07 4.953535e-04 -1.529392e-05 -3.651717e-01
3.262213e+01 1.816641e-01 1.227463e-07 4.945530e-04 -1.524453e-05 -3.651776e-01
3.267456e+01 1.816645e-01 1.223498e-07 4.937550e-04 -1.519538e-05 -3.651835e-01
3.272699e+01 1.816648e-01 1.219552e-07 4.929596e-04 -1.514646e-05 -3.651894e-01
3.277942e+01 1.816652e-01 1.215625e-07 4.921668e-04 -1.509778e-05 -3.651952e-01
3.283185e+01 1.816655e-01 1.211717e-07 4.913765e-04 -1.504934e-05 -3.652011e-01
3.288427e+01 1.816659e-01 1.207828e-07 4.905887e-04 -1.500112e-05 -3.652069e-01
3.293670e+01 1.816662e-01 1.203958e-07 4.898035e-04 -1.495314e-05 -3.652127e-01
3.298913e+01 1.816666e-01 1.200106e-07 4.890208e-04 -1.490539e-05 -3.652185e-01
3.304156e+01 1.816669e-01 1.196272e-07 4.882405e-04 -1.485786e-05 -3.652243e-01
3.309399e+01 1.816673e-01 1.192457e-07 4.874628e-04 -1.481057e-05 -3.652300e-01
3.314642e+01 1.816676e-01 1.188660e-07 4.866875e-04 -1.476350e-05 -3.652358e-01
3.319885e+01 1.816680e-01 1.184882e-07 4.859147e-04 -1.471665e-05 -3.652415e-01
3.325128e+01 1.816683e-01 1.181121e-07 4.851444e-04 -1.467002e-05 -3.652472e-01
3.330370e+01 1.816687e-01 1.177378e-07 4.843765e-04 -1.462362e-05 -3.652529e-01
3.335613e+01 1.816690e-01 1.173653e-07 4.836110e-04 -1.457744e-05 -3.652585e-01
3.340856e+01 1.816694e-01 1.169945e-07 4.828479e-04 -1.453147e-05 -3.652642e-01
3.346099e+01 1.816697e-01 1.166255e-07 4.820872e-04 -1.448572e-05 -3.652698e-01
3.351342e+01 1.816701e-01 1.162583e-07 4.813290e-04 -1.444019e-05 -3.652754e-01
3.353963e+01 1.816702e-01 1.160753e-07 4.809507e-04 -1.441750e-05 -3.652782e-01
3.359206e+01 1.816706e-01 1.157107e-07 4.801960e-04 -1.437229e-05 -3.652838e-01
3.364449e+01 1.816709e-01 1.153477e-07 4.794437e-04 -1.432729e-05 -3.652894e-01
3.369692e+01 1.816713e-01 1.149865e-07 4.786937e-04 -1.428250e-05 -3.652949e-01
3.374935e+01 1.816716e-01 1.146269e-07 4.779460e-04 -1.423793e-05 -3.653004e-01
3.380178e+01 1.816719e-01 1.142691e-07 4.772007e-04 -1.419356e-05 -3.653060e-01
3.385421e+01 1.816723e-01 1.139129e-07 4.764577e-04 -1.414939e-05 -3.653115e-01
3.390664e+01 1.816726e-01 1.135584e-07 4.757171e-04 -1.410543e-05 -3.653169e-01
3.395906e+01 1.816729e-01 1.132055e-07 4.749787e-04 -1.406168e-05 -3.653224e-01
3.401149e+01 1.816733e-01 1.128543e-07 4.742426e-04 -1.401813e-05 -3.653278e-01
3.406392e+01 1.816736e-01 1.125047e-07 4.735088e-04 -1.397479e-05 -3.653333e-01
3.411635e+01 1.816739e-01 1.121567e-07 4.727772e-04 -1.393164e-05 -3.653387e-01
3.416878e+01 1.816743e-01 1.118104e-07 4.720479e-04 -1.388869e-05 -3.653441e-01
3.422121e+01 1.816746e-01 1.114656e-07 4.713209e-04 -1.384594e-05 -3.653495e-01
3.427364e+01 1.816749e-01 1.111224e-07 4.705961e-04 -1.380339e-05 -3.653548e-01
3.432607e+01 1.816752e-01 1.107808e-07 4.698735e-04 -1.376103e-05 -3.653602e-01
3.437849e+01 1.816756e-01 1.104408e-07 4.691531e-04 -1.371887e-05 -3.653655e-01
3.443092e+01 1.816759e-01 1.101024e-07 4.684350e-04 -1.367690e-05 -3.653708e-01
3.448335e+01 1.816762e-01 1.097655e-07 4.677190e-04 -1.363513e-05 -3.653761e-01
3.453578e+01 1.816765e-01 1.094301e-07 4.670052e-04 -1.359354e-05 -3.653814e-01
3.458821e+01 1.816769e-01 1.090963e-07 4.662936e-04 -1.355215e-05 -3.653867e-01
3.464064e+01 1.816772e-01 1.087640e-07 4.655842e-04 -1.351094e-05 -3.653919e-01
3.469307e+01 1.816775e-01 1.084332e-07 4.648769e-04 -1.346993e-05 -3.653972e-01
3.474550e+01 1.816778e-01 1.081040e-07 4.641717e-04 -1.342909e-05 -3.654024e-01
3.479792e+01 1.816781e-01 1.077762e-07 4.634687e-04 -1.338845e-05 -3.654076e-01
3.485035e+01 1.816785e-01 1.074499e-07 4.627678e-04 -1.334799e-05 -3.654128e-01
3.490278e+01 1.816788e-01 1.071251e-07 4.620691e-04 -1.330771e-05 -3.654179e-01
3.495521e+01 1.816791e-01 1.068018e-07 4.613724e-04 -1.326761e-05 -3.654231e-01
3.500764e+01 1.816794e-01 1.064799e-07 4.606779e-04 -1.322769e-05 -3.654282e-01
3.506007e+01 1.816797e-01 1.061595e-07 4.599854e-04 -1.318796e-05 -3.654334e-01
3.511250e+01 1.816800e-01 1.058405e-07 4.592950e-04 -1.314840e-05 -3.654385e-01
3.516493e+01 1.816803e-01 1.055230e-07 4.586067e-04 -1.310902e-05 -3.654436e-01
3.521736e+01 1.816807e-01 1.052069e-07 4.579204e-04 -1.306982e-05 -3.654487e-01
3.526978e+01 1.816810e-01 1.048922e-07 4.572362e-04 -1.303079e-05 -3.654537e-01
3.532221e+01 1.816813e-01 1.045789e-07 4.565540e-04 -1.299194e-05 -3.654588e-01
3.537464e+01 1.816816e-01 1.042670e-07 4.558739e-04 -1.295326e-05 -3.654638e-01
3.542707e+01 1.816819e-01 1.039565e-07 4.551958e-04 -1.291475e-05 -3.654688e-01
3.547950e+01 1.816822e-01 1.036474e-07 4.545197e-04 -1.287642e-05 -3.654738e-01
3.553193e+01 1.816825e-01 1.033397e-07 4.538456e-04 -1.283825e-05 -3.654788e-01
3.558436e+01 1.816828e-01 1.030333e-07 4.531735e-04 -1.280026e-05 -3.654838e-01
3.563679e+01 1.816831e-01 1.027283e-07 4.525034e-04 -1.276243e-05 -3.654888e-01
3.568921e+01 1.816834e-01 1.024247e-07 4.518353e-04 -1.272477e-05 -3.654937e-01
3.574164e+01 1.816837e-01 1.021224e-07 4.511691e-04 -1.268728e-05 -3.654986e-01
3.579407e+01 1.816840e-01 1.018214e-07 4.505049e-04 -1.264995e-05 -3.655036e-01
3.584650e+01 1.816843e-01 1.015217e-07 4.498427e-04 -1.261278e-05 -3.655085e-01
3.589893e+01 1.816846e-01 1.012234e-07 4.491824e-04 -1.257579e-05 -3.655133e-01
3.595136e+01 1.816849e-01 1.009264e-07 4.485240e-04 -1.253895e-05 -3.655182e-01
3.600379e+01 1.816852e-01 1.006307e-07 4.478675e-04 -1.250227e-05 -3.655231e-01
3.605622e+01 1.816855e-01 1.003363e-07 4.472130e-04 -1.246576e-05 -3.655279e-01
3.610864e+01 1.816858e-01 1.000432e-07 4.465604e-04 -1.242940e-05 -3.655328e-01
3.616107e+01 1.816861e-01 9.975137e-08 4.459097e-04 -1.239321e-05 -3.655376e-01
3.621350e+01 1.816864e-01 9.946082e-08 4.452609e-04 -1.235717e-05 -3.655424e-01
3.626593e+01 1.816867e-01 9.917153e-08 4.446140e-04 -1.232129e-05 -3.655472e-01
3.631836e+01 1.816870e-01 9.888350e-08 4.439689e-04 -1.228556e-05 -3.655520e-01
3.637079e+01 1.816873e-01 9.859673e-08 4.433257e-04 -1.224999e-05 -3.655567e-01
3.642322e+01 1.816875e-01 9.831120e-08 4.426844e-04 -1.221457e-05 -3.655615e-01
3.647565e+01 1.816878e-01 9.802691e-08 4.420449e-04 -1.217931e-05 -3.655662e-01
3.652808e+01 1.816881e-01 9.774385e-08 4.414073e-04 -1.214420e-05 -3.655709e-01
3.658050e+01 1.816884e-01 9.746202e-08 4.407715e-04 -1.210924e-05 -3.655756e-01
3.663293e+01 1.816887e-01 9.718140e-08 4.401376e-04 -1.207444e-05 -3.655803e-01
3.668536e+01 1.816890e-01 9.690199e-08 4.395054e-04 -1.203978e-05 -3.655850e-01
3.673779e+01 1.816893e-01 9.662379e-08 4.388751e-04 -1.200527e-05 -3.655897e-01
3.679022e+01 1.816895e-01 9.634678e-08 4.382466e-04 -1.197091e-05 -3.655943e-01
3.684265e+01 1.816898e-01 9.607096e-08 4.376198e-04 -1.193669e-05 -3.655990e-01
3.689508e+01 1.816901e-01 9.579633e-08 4.369949e-04 -1.190263e-05 -3.656036e-01
3.694751e+01 1.816904e-01 9.552287e-08 4.363718e-04 -1.186871e-05 -3.656082e-01
3.699993e+01 1.816907e-01 9.525058e-08 4.357504e-04 -1.183493e-05 -3.656128e-01
3.705236e+01 1.816910e-01 9.497945e-08 4.351308e-04 -1.180130e-05 -3.656174e-01
3.710479e+01 1.816912e-01 9.470948e-08 4.345129e-04 -1.176781e-05 -3.656220e-01
3.715722e+01 1.816915e-01 9.444066e-08 4.338968e-04 -1.173446e-05 -3.656265e-01
3.720965e+01 1.816918e-01 9.417298e-08 4.332825e-04 -1.170125e-05 -3.656311e-01
3.726208e+01 1.816921e-01 9.390643e-08 4.326699e-04 -1.166819e-05 -3.656356e-01
3.731451e+01 1.816923e-01 9.364102e-08 4.320590e-04 -1.163526e-05 -3.656402e-01
3.736694e+01 1.816926e-01 9.337673e-08 4.314498e-04 -1.160248e-05 -3.656447e-01
3.741936e+01 1.816929e-01 9.311356e-08 4.308424e-04 -1.156983e-05 -3.656492e-01
3.747179e+01 1.816932e-01 9.285150e-08 4.302366e-04 -1.153732e-05 -3.656537e-01
3.752422e+01 1.816934e-01 9.259054e-08 4.296326e-04 -1.150495e-05 -3.656581e-01
3.757665e+01 1.816937e-01 9.233068e-08 4.290302e-04 -1.147271e-05 -3.656626e-01
3.762908e+01 1.816940e-01 9.207192e-08 4.284296e-04 -1.144061e-05 -3.656670e-01
3.768151e+01 1.816943e-01 9.181424e-08 4.278306e-04 -1.140864e-05 -3.656715e-01
3.773394e+01 1.816945e-01 9.155764e-08 4.272333e-04 -1.137681e-05 -3.656759e-01
3.778637e+01 1.816948e-01 9.130212e-08 4.266377e-04 -1.134511e-05 -3.656803e-01
3.783880e+01 1.816951e-01 9.104766e-08 4.260437e-04 -1.131354e-05 -3.656847e-01
3.789122e+01 1.816953e-01 9.079427e-08 4.254513e-04 -1.128211e-05 -3.656891e-01
3.794365e+01 1.816956e-01 9.054193e-08 4.248607e-04 -1.125080e-05 -3.656935e-01
3.799608e+01 1.816959e-01 9.029064e-08 4.242716e-04 -1.121962e-05 -3.656978e-01
3.804851e+01 1.816961e-01 9.004040e-08 4.236842e-04 -1.118858e-05 -3.657022e-01
3.810094e+01 1.816964e-01 8.979119e-08 4.230984e-04 -1.115766e-05 -3.657065e-01
3.812715e+01 1.816965e-01 8.966698e-08 4.228061e-04 -1.114225e-05 -3.657087e-01
3.817958e+01 1.816968e-01 8.941932e-08 4.222227e-04 -1.111152e-05 -3.657130e-01
3.823201e+01 1.816971e-01 8.917269e-08 4.216410e-04 -1.108093e-05 -3.657173e-01
3.828444e+01 1.816973e-01 8.892708e-08 4.210608e-04 -1.105045e-05 -3.657216e-01
3.833687e+01 1.816976e-01 8.868248e-08 4.204823e-04 -1.102011e-05 -3.657259e-01
3.838930e+01 1.816978e-01 8.843889e-08 4.199053e-04 -1.098988e-05 -3.657302e-01
3.844173e+01 1.816981e-01 8.819630e-08 4.193299e-04 -1.095979e-05 -3.657345e-01
3.849416e+01 1.816984e-01 8.795471e-08 4.187561e-04 -1.092981e-05 -3.657387e-01
3.854658e+01 1.816986e-01 8.771410e-08 4.181838e-04 -1.089996e-05 -3.657429e-01
3.859901e+01 1.816989e-01 8.747449e-08 4.176131e-04 -1.087023e-05 -3.657472e-01
3.865144e+01 1.816991e-01 8.723585e-08 4.170440e-04 -1.084062e-05 -3.657514e-01
3.870387e+01 1.816994e-01 8.699819e-08 4.164764e-04 -1.081114e-05 -3.657556e-01
3.875630e+01 1.816997e-01 8.676150e-08 4.159103e-04 -1.078177e-05 -3.657598e-01
3.880873e+01 1.816999e-01 8.652578e-08 4.153458e-04 -1.075252e-05 -3.657640e-01
3.886116e+01 1.817002e-01 8.629101e-08 4.147829e-04 -1.072339e-05 -3.657681e-01
3.891359e+01 1.817004e-01 8.605720e-08 4.142214e-04 -1.069438e-05 -3.657723e-01
3.896601e+01 1.817007e-01 8.582434e-08 4.136615e-04 -1.066549e-05 -3.657765e-01
3.901844e+01 1.817009e-01 8.559242e-08 4.131030e-04 -1.063671e-05 -3.657806e-01
3.907087e+01 1.817012e-01 8.536144e-08 4.125461e-04 -1.060805e-05 -3.657847e-01
3.912330e+01 1.817014e-01 8.513139e-08 4.119907e-04 -1.057951e-05 -3.657888e-01
3.917573e+01 1.817017e-01 8.490228e-08 4.114368e-04 -1.055108e-05 -3.657929e-01
3.922816e+01 1.817019e-01 8.467408e-08 4.108843e-04 -1.052277e-05 -3.657970e-01
3.928059e+01 1.817022e-01 8.444681e-08 4.103334e-04 -1.049456e-05 -3.658011e-01
3.933302e+01 1.817024e-01 8.422044e-08 4.097839e-04 -1.046648e-05 -3.658052e-01
3.935923e+01 1.817026e-01 8.410761e-08 4.095097e-04 -1.045248e-05 -3.658072e-01
3.941166e+01 1.817028e-01 8.388261e-08 4.089624e-04 -1.042456e-05 -3.658113e-01
3.946409e+01 1.817030e-01 8.365851e-08 4.084166e-04 -1.039675e-05 -3.658153e-01
3.951652e+01 1.817033e-01 8.343531e-08 4.078723e-04 -1.036905e-05 -3.658194e-01
3.956895e+01 1.817035e-01 8.321300e-08 4.073293e-04 -1.034147e-05 -3.658234e-01
3.962137e+01 1.817038e-01 8.299157e-08 4.067879e-04 -1.031399e-05 -3.658274e-01
3.967380e+01 1.817040e-01 8.277103e-08 4.062478e-04 -1.028663e-05 -3.658314e-01
3.972623e+01 1.817043e-01 8.255137e-08 4.057092e-04 -1.025937e-05 -3.658354e-01
3.975245e+01 1.817044e-01 8.244187e-08 4.054405e-04 -1.024578e-05 -3.658374e-01
3.980488e+01 1.817046e-01 8.222352e-08 4.049040e-04 -1.021868e-05 -3.658414e-01
3.985730e+01 1.817049e-01 8.200603e-08 4.043690e-04 -1.019170e-05 -3.658453e-01
3.990973e+01 1.817051e-01 8.178940e-08 4.038353e-04 -1.016482e-05 -3.658493e-01
3.996216e+01 1.817054e-01 8.157364e-08 4.033031e-04 -1.013804e-05 -3.658532e-01
4.001459e+01 1.817056e-01 8.135872e-08 4.027723e-04 -1.011137e-05 -3.658572e-01
4.006702e+01 1.817058e-01 8.114465e-08 4.022429e-04 -1.008481e-05 -3.658611e-01
4.011945e+01 1.817061e-01 8.093143e-08 4.017148e-04 -1.005835e-05 -3.658650e-01
4.017188e+01 1.817063e-01 8.071905e-08 4.011882e-04 -1.003199e-05 -3.658689e-01
4.022431e+01 1.817066e-01 8.050750e-08 4.006629e-04 -1.000574e-05 -3.658728e-01
4.027673e+01 1.817068e-01 8.029678e-08 4.001390e-04 -9.979589e-06 -3.658767e-01
4.032916e+01 1.817070e-01 8.008688e-08 3.996164e-04 -9.953542e-06 -3.658806e-01
4.038159e+01 1.817073e-01 7.987781e-08 3.990953e-04 -9.927597e-06 -3.658844e-01
4.043402e+01 1.817075e-01 7.966956e-08 3.985755e-04 -9.901753e-06 -3.658883e-01
4.048645e+01 1.817077e-01 7.946212e-08 3.980570e-04 -9.876010e-06 -3.658921e-01
4.053888e+01 1.817080e-01 7.925549e-08 3.975399e-04 -9.850367e-06 -3.658959e-01
4.059131e+01 1.817082e-01 7.904966e-08 3.970241e-04 -9.824824e-06 -3.658998e-01
4.064374e+01 1.817084e-01 7.884464e-08 3.965097e-04 -9.799380e-06 -3.659036e-01
4.069617e+01 1.817087e-01 7.864041e-08 3.959966e-04 -9.774035e-06 -3.659074e-01
4.074859e+01 1.817089e-01 7.843698e-08 3.954848e-04 -9.748788e-06 -3.659112e-01
4.080102e+01 1.817091e-01 7.823433e-08 3.949743e-04 -9.723639e-06 -3.659150e-01
4.085345e+01 1.817094e-01 7.803246e-08 3.944652e-04 -9.698587e-06 -3.659187e-01
4.090588e+01 1.817096e-01 7.783138e-08 3.939574e-04 -9.673631e-06 -3.659225e-01
4.095831e+01 1.817098e-01 7.763107e-08 3.934508e-04 -9.648772e-06 -3.659263e-01
4.101074e+01 1.817101e-01 7.743154e-08 3.929456e-04 -9.624008e-06 -3.659300e-01
4.106317e+01 1.817103e-01 7.723277e-08 3.924417e-04 -9.599340e-06 -3.659337e-01
4.111560e+01 1.817105e-01 7.703477e-08 3.919390e-04 -9.574767e-06 -3.659375e-01
4.116802e+01 1.817107e-01 7.683753e-08 3.914377e-04 -9.550287e-06 -3.659412e-01
4.122045e+01 1.817110e-01 7.664105e-08 3.909376e-04 -9.525902e-06 -3.659449e-01
4.127288e+01 1.817112e-01 7.644531e-08 3.904388e-04 -9.501609e-06 -3.659486e-01
4.132531e+01 1.817114e-01 7.625033e-08 3.899413e-04 -9.477410e-06 -3.659523e-01
4.137774e+01 1.817116e-01 7.605609e-08 3.894451e-04 -9.453303e-06 -3.659560e-01
4.143017e+01 1.817119e-01 7.586260e-08 3.889501e-04 -9.429287e-06 -3.659596e-01
4.148260e+01 1.817121e-01 7.566984e-08 3.884563e-04 -9.405364e-06 -3.659633e-01
4.153503e+01 1.817123e-01 7.547781e-08 3.879638e-04 -9.381531e-06 -3.659669e-01
4.158745e+01 1.817125e-01 7.528651e-08 3.874726e-04 -9.357788e-06 -3.659706e-01
4.163988e+01 1.817128e-01 7.509595e-08 3.869826e-04 -9.334136e-06 -3.659742e-01
4.169231e+01 1.817130e-01 7.490610e-08 3.864938e-04 -9.310573e-06 -3.659778e-01
4.174474e+01 1.817132e-01 7.471697e-08 3.860063e-04 -9.287099e-06 -3.659815e-01
4.179717e+01 1.817134e-01 7.452856e-08 3.855200e-04 -9.263714e-06 -3.659851e-01
4.184960e+01 1.817136e-01 7.434086e-08 3.850349e-04 -9.240417e-06 -3.659887e-01
4.190203e+01 1.817139e-01 7.415387e-08 3.845511e-04 -9.217208e-06 -3.659922e-01
4.195446e+01 1.817141e-01 7.396758e-08 3.840684e-04 -9.194086e-06 -3.659958e-01
4.200688e+01 1.817143e-01 7.378199e-08 3.835870e-04 -9.171051e-06 -3.659994e-01
4.205931e+01 1.817145e-01 7.359710e-08 3.831068e-04 -9.148102e-06 -3.660030e-01
4.211174e+01 1.817147e-01 7.341291e-08 3.826278e-04 -9.125240e-06 -3.660065e-01
4.216417e+01 1.817149e-01 7.322940e-08 3.821499e-04 -9.102463e-06 -3.660100e-01
4.221660e+01 1.817152e-01 7.304658e-08 3.816733e-04 -9.079771e-06 -3.660136e-01
4.226903e+01 1.817154e-01 7.286445e-08 3.811978e-04 -9.057164e-06 -3.660171e-01
4.232146e+01 1.817156e-01 7.268300e-08 3.807236e-04 -9.034642e-06 -3.660206e-01
4.237389e+01 1.817158e-01 7.250222e-08 3.802505e-04 -9.012203e-06 -3.660241e-01
4.242632e+01 1.817160e-01 7.232212e-08 3.797786e-04 -8.989848e-06 -3.660276e-01
4.247874e+01 1.817162e-01 7.214269e-08 3.793078e-04 -8.967576e-06 -3.660311e-01
4.253117e+01 1.817164e-01 7.196392e-08 3.788383e-04 -8.945386e-06 -3.660346e-01
4.258360e+01 1.817167e-01 7.178582e-08 3.783698e-04 -8.923279e-06 -3.660381e-01
4.263603e+01 1.817169e-01 7.160838e-08 3.779026e-04 -8.901254e-06 -3.660415e-01
4.268846e+01 1.817171e-01 7.143159e-08 3.774365e-04 -8.879310e-06 -3.660450e-01
4.274089e+01 1.817173e-01 7.125546e-08 3.769715e-04 -8.857447e-06 -3.660484e-01
4.279332e+01 1.817175e-01 7.107998e-08 3.765077e-04 -8.835664e-06 -3.660519e-01
4.284575e+01 1.817177e-01 7.090515e-08 3.760450e-04 -8.813963e-06 -3.660553e-01
4.289817e+01 1.817179e-01 7.073096e-08 3.755835e-04 -8.792340e-06 -3.660587e-01
4.295060e+01 1.817181e-01 7.055742e-08 3.751231e-04 -8.770798e-06 -3.660622e-01
4.300303e+01 1.817183e-01 7.038451e-08 3.746638e-04 -8.749334e-06 -3.660656e-01
4.305546e+01 1.817185e-01 7.021223e-08 3.742057e-04 -8.727949e-06 -3.660690e-01
4.310789e+01 1.817187e-01 7.004059e-08 3.737486e-04 -8.706643e-06 -3.660724e-01
4.316032e+01 1.817190e-01 6.986957e-08 3.732927e-04 -8.685414e-06 -3.660757e-01
4.321275e+01 1.817192e-01 6.969919e-08 3.728379e-04 -8.664263e-06 -3.660791e-01
4.326518e+01 1.817194e-01 6.952942e-08 3.723842e-04 -8.643189e-06 -3.660825e-01
4.331761e+01 1.817196e-01 6.936027e-08 3.719316e-04 -8.622192e-06 -3.660858e-01
4.337003e+01 1.817198e-01 6.919174e-08 3.714801e-04 -8.601271e-06 -3.660892e-01
4.342246e+01 1.817200e-01 6.902383e-08 3.710297e-04 -8.580426e-06 -3.660925e-01
4.347489e+01 1.817202e-01 6.885652e-08 3.705804e-04 -8.559657e-06 -3.660959e-01
4.352732e+01 1.817204e-01 6.868982e-08 3.701321e-04 -8.538964e-06 -3.660992e-01
4.357975e+01 1.817206e-01 6.852373e-08 3.696850e-04 -8.518345e-06 -3.661025e-01
4.368461e+01 1.817210e-01 6.819334e-08 3.687939e-04 -8.477331e-06 -3.661091e-01
4.378946e+01 1.817214e-01 6.786534e-08 3.679071e-04 -8.436612e-06 -3.661157e-01
4.384189e+01 1.817216e-01 6.770223e-08 3.674653e-04 -8.416363e-06 -3.661190e-01
4.394675e+01 1.817220e-01 6.737776e-08 3.665849e-04 -8.376082e-06 -3.661255e-01
4.405161e+01 1.817224e-01 6.705561e-08 3.657087e-04 -8.336090e-06 -3.661320e-01
4.415647e+01 1.817228e-01 6.673578e-08 3.648367e-04 -8.296384e-06 -3.661385e-01
4.426132e+01 1.817232e-01 6.641822e-08 3.639689e-04 -8.256960e-06 -3.661449e-01
4.436618e+01 1.817236e-01 6.610293e-08 3.631051e-04 -8.217817e-06 -3.661513e-01
4.447104e+01 1.817240e-01 6.578987e-08 3.622454e-04 -8.178952e-06 -3.661577e-01
4.452347e+01 1.817242e-01 6.563418e-08 3.618171e-04 -8.159622e-06 -3.661609e-01
4.462832e+01 1.817245e-01 6.532445e-08 3.609636e-04 -8.121169e-06 -3.661672e-01
4.473318e+01 1.817249e-01 6.501690e-08 3.601140e-04 -8.082986e-06 -3.661735e-01
4.478561e+01 1.817251e-01 6.486394e-08 3.596907e-04 -8.063996e-06 -3.661766e-01
4.483804e+01 1.817253e-01 6.471152e-08 3.592684e-04 -8.045072e-06 -3.661798e-01
4.494290e+01 1.817257e-01 6.440829e-08 3.584268e-04 -8.007424e-06 -3.661860e-01
4.499533e+01 1.817259e-01 6.425747e-08 3.580075e-04 -7.988700e-06 -3.661891e-01
4.510018e+01 1.817263e-01 6.395742e-08 3.571718e-04 -7.951446e-06 -3.661953e-01
4.520504e+01 1.817266e-01 6.365946e-08 3.563399e-04 -7.914453e-06 -3.662015e-01
4.525747e+01 1.817268e-01 6.351127e-08 3.559255e-04 -7.896053e-06 -3.662046e-01
4.536233e+01 1.817272e-01 6.321642e-08 3.550994e-04 -7.859445e-06 -3.662107e-01
4.546719e+01 1.817276e-01 6.292362e-08 3.542772e-04 -7.823091e-06 -3.662168e-01
4.557204e+01 1.817279e-01 6.263286e-08 3.534588e-04 -7.786989e-06 -3.662229e-01
4.567690e+01 1.817283e-01 6.234410e-08 3.526442e-04 -7.751136e-06 -3.662289e-01
4.578176e+01 1.817287e-01 6.205733e-08 3.518333e-04 -7.715531e-06 -3.662349e-01
4.588662e+01 1.817290e-01 6.177254e-08 3.510261e-04 -7.680170e-06 -3.662409e-01
4.593905e+01 1.817292e-01 6.163088e-08 3.506239e-04 -7.662580e-06 -3.662439e-01
4.604390e+01 1.817296e-01 6.134902e-08 3.498223e-04 -7.627582e-06 -3.662499e-01
4.614876e+01 1.817300e-01 6.106908e-08 3.490243e-04 -7.592823e-06 -3.662558e-01
4.625362e+01 1.817303e-01 6.079106e-08 3.482299e-04 -7.558301e-06 -3.662617e-01
4.635848e+01 1.817307e-01 6.051493e-08 3.474392e-04 -7.524014e-06 -3.662675e-01
4.641090e+01 1.817308e-01 6.037757e-08 3.470451e-04 -7.506958e-06 -3.662705e-01
4.651576e+01 1.817312e-01 6.010425e-08 3.462598e-04 -7.473020e-06 -3.662763e-01
4.662062e+01 1.817316e-01 5.983279e-08 3.454779e-04 -7.439311e-06 -3.662821e-01
4.672548e+01 1.817319e-01 5.956315e-08 3.446996e-04 -7.405830e-06 -3.662879e-01
4.683033e+01 1.817323e-01 5.929534e-08 3.439248e-04 -7.372574e-06 -3.662936e-01
4.693519e+01 1.817326e-01 5.902933e-08 3.431535e-04 -7.339542e-06 -3.662993e-01
4.704005e+01 1.817330e-01 5.876510e-08 3.423856e-04 -7.306731e-06 -3.663050e-01
4.709248e+01 1.817331e-01 5.863365e-08 3.420029e-04 -7.290408e-06 -3.663079e-01
4.719734e+01 1.817335e-01 5.837208e-08 3.412402e-04 -7.257926e-06 -3.663135e-01
4.730219e+01 1.817338e-01 5.811225e-08 3.404808e-04 -7.225660e-06 -3.663192e-01
4.740705e+01 1.817342e-01 5.785415e-08 3.397248e-04 -7.193609e-06 -3.663248e-01
4.751191e+01 1.817345e-01 5.759776e-08 3.389722e-04 -7.161771e-06 -3.663304e-01
4.756434e+01 1.817347e-01 5.747021e-08 3.385971e-04 -7.145931e-06 -3.663332e-01
4.766920e+01 1.817350e-01 5.721637e-08 3.378495e-04 -7.114408e-06 -3.663387e-01
4.777405e+01 1.817354e-01 5.696421e-08 3.371051e-04 -7.083094e-06 -3.663442e-01
4.787891e+01 1.817357e-01 5.671371e-08 3.363640e-04 -7.051986e-06 -3.663497e-01
4.793134e+01 1.817359e-01 5.658909e-08 3.359947e-04 -7.036508e-06 -3.663525e-01
4.803620e+01 1.817362e-01 5.634106e-08 3.352585e-04 -7.005706e-06 -3.663579e-01
4.814105e+01 1.817365e-01 5.609465e-08 3.345255e-04 -6.975106e-06 -3.663634e-01
4.824591e+01 1.817369e-01 5.584986e-08 3.337957e-04 -6.944706e-06 -3.663688e-01
4.835077e+01 1.817372e-01 5.560667e-08 3.330691e-04 -6.914504e-06 -3.663742e-01
4.845563e+01 1.817375e-01 5.536507e-08 3.323456e-04 -6.884499e-06 -3.663796e-01
4.850806e+01 1.817377e-01 5.524485e-08 3.319851e-04 -6.869569e-06 -3.663822e-01
4.861291e+01 1.817380e-01 5.500560e-08 3.312663e-04 -6.839856e-06 -3.663876e-01
4.871777e+01 1.817383e-01 5.476790e-08 3.305507e-04 -6.810334e-06 -3.663929e-01
4.882263e+01 1.817387e-01 5.453173e-08 3.298381e-04 -6.781004e-06 -3.663982e-01
4.892749e+01 1.817390e-01 5.429709e-08 3.291286e-04 -6.751862e-06 -3.664035e-01
4.903234e+01 1.817393e-01 5.406396e-08 3.284221e-04 -6.722908e-06 -3.664087e-01
4.913720e+01 1.817396e-01 5.383233e-08 3.277187e-04 -6.694140e-06 -3.664139e-01
4.924206e+01 1.817399e-01 5.360218e-08 3.270182e-04 -6.665556e-06 -3.664191e-01
4.934692e+01 1.817402e-01 5.337351e-08 3.263208e-04 -6.637155e-06 -3.664243e-01
4.945177e+01 1.817406e-01 5.314629e-08 3.256263e-04 -6.608935e-06 -3.664295e-01
4.950420e+01 1.817407e-01 5.303323e-08 3.252802e-04 -6.594892e-06 -3.664320e-01
4.960906e+01 1.817410e-01 5.280818e-08 3.245901e-04 -6.566941e-06 -3.664372e-01
4.971392e+01 1.817413e-01 5.258457e-08 3.239030e-04 -6.539167e-06 -3.664423e-01
4.981878e+01 1.817417e-01 5.236237e-08 3.232188e-04 -6.511569e-06 -3.664473e-01
4.987120e+01 1.817418e-01 5.225179e-08 3.228777e-04 -6.497835e-06 -3.664499e-01
4.997606e+01 1.817421e-01 5.203170e-08 3.221978e-04 -6.470498e-06 -3.664549e-01
5.008092e+01 1.817424e-01 5.181299e-08 3.215208e-04 -6.443333e-06 -3.664599e-01
5.018578e+01 1.817427e-01 5.159566e-08 3.208465e-04 -6.416339e-06 -3.664649e-01
5.029064e+01 1.817430e-01 5.137969e-08 3.201751e-04 -6.389514e-06 -3.664699e-01
5.039549e+01 1.817433e-01 5.116507e-08 3.195066e-04 -6.362857e-06 -3.664749e-01
5.050035e+01 1.817436e-01 5.095180e-08 3.188408e-04 -6.336366e-06 -3.664798e-01
5.060521e+01 1.817439e-01 5.073986e-08 3.181777e-04 -6.310041e-06 -3.664848e-01
5.071007e+01 1.817442e-01 5.052924e-08 3.175174e-04 -6.283879e-06 -3.664897e-01
5.081492e+01 1.817445e-01 5.031992e-08 3.168599e-04 -6.257879e-06 -3.664946e-01
5.091978e+01 1.817448e-01 5.011191e-08 3.162051e-04 -6.232041e-06 -3.664994e-01
5.102464e+01 1.817451e-01 4.990518e-08 3.155529e-04 -6.206362e-06 -3.665043e-01
5.112950e+01 1.817454e-01 4.969973e-08 3.149035e-04 -6.180842e-06 -3.665091e-01
5.123435e+01 1.817457e-01 4.949554e-08 3.142567e-04 -6.155478e-06 -3.665139e-01
5.133921e+01 1.817460e-01 4.929261e-08 3.136126e-04 -6.130271e-06 -3.665187e-01
5.144407e+01 1.817463e-01 4.909093e-08 3.129711e-04 -6.105218e-06 -3.665234e-01
5.154893e+01 1.817466e-01 4.889048e-08 3.123322e-04 -6.080318e-06 -3.665282e-01
5.165378e+01 1.817469e-01 4.869125e-08 3.116959e-04 -6.055570e-06 -3.665329e-01
5.175864e+01 1.817472e-01 4.849324e-08 3.110623e-04 -6.030973e-06 -3.665376e-01
5.186350e+01 1.817475e-01 4.829644e-08 3.104312e-04 -6.006526e-06 -3.665423e-01
5.196836e+01 1.817477e-01 4.810083e-08 3.098026e-04 -5.982227e-06 -3.665470e-01
5.207321e+01 1.817480e-01 4.790641e-08 3.091766e-04 -5.958075e-06 -3.665516e-01
5.217807e+01 1.817483e-01 4.771316e-08 3.085531e-04 -5.934069e-06 -3.665562e-01
5.223050e+01 1.817484e-01 4.761698e-08 3.082423e-04 -5.922121e-06 -3.665586e-01
5.233536e+01 1.817487e-01 4.742548e-08 3.076226e-04 -5.898332e-06 -3.665632e-01
5.244022e+01 1.817490e-01 4.723513e-08 3.070053e-04 -5.874686e-06 -3.665677e-01
5.254507e+01 1.817493e-01 4.704593e-08 3.063905e-04 -5.851181e-06 -3.665723e-01
5.264993e+01 1.817496e-01 4.685786e-08 3.057782e-04 -5.827818e-06 -3.665769e-01
5.275479e+01 1.817498e-01 4.667092e-08 3.051684e-04 -5.804594e-06 -3.665814e-01
5.285965e+01 1.817501e-01 4.648509e-08 3.045609e-04 -5.781509e-06 -3.665859e-01
5.296450e+01 1.817504e-01 4.630038e-08 3.039559e-04 -5.758561e-06 -3.665904e-01
5.306936e+01 1.817507e-01 4.611676e-08 3.033533e-04 -5.735750e-06 -3.665949e-01
5.317422e+01 1.817509e-01 4.593423e-08 3.027530e-04 -5.713074e-06 -3.665993e-01
5.327908e+01 1.817512e-01 4.575278e-08 3.021551e-04 -5.690532e-06 -3.666038e-01
5.338393e+01 1.817515e-01 4.557240e-08 3.015596e-04 -5.668123e-06 -3.666082e-01
5.348879e+01 1.817517e-01 4.539309e-08 3.009664e-04 -5.645846e-06 -3.666126e-01
5.359365e+01 1.817520e-01 4.521484e-08 3.003756e-04 -5.623701e-06 -3.666170e-01
5.369851e+01 1.817523e-01 4.503763e-08 2.997871e-04 -5.601685e-06 -3.666214e-01
5.380336e+01 1.817525e-01 4.486147e-08 2.992008e-04 -5.579799e-06 -3.666257e-01
5.390822e+01 1.817528e-01 4.468633e-08 2.986169e-04 -5.558040e-06 -3.666301e-01
5.401308e+01 1.817531e-01 4.451222e-08 2.980352e-04 -5.536409e-06 -3.666344e-01
5.411794e+01 1.817533e-01 4.433913e-08 2.974558e-04 -5.514903e-06 -3.666387e-01
5.422280e+01 1.817536e-01 4.416704e-08 2.968787e-04 -5.493523e-06 -3.666430e-01
5.432765e+01 1.817539e-01 4.399595e-08 2.963037e-04 -5.472266e-06 -3.666472e-01
5.443251e+01 1.817541e-01 4.382585e-08 2.957310e-04 -5.451133e-06 -3.666515e-01
5.453737e+01 1.817544e-01 4.365674e-08 2.951605e-04 -5.430122e-06 -3.666557e-01
5.464223e+01 1.817546e-01 4.348861e-08 2.945922e-04 -5.409233e-06 -3.666600e-01
5.474708e+01 1.817549e-01 4.332144e-08 2.940261e-04 -5.388463e-06 -3.666642e-01
5.485194e+01 1.817552e-01 4.315524e-08 2.934622e-04 -5.367813e-06 -3.666684e-01
5.495680e+01 1.817554e-01 4.298999e-08 2.929004e-04 -5.347282e-06 -3.666725e-01
5.506166e+01 1.817557e-01 4.282569e-08 2.923408e-04 -5.326868e-06 -3.666767e-01
5.516651e+01 1.817559e-01 4.266233e-08 2.917833e-04 -5.306570e-06 -3.666808e-01
5.527137e+01 1.817562e-01 4.249990e-08 2.912279e-04 -5.286389e-06 -3.666850e-01
5.537623e+01 1.817564e-01 4.233840e-08 2.906747e-04 -5.266322e-06 -3.666891e-01
5.548109e+01 1.817567e-01 4.217782e-08 2.901235e-04 -5.246370e-06 -3.666932e-01
5.558594e+01 1.817569e-01 4.201814e-08 2.895744e-04 -5.226530e-06 -3.666972e-01
5.569080e+01 1.817572e-01 4.185938e-08 2.890274e-04 -5.206803e-06 -3.667013e-01
5.579566e+01 1.817574e-01 4.170151e-08 2.884825e-04 -5.187187e-06 -3.667054e-01
5.590052e+01 1.817577e-01 4.154453e-08 2.879396e-04 -5.167682e-06 -3.667094e-01
5.600537e+01 1.817579e-01 4.138844e-08 2.873987e-04 -5.148287e-06 -3.667134e-01
5.611023e+01 1.817581e-01 4.123323e-08 2.868599e-04 -5.129001e-06 -3.667174e-01
5.621509e+01 1.817584e-01 4.107888e-08 2.863231e-04 -5.109823e-06 -3.667214e-01
5.631995e+01 1.817586e-01 4.092541e-08 2.857883e-04 -5.090752e-06 -3.667254e-01
5.642480e+01 1.817589e-01 4.077279e-08 2.852555e-04 -5.071788e-06 -3.667293e-01
5.652966e+01 1.817591e-01 4.062102e-08 2.847246e-04 -5.052930e-06 -3.667333e-01
5.663452e+01 1.817594e-01 4.047010e-08 2.841958e-04 -5.034177e-06 -3.667372e-01
5.673938e+01 1.817596e-01 4.032002e-08 2.836689e-04 -5.015528e-06 -3.667411e-01
5.684424e+01 1.817598e-01 4.017077e-08 2.831439e-04 -4.996982e-06 -3.667450e-01
5.694909e+01 1.817601e-01 4.002235e-08 2.826209e-04 -4.978539e-06 -3.667489e-01
5.705395e+01 1.817603e-01 3.987475e-08 2.820999e-04 -4.960198e-06 -3.667528e-01
5.715881e+01 1.817605e-01 3.972796e-08 2.815807e-04 -4.941958e-06 -3.667567e-01
5.726367e+01 1.817608e-01 3.958198e-08 2.810635e-04 -4.923818e-06 -3.667605e-01
5.736852e+01 1.817610e-01 3.943681e-08 2.805481e-04 -4.905779e-06 -3.667643e-01
5.747338e+01 1.817612e-01 3.929244e-08 2.800346e-04 -4.887838e-06 -3.667681e-01
5.757824e+01 1.817615e-01 3.914885e-08 2.795231e-04 -4.869995e-06 -3.667719e-01
5.768310e+01 1.817617e-01 3.900605e-08 2.790133e-04 -4.852250e-06 -3.667757e-01
5.778795e+01 1.817619e-01 3.886403e-08 2.785055e-04 -4.834602e-06 -3.667795e-01
5.789281e+01 1.817622e-01 3.872279e-08 2.779994e-04 -4.817050e-06 -3.667833e-01
5.799767e+01 1.817624e-01 3.858231e-08 2.774952e-04 -4.799593e-06 -3.667870e-01
5.810253e+01 1.817626e-01 3.844260e-08 2.769929e-04 -4.782231e-06 -3.667907e-01
5.820738e+01 1.817629e-01 3.830364e-08 2.764923e-04 -4.764963e-06 -3.667945e-01
5.831224e+01 1.817631e-01 3.816544e-08 2.759936e-04 -4.747788e-06 -3.667982e-01
5.841710e+01 1.817633e-01 3.802798e-08 2.754966e-04 -4.730706e-06 -3.668019e-01
5.852196e+01 1.817635e-01 3.789127e-08 2.750015e-04 -4.713716e-06 -3.668056e-01
5.862681e+01 1.817638e-01 3.775529e-08 2.745081e-04 -4.696818e-06 -3.668092e-01
5.873167e+01 1.817640e-01 3.762004e-08 2.740165e-04 -4.680010e-06 -3.668129e-01
5.883653e+01 1.817642e-01 3.748551e-08 2.735266e-04 -4.663292e-06 -3.668165e-01
5.894139e+01 1.817644e-01 3.735171e-08 2.730385e-04 -4.646664e-06 -3.668201e-01
5.904624e+01 1.817646e-01 3.721862e-08 2.725522e-04 -4.630124e-06 -3.668238e-01
5.915110e+01 1.817649e-01 3.708624e-08 2.720675e-04 -4.613673e-06 -3.668274e-01
5.925596e+01 1.817651e-01 3.695457e-08 2.715846e-04 -4.597309e-06 -3.668310e-01
5.936082e+01 1.817653e-01 3.682360e-08 2.711034e-04 -4.581032e-06 -3.668345e-01
5.946568e+01 1.817655e-01 3.669332e-08 2.706239e-04 -4.564841e-06 -3.668381e-01
5.957053e+01 1.817657e-01 3.656373e-08 2.701461e-04 -4.548736e-06 -3.668416e-01
5.967539e+01 1.817660e-01 3.643483e-08 2.696699e-04 -4.532716e-06 -3.668452e-01
5.978025e+01 1.817662e-01 3.630660e-08 2.691955e-04 -4.516780e-06 -3.668487e-01
5.988511e+01 1.817664e-01 3.617906e-08 2.687227e-04 -4.500929e-06 -3.668522e-01
5.998996e+01 1.817666e-01 3.605218e-08 2.682516e-04 -4.485160e-06 -3.668557e-01
6.009482e+01 1.817668e-01 3.592597e-08 2.677821e-04 -4.469475e-06 -3.668592e-01
6.019968e+01 1.817670e-01 3.580042e-08 2.673142e-04 -4.453871e-06 -3.668627e-01
6.030454e+01 1.817672e-01 3.567553e-08 2.668480e-04 -4.438350e-06 -3.668662e-01
6.040939e+01 1.817674e-01 3.555129e-08 2.663835e-04 -4.422909e-06 -3.668696e-01
6.051425e+01 1.817677e-01 3.542770e-08 2.659205e-04 -4.407548e-06 -3.668731e-01
6.061911e+01 1.817679e-01 3.530476e-08 2.654591e-04 -4.392268e-06 -3.668765e-01
6.072397e+01 1.817681e-01 3.518245e-08 2.649994e-04 -4.377066e-06 -3.668799e-01
6.082882e+01 1.817683e-01 3.506077e-08 2.645412e-04 -4.361944e-06 -3.668833e-01
6.093368e+01 1.817685e-01 3.493973e-08 2.640846e-04 -4.346900e-06 -3.668867e-01
6.103854e+01 1.817687e-01 3.481931e-08 2.636296e-04 -4.331933e-06 -3.668901e-01
6.114340e+01 1.817689e-01 3.469951e-08 2.631761e-04 -4.317044e-06 -3.668935e-01
6.124825e+01 1.817691e-01 3.458033e-08 2.627242e-04 -4.302231e-06 -3.668968e-01
6.135311e+01 1.817693e-01 3.446177e-08 2.622739e-04 -4.287495e-06 -3.669002e-01
6.145797e+01 1.817695e-01 3.434381e-08 2.618251e-04 -4.272834e-06 -3.669035e-01
6.156283e+01 1.817697e-01 3.422646e-08 2.613778e-04 -4.258248e-06 -3.669068e-01
6.166768e+01 1.817699e-01 3.410970e-08 2.609320e-04 -4.243736e-06 -3.669102e-01
6.177254e+01 1.817701e-01 3.399355e-08 2.604878e-04 -4.229299e-06 -3.669135e-01
6.187740e+01 1.817703e-01 3.387798e-08 2.600451e-04 -4.214935e-06 -3.669167e-01
6.198226e+01 1.817705e-01 3.376301e-08 2.596039e-04 -4.200644e-06 -3.669200e-01
6.208712e+01 1.817707e-01 3.364862e-08 2.591641e-04 -4.186426e-06 -3.669233e-01
6.219197e+01 1.817709e-01 3.353480e-08 2.587259e-04 -4.172280e-06 -3.669266e-01
6.229683e+01 1.817711e-01 3.342157e-08 2.582892e-04 -4.158205e-06 -3.669298e-01
6.240169e+01 1.817713e-01 3.330891e-08 2.578539e-04 -4.144202e-06 -3.669330e-01
6.250655e+01 1.817715e-01 3.319681e-08 2.574201e-04 -4.130269e-06 -3.669363e-01
6.261140e+01 1.817717e-01 3.308529e-08 2.569877e-04 -4.116406e-06 -3.669395e-01
6.271626e+01 1.817719e-01 3.297432e-08 2.565568e-04 -4.102613e-06 -3.669427e-01
6.282112e+01 1.817721e-01 3.286391e-08 2.561273e-04 -4.088890e-06 -3.669459e-01
6.292598e+01 1.817723e-01 3.275405e-08 2.556993e-04 -4.075235e-06 -3.669491e-01
6.303083e+01 1.817725e-01 3.264474e-08 2.552727e-04 -4.061648e-06 -3.669522e-01
6.313569e+01 1.817727e-01 3.253598e-08 2.548475e-04 -4.048129e-06 -3.669554e-01
6.324055e+01 1.817729e-01 3.242777e-08 2.544237e-04 -4.034677e-06 -3.669585e-01
6.334541e+01 1.817731e-01 3.232009e-08 2.540013e-04 -4.021293e-06 -3.669617e-01
6.345026e+01 1.817733e-01 3.221294e-08 2.535804e-04 -4.007974e-06 -3.669648e-01
6.355512e+01 1.817735e-01 3.210633e-08 2.531608e-04 -3.994722e-06 -3.669679e-01
6.365998e+01 1.817736e-01 3.200025e-08 2.527426e-04 -3.981536e-06 -3.669710e-01
6.376484e+01 1.817738e-01 3.189469e-08 2.523258e-04 -3.968415e-06 -3.669741e-01
6.386969e+01 1.817740e-01 3.178966e-08 2.519104e-04 -3.955358e-06 -3.669772e-01
6.397455e+01 1.817742e-01 3.168514e-08 2.514963e-04 -3.942366e-06 -3.669803e-01
6.407941e+01 1.817744e-01 3.158113e-08 2.510836e-04 -3.929438e-06 -3.669834e-01
6.418427e+01 1.817746e-01 3.147764e-08 2.506723e-04 -3.916573e-06 -3.669864e-01
6.428912e+01 1.817748e-01 3.137465e-08 2.502622e-04 -3.903771e-06 -3.669895e-01
6.439398e+01 1.817750e-01 3.127217e-08 2.498536e-04 -3.891032e-06 -3.669925e-01
6.449884e+01 1.817751e-01 3.117020e-08 2.494462e-04 -3.878355e-06 -3.669956e-01
6.460370e+01 1.817753e-01 3.106871e-08 2.490402e-04 -3.865740e-06 -3.669986e-01
6.470856e+01 1.817755e-01 3.096773e-08 2.486355e-04 -3.853187e-06 -3.670016e-01
6.481341e+01 1.817757e-01 3.086723e-08 2.482321e-04 -3.840694e-06 -3.670046e-01
6.491827e+01 1.817759e-01 3.076723e-08 2.478301e-04 -3.828263e-06 -3.670076e-01
6.502313e+01 1.817761e-01 3.066771e-08 2.474293e-04 -3.815891e-06 -3.670106e-01
6.512799e+01 1.817762e-01 3.056867e-08 2.470298e-04 -3.803579e-06 -3.670135e-01
6.523284e+01 1.817764e-01 3.047011e-08 2.466316e-04 -3.791327e-06 -3.670165e-01
6.533770e+01 1.817766e-01 3.037202e-08 2.462347e-04 -3.779134e-06 -3.670195e-01
6.544256e+01 1.817768e-01 3.027441e-08 2.458391e-04 -3.767000e-06 -3.670224e-01
6.554742e+01 1.817770e-01 3.017727e-08 2.454447e-04 -3.754924e-06 -3.670253e-01
6.565227e+01 1.817771e-01 3.008060e-08 2.450516e-04 -3.742906e-06 -3.670283e-01
6.575713e+01 1.817773e-01 2.998438e-08 2.446598e-04 -3.730945e-06 -3.670312e-01
6.586199e+01 1.817775e-01 2.988863e-08 2.442692e-04 -3.719042e-06 -3.670341e-01
6.596685e+01 1.817777e-01 2.979334e-08 2.438798e-04 -3.707196e-06 -3.670370e-01
6.607170e+01 1.817778e-01 2.969851e-08 2.434917e-04 -3.695406e-06 -3.670399e-01
6.617656e+01 1.817780e-01 2.960412e-08 2.431048e-04 -3.683673e-06 -3.670427e-01
6.628142e+01 1.817782e-01 2.951018e-08 2.427192e-04 -3.671995e-06 -3.670456e-01
6.638628e+01 1.817784e-01 2.941669e-08 2.423348e-04 -3.660372e-06 -3.670485e-01
6.649113e+01 1.817785e-01 2.932365e-08 2.419516e-04 -3.648805e-06 -3.670513e-01
6.659599e+01 1.817787e-01 2.923104e-08 2.415696e-04 -3.637292e-06 -3.670542e-01
6.670085e+01 1.817789e-01 2.913888e-08 2.411888e-04 -3.625834e-06 -3.670570e-01
6.680571e+01 1.817791e-01 2.904714e-08 2.408092e-04 -3.614430e-06 -3.670598e-01
6.691056e+01 1.817792e-01 2.895585e-08 2.404308e-04 -3.603080e-06 -3.670626e-01
6.701542e+01 1.817794e-01 2.886498e-08 2.400535e-04 -3.591783e-06 -3.670654e-01
6.712028e+01 1.817796e-01 2.877453e-08 2.396775e-04 -3.580539e-06 -3.670682e-01
6.722514e+01 1.817797e-01 2.868452e-08 2.393026e-04 -3.569348e-06 -3.670710e-01
6.733000e+01 1.817799e-01 2.859492e-08 2.389290e-04 -3.558209e-06 -3.670738e-01
6.743485e+01 1.817801e-01 2.850574e-08 2.385564e-04 -3.547122e-06 -3.670766e-01
6.753971e+01 1.817803e-01 2.841698e-08 2.381851e-04 -3.536087e-06 -3.670793e-01
6.764457e+01 1.817804e-01 2.832863e-08 2.378149e-04 -3.525103e-06 -3.670821e-01
6.774943e+01 1.817806e-01 2.824070e-08 2.374458e-04 -3.514171e-06 -3.670848e-01
6.785428e+01 1.817808e-01 2.815317e-08 2.370779e-04 -3.503289e-06 -3.670876e-01
6.795914e+01 1.817809e-01 2.806605e-08 2.367111e-04 -3.492458e-06 -3.670903e-01
6.806400e+01 1.817811e-01 2.797934e-08 2.363455e-04 -3.481676e-06 -3.670930e-01
6.816886e+01 1.817813e-01 2.789302e-08 2.359809e-04 -3.470945e-06 -3.670957e-01
6.827371e+01 1.817814e-01 2.780710e-08 2.356175e-04 -3.460263e-06 -3.670984e-01
6.837857e+01 1.817816e-01 2.772158e-08 2.352553e-04 -3.449631e-06 -3.671011e-01
6.848343e+01 1.817817e-01 2.763646e-08 2.348941e-04 -3.439047e-06 -3.671038e-01
6.858829e+01 1.817819e-01 2.755172e-08 2.345340e-04 -3.428512e-06 -3.671065e-01
6.869314e+01 1.817821e-01 2.746738e-08 2.341751e-04 -3.418026e-06 -3.671092e-01
6.879800e+01 1.817822e-01 2.738342e-08 2.338172e-04 -3.407587e-06 -3.671118e-01
6.890286e+01 1.817824e-01 2.729984e-08 2.334605e-04 -3.397196e-06 -3.671145e-01
6.900772e+01 1.817826e-01 2.721665e-08 2.331048e-04 -3.386853e-06 -3.671171e-01
6.911257e+01 1.817827e-01 2.713384e-08 2.327502e-04 -3.376557e-06 -3.671198e-01
6.921743e+01 1.817829e-01 2.705140e-08 2.323967e-04 -3.366307e-06 -3.671224e-01
6.932229e+01 1.817830e-01 2.696934e-08 2.320442e-04 -3.356104e-06 -3.671250e-01
6.942715e+01 1.817832e-01 2.688765e-08 2.316928e-04 -3.345948e-06 -3.671276e-01
6.953200e+01 1.817834e-01 2.680634e-08 2.313425e-04 -3.335838e-06 -3.671302e-01
6.963686e+01 1.817835e-01 2.672539e-08 2.309933e-04 -3.325773e-06 -3.671328e-01
6.974172e+01 1.817837e-01 2.664481e-08 2.306451e-04 -3.315754e-06 -3.671354e-01
6.984658e+01 1.817838e-01 2.656459e-08 2.302979e-04 -3.305780e-06 -3.671380e-01
6.995144e+01 1.817840e-01 2.648473e-08 2.299518e-04 -3.295851e-06 -3.671406e-01
7.005629e+01 1.817842e-01 2.640523e-08 2.296067e-04 -3.285966e-06 -3.671432e-01
7.016115e+01 1.817843e-01 2.632609e-08 2.292627e-04 -3.276126e-06 -3.671457e-01
7.026601e+01 1.817845e-01 2.624731e-08 2.289197e-04 -3.266331e-06 -3.671483e-01
7.037087e+01 1.817846e-01 2.616888e-08 2.285777e-04 -3.256579e-06 -3.671508e-01
7.047572e+01 1.817848e-01 2.609080e-08 2.282367e-04 -3.246870e-06 -3.671534e-01
7.058058e+01 1.817849e-01 2.601306e-08 2.278967e-04 -3.237205e-06 -3.671559e-01
7.068544e+01 1.817851e-01 2.593568e-08 2.275578e-04 -3.227583e-06 -3.671584e-01
7.079030e+01 1.817852e-01 2.585864e-08 2.272199e-04 -3.218004e-06 -3.671609e-01
7.089515e+01 1.817854e-01 2.578194e-08 2.268829e-04 -3.208468e-06 -3.671634e-01
7.100001e+01 1.817855e-01 2.570559e-08 2.265470e-04 -3.198974e-06 -3.671659e-01
7.110487e+01 1.817857e-01 2.562957e-08 2.262121e-04 -3.189522e-06 -3.671684e-01
7.120973e+01 1.817858e-01 2.555389e-08 2.258781e-04 -3.180111e-06 -3.671709e-01
7.131458e+01 1.817860e-01 2.547854e-08 2.255451e-04 -3.170743e-06 -3.671734e-01
7.141944e+01 1.817861e-01 2.540353e-08 2.252132e-04 -3.161415e-06 -3.671758e-01
7.152430e+01 1.817863e-01 2.532884e-08 2.248821e-04 -3.152129e-06 -3.671783e-01
7.162916e+01 1.817865e-01 2.525449e-08 2.245521e-04 -3.142884e-06 -3.671808e-01
7.173401e+01 1.817866e-01 2.518046e-08 2.242230e-04 -3.133679e-06 -3.671832e-01
7.183887e+01 1.817867e-01 2.510676e-08 2.238949e-04 -3.124514e-06 -3.671857e-01
7.194373e+01 1.817869e-01 2.503338e-08 2.235678e-04 -3.115390e-06 -3.671881e-01
7.204859e+01 1.817870e-01 2.496033e-08 2.232416e-04 -3.106306e-06 -3.671905e-01
7.215344e+01 1.817872e-01 2.488759e-08 2.229163e-04 -3.097261e-06 -3.671929e-01
7.225830e+01 1.817873e-01 2.481517e-08 2.225920e-04 -3.088256e-06 -3.671954e-01
7.236316e+01 1.817875e-01 2.474306e-08 2.222687e-04 -3.079290e-06 -3.671978e-01
7.246802e+01 1.817876e-01 2.467127e-08 2.219463e-04 -3.070363e-06 -3.672002e-01
7.257288e+01 1.817878e-01 2.459979e-08 2.216248e-04 -3.061475e-06 -3.672026e-01
7.267773e+01 1.817879e-01 2.452862e-08 2.213042e-04 -3.052625e-06 -3.672049e-01
7.278259e+01 1.817881e-01 2.445776e-08 2.209846e-04 -3.043814e-06 -3.672073e-01
7.288745e+01 1.817882e-01 2.438721e-08 2.206659e-04 -3.035040e-06 -3.672097e-01
7.299231e+01 1.817884e-01 2.431696e-08 2.203481e-04 -3.026305e-06 -3.672121e-01
7.309716e+01 1.817885e-01 2.424701e-08 2.200312e-04 -3.017607e-06 -3.672144e-01
7.320202e+01 1.817886e-01 2.417737e-08 2.197153e-04 -3.008947e-06 -3.672168e-01
7.330688e+01 1.817888e-01 2.410802e-08 2.194002e-04 -3.000324e-06 -3.672191e-01
7.341174e+01 1.817889e-01 2.403897e-08 2.190860e-04 -2.991738e-06 -3.672214e-01
7.351659e+01 1.817891e-01 2.397022e-08 2.187728e-04 -2.983188e-06 -3.672238e-01
7.362145e+01 1.817892e-01 2.390177e-08 2.184604e-04 -2.974676e-06 -3.672261e-01
7.372631e+01 1.817894e-01 2.383360e-08 2.181490e-04 -2.966199e-06 -3.672284e-01
7.383117e+01 1.817895e-01 2.376573e-08 2.178384e-04 -2.957759e-06 -3.672307e-01
7.393602e+01 1.817896e-01 2.369815e-08 2.175287e-04 -2.949355e-06 -3.672330e-01
7.404088e+01 1.817898e-01 2.363085e-08 2.172198e-04 -2.940987e-06 -3.672353e-01
7.414574e+01 1.817899e-01 2.356384e-08 2.169119e-04 -2.932654e-06 -3.672376e-01
7.425060e+01 1.817901e-01 2.349712e-08 2.166048e-04 -2.924357e-06 -3.672399e-01
7.435545e+01 1.817902e-01 2.343068e-08 2.162986e-04 -2.916094e-06 -3.672422e-01
7.446031e+01 1.817903e-01 2.336452e-08 2.159933e-04 -2.907867e-06 -3.672445e-01
7.456517e+01 1.817905e-01 2.329864e-08 2.156888e-04 -2.899674e-06 -3.672467e-01
7.467003e+01 1.817906e-01 2.323303e-08 2.153852e-04 -2.891517e-06 -3.672490e-01
7.477488e+01 1.817908e-01 2.316771e-08 2.150824e-04 -2.883393e-06 -3.672512e-01
7.487974e+01 1.817909e-01 2.310266e-08 2.147805e-04 -2.875304e-06 -3.672535e-01
7.498460e+01 1.817910e-01 2.303788e-08 2.144794e-04 -2.867248e-06 -3.672557e-01
7.508946e+01 1.817912e-01 2.297338e-08 2.141792e-04 -2.859226e-06 -3.672580e-01
7.519432e+01 1.817913e-01 2.290914e-08 2.138798e-04 -2.851239e-06 -3.672602e-01
7.529917e+01 1.817914e-01 2.284518e-08 2.135812e-04 -2.843284e-06 -3.672624e-01
7.540403e+01 1.817916e-01 2.278148e-08 2.132835e-04 -2.835363e-06 -3.672646e-01
7.550889e+01 1.817917e-01 2.271805e-08 2.129866e-04 -2.827474e-06 -3.672668e-01
7.561375e+01 1.817918e-01 2.265488e-08 2.126905e-04 -2.819619e-06 -3.672691e-01
7.571860e+01 1.817920e-01 2.259198e-08 2.123953e-04 -2.811796e-06 -3.672712e-01
7.582346e+01 1.817921e-01 2.252934e-08 2.121008e-04 -2.804006e-06 -3.672734e-01
7.592832e+01 1.817922e-01 2.246696e-08 2.118072e-04 -2.796248e-06 -3.672756e-01
7.603318e+01 1.817924e-01 2.240483e-08 2.115144e-04 -2.788523e-06 -3.672778e-01
7.613803e+01 1.817925e-01 2.234297e-08 2.112224e-04 -2.780829e-06 -3.672800e-01
7.624289e+01 1.817926e-01 2.228136e-08 2.109312e-04 -2.773167e-06 -3.672821e-01
7.634775e+01 1.817928e-01 2.222000e-08 2.106409e-04 -2.765537e-06 -3.672843e-01
7.645261e+01 1.817929e-01 2.215890e-08 2.103513e-04 -2.757938e-06 -3.672865e-01
7.655746e+01 1.817930e-01 2.209805e-08 2.100625e-04 -2.750370e-06 -3.672886e-01
7.666232e+01 1.817932e-01 2.203745e-08 2.097745e-04 -2.742834e-06 -3.672908e-01
7.676718e+01 1.817933e-01 2.197710e-08 2.094873e-04 -2.735328e-06 -3.672929e-01
7.687204e+01 1.817934e-01 2.191699e-08 2.092008e-04 -2.727853e-06 -3.672950e-01
7.697689e+01 1.817936e-01 2.185714e-08 2.089152e-04 -2.720409e-06 -3.672972e-01
7.702932e+01 1.817936e-01 2.182730e-08 2.087727e-04 -2.716698e-06 -3.672982e-01
7.713418e+01 1.817938e-01 2.176781e-08 2.084882e-04 -2.709300e-06 -3.673003e-01
7.723904e+01 1.817939e-01 2.170856e-08 2.082045e-04 -2.701931e-06 -3.673024e-01
7.734390e+01 1.817940e-01 2.164955e-08 2.079215e-04 -2.694593e-06 -3.673046e-01
7.744875e+01 1.817941e-01 2.159079e-08 2.076394e-04 -2.687284e-06 -3.673067e-01
7.755361e+01 1.817943e-01 2.153226e-08 2.073580e-04 -2.680006e-06 -3.673087e-01
7.765847e+01 1.817944e-01 2.147397e-08 2.070773e-04 -2.672756e-06 -3.673108e-01
7.776333e+01 1.817945e-01 2.141592e-08 2.067975e-04 -2.665536e-06 -3.673129e-01
7.786818e+01 1.817946e-01 2.135810e-08 2.065183e-04 -2.658346e-06 -3.673150e-01
7.797304e+01 1.817948e-01 2.130052e-08 2.062400e-04 -2.651184e-06 -3.673171e-01
7.807790e+01 1.817949e-01 2.124316e-08 2.059623e-04 -2.644051e-06 -3.673191e-01
7.818276e+01 1.817950e-01 2.118604e-08 2.056855e-04 -2.636947e-06 -3.673212e-01
7.828761e+01 1.817952e-01 2.112915e-08 2.054093e-04 -2.629872e-06 -3.673233e-01
7.839247e+01 1.817953e-01 2.107249e-08 2.051339e-04 -2.622825e-06 -3.673253e-01
7.849733e+01 1.817954e-01 2.101606e-08 2.048593e-04 -2.615806e-06 -3.673273e-01
7.854976e+01 1.817955e-01 2.098793e-08 2.047222e-04 -2.612307e-06 -3.673284e-01
7.865462e+01 1.817956e-01 2.093183e-08 2.044487e-04 -2.605331e-06 -3.673304e-01
7.875947e+01 1.817957e-01 2.087596e-08 2.041758e-04 -2.598382e-06 -3.673324e-01
7.886433e+01 1.817958e-01 2.082031e-08 2.039038e-04 -2.591461e-06 -3.673345e-01
7.907405e+01 1.817961e-01 2.070969e-08 2.033617e-04 -2.577702e-06 -3.673385e-01
7.928376e+01 1.817963e-01 2.059994e-08 2.028226e-04 -2.564052e-06 -3.673425e-01
7.938862e+01 1.817965e-01 2.054539e-08 2.025541e-04 -2.557268e-06 -3.673445e-01
7.959833e+01 1.817967e-01 2.043694e-08 2.020192e-04 -2.543780e-06 -3.673485e-01
7.980805e+01 1.817969e-01 2.032935e-08 2.014871e-04 -2.530398e-06 -3.673525e-01
8.001776e+01 1.817972e-01 2.022261e-08 2.009579e-04 -2.517122e-06 -3.673564e-01
8.022748e+01 1.817974e-01 2.011671e-08 2.004314e-04 -2.503950e-06 -3.673603e-01
8.043720e+01 1.817977e-01 2.001163e-08 1.999076e-04 -2.490881e-06 -3.673642e-01
8.064691e+01 1.817979e-01 1.990738e-08 1.993866e-04 -2.477914e-06 -3.673681e-01
8.075177e+01 1.817980e-01 1.985556e-08 1.991271e-04 -2.471469e-06 -3.673700e-01
8.085663e+01 1.817981e-01 1.980394e-08 1.988683e-04 -2.465048e-06 -3.673720e-01
8.106634e+01 1.817984e-01 1.970130e-08 1.983527e-04 -2.452282e-06 -3.673758e-01
8.127606e+01 1.817986e-01 1.959946e-08 1.978397e-04 -2.439615e-06 -3.673796e-01
8.148577e+01 1.817988e-01 1.949840e-08 1.973294e-04 -2.427046e-06 -3.673834e-01
8.159063e+01 1.817989e-01 1.944817e-08 1.970753e-04 -2.420798e-06 -3.673853e-01
8.180034e+01 1.817992e-01 1.934828e-08 1.965689e-04 -2.408374e-06 -3.673891e-01
8.201006e+01 1.817994e-01 1.924916e-08 1.960651e-04 -2.396045e-06 -3.673928e-01
8.221977e+01 1.817996e-01 1.915080e-08 1.955639e-04 -2.383811e-06 -3.673966e-01
8.242949e+01 1.817999e-01 1.905319e-08 1.950653e-04 -2.371670e-06 -3.674003e-01
8.253435e+01 1.818000e-01 1.900467e-08 1.948169e-04 -2.365634e-06 -3.674021e-01
8.274406e+01 1.818002e-01 1.890818e-08 1.943220e-04 -2.353631e-06 -3.674058e-01
8.295378e+01 1.818004e-01 1.881241e-08 1.938297e-04 -2.341720e-06 -3.674095e-01
8.305864e+01 1.818005e-01 1.876481e-08 1.935845e-04 -2.335798e-06 -3.674113e-01
8.326835e+01 1.818008e-01 1.867013e-08 1.930958e-04 -2.324022e-06 -3.674149e-01
8.347807e+01 1.818010e-01 1.857617e-08 1.926097e-04 -2.312334e-06 -3.674186e-01
8.368778e+01 1.818012e-01 1.848292e-08 1.921260e-04 -2.300735e-06 -3.674222e-01
8.389750e+01 1.818014e-01 1.839036e-08 1.916447e-04 -2.289222e-06 -3.674257e-01
8.410721e+01 1.818016e-01 1.829850e-08 1.911658e-04 -2.277796e-06 -3.674293e-01
8.431693e+01 1.818018e-01 1.820733e-08 1.906893e-04 -2.266455e-06 -3.674329e-01
8.452664e+01 1.818021e-01 1.811684e-08 1.902152e-04 -2.255198e-06 -3.674364e-01
8.473636e+01 1.818023e-01 1.802702e-08 1.897434e-04 -2.244025e-06 -3.674399e-01
8.494607e+01 1.818025e-01 1.793786e-08 1.892740e-04 -2.232935e-06 -3.674434e-01
8.515579e+01 1.818027e-01 1.784937e-08 1.888068e-04 -2.221927e-06 -3.674469e-01
8.536550e+01 1.818029e-01 1.776153e-08 1.883420e-04 -2.211000e-06 -3.674503e-01
8.557522e+01 1.818031e-01 1.767433e-08 1.878795e-04 -2.200154e-06 -3.674538e-01
8.568008e+01 1.818032e-01 1.763098e-08 1.876490e-04 -2.194760e-06 -3.674555e-01
8.588979e+01 1.818034e-01 1.754474e-08 1.871899e-04 -2.184033e-06 -3.674589e-01
8.609951e+01 1.818036e-01 1.745914e-08 1.867330e-04 -2.173384e-06 -3.674623e-01
8.630922e+01 1.818039e-01 1.737416e-08 1.862783e-04 -2.162813e-06 -3.674657e-01
8.651894e+01 1.818041e-01 1.728980e-08 1.858258e-04 -2.152319e-06 -3.674691e-01
8.672865e+01 1.818043e-01 1.720605e-08 1.853756e-04 -2.141901e-06 -3.674724e-01
8.693837e+01 1.818045e-01 1.712291e-08 1.849275e-04 -2.131558e-06 -3.674758e-01
8.714808e+01 1.818047e-01 1.704037e-08 1.844815e-04 -2.121290e-06 -3.674791e-01
8.735780e+01 1.818049e-01 1.695842e-08 1.840377e-04 -2.111096e-06 -3.674824e-01
8.756751e+01 1.818051e-01 1.687707e-08 1.835960e-04 -2.100976e-06 -3.674857e-01
8.777723e+01 1.818053e-01 1.679630e-08 1.831565e-04 -2.090928e-06 -3.674890e-01
8.788208e+01 1.818054e-01 1.675613e-08 1.829375e-04 -2.085931e-06 -3.674906e-01
8.809180e+01 1.818056e-01 1.667623e-08 1.825011e-04 -2.075991e-06 -3.674938e-01
8.830152e+01 1.818058e-01 1.659689e-08 1.820668e-04 -2.066121e-06 -3.674971e-01
8.851123e+01 1.818060e-01 1.651812e-08 1.816345e-04 -2.056322e-06 -3.675003e-01
8.872095e+01 1.818062e-01 1.643991e-08 1.812043e-04 -2.046592e-06 -3.675035e-01
8.893066e+01 1.818064e-01 1.636226e-08 1.807761e-04 -2.036932e-06 -3.675067e-01
8.914038e+01 1.818066e-01 1.628515e-08 1.803499e-04 -2.027339e-06 -3.675099e-01
8.935009e+01 1.818067e-01 1.620858e-08 1.799258e-04 -2.017814e-06 -3.675130e-01
8.955981e+01 1.818069e-01 1.613256e-08 1.795036e-04 -2.008356e-06 -3.675162e-01
8.976952e+01 1.818071e-01 1.605707e-08 1.790834e-04 -1.998964e-06 -3.675193e-01
8.997924e+01 1.818073e-01 1.598211e-08 1.786652e-04 -1.989639e-06 -3.675224e-01
9.018895e+01 1.818075e-01 1.590767e-08 1.782489e-04 -1.980378e-06 -3.675255e-01
9.039867e+01 1.818077e-01 1.583375e-08 1.778345e-04 -1.971181e-06 -3.675286e-01
9.060838e+01 1.818079e-01 1.576034e-08 1.774221e-04 -1.962049e-06 -3.675317e-01
9.081810e+01 1.818081e-01 1.568744e-08 1.770116e-04 -1.952980e-06 -3.675347e-01
9.102781e+01 1.818083e-01 1.561505e-08 1.766029e-04 -1.943974e-06 -3.675378e-01
9.123753e+01 1.818084e-01 1.554316e-08 1.761962e-04 -1.935030e-06 -3.675408e-01
9.144724e+01 1.818086e-01 1.547176e-08 1.757913e-04 -1.926147e-06 -3.675438e-01
9.165696e+01 1.818088e-01 1.540086e-08 1.753883e-04 -1.917325e-06 -3.675468e-01
9.186667e+01 1.818090e-01 1.533044e-08 1.749871e-04 -1.908564e-06 -3.675498e-01
9.197153e+01 1.818091e-01 1.529541e-08 1.747872e-04 -1.904206e-06 -3.675513e-01
9.218125e+01 1.818093e-01 1.522571e-08 1.743888e-04 -1.895535e-06 -3.675543e-01
9.228610e+01 1.818094e-01 1.519104e-08 1.741903e-04 -1.891221e-06 -3.675558e-01
9.249582e+01 1.818095e-01 1.512205e-08 1.737946e-04 -1.882638e-06 -3.675587e-01
9.270553e+01 1.818097e-01 1.505353e-08 1.734006e-04 -1.874114e-06 -3.675616e-01
9.291525e+01 1.818099e-01 1.498548e-08 1.730085e-04 -1.865647e-06 -3.675646e-01
9.312496e+01 1.818101e-01 1.491789e-08 1.726181e-04 -1.857237e-06 -3.675675e-01
9.333468e+01 1.818102e-01 1.485075e-08 1.722295e-04 -1.848884e-06 -3.675704e-01
9.354440e+01 1.818104e-01 1.478406e-08 1.718426e-04 -1.840587e-06 -3.675733e-01
9.375411e+01 1.818106e-01 1.471783e-08 1.714575e-04 -1.832346e-06 -3.675761e-01
9.396383e+01 1.818108e-01 1.465203e-08 1.710741e-04 -1.824161e-06 -3.675790e-01
9.406868e+01 1.818109e-01 1.461930e-08 1.708830e-04 -1.820088e-06 -3.675804e-01
9.427840e+01 1.818110e-01 1.455417e-08 1.705022e-04 -1.811984e-06 -3.675832e-01
9.448811e+01 1.818112e-01 1.448947e-08 1.701230e-04 -1.803934e-06 -3.675861e-01
9.469783e+01 1.818114e-01 1.442520e-08 1.697456e-04 -1.795938e-06 -3.675889e-01
9.490754e+01 1.818115e-01 1.436136e-08 1.693698e-04 -1.787995e-06 -3.675917e-01
9.511726e+01 1.818117e-01 1.429794e-08 1.689956e-04 -1.780104e-06 -3.675945e-01
9.532697e+01 1.818119e-01 1.423494e-08 1.686231e-04 -1.772266e-06 -3.675972e-01
9.553669e+01 1.818121e-01 1.417236e-08 1.682523e-04 -1.764479e-06 -3.676000e-01
9.574640e+01 1.818122e-01 1.411018e-08 1.678830e-04 -1.756743e-06 -3.676028e-01
9.595612e+01 1.818124e-01 1.404842e-08 1.675154e-04 -1.749058e-06 -3.676055e-01
9.616584e+01 1.818126e-01 1.398706e-08 1.671494e-04 -1.741423e-06 -3.676082e-01
9.637555e+01 1.818127e-01 1.392610e-08 1.667850e-04 -1.733839e-06 -3.676109e-01
9.658527e+01 1.818129e-01 1.386554e-08 1.664222e-04 -1.726303e-06 -3.676136e-01
9.679498e+01 1.818131e-01 1.380537e-08 1.660610e-04 -1.718817e-06 -3.676163e-01
9.700470e+01 1.818132e-01 1.374559e-08 1.657013e-04 -1.711379e-06 -3.676190e-01
9.721441e+01 1.818134e-01 1.368621e-08 1.653431e-04 -1.703990e-06 -3.676217e-01
9.742413e+01 1.818135e-01 1.362720e-08 1.649866e-04 -1.696648e-06 -3.676243e-01
9.763384e+01 1.818137e-01 1.356858e-08 1.646315e-04 -1.689354e-06 -3.676270e-01
9.784356e+01 1.818139e-01 1.351033e-08 1.642780e-04 -1.682106e-06 -3.676296e-01
9.805327e+01 1.818140e-01 1.345246e-08 1.639260e-04 -1.674905e-06 -3.676322e-01
9.826299e+01 1.818142e-01 1.339496e-08 1.635755e-04 -1.667750e-06 -3.676349e-01
9.847270e+01 1.818143e-01 1.333782e-08 1.632265e-04 -1.660641e-06 -3.676375e-01
9.868242e+01 1.818145e-01 1.328105e-08 1.628790e-04 -1.653578e-06 -3.676400e-01
9.889213e+01 1.818147e-01 1.322465e-08 1.625329e-04 -1.646559e-06 -3.676426e-01
9.910185e+01 1.818148e-01 1.316860e-08 1.621883e-04 -1.639585e-06 -3.676452e-01
9.931156e+01 1.818150e-01 1.311291e-08 1.618452e-04 -1.632655e-06 -3.676477e-01
9.952128e+01 1.818151e-01 1.305757e-08 1.615036e-04 -1.625769e-06 -3.676503e-01
9.973099e+01 1.818153e-01 1.300258e-08 1.611633e-04 -1.618926e-06 -3.676528e-01
9.994071e+01 1.818154e-01 1.294793e-08 1.608245e-04 -1.612127e-06 -3.676554e-01
1.001504e+02 1.818156e-01 1.289363e-08 1.604871e-04 -1.605370e-06 -3.676579e-01
1.003601e+02 1.818157e-01 1.283967e-08 1.601512e-04 -1.598656e-06 -3.676604e-01
1.005699e+02 1.818159e-01 1.278605e-08 1.598166e-04 -1.591983e-06 -3.676629e-01
1.007796e+02 1.818160e-01 1.273276e-08 1.594835e-04 -1.585353e-06 -3.676653e-01
1.009893e+02 1.818162e-01 1.267981e-08 1.591517e-04 -1.578763e-06 -3.676678e-01
1.011990e+02 1.818163e-01 1.262719e-08 1.588213e-04 -1.572215e-06 -3.676703e-01
1.014087e+02 1.818165e-01 1.257489e-08 1.584922e-04 -1.565707e-06 -3.676727e-01
1.016184e+02 1.818166e-01 1.252292e-08 1.581646e-04 -1.559240e-06 -3.676752e-01
1.018281e+02 1.818168e-01 1.247126e-08 1.578382e-04 -1.552813e-06 -3.676776e-01
1.020379e+02 1.818169e-01 1.241993e-08 1.575133e-04 -1.546425e-06 -3.676800e-01
1.022476e+02 1.818171e-01 1.236892e-08 1.571896e-04 -1.540077e-06 -3.676824e-01
1.024573e+02 1.818172e-01 1.231821e-08 1.568673e-04 -1.533767e-06 -3.676848e-01
1.026670e+02 1.818174e-01 1.226782e-08 1.565463e-04 -1.527497e-06 -3.676872e-01
1.028767e+02 1.818175e-01 1.221774e-08 1.562266e-04 -1.521264e-06 -3.676896e-01
1.030864e+02 1.818177e-01 1.216796e-08 1.559082e-04 -1.515070e-06 -3.676920e-01
1.032962e+02 1.818178e-01 1.211849e-08 1.555912e-04 -1.508914e-06 -3.676944e-01
1.035059e+02 1.818180e-01 1.206932e-08 1.552754e-04 -1.502795e-06 -3.676967e-01
1.037156e+02 1.818181e-01 1.202044e-08 1.549608e-04 -1.496713e-06 -3.676991e-01
1.039253e+02 1.818182e-01 1.197187e-08 1.546476e-04 -1.490668e-06 -3.677014e-01
1.041350e+02 1.818184e-01 1.192358e-08 1.543356e-04 -1.484659e-06 -3.677037e-01
1.043447e+02 1.818185e-01 1.187559e-08 1.540249e-04 -1.478687e-06 -3.677060e-01
1.045544e+02 1.818187e-01 1.182789e-08 1.537154e-04 -1.472751e-06 -3.677083e-01
1.047642e+02 1.818188e-01 1.178047e-08 1.534071e-04 -1.466850e-06 -3.677106e-01
1.049739e+02 1.818190e-01 1.173334e-08 1.531001e-04 -1.460985e-06 -3.677129e-01
1.051836e+02 1.818191e-01 1.168649e-08 1.527944e-04 -1.455155e-06 -3.677152e-01
1.053933e+02 1.818192e-01 1.163992e-08 1.524898e-04 -1.449360e-06 -3.677175e-01
1.056030e+02 1.818194e-01 1.159363e-08 1.521865e-04 -1.443599e-06 -3.677197e-01
1.058127e+02 1.818195e-01 1.154762e-08 1.518843e-04 -1.437873e-06 -3.677220e-01
1.060224e+02 1.818196e-01 1.150187e-08 1.515834e-04 -1.432180e-06 -3.677242e-01
1.062322e+02 1.818198e-01 1.145640e-08 1.512836e-04 -1.426522e-06 -3.677265e-01
1.064419e+02 1.818199e-01 1.141120e-08 1.509850e-04 -1.420897e-06 -3.677287e-01
1.066516e+02 1.818201e-01 1.136627e-08 1.506876e-04 -1.415305e-06 -3.677309e-01
1.068613e+02 1.818202e-01 1.132160e-08 1.503914e-04 -1.409746e-06 -3.677331e-01
1.070710e+02 1.818203e-01 1.127719e-08 1.500963e-04 -1.404219e-06 -3.677353e-01
1.072807e+02 1.818205e-01 1.123304e-08 1.498024e-04 -1.398725e-06 -3.677375e-01
1.074905e+02 1.818206e-01 1.118916e-08 1.495097e-04 -1.393264e-06 -3.677397e-01
1.077002e+02 1.818207e-01 1.114553e-08 1.492181e-04 -1.387834e-06 -3.677419e-01
1.079099e+02 1.818209e-01 1.110215e-08 1.489276e-04 -1.382436e-06 -3.677440e-01
1.081196e+02 1.818210e-01 1.105903e-08 1.486382e-04 -1.377069e-06 -3.677462e-01
1.083293e+02 1.818211e-01 1.101615e-08 1.483500e-04 -1.371733e-06 -3.677483e-01
1.085390e+02 1.818212e-01 1.097353e-08 1.480629e-04 -1.366429e-06 -3.677505e-01
1.087487e+02 1.818214e-01 1.093115e-08 1.477769e-04 -1.361155e-06 -3.677526e-01
1.089585e+02 1.818215e-01 1.088902e-08 1.474920e-04 -1.355912e-06 -3.677547e-01
1.091682e+02 1.818216e-01 1.084713e-08 1.472082e-04 -1.350698e-06 -3.677568e-01
1.093779e+02 1.818218e-01 1.080548e-08 1.469254e-04 -1.345515e-06 -3.677590e-01
1.095876e+02 1.818219e-01 1.076408e-08 1.466438e-04 -1.340362e-06 -3.677610e-01
1.097973e+02 1.818220e-01 1.072291e-08 1.463632e-04 -1.335238e-06 -3.677631e-01
1.100070e+02 1.818221e-01 1.068197e-08 1.460838e-04 -1.330144e-06 -3.677652e-01
1.102168e+02 1.818223e-01 1.064127e-08 1.458053e-04 -1.325078e-06 -3.677673e-01
1.104265e+02 1.818224e-01 1.060080e-08 1.455280e-04 -1.320042e-06 -3.677694e-01
1.106362e+02 1.818225e-01 1.056056e-08 1.452517e-04 -1.315034e-06 -3.677714e-01
1.108459e+02 1.818227e-01 1.052055e-08 1.449764e-04 -1.310055e-06 -3.677735e-01
1.110556e+02 1.818228e-01 1.048077e-08 1.447022e-04 -1.305103e-06 -3.677755e-01
1.112653e+02 1.818229e-01 1.044121e-08 1.444290e-04 -1.300180e-06 -3.677776e-01
1.114750e+02 1.818230e-01 1.040188e-08 1.441569e-04 -1.295285e-06 -3.677796e-01
1.116848e+02 1.818231e-01 1.036277e-08 1.438857e-04 -1.290417e-06 -3.677816e-01
1.118945e+02 1.818233e-01 1.032387e-08 1.436156e-04 -1.285577e-06 -3.677836e-01
1.121042e+02 1.818234e-01 1.028520e-08 1.433465e-04 -1.280764e-06 -3.677856e-01
1.123139e+02 1.818235e-01 1.024674e-08 1.430784e-04 -1.275977e-06 -3.677876e-01
1.125236e+02 1.818236e-01 1.020850e-08 1.428113e-04 -1.271218e-06 -3.677896e-01
1.127333e+02 1.818238e-01 1.017048e-08 1.425452e-04 -1.266485e-06 -3.677916e-01
1.129431e+02 1.818239e-01 1.013266e-08 1.422801e-04 -1.261779e-06 -3.677936e-01
1.131528e+02 1.818240e-01 1.009506e-08 1.420160e-04 -1.257098e-06 -3.677956e-01
1.133625e+02 1.818241e-01 1.005766e-08 1.417529e-04 -1.252444e-06 -3.677975e-01
1.135722e+02 1.818242e-01 1.002047e-08 1.414907e-04 -1.247816e-06 -3.677995e-01
1.137819e+02 1.818244e-01 9.983488e-09 1.412295e-04 -1.243213e-06 -3.678014e-01
1.139916e+02 1.818245e-01 9.946710e-09 1.409692e-04 -1.238635e-06 -3.678034e-01
1.142013e+02 1.818246e-01 9.910134e-09 1.407100e-04 -1.234083e-06 -3.678053e-01
1.144111e+02 1.818247e-01 9.873760e-09 1.404516e-04 -1.229556e-06 -3.678072e-01
1.146208e+02 1.818248e-01 9.837586e-09 1.401942e-04 -1.225054e-06 -3.678091e-01
1.148305e+02 1.818249e-01 9.801610e-09 1.399378e-04 -1.220576e-06 -3.678110e-01
1.150402e+02 1.818251e-01 9.765832e-09 1.396823e-04 -1.216123e-06 -3.678130e-01
1.152499e+02 1.818252e-01 9.730248e-09 1.394277e-04 -1.211694e-06 -3.678148e-01
1.154596e+02 1.818253e-01 9.694859e-09 1.391741e-04 -1.207289e-06 -3.678167e-01
1.156693e+02 1.818254e-01 9.659663e-09 1.389213e-04 -1.202909e-06 -3.678186e-01
1.158791e+02 1.818255e-01 9.624658e-09 1.386695e-04 -1.198552e-06 -3.678205e-01
1.160888e+02 1.818256e-01 9.589842e-09 1.384186e-04 -1.194219e-06 -3.678224e-01
1.162985e+02 1.818258e-01 9.555216e-09 1.381686e-04 -1.189909e-06 -3.678242e-01
1.165082e+02 1.818259e-01 9.520777e-09 1.379196e-04 -1.185622e-06 -3.678261e-01
1.167179e+02 1.818260e-01 9.486523e-09 1.376714e-04 -1.181359e-06 -3.678279e-01
1.169276e+02 1.818261e-01 9.452454e-09 1.374241e-04 -1.177119e-06 -3.678298e-01
1.171374e+02 1.818262e-01 9.418568e-09 1.371776e-04 -1.172901e-06 -3.678316e-01
1.173471e+02 1.818263e-01 9.384864e-09 1.369321e-04 -1.168706e-06 -3.678335e-01
1.175568e+02 1.818264e-01 9.351341e-09 1.366874e-04 -1.164533e-06 -3.678353e-01
1.177665e+02 1.818265e-01 9.317997e-09 1.364437e-04 -1.160383e-06 -3.678371e-01
1.179762e+02 1.818266e-01 9.284831e-09 1.362007e-04 -1.156255e-06 -3.678389e-01
1.181859e+02 1.818268e-01 9.251842e-09 1.359587e-04 -1.152149e-06 -3.678407e-01
1.183956e+02 1.818269e-01 9.219028e-09 1.357175e-04 -1.148065e-06 -3.678425e-01
1.186054e+02 1.818270e-01 9.186388e-09 1.354772e-04 -1.144002e-06 -3.678443e-01
1.188151e+02 1.818271e-01 9.153922e-09 1.352377e-04 -1.139961e-06 -3.678461e-01
1.190248e+02 1.818272e-01 9.121627e-09 1.349990e-04 -1.135941e-06 -3.678479e-01
1.192345e+02 1.818273e-01 9.089503e-09 1.347612e-04 -1.131943e-06 -3.678496e-01
1.194442e+02 1.818274e-01 9.057549e-09 1.345242e-04 -1.127966e-06 -3.678514e-01
1.196539e+02 1.818275e-01 9.025762e-09 1.342881e-04 -1.124009e-06 -3.678532e-01
1.198637e+02 1.818276e-01 8.994143e-09 1.340528e-04 -1.120073e-06 -3.678549e-01
1.200734e+02 1.818277e-01 8.962689e-09 1.338183e-04 -1.116158e-06 -3.678567e-01
1.202831e+02 1.818278e-01 8.931400e-09 1.335846e-04 -1.112264e-06 -3.678584e-01
1.204928e+02 1.818279e-01 8.900275e-09 1.333518e-04 -1.108390e-06 -3.678602e-01
1.207025e+02 1.818281e-01 8.869312e-09 1.331198e-04 -1.104536e-06 -3.678619e-01
1.209122e+02 1.818282e-01 8.838511e-09 1.328885e-04 -1.100702e-06 -3.678636e-01
1.211219e+02 1.818283e-01 8.807869e-09 1.326581e-04 -1.096888e-06 -3.678653e-01
1.213317e+02 1.818284e-01 8.777387e-09 1.324284e-04 -1.093094e-06 -3.678670e-01
1.215414e+02 1.818285e-01 8.747063e-09 1.321996e-04 -1.089319e-06 -3.678687e-01
1.217511e+02 1.818286e-01 8.716895e-09 1.319716e-04 -1.085564e-06 -3.678704e-01
1.219608e+02 1.818287e-01 8.686883e-09 1.317443e-04 -1.081828e-06 -3.678721e-01
1.221705e+02 1.818288e-01 8.657026e-09 1.315178e-04 -1.078112e-06 -3.678738e-01
1.223802e+02 1.818289e-01 8.627323e-09 1.312921e-04 -1.074415e-06 -3.678755e-01
1.225900e+02 1.818290e-01 8.597772e-09 1.310672e-04 -1.070736e-06 -3.678772e-01
1.227997e+02 1.818291e-01 8.568373e-09 1.308430e-04 -1.067077e-06 -3.678789e-01
1.230094e+02 1.818292e-01 8.539125e-09 1.306196e-04 -1.063436e-06 -3.678805e-01
1.232191e+02 1.818293e-01 8.510026e-09 1.303970e-04 -1.059814e-06 -3.678822e-01
1.234288e+02 1.818294e-01 8.481075e-09 1.301751e-04 -1.056210e-06 -3.678838e-01
1.236385e+02 1.818295e-01 8.452272e-09 1.299539e-04 -1.052625e-06 -3.678855e-01
1.238482e+02 1.818296e-01 8.423615e-09 1.297336e-04 -1.049058e-06 -3.678871e-01
1.240580e+02 1.818297e-01 8.395104e-09 1.295139e-04 -1.045509e-06 -3.678888e-01
1.242677e+02 1.818298e-01 8.366738e-09 1.292950e-04 -1.041978e-06 -3.678904e-01
1.244774e+02 1.818299e-01 8.338515e-09 1.290769e-04 -1.038465e-06 -3.678920e-01
1.246871e+02 1.818300e-01 8.310434e-09 1.288595e-04 -1.034969e-06 -3.678937e-01
1.248968e+02 1.818301e-01 8.282495e-09 1.286428e-04 -1.031492e-06 -3.678953e-01
1.251065e+02 1.818302e-01 8.254697e-09 1.284268e-04 -1.028031e-06 -3.678969e-01
1.253162e+02 1.818303e-01 8.227038e-09 1.282116e-04 -1.024588e-06 -3.678985e-01
1.255260e+02 1.818304e-01 8.199518e-09 1.279971e-04 -1.021163e-06 -3.679001e-01
1.257357e+02 1.818305e-01 8.172137e-09 1.277833e-04 -1.017754e-06 -3.679017e-01
1.259454e+02 1.818306e-01 8.144892e-09 1.275702e-04 -1.014363e-06 -3.679033e-01
1.261551e+02 1.818307e-01 8.117783e-09 1.273578e-04 -1.010988e-06 -3.679049e-01
1.263648e+02 1.818308e-01 8.090809e-09 1.271462e-04 -1.007631e-06 -3.679064e-01
1.265745e+02 1.818309e-01 8.063969e-09 1.269352e-04 -1.004290e-06 -3.679080e-01
1.267843e+02 1.818310e-01 8.037263e-09 1.267249e-04 -1.000965e-06 -3.679096e-01
1.269940e+02 1.818311e-01 8.010689e-09 1.265154e-04 -9.976573e-07 -3.679111e-01
1.272037e+02 1.818312e-01 7.984247e-09 1.263065e-04 -9.943657e-07 -3.679127e-01
1.274134e+02 1.818312e-01 7.957935e-09 1.260983e-04 -9.910904e-07 -3.679142e-01
1.276231e+02 1.818313e-01 7.931753e-09 1.258908e-04 -9.878313e-07 -3.679158e-01
1.278328e+02 1.818314e-01 7.905701e-09 1.256840e-04 -9.845882e-07 -3.679173e-01
1.280425e+02 1.818315e-01 7.879776e-09 1.254778e-04 -9.813610e-07 -3.679189e-01
1.282523e+02 1.818316e-01 7.853979e-09 1.252724e-04 -9.781497e-07 -3.679204e-01
1.284620e+02 1.818317e-01 7.828308e-09 1.250676e-04 -9.749541e-07 -3.679219e-01
1.286717e+02 1.818318e-01 7.802763e-09 1.248634e-04 -9.717742e-07 -3.679235e-01
1.288814e+02 1.818319e-01 7.777342e-09 1.246600e-04 -9.686098e-07 -3.679250e-01
1.290911e+02 1.818320e-01 7.752046e-09 1.244572e-04 -9.654608e-07 -3.679265e-01
1.293008e+02 1.818321e-01 7.726873e-09 1.242550e-04 -9.623271e-07 -3.679280e-01
1.295106e+02 1.818322e-01 7.701822e-09 1.240535e-04 -9.592087e-07 -3.679295e-01
1.297203e+02 1.818323e-01 7.676893e-09 1.238527e-04 -9.561054e-07 -3.679310e-01
1.299300e+02 1.818324e-01 7.652085e-09 1.236525e-04 -9.530172e-07 -3.679325e-01
1.301397e+02 1.818325e-01 7.627397e-09 1.234530e-04 -9.499439e-07 -3.679340e-01
1.303494e+02 1.818325e-01 7.602828e-09 1.232541e-04 -9.468854e-07 -3.679355e-01
1.305591e+02 1.818326e-01 7.578378e-09 1.230558e-04 -9.438417e-07 -3.679369e-01
1.307688e+02 1.818327e-01 7.554045e-09 1.228582e-04 -9.408126e-07 -3.679384e-01
1.309786e+02 1.818328e-01 7.529830e-09 1.226612e-04 -9.377981e-07 -3.679399e-01
1.311883e+02 1.818329e-01 7.505730e-09 1.224649e-04 -9.347981e-07 -3.679413e-01
1.313980e+02 1.818330e-01 7.481747e-09 1.222691e-04 -9.318124e-07 -3.679428e-01
1.316077e+02 1.818331e-01 7.457878e-09 1.220740e-04 -9.288410e-07 -3.679443e-01
1.318174e+02 1.818332e-01 7.434123e-09 1.218796e-04 -9.258838e-07 -3.679457e-01
1.320271e+02 1.818333e-01 7.410481e-09 1.216857e-04 -9.229407e-07 -3.679472e-01
1.322368e+02 1.818333e-01 7.386952e-09 1.214924e-04 -9.200116e-07 -3.679486e-01
1.324466e+02 1.818334e-01 7.363535e-09 1.212998e-04 -9.170965e-07 -3.679500e-01
1.326563e+02 1.818335e-01 7.340229e-09 1.211078e-04 -9.141951e-07 -3.679515e-01
1.328660e+02 1.818336e-01 7.317033e-09 1.209164e-04 -9.113075e-07 -3.679529e-01
1.330757e+02 1.818337e-01 7.293947e-09 1.207256e-04 -9.084336e-07 -3.679543e-01
1.332854e+02 1.818338e-01 7.270970e-09 1.205353e-04 -9.055732e-07 -3.679557e-01
1.334951e+02 1.818339e-01 7.248102e-09 1.203457e-04 -9.027264e-07 -3.679572e-01
1.337049e+02 1.818340e-01 7.225342e-09 1.201567e-04 -8.998929e-07 -3.679586e-01
1.339146e+02 1.818340e-01 7.202688e-09 1.199683e-04 -8.970728e-07 -3.679600e-01
1.341243e+02 1.818341e-01 7.180141e-09 1.197805e-04 -8.942659e-07 -3.679614e-01
1.343340e+02 1.818342e-01 7.157699e-09 1.195932e-04 -8.914721e-07 -3.679628e-01
1.345437e+02 1.818343e-01 7.135363e-09 1.194065e-04 -8.886914e-07 -3.679642e-01
1.347534e+02 1.818344e-01 7.113131e-09 1.192205e-04 -8.859237e-07 -3.679655e-01
1.349631e+02 1.818345e-01 7.091003e-09 1.190350e-04 -8.831690e-07 -3.679669e-01
1.351729e+02 1.818346e-01 7.068978e-09 1.188500e-04 -8.804270e-07 -3.679683e-01
1.353826e+02 1.818346e-01 7.047055e-09 1.186657e-04 -8.776978e-07 -3.679697e-01
1.355923e+02 1.818347e-01 7.025234e-09 1.184819e-04 -8.749813e-07 -3.679711e-01
1.358020e+02 1.818348e-01 7.003514e-09 1.182987e-04 -8.722773e-07 -3.679724e-01
1.360117e+02 1.818349e-01 6.981895e-09 1.181160e-04 -8.695859e-07 -3.679738e-01
1.362214e+02 1.818350e-01 6.960376e-09 1.179340e-04 -8.669069e-07 -3.679751e-01
1.364312e+02 1.818351e-01 6.938956e-09 1.177524e-04 -8.642403e-07 -3.679765e-01
1.366409e+02 1.818351e-01 6.917635e-09 1.175715e-04 -8.615859e-07 -3.679778e-01
1.368506e+02 1.818352e-01 6.896412e-09 1.173911e-04 -8.589438e-07 -3.679792e-01
1.370603e+02 1.818353e-01 6.875286e-09 1.172112e-04 -8.563138e-07 -3.679805e-01
1.372700e+02 1.818354e-01 6.854258e-09 1.170319e-04 -8.536959e-07 -3.679819e-01
1.374797e+02 1.818355e-01 6.833326e-09 1.168531e-04 -8.510899e-07 -3.679832e-01
1.376894e+02 1.818355e-01 6.812489e-09 1.166749e-04 -8.484959e-07 -3.679845e-01
1.378992e+02 1.818356e-01 6.791748e-09 1.164972e-04 -8.459137e-07 -3.679859e-01
1.381089e+02 1.818357e-01 6.771101e-09 1.163201e-04 -8.433432e-07 -3.679872e-01
1.383186e+02 1.818358e-01 6.750548e-09 1.161435e-04 -8.407845e-07 -3.679885e-01
1.385283e+02 1.818359e-01 6.730089e-09 1.159675e-04 -8.382374e-07 -3.679898e-01
1.387380e+02 1.818359e-01 6.709722e-09 1.157919e-04 -8.357019e-07 -3.679911e-01
1.389477e+02 1.818360e-01 6.689448e-09 1.156169e-04 -8.331778e-07 -3.679924e-01
1.391575e+02 1.818361e-01 6.669266e-09 1.154425e-04 -8.306652e-07 -3.679937e-01
1.393672e+02 1.818362e-01 6.649175e-09 1.152685e-04 -8.281639e-07 -3.679950e-01
1.395769e+02 1.818363e-01 6.629174e-09 1.150951e-04 -8.256739e-07 -3.679963e-01
1.397866e+02 1.818363e-01 6.609264e-09 1.149222e-04 -8.231951e-07 -3.679976e-01
1.399963e+02 1.818364e-01 6.589443e-09 1.147498e-04 -8.207274e-07 -3.679989e-01
1.402060e+02 1.818365e-01 6.569711e-09 1.145780e-04 -8.182709e-07 -3.680002e-01
1.404157e+02 1.818366e-01 6.550068e-09 1.144066e-04 -8.158253e-07 -3.680015e-01
1.406255e+02 1.818367e-01 6.530512e-09 1.142358e-04 -8.133907e-07 -3.680027e-01
1.408352e+02 1.818367e-01 6.511044e-09 1.140655e-04 -8.109670e-07 -3.680040e-01
1.410449e+02 1.818368e-01 6.491663e-09 1.138957e-04 -8.085540e-07 -3.680053e-01
1.412546e+02 1.818369e-01 6.472369e-09 1.137263e-04 -8.061519e-07 -3.680065e-01
1.414643e+02 1.818370e-01 6.453160e-09 1.135575e-04 -8.037604e-07 -3.680078e-01
1.416740e+02 1.818370e-01 6.434037e-09 1.133892e-04 -8.013796e-07 -3.680090e-01
1.418837e+02 1.818371e-01 6.414998e-09 1.132214e-04 -7.990093e-07 -3.680103e-01
1.420935e+02 1.818372e-01 6.396044e-09 1.130541e-04 -7.966495e-07 -3.680115e-01
1.423032e+02 1.818373e-01 6.377174e-09 1.128873e-04 -7.943002e-07 -3.680128e-01
1.425129e+02 1.818373e-01 6.358387e-09 1.127209e-04 -7.919612e-07 -3.680140e-01
1.427226e+02 1.818374e-01 6.339683e-09 1.125551e-04 -7.896325e-07 -3.680153e-01
1.431420e+02 1.818376e-01 6.302522e-09 1.122249e-04 -7.850060e-07 -3.680177e-01
1.435615e+02 1.818377e-01 6.265687e-09 1.118966e-04 -7.804199e-07 -3.680202e-01
1.439809e+02 1.818379e-01 6.229174e-09 1.115702e-04 -7.758739e-07 -3.680226e-01
1.444003e+02 1.818380e-01 6.192978e-09 1.112457e-04 -7.713676e-07 -3.680250e-01
1.448198e+02 1.818382e-01 6.157098e-09 1.109231e-04 -7.669003e-07 -3.680274e-01
1.452392e+02 1.818383e-01 6.121528e-09 1.106024e-04 -7.624718e-07 -3.680298e-01
1.456586e+02 1.818385e-01 6.086266e-09 1.102835e-04 -7.580815e-07 -3.680322e-01
1.460781e+02 1.818386e-01 6.051308e-09 1.099665e-04 -7.537290e-07 -3.680346e-01
1.464975e+02 1.818387e-01 6.016650e-09 1.096512e-04 -7.494139e-07 -3.680369e-01
1.469169e+02 1.818389e-01 5.982288e-09 1.093378e-04 -7.451358e-07 -3.680393e-01
1.473363e+02 1.818390e-01 5.948221e-09 1.090262e-04 -7.408942e-07 -3.680416e-01
1.477558e+02 1.818392e-01 5.914443e-09 1.087163e-04 -7.366887e-07 -3.680439e-01
1.481752e+02 1.818393e-01 5.880952e-09 1.084082e-04 -7.325189e-07 -3.680462e-01
1.485946e+02 1.818394e-01 5.847746e-09 1.081018e-04 -7.283844e-07 -3.680485e-01
1.490141e+02 1.818396e-01 5.814819e-09 1.077972e-04 -7.242848e-07 -3.680508e-01
1.494335e+02 1.818397e-01 5.782170e-09 1.074942e-04 -7.202197e-07 -3.680530e-01
1.498529e+02 1.818399e-01 5.749795e-09 1.071930e-04 -7.161888e-07 -3.680553e-01
1.502724e+02 1.818400e-01 5.717691e-09 1.068934e-04 -7.121916e-07 -3.680575e-01
1.506918e+02 1.818401e-01 5.685855e-09 1.065956e-04 -7.082277e-07 -3.680597e-01
1.511112e+02 1.818403e-01 5.654285e-09 1.062993e-04 -7.042969e-07 -3.680619e-01
1.515306e+02 1.818404e-01 5.622976e-09 1.060047e-04 -7.003987e-07 -3.680641e-01
1.519501e+02 1.818405e-01 5.591927e-09 1.057118e-04 -6.965328e-07 -3.680663e-01
1.523695e+02 1.818407e-01 5.561135e-09 1.054204e-04 -6.926988e-07 -3.680685e-01
1.527889e+02 1.818408e-01 5.530596e-09 1.051307e-04 -6.888964e-07 -3.680707e-01
1.532084e+02 1.818409e-01 5.500308e-09 1.048426e-04 -6.851252e-07 -3.680728e-01
1.536278e+02 1.818411e-01 5.470268e-09 1.045560e-04 -6.813848e-07 -3.680750e-01
1.540472e+02 1.818412e-01 5.440473e-09 1.042710e-04 -6.776750e-07 -3.680771e-01
1.544667e+02 1.818413e-01 5.410922e-09 1.039875e-04 -6.739955e-07 -3.680792e-01
1.548861e+02 1.818415e-01 5.381610e-09 1.037056e-04 -6.703458e-07 -3.680813e-01
1.553055e+02 1.818416e-01 5.352536e-09 1.034252e-04 -6.667257e-07 -3.680834e-01
1.557250e+02 1.818417e-01 5.323697e-09 1.031463e-04 -6.631348e-07 -3.680855e-01
1.561444e+02 1.818418e-01 5.295090e-09 1.028689e-04 -6.595729e-07 -3.680875e-01
1.565638e+02 1.818420e-01 5.266714e-09 1.025930e-04 -6.560396e-07 -3.680896e-01
1.569832e+02 1.818421e-01 5.238564e-09 1.023186e-04 -6.525346e-07 -3.680917e-01
1.574027e+02 1.818422e-01 5.210640e-09 1.020456e-04 -6.490576e-07 -3.680937e-01
1.578221e+02 1.818423e-01 5.182939e-09 1.017741e-04 -6.456083e-07 -3.680957e-01
1.582415e+02 1.818425e-01 5.155458e-09 1.015040e-04 -6.421865e-07 -3.680977e-01
1.586610e+02 1.818426e-01 5.128194e-09 1.012354e-04 -6.387918e-07 -3.680997e-01
1.590804e+02 1.818427e-01 5.101147e-09 1.009681e-04 -6.354239e-07 -3.681017e-01
1.594998e+02 1.818428e-01 5.074313e-09 1.007023e-04 -6.320826e-07 -3.681037e-01
1.599193e+02 1.818429e-01 5.047690e-09 1.004379e-04 -6.287676e-07 -3.681057e-01
1.603387e+02 1.818431e-01 5.021276e-09 1.001749e-04 -6.254786e-07 -3.681076e-01
1.607581e+02 1.818432e-01 4.995069e-09 9.991322e-05 -6.222153e-07 -3.681096e-01
1.611775e+02 1.818433e-01 4.969067e-09 9.965293e-05 -6.189775e-07 -3.681115e-01
1.615970e+02 1.818434e-01 4.943267e-09 9.939398e-05 -6.157649e-07 -3.681135e-01
1.620164e+02 1.818435e-01 4.917667e-09 9.913638e-05 -6.125773e-07 -3.681154e-01
1.624358e+02 1.818437e-01 4.892266e-09 9.888011e-05 -6.094143e-07 -3.681173e-01
1.628553e+02 1.818438e-01 4.867061e-09 9.862517e-05 -6.062758e-07 -3.681192e-01
1.632747e+02 1.818439e-01 4.842050e-09 9.837153e-05 -6.031615e-07 -3.681211e-01
1.634844e+02 1.818439e-01 4.829617e-09 9.824520e-05 -6.016133e-07 -3.681220e-01
1.639038e+02 1.818441e-01 4.804894e-09 9.799351e-05 -5.985347e-07 -3.681239e-01
1.643233e+02 1.818442e-01 4.780361e-09 9.774311e-05 -5.954798e-07 -3.681258e-01
1.647427e+02 1.818443e-01 4.756015e-09 9.749398e-05 -5.924482e-07 -3.681277e-01
1.651621e+02 1.818444e-01 4.731854e-09 9.724612e-05 -5.894396e-07 -3.681295e-01
1.655816e+02 1.818445e-01 4.707877e-09 9.699952e-05 -5.864540e-07 -3.681313e-01
1.660010e+02 1.818446e-01 4.684082e-09 9.675417e-05 -5.834909e-07 -3.681332e-01
1.662107e+02 1.818447e-01 4.672252e-09 9.663195e-05 -5.820178e-07 -3.681341e-01
1.666301e+02 1.818448e-01 4.648726e-09 9.638845e-05 -5.790883e-07 -3.681359e-01
1.668399e+02 1.818448e-01 4.637029e-09 9.626716e-05 -5.776318e-07 -3.681368e-01
1.672593e+02 1.818450e-01 4.613769e-09 9.602549e-05 -5.747353e-07 -3.681386e-01
1.676787e+02 1.818451e-01 4.590682e-09 9.578504e-05 -5.718605e-07 -3.681404e-01
1.680981e+02 1.818452e-01 4.567769e-09 9.554578e-05 -5.690072e-07 -3.681422e-01
1.685176e+02 1.818453e-01 4.545027e-09 9.530772e-05 -5.661752e-07 -3.681440e-01
1.689370e+02 1.818454e-01 4.522454e-09 9.507084e-05 -5.633643e-07 -3.681457e-01
1.693564e+02 1.818455e-01 4.500049e-09 9.483513e-05 -5.605743e-07 -3.681475e-01
1.697759e+02 1.818456e-01 4.477810e-09 9.460059e-05 -5.578050e-07 -3.681492e-01
1.701953e+02 1.818457e-01 4.455736e-09 9.436721e-05 -5.550561e-07 -3.681510e-01
1.704050e+02 1.818458e-01 4.444759e-09 9.425095e-05 -5.536893e-07 -3.681519e-01
1.708244e+02 1.818459e-01 4.422929e-09 9.401928e-05 -5.509708e-07 -3.681536e-01
1.712439e+02 1.818460e-01 4.401258e-09 9.378875e-05 -5.482722e-07 -3.681553e-01
1.716633e+02 1.818461e-01 4.379747e-09 9.355936e-05 -5.455935e-07 -3.681570e-01
1.720827e+02 1.818462e-01 4.358392e-09 9.333107e-05 -5.429343e-07 -3.681587e-01
1.725022e+02 1.818463e-01 4.337194e-09 9.310391e-05 -5.402945e-07 -3.681604e-01
1.729216e+02 1.818464e-01 4.316150e-09 9.287784e-05 -5.376739e-07 -3.681621e-01
1.733410e+02 1.818465e-01 4.295258e-09 9.265287e-05 -5.350723e-07 -3.681638e-01
1.737605e+02 1.818466e-01 4.274518e-09 9.242899e-05 -5.324896e-07 -3.681655e-01
1.741799e+02 1.818467e-01 4.253928e-09 9.220618e-05 -5.299255e-07 -3.681671e-01
1.745993e+02 1.818468e-01 4.233486e-09 9.198445e-05 -5.273799e-07 -3.681688e-01
1.750188e+02 1.818469e-01 4.213192e-09 9.176378e-05 -5.248526e-07 -3.681704e-01
1.754382e+02 1.818470e-01 4.193042e-09 9.154417e-05 -5.223434e-07 -3.681721e-01
1.758576e+02 1.818471e-01 4.173037e-09 9.132561e-05 -5.198521e-07 -3.681737e-01
1.762770e+02 1.818472e-01 4.153175e-09 9.110808e-05 -5.173787e-07 -3.681753e-01
1.766965e+02 1.818473e-01 4.133454e-09 9.089159e-05 -5.149228e-07 -3.681769e-01
1.771159e+02 1.818474e-01 4.113874e-09 9.067613e-05 -5.124844e-07 -3.681785e-01
1.775353e+02 1.818475e-01 4.094432e-09 9.046169e-05 -5.100633e-07 -3.681801e-01
1.779548e+02 1.818476e-01 4.075128e-09 9.024826e-05 -5.076593e-07 -3.681817e-01
1.783742e+02 1.818477e-01 4.055960e-09 9.003583e-05 -5.052723e-07 -3.681833e-01
1.787936e+02 1.818478e-01 4.036926e-09 8.982440e-05 -5.029020e-07 -3.681849e-01
1.792131e+02 1.818479e-01 4.018027e-09 8.961396e-05 -5.005484e-07 -3.681865e-01
1.796325e+02 1.818480e-01 3.999260e-09 8.940451e-05 -4.982113e-07 -3.681880e-01
1.800519e+02 1.818481e-01 3.980624e-09 8.919603e-05 -4.958905e-07 -3.681896e-01
1.804713e+02 1.818482e-01 3.962118e-09 8.898852e-05 -4.935859e-07 -3.681911e-01
1.808908e+02 1.818483e-01 3.943741e-09 8.878198e-05 -4.912973e-07 -3.681927e-01
1.813102e+02 1.818483e-01 3.925491e-09 8.857639e-05 -4.890246e-07 -3.681942e-01
1.817296e+02 1.818484e-01 3.907368e-09 8.837175e-05 -4.867676e-07 -3.681957e-01
1.821491e+02 1.818485e-01 3.889370e-09 8.816806e-05 -4.845262e-07 -3.681973e-01
1.825685e+02 1.818486e-01 3.871496e-09 8.796530e-05 -4.823003e-07 -3.681988e-01
1.829879e+02 1.818487e-01 3.853745e-09 8.776347e-05 -4.800896e-07 -3.682003e-01
1.834074e+02 1.818488e-01 3.836116e-09 8.756257e-05 -4.778941e-07 -3.682018e-01
1.838268e+02 1.818489e-01 3.818607e-09 8.736259e-05 -4.757137e-07 -3.682033e-01
1.842462e+02 1.818490e-01 3.801218e-09 8.716351e-05 -4.735481e-07 -3.682048e-01
1.846656e+02 1.818491e-01 3.783948e-09 8.696534e-05 -4.713973e-07 -3.682062e-01
1.850851e+02 1.818492e-01 3.766795e-09 8.676807e-05 -4.692611e-07 -3.682077e-01
1.855045e+02 1.818493e-01 3.749758e-09 8.657170e-05 -4.671394e-07 -3.682092e-01
1.859239e+02 1.818494e-01 3.732837e-09 8.637621e-05 -4.650321e-07 -3.682106e-01
1.863434e+02 1.818494e-01 3.716030e-09 8.618160e-05 -4.629390e-07 -3.682121e-01
1.867628e+02 1.818495e-01 3.699336e-09 8.598786e-05 -4.608600e-07 -3.682135e-01
1.871822e+02 1.818496e-01 3.682754e-09 8.579500e-05 -4.587949e-07 -3.682150e-01
1.876017e+02 1.818497e-01 3.666284e-09 8.560300e-05 -4.567437e-07 -3.682164e-01
1.880211e+02 1.818498e-01 3.649924e-09 8.541185e-05 -4.547063e-07 -3.682178e-01
1.884405e+02 1.818499e-01 3.633673e-09 8.522156e-05 -4.526824e-07 -3.682193e-01
1.888600e+02 1.818500e-01 3.617530e-09 8.503211e-05 -4.506720e-07 -3.682207e-01
1.892794e+02 1.818500e-01 3.601495e-09 8.484351e-05 -4.486750e-07 -3.682221e-01
1.896988e+02 1.818501e-01 3.585566e-09 8.465573e-05 -4.466912e-07 -3.682235e-01
1.901182e+02 1.818502e-01 3.569743e-09 8.446879e-05 -4.447206e-07 -3.682249e-01
1.905377e+02 1.818503e-01 3.554024e-09 8.428267e-05 -4.427630e-07 -3.682263e-01
1.909571e+02 1.818504e-01 3.538409e-09 8.409737e-05 -4.408182e-07 -3.682277e-01
1.913765e+02 1.818505e-01 3.522896e-09 8.391289e-05 -4.388863e-07 -3.682290e-01
1.917960e+02 1.818506e-01 3.507486e-09 8.372921e-05 -4.369670e-07 -3.682304e-01
1.922154e+02 1.818506e-01 3.492176e-09 8.354633e-05 -4.350603e-07 -3.682318e-01
1.926348e+02 1.818507e-01 3.476966e-09 8.336425e-05 -4.331660e-07 -3.682331e-01
1.930543e+02 1.818508e-01 3.461855e-09 8.318296e-05 -4.312841e-07 -3.682345e-01
1.934737e+02 1.818509e-01 3.446843e-09 8.300246e-05 -4.294144e-07 -3.682358e-01
1.938931e+02 1.818510e-01 3.431928e-09 8.282274e-05 -4.275569e-07 -3.682372e-01
1.943125e+02 1.818511e-01 3.417109e-09 8.264380e-05 -4.257113e-07 -3.682385e-01
1.947320e+02 1.818511e-01 3.402387e-09 8.246563e-05 -4.238777e-07 -3.682398e-01
1.951514e+02 1.818512e-01 3.387759e-09 8.228822e-05 -4.220559e-07 -3.682412e-01
1.955708e+02 1.818513e-01 3.373225e-09 8.211158e-05 -4.202459e-07 -3.682425e-01
1.959903e+02 1.818514e-01 3.358785e-09 8.193569e-05 -4.184474e-07 -3.682438e-01
1.964097e+02 1.818515e-01 3.344438e-09 8.176056e-05 -4.166605e-07 -3.682451e-01
1.968291e+02 1.818515e-01 3.330182e-09 8.158617e-05 -4.148850e-07 -3.682464e-01
1.972486e+02 1.818516e-01 3.316017e-09 8.141253e-05 -4.131209e-07 -3.682477e-01
1.976680e+02 1.818517e-01 3.301942e-09 8.123962e-05 -4.113679e-07 -3.682490e-01
1.980874e+02 1.818518e-01 3.287956e-09 8.106745e-05 -4.096261e-07 -3.682503e-01
1.985069e+02 1.818518e-01 3.274060e-09 8.089600e-05 -4.078953e-07 -3.682516e-01
1.989263e+02 1.818519e-01 3.260251e-09 8.072528e-05 -4.061755e-07 -3.682528e-01
1.993457e+02 1.818520e-01 3.246529e-09 8.055527e-05 -4.044665e-07 -3.682541e-01
1.997651e+02 1.818521e-01 3.232894e-09 8.038598e-05 -4.027683e-07 -3.682554e-01
2.001846e+02 1.818522e-01 3.219344e-09 8.021740e-05 -4.010808e-07 -3.682566e-01
2.006040e+02 1.818522e-01 3.205880e-09 8.004953e-05 -3.994038e-07 -3.682579e-01
2.010234e+02 1.818523e-01 3.192500e-09 7.988236e-05 -3.977374e-07 -3.682591e-01
2.014429e+02 1.818524e-01 3.179203e-09 7.971588e-05 -3.960813e-07 -3.682604e-01
2.018623e+02 1.818525e-01 3.165990e-09 7.955010e-05 -3.944356e-07 -3.682616e-01
2.022817e+02 1.818525e-01 3.152858e-09 7.938501e-05 -3.928001e-07 -3.682628e-01
2.027012e+02 1.818526e-01 3.139808e-09 7.922059e-05 -3.911748e-07 -3.682641e-01
2.031206e+02 1.818527e-01 3.126839e-09 7.905686e-05 -3.895595e-07 -3.682653e-01
2.035400e+02 1.818528e-01 3.113950e-09 7.889381e-05 -3.879542e-07 -3.682665e-01
2.039594e+02 1.818528e-01 3.101141e-09 7.873142e-05 -3.863588e-07 -3.682677e-01
2.043789e+02 1.818529e-01 3.088410e-09 7.856970e-05 -3.847732e-07 -3.682689e-01
2.047983e+02 1.818530e-01 3.075758e-09 7.840865e-05 -3.831974e-07 -3.682701e-01
2.052177e+02 1.818531e-01 3.063183e-09 7.824825e-05 -3.816312e-07 -3.682713e-01
2.056372e+02 1.818531e-01 3.050686e-09 7.808851e-05 -3.800747e-07 -3.682725e-01
2.060566e+02 1.818532e-01 3.038264e-09 7.792942e-05 -3.785276e-07 -3.682737e-01
2.064760e+02 1.818533e-01 3.025918e-09 7.777098e-05 -3.769899e-07 -3.682749e-01
2.068955e+02 1.818533e-01 3.013648e-09 7.761318e-05 -3.754616e-07 -3.682761e-01
2.073149e+02 1.818534e-01 3.001452e-09 7.745602e-05 -3.739426e-07 -3.682772e-01
2.077343e+02 1.818535e-01 2.989330e-09 7.729949e-05 -3.724328e-07 -3.682784e-01
2.081538e+02 1.818536e-01 2.977281e-09 7.714360e-05 -3.709321e-07 -3.682796e-01
2.085732e+02 1.818536e-01 2.965304e-09 7.698833e-05 -3.694404e-07 -3.682807e-01
2.089926e+02 1.818537e-01 2.953400e-09 7.683369e-05 -3.679577e-07 -3.682819e-01
2.094120e+02 1.818538e-01 2.941568e-09 7.667966e-05 -3.664840e-07 -3.682830e-01
2.098315e+02 1.818538e-01 2.929806e-09 7.652626e-05 -3.650191e-07 -3.682842e-01
2.102509e+02 1.818539e-01 2.918115e-09 7.637346e-05 -3.635629e-07 -3.682853e-01
2.106703e+02 1.818540e-01 2.906493e-09 7.622128e-05 -3.621154e-07 -3.682865e-01
2.110898e+02 1.818541e-01 2.894941e-09 7.606970e-05 -3.606766e-07 -3.682876e-01
2.115092e+02 1.818541e-01 2.883458e-09 7.591872e-05 -3.592463e-07 -3.682887e-01
2.119286e+02 1.818542e-01 2.872043e-09 7.576834e-05 -3.578245e-07 -3.682898e-01
2.123481e+02 1.818543e-01 2.860695e-09 7.561855e-05 -3.564112e-07 -3.682910e-01
2.127675e+02 1.818543e-01 2.849415e-09 7.546936e-05 -3.550062e-07 -3.682921e-01
2.131869e+02 1.818544e-01 2.838201e-09 7.532075e-05 -3.536094e-07 -3.682932e-01
2.136063e+02 1.818545e-01 2.827053e-09 7.517273e-05 -3.522210e-07 -3.682943e-01
2.140258e+02 1.818545e-01 2.815971e-09 7.502528e-05 -3.508406e-07 -3.682954e-01
2.144452e+02 1.818546e-01 2.804954e-09 7.487842e-05 -3.494684e-07 -3.682965e-01
2.148646e+02 1.818547e-01 2.794001e-09 7.473213e-05 -3.481042e-07 -3.682976e-01
2.152841e+02 1.818547e-01 2.783113e-09 7.458641e-05 -3.467480e-07 -3.682987e-01
2.157035e+02 1.818548e-01 2.772288e-09 7.444125e-05 -3.453997e-07 -3.682997e-01
2.161229e+02 1.818549e-01 2.761526e-09 7.429666e-05 -3.440592e-07 -3.683008e-01
2.165424e+02 1.818549e-01 2.750826e-09 7.415263e-05 -3.427266e-07 -3.683019e-01
2.169618e+02 1.818550e-01 2.740189e-09 7.400916e-05 -3.414016e-07 -3.683030e-01
2.173812e+02 1.818551e-01 2.729613e-09 7.386625e-05 -3.400843e-07 -3.683040e-01
2.178007e+02 1.818551e-01 2.719098e-09 7.372388e-05 -3.387747e-07 -3.683051e-01
2.182201e+02 1.818552e-01 2.708644e-09 7.358206e-05 -3.374725e-07 -3.683062e-01
2.186395e+02 1.818552e-01 2.698250e-09 7.344079e-05 -3.361779e-07 -3.683072e-01
2.190589e+02 1.818553e-01 2.687916e-09 7.330005e-05 -3.348907e-07 -3.683083e-01
2.194784e+02 1.818554e-01 2.677641e-09 7.315986e-05 -3.336109e-07 -3.683093e-01
2.198978e+02 1.818554e-01 2.667425e-09 7.302020e-05 -3.323384e-07 -3.683104e-01
2.203172e+02 1.818555e-01 2.657267e-09 7.288107e-05 -3.310732e-07 -3.683114e-01
2.207367e+02 1.818556e-01 2.647167e-09 7.274247e-05 -3.298152e-07 -3.683124e-01
2.211561e+02 1.818556e-01 2.637125e-09 7.260440e-05 -3.285644e-07 -3.683135e-01
2.215755e+02 1.818557e-01 2.627140e-09 7.246685e-05 -3.273206e-07 -3.683145e-01
2.219950e+02 1.818558e-01 2.617211e-09 7.232982e-05 -3.260839e-07 -3.683155e-01
2.224144e+02 1.818558e-01 2.607338e-09 7.219331e-05 -3.248542e-07 -3.683165e-01
2.228338e+02 1.818559e-01 2.597521e-09 7.205731e-05 -3.236314e-07 -3.683175e-01
2.232532e+02 1.818559e-01 2.587760e-09 7.192183e-05 -3.224156e-07 -3.683186e-01
2.236727e+02 1.818560e-01 2.578053e-09 7.178685e-05 -3.212065e-07 -3.683196e-01
2.240921e+02 1.818561e-01 2.568401e-09 7.165238e-05 -3.200043e-07 -3.683206e-01
2.245115e+02 1.818561e-01 2.558803e-09 7.151841e-05 -3.188088e-07 -3.683216e-01
2.249310e+02 1.818562e-01 2.549259e-09 7.138494e-05 -3.176200e-07 -3.683226e-01
2.253504e+02 1.818562e-01 2.539768e-09 7.125197e-05 -3.164378e-07 -3.683236e-01
2.257698e+02 1.818563e-01 2.530330e-09 7.111950e-05 -3.152622e-07 -3.683245e-01
2.261893e+02 1.818564e-01 2.520944e-09 7.098751e-05 -3.140931e-07 -3.683255e-01
2.266087e+02 1.818564e-01 2.511611e-09 7.085601e-05 -3.129306e-07 -3.683265e-01
2.270281e+02 1.818565e-01 2.502329e-09 7.072500e-05 -3.117744e-07 -3.683275e-01
2.274476e+02 1.818565e-01 2.493099e-09 7.059448e-05 -3.106247e-07 -3.683285e-01
2.278670e+02 1.818566e-01 2.483920e-09 7.046443e-05 -3.094813e-07 -3.683294e-01
2.282864e+02 1.818567e-01 2.474791e-09 7.033487e-05 -3.083442e-07 -3.683304e-01
2.287058e+02 1.818567e-01 2.465712e-09 7.020577e-05 -3.072134e-07 -3.683314e-01
2.291253e+02 1.818568e-01 2.456684e-09 7.007715e-05 -3.060888e-07 -3.683323e-01
2.295447e+02 1.818568e-01 2.447705e-09 6.994901e-05 -3.049704e-07 -3.683333e-01
2.299641e+02 1.818569e-01 2.438775e-09 6.982133e-05 -3.038580e-07 -3.683342e-01
2.303836e+02 1.818570e-01 2.429893e-09 6.969411e-05 -3.027518e-07 -3.683352e-01
2.308030e+02 1.818570e-01 2.421061e-09 6.956736e-05 -3.016515e-07 -3.683361e-01
2.312224e+02 1.818571e-01 2.412276e-09 6.944107e-05 -3.005573e-07 -3.683371e-01
2.316419e+02 1.818571e-01 2.403539e-09 6.931523e-05 -2.994690e-07 -3.683380e-01
2.320613e+02 1.818572e-01 2.394849e-09 6.918985e-05 -2.983866e-07 -3.683390e-01
2.324807e+02 1.818572e-01 2.386207e-09 6.906493e-05 -2.973101e-07 -3.683399e-01
2.329001e+02 1.818573e-01 2.377611e-09 6.894045e-05 -2.962393e-07 -3.683408e-01
2.333196e+02 1.818574e-01 2.369061e-09 6.881642e-05 -2.951744e-07 -3.683417e-01
2.337390e+02 1.818574e-01 2.360558e-09 6.869284e-05 -2.941152e-07 -3.683427e-01
2.341584e+02 1.818575e-01 2.352100e-09 6.856970e-05 -2.930617e-07 -3.683436e-01
2.345779e+02 1.818575e-01 2.343687e-09 6.844700e-05 -2.920138e-07 -3.683445e-01
2.349973e+02 1.818576e-01 2.335320e-09 6.832474e-05 -2.909715e-07 -3.683454e-01
2.354167e+02 1.818576e-01 2.326997e-09 6.820292e-05 -2.899348e-07 -3.683463e-01
2.358362e+02 1.818577e-01 2.318719e-09 6.808152e-05 -2.889037e-07 -3.683472e-01
2.362556e+02 1.818577e-01 2.310485e-09 6.796056e-05 -2.878780e-07 -3.683481e-01
2.366750e+02 1.818578e-01 2.302295e-09 6.784003e-05 -2.868578e-07 -3.683490e-01
2.370944e+02 1.818579e-01 2.294148e-09 6.771993e-05 -2.858430e-07 -3.683499e-01
2.375139e+02 1.818579e-01 2.286044e-09 6.760025e-05 -2.848335e-07 -3.683508e-01
2.379333e+02 1.818580e-01 2.277983e-09 6.748099e-05 -2.838294e-07 -3.683517e-01
2.383527e+02 1.818580e-01 2.269965e-09 6.736216e-05 -2.828306e-07 -3.683526e-01
2.387722e+02 1.818581e-01 2.261989e-09 6.724374e-05 -2.818371e-07 -3.683535e-01
2.391916e+02 1.818581e-01 2.254055e-09 6.712573e-05 -2.808488e-07 -3.683544e-01
2.396110e+02 1.818582e-01 2.246163e-09 6.700814e-05 -2.798657e-07 -3.683553e-01
2.400305e+02 1.818582e-01 2.238312e-09 6.689096e-05 -2.788877e-07 -3.683561e-01
2.404499e+02 1.818583e-01 2.230502e-09 6.677420e-05 -2.779149e-07 -3.683570e-01
2.408693e+02 1.818583e-01 2.222733e-09 6.665783e-05 -2.769471e-07 -3.683579e-01
2.412888e+02 1.818584e-01 2.215004e-09 6.654187e-05 -2.759844e-07 -3.683587e-01
2.417082e+02 1.818584e-01 2.207316e-09 6.642632e-05 -2.750267e-07 -3.683596e-01
2.421276e+02 1.818585e-01 2.199667e-09 6.631116e-05 -2.740740e-07 -3.683605e-01
2.425470e+02 1.818586e-01 2.192058e-09 6.619641e-05 -2.731262e-07 -3.683613e-01
2.429665e+02 1.818586e-01 2.184489e-09 6.608205e-05 -2.721833e-07 -3.683622e-01
2.433859e+02 1.818587e-01 2.176959e-09 6.596808e-05 -2.712453e-07 -3.683630e-01
2.438053e+02 1.818587e-01 2.169468e-09 6.585451e-05 -2.703121e-07 -3.683639e-01
2.442248e+02 1.818588e-01 2.162015e-09 6.574133e-05 -2.693838e-07 -3.683647e-01
2.446442e+02 1.818588e-01 2.154601e-09 6.562854e-05 -2.684602e-07 -3.683656e-01
2.450636e+02 1.818589e-01 2.147224e-09 6.551613e-05 -2.675413e-07 -3.683664e-01
2.454831e+02 1.818589e-01 2.139886e-09 6.540410e-05 -2.666272e-07 -3.683672e-01
2.459025e+02 1.818590e-01 2.132585e-09 6.529246e-05 -2.657178e-07 -3.683681e-01
2.463219e+02 1.818590e-01 2.125321e-09 6.518120e-05 -2.648129e-07 -3.683689e-01
2.467413e+02 1.818591e-01 2.118095e-09 6.507032e-05 -2.639127e-07 -3.683697e-01
2.471608e+02 1.818591e-01 2.110905e-09 6.495982e-05 -2.630171e-07 -3.683706e-01
2.475802e+02 1.818592e-01 2.103752e-09 6.484969e-05 -2.621261e-07 -3.683714e-01
2.479996e+02 1.818592e-01 2.096635e-09 6.473993e-05 -2.612395e-07 -3.683722e-01
2.484191e+02 1.818593e-01 2.089554e-09 6.463054e-05 -2.603575e-07 -3.683730e-01
2.488385e+02 1.818593e-01 2.082509e-09 6.452152e-05 -2.594799e-07 -3.683738e-01
2.492579e+02 1.818594e-01 2.075499e-09 6.441287e-05 -2.586067e-07 -3.683746e-01
2.496774e+02 1.818594e-01 2.068525e-09 6.430459e-05 -2.577380e-07 -3.683754e-01
2.500968e+02 1.818595e-01 2.061586e-09 6.419667e-05 -2.568736e-07 -3.683762e-01
2.505162e+02 1.818595e-01 2.054682e-09 6.408911e-05 -2.560135e-07 -3.683771e-01
2.509357e+02 1.818596e-01 2.047812e-09 6.398191e-05 -2.551578e-07 -3.683779e-01
2.513551e+02 1.818596e-01 2.040977e-09 6.387506e-05 -2.543063e-07 -3.683787e-01
2.517745e+02 1.818597e-01 2.034176e-09 6.376858e-05 -2.534591e-07 -3.683794e-01
2.521939e+02 1.818597e-01 2.027409e-09 6.366245e-05 -2.526161e-07 -3.683802e-01
2.526134e+02 1.818598e-01 2.020676e-09 6.355667e-05 -2.517774e-07 -3.683810e-01
2.530328e+02 1.818598e-01 2.013976e-09 6.345124e-05 -2.509428e-07 -3.683818e-01
2.534522e+02 1.818599e-01 2.007309e-09 6.334616e-05 -2.501123e-07 -3.683826e-01
2.538717e+02 1.818599e-01 2.000676e-09 6.324143e-05 -2.492859e-07 -3.683834e-01
2.542911e+02 1.818599e-01 1.994075e-09 6.313705e-05 -2.484637e-07 -3.683842e-01
2.547105e+02 1.818600e-01 1.987507e-09 6.303300e-05 -2.476455e-07 -3.683849e-01
2.551300e+02 1.818600e-01 1.980971e-09 6.292930e-05 -2.468313e-07 -3.683857e-01
2.555494e+02 1.818601e-01 1.974467e-09 6.282595e-05 -2.460212e-07 -3.683865e-01
2.559688e+02 1.818601e-01 1.967996e-09 6.272293e-05 -2.452150e-07 -3.683873e-01
2.563882e+02 1.818602e-01 1.961556e-09 6.262024e-05 -2.444128e-07 -3.683880e-01
2.568077e+02 1.818602e-01 1.955148e-09 6.251790e-05 -2.436145e-07 -3.683888e-01
2.572271e+02 1.818603e-01 1.948771e-09 6.241588e-05 -2.428201e-07 -3.683896e-01
2.576465e+02 1.818603e-01 1.942425e-09 6.231420e-05 -2.420296e-07 -3.683903e-01
2.580660e+02 1.818604e-01 1.936110e-09 6.221286e-05 -2.412430e-07 -3.683911e-01
2.584854e+02 1.818604e-01 1.929826e-09 6.211183e-05 -2.404602e-07 -3.683918e-01
2.593243e+02 1.818605e-01 1.917349e-09 6.191078e-05 -2.389059e-07 -3.683933e-01
2.601631e+02 1.818606e-01 1.904993e-09 6.171101e-05 -2.373667e-07 -3.683948e-01
2.610020e+02 1.818607e-01 1.892756e-09 6.151254e-05 -2.358423e-07 -3.683963e-01
2.618408e+02 1.818608e-01 1.880637e-09 6.131533e-05 -2.343325e-07 -3.683978e-01
2.626797e+02 1.818609e-01 1.868633e-09 6.111939e-05 -2.328372e-07 -3.683992e-01
2.635186e+02 1.818610e-01 1.856744e-09 6.092469e-05 -2.313562e-07 -3.684007e-01
2.643574e+02 1.818610e-01 1.844968e-09 6.073123e-05 -2.298892e-07 -3.684021e-01
2.651963e+02 1.818611e-01 1.833304e-09 6.053900e-05 -2.284361e-07 -3.684036e-01
2.656157e+02 1.818612e-01 1.827514e-09 6.044334e-05 -2.277148e-07 -3.684043e-01
2.664546e+02 1.818613e-01 1.816014e-09 6.025292e-05 -2.262823e-07 -3.684057e-01
2.672934e+02 1.818614e-01 1.804623e-09 6.006369e-05 -2.248632e-07 -3.684071e-01
2.681323e+02 1.818614e-01 1.793339e-09 5.987565e-05 -2.234575e-07 -3.684085e-01
2.689712e+02 1.818615e-01 1.782160e-09 5.968879e-05 -2.220649e-07 -3.684099e-01
2.698100e+02 1.818616e-01 1.771086e-09 5.950309e-05 -2.206853e-07 -3.684113e-01
2.706489e+02 1.818617e-01 1.760114e-09 5.931854e-05 -2.193185e-07 -3.684127e-01
2.714877e+02 1.818618e-01 1.749244e-09 5.913513e-05 -2.179643e-07 -3.684141e-01
2.723266e+02 1.818619e-01 1.738475e-09 5.895285e-05 -2.166227e-07 -3.684154e-01
2.727460e+02 1.818619e-01 1.733127e-09 5.886213e-05 -2.159565e-07 -3.684161e-01
2.735849e+02 1.818620e-01 1.722506e-09 5.868153e-05 -2.146334e-07 -3.684174e-01
2.744238e+02 1.818621e-01 1.711982e-09 5.850203e-05 -2.133223e-07 -3.684188e-01
2.752626e+02 1.818621e-01 1.701554e-09 5.832363e-05 -2.120232e-07 -3.684201e-01
2.761015e+02 1.818622e-01 1.691221e-09 5.814632e-05 -2.107360e-07 -3.684214e-01
2.769403e+02 1.818623e-01 1.680982e-09 5.797007e-05 -2.094604e-07 -3.684228e-01
2.777792e+02 1.818624e-01 1.670836e-09 5.779490e-05 -2.081964e-07 -3.684241e-01
2.786181e+02 1.818625e-01 1.660781e-09 5.762077e-05 -2.069438e-07 -3.684254e-01
2.790375e+02 1.818625e-01 1.655788e-09 5.753411e-05 -2.063218e-07 -3.684260e-01
2.798764e+02 1.818626e-01 1.645868e-09 5.736155e-05 -2.050860e-07 -3.684273e-01
2.807152e+02 1.818627e-01 1.636038e-09 5.719003e-05 -2.038613e-07 -3.684286e-01
2.815541e+02 1.818627e-01 1.626295e-09 5.701952e-05 -2.026476e-07 -3.684299e-01
2.823929e+02 1.818628e-01 1.616639e-09 5.685004e-05 -2.014447e-07 -3.684311e-01
2.832318e+02 1.818629e-01 1.607069e-09 5.668155e-05 -2.002524e-07 -3.684324e-01
2.840707e+02 1.818630e-01 1.597583e-09 5.651407e-05 -1.990707e-07 -3.684336e-01
2.849095e+02 1.818630e-01 1.588181e-09 5.634757e-05 -1.978994e-07 -3.684349e-01
2.857484e+02 1.818631e-01 1.578862e-09 5.618204e-05 -1.967385e-07 -3.684361e-01
2.865872e+02 1.818632e-01 1.569625e-09 5.601749e-05 -1.955877e-07 -3.684373e-01
2.874261e+02 1.818633e-01 1.560469e-09 5.585390e-05 -1.944470e-07 -3.684386e-01
2.882650e+02 1.818633e-01 1.551392e-09 5.569126e-05 -1.933162e-07 -3.684398e-01
2.891038e+02 1.818634e-01 1.542395e-09 5.552956e-05 -1.921953e-07 -3.684410e-01
2.895232e+02 1.818635e-01 1.537925e-09 5.544907e-05 -1.916385e-07 -3.684416e-01
2.903621e+02 1.818635e-01 1.529044e-09 5.528878e-05 -1.905321e-07 -3.684428e-01
2.912010e+02 1.818636e-01 1.520240e-09 5.512941e-05 -1.894353e-07 -3.684440e-01
2.920398e+02 1.818637e-01 1.511512e-09 5.497095e-05 -1.883479e-07 -3.684452e-01
2.928787e+02 1.818637e-01 1.502859e-09 5.481341e-05 -1.872698e-07 -3.684463e-01
2.937176e+02 1.818638e-01 1.494279e-09 5.465676e-05 -1.862010e-07 -3.684475e-01
2.941370e+02 1.818639e-01 1.490017e-09 5.457878e-05 -1.856700e-07 -3.684481e-01
2.949758e+02 1.818639e-01 1.481548e-09 5.442347e-05 -1.846149e-07 -3.684493e-01
2.958147e+02 1.818640e-01 1.473150e-09 5.426904e-05 -1.835687e-07 -3.684504e-01
2.966536e+02 1.818641e-01 1.464824e-09 5.411549e-05 -1.825313e-07 -3.684516e-01
2.974924e+02 1.818641e-01 1.456567e-09 5.396280e-05 -1.815028e-07 -3.684527e-01
2.983313e+02 1.818642e-01 1.448381e-09 5.381098e-05 -1.804829e-07 -3.684538e-01
2.991701e+02 1.818643e-01 1.440263e-09 5.366000e-05 -1.794715e-07 -3.684550e-01
3.000090e+02 1.818643e-01 1.432214e-09 5.350987e-05 -1.784687e-07 -3.684561e-01
3.008479e+02 1.818644e-01 1.424231e-09 5.336058e-05 -1.774742e-07 -3.684572e-01
3.016867e+02 1.818645e-01 1.416316e-09 5.321212e-05 -1.764880e-07 -3.684583e-01
3.025256e+02 1.818645e-01 1.408466e-09 5.306448e-05 -1.755100e-07 -3.684594e-01
3.029450e+02 1.818646e-01 1.404565e-09 5.299097e-05 -1.750241e-07 -3.684600e-01
3.037839e+02 1.818646e-01 1.396813e-09 5.284455e-05 -1.740582e-07 -3.684610e-01
3.046227e+02 1.818647e-01 1.389124e-09 5.269894e-05 -1.731004e-07 -3.684621e-01
3.050422e+02 1.818647e-01 1.385304e-09 5.262644e-05 -1.726244e-07 -3.684627e-01
3.058810e+02 1.818648e-01 1.377710e-09 5.248203e-05 -1.716783e-07 -3.684638e-01
3.067199e+02 1.818649e-01 1.370178e-09 5.233841e-05 -1.707400e-07 -3.684648e-01
3.075588e+02 1.818649e-01 1.362708e-09 5.219557e-05 -1.698093e-07 -3.684659e-01
3.083976e+02 1.818650e-01 1.355299e-09 5.205351e-05 -1.688862e-07 -3.684670e-01
3.092365e+02 1.818651e-01 1.347950e-09 5.191223e-05 -1.679707e-07 -3.684680e-01
3.100753e+02 1.818651e-01 1.340661e-09 5.177170e-05 -1.670625e-07 -3.684691e-01
3.109142e+02 1.818652e-01 1.333431e-09 5.163194e-05 -1.661617e-07 -3.684701e-01
3.117531e+02 1.818653e-01 1.326259e-09 5.149293e-05 -1.652682e-07 -3.684711e-01
3.125919e+02 1.818653e-01 1.319144e-09 5.135466e-05 -1.643819e-07 -3.684722e-01
3.134308e+02 1.818654e-01 1.312087e-09 5.121714e-05 -1.635026e-07 -3.684732e-01
3.142696e+02 1.818654e-01 1.305087e-09 5.108035e-05 -1.626304e-07 -3.684742e-01
3.151085e+02 1.818655e-01 1.298142e-09 5.094429e-05 -1.617652e-07 -3.684752e-01
3.159474e+02 1.818656e-01 1.291252e-09 5.080895e-05 -1.609069e-07 -3.684763e-01
3.167862e+02 1.818656e-01 1.284418e-09 5.067433e-05 -1.600553e-07 -3.684773e-01
3.176251e+02 1.818657e-01 1.277637e-09 5.054042e-05 -1.592105e-07 -3.684783e-01
3.184639e+02 1.818658e-01 1.270910e-09 5.040722e-05 -1.583724e-07 -3.684793e-01
3.193028e+02 1.818658e-01 1.264236e-09 5.027471e-05 -1.575409e-07 -3.684802e-01
3.201417e+02 1.818659e-01 1.257614e-09 5.014290e-05 -1.567159e-07 -3.684812e-01
3.209805e+02 1.818659e-01 1.251044e-09 5.001179e-05 -1.558974e-07 -3.684822e-01
3.218194e+02 1.818660e-01 1.244526e-09 4.988135e-05 -1.550853e-07 -3.684832e-01
3.226583e+02 1.818661e-01 1.238058e-09 4.975159e-05 -1.542795e-07 -3.684842e-01
3.234971e+02 1.818661e-01 1.231641e-09 4.962251e-05 -1.534799e-07 -3.684851e-01
3.243360e+02 1.818662e-01 1.225273e-09 4.949410e-05 -1.526866e-07 -3.684861e-01
3.251748e+02 1.818662e-01 1.218955e-09 4.936634e-05 -1.518994e-07 -3.684870e-01
3.260137e+02 1.818663e-01 1.212685e-09 4.923925e-05 -1.511182e-07 -3.684880e-01
3.268526e+02 1.818663e-01 1.206464e-09 4.911281e-05 -1.503431e-07 -3.684889e-01
3.276914e+02 1.818664e-01 1.200290e-09 4.898701e-05 -1.495740e-07 -3.684899e-01
3.285303e+02 1.818665e-01 1.194164e-09 4.886186e-05 -1.488107e-07 -3.684908e-01
3.293691e+02 1.818665e-01 1.188084e-09 4.873735e-05 -1.480532e-07 -3.684917e-01
3.302080e+02 1.818666e-01 1.182051e-09 4.861347e-05 -1.473015e-07 -3.684927e-01
3.310469e+02 1.818666e-01 1.176064e-09 4.849022e-05 -1.465556e-07 -3.684936e-01
3.318857e+02 1.818667e-01 1.170122e-09 4.836759e-05 -1.458152e-07 -3.684945e-01
3.327246e+02 1.818667e-01 1.164225e-09 4.824558e-05 -1.450805e-07 -3.684954e-01
3.335634e+02 1.818668e-01 1.158372e-09 4.812418e-05 -1.443513e-07 -3.684963e-01
3.344023e+02 1.818669e-01 1.152563e-09 4.800339e-05 -1.436276e-07 -3.684972e-01
3.352412e+02 1.818669e-01 1.146798e-09 4.788321e-05 -1.429093e-07 -3.684981e-01
3.360800e+02 1.818670e-01 1.141076e-09 4.776363e-05 -1.421964e-07 -3.684990e-01
3.369189e+02 1.818670e-01 1.135397e-09 4.764465e-05 -1.414888e-07 -3.684999e-01
3.377577e+02 1.818671e-01 1.129760e-09 4.752625e-05 -1.407865e-07 -3.685008e-01
3.385966e+02 1.818671e-01 1.124165e-09 4.740844e-05 -1.400894e-07 -3.685017e-01
3.394355e+02 1.818672e-01 1.118612e-09 4.729122e-05 -1.393975e-07 -3.685025e-01
3.398549e+02 1.818672e-01 1.115850e-09 4.723282e-05 -1.390535e-07 -3.685030e-01
3.406938e+02 1.818673e-01 1.110358e-09 4.711646e-05 -1.383692e-07 -3.685038e-01
3.415326e+02 1.818673e-01 1.104907e-09 4.700068e-05 -1.376899e-07 -3.685047e-01
3.423715e+02 1.818674e-01 1.099495e-09 4.688546e-05 -1.370157e-07 -3.685056e-01
3.432103e+02 1.818674e-01 1.094123e-09 4.677080e-05 -1.363464e-07 -3.685064e-01
3.440492e+02 1.818675e-01 1.088790e-09 4.665670e-05 -1.356820e-07 -3.685073e-01
3.448881e+02 1.818675e-01 1.083496e-09 4.654316e-05 -1.350224e-07 -3.685081e-01
3.457269e+02 1.818676e-01 1.078241e-09 4.643017e-05 -1.343676e-07 -3.685090e-01
3.465658e+02 1.818676e-01 1.073024e-09 4.631773e-05 -1.337176e-07 -3.685098e-01
3.474046e+02 1.818677e-01 1.067845e-09 4.620583e-05 -1.330723e-07 -3.685106e-01
3.482435e+02 1.818677e-01 1.062703e-09 4.609447e-05 -1.324316e-07 -3.685115e-01
3.490824e+02 1.818678e-01 1.057598e-09 4.598365e-05 -1.317956e-07 -3.685123e-01
3.499212e+02 1.818678e-01 1.052530e-09 4.587335e-05 -1.311641e-07 -3.685131e-01
3.507601e+02 1.818679e-01 1.047498e-09 4.576359e-05 -1.305371e-07 -3.685139e-01
3.515989e+02 1.818679e-01 1.042502e-09 4.565435e-05 -1.299147e-07 -3.685148e-01
3.524378e+02 1.818680e-01 1.037542e-09 4.554563e-05 -1.292967e-07 -3.685156e-01
3.532767e+02 1.818680e-01 1.032617e-09 4.543742e-05 -1.286830e-07 -3.685164e-01
3.541155e+02 1.818681e-01 1.027727e-09 4.532973e-05 -1.280738e-07 -3.685172e-01
3.549544e+02 1.818681e-01 1.022872e-09 4.522255e-05 -1.274688e-07 -3.685180e-01
3.557933e+02 1.818682e-01 1.018051e-09 4.511587e-05 -1.268682e-07 -3.685188e-01
3.566321e+02 1.818682e-01 1.013264e-09 4.500970e-05 -1.262717e-07 -3.685196e-01
3.574710e+02 1.818683e-01 1.008510e-09 4.490402e-05 -1.256795e-07 -3.685204e-01
3.583098e+02 1.818683e-01 1.003791e-09 4.479884e-05 -1.250914e-07 -3.685212e-01
3.591487e+02 1.818684e-01 9.991037e-10 4.469415e-05 -1.245074e-07 -3.685219e-01
3.599876e+02 1.818684e-01 9.944496e-10 4.458995e-05 -1.239276e-07 -3.685227e-01
3.608264e+02 1.818685e-01 9.898280e-10 4.448624e-05 -1.233517e-07 -3.685235e-01
3.616653e+02 1.818685e-01 9.852385e-10 4.438300e-05 -1.227799e-07 -3.685243e-01
3.625041e+02 1.818686e-01 9.806808e-10 4.428024e-05 -1.222120e-07 -3.685250e-01
3.633430e+02 1.818686e-01 9.761547e-10 4.417796e-05 -1.216481e-07 -3.685258e-01
3.641819e+02 1.818686e-01 9.716599e-10 4.407615e-05 -1.210880e-07 -3.685266e-01
3.650207e+02 1.818687e-01 9.671960e-10 4.397481e-05 -1.205318e-07 -3.685273e-01
3.658596e+02 1.818687e-01 9.627628e-10 4.387393e-05 -1.199795e-07 -3.685281e-01
3.666984e+02 1.818688e-01 9.583601e-10 4.377352e-05 -1.194309e-07 -3.685288e-01
3.675373e+02 1.818688e-01 9.539874e-10 4.367356e-05 -1.188861e-07 -3.685296e-01
3.683762e+02 1.818689e-01 9.496447e-10 4.357406e-05 -1.183450e-07 -3.685303e-01
3.692150e+02 1.818689e-01 9.453315e-10 4.347501e-05 -1.178076e-07 -3.685311e-01
3.700539e+02 1.818690e-01 9.410476e-10 4.337641e-05 -1.172738e-07 -3.685318e-01
3.708927e+02 1.818690e-01 9.367928e-10 4.327825e-05 -1.167437e-07 -3.685325e-01
3.717316e+02 1.818691e-01 9.325668e-10 4.318054e-05 -1.162171e-07 -3.685333e-01
3.725705e+02 1.818691e-01 9.283693e-10 4.308327e-05 -1.156941e-07 -3.685340e-01
3.734093e+02 1.818691e-01 9.242000e-10 4.298644e-05 -1.151746e-07 -3.685347e-01
3.742482e+02 1.818692e-01 9.200588e-10 4.289004e-05 -1.146586e-07 -3.685354e-01
3.750871e+02 1.818692e-01 9.159454e-10 4.279407e-05 -1.141461e-07 -3.685361e-01
3.759259e+02 1.818693e-01 9.118595e-10 4.269853e-05 -1.136370e-07 -3.685369e-01
3.767648e+02 1.818693e-01 9.078009e-10 4.260342e-05 -1.131313e-07 -3.685376e-01
3.776036e+02 1.818694e-01 9.037693e-10 4.250873e-05 -1.126290e-07 -3.685383e-01
3.784425e+02 1.818694e-01 8.997645e-10 4.241446e-05 -1.121300e-07 -3.685390e-01
3.792814e+02 1.818694e-01 8.957863e-10 4.232061e-05 -1.116343e-07 -3.685397e-01
3.801202e+02 1.818695e-01 8.918344e-10 4.222717e-05 -1.111419e-07 -3.685404e-01
3.809591e+02 1.818695e-01 8.879085e-10 4.213414e-05 -1.106527e-07 -3.685411e-01
3.817979e+02 1.818696e-01 8.840086e-10 4.204152e-05 -1.101668e-07 -3.685418e-01
3.826368e+02 1.818696e-01 8.801343e-10 4.194931e-05 -1.096840e-07 -3.685425e-01
3.834757e+02 1.818697e-01 8.762854e-10 4.185750e-05 -1.092045e-07 -3.685431e-01
3.843145e+02 1.818697e-01 8.724617e-10 4.176610e-05 -1.087280e-07 -3.685438e-01
3.851534e+02 1.818697e-01 8.686630e-10 4.167509e-05 -1.082547e-07 -3.685445e-01
3.859922e+02 1.818698e-01 8.648890e-10 4.158447e-05 -1.077845e-07 -3.685452e-01
3.868311e+02 1.818698e-01 8.611395e-10 4.149425e-05 -1.073173e-07 -3.685459e-01
3.876700e+02 1.818699e-01 8.574144e-10 4.140442e-05 -1.068531e-07 -3.685465e-01
3.885088e+02 1.818699e-01 8.537134e-10 4.131498e-05 -1.063920e-07 -3.685472e-01
3.893477e+02 1.818699e-01 8.500364e-10 4.122593e-05 -1.059338e-07 -3.685479e-01
3.901865e+02 1.818700e-01 8.463830e-10 4.113725e-05 -1.054786e-07 -3.685485e-01
3.910254e+02 1.818700e-01 8.427531e-10 4.104896e-05 -1.050263e-07 -3.685492e-01
3.918643e+02 1.818701e-01 8.391466e-10 4.096105e-05 -1.045769e-07 -3.685498e-01
3.927031e+02 1.818701e-01 8.355631e-10 4.087351e-05 -1.041304e-07 -3.685505e-01
3.935420e+02 1.818701e-01 8.320025e-10 4.078635e-05 -1.036868e-07 -3.685511e-01
3.943808e+02 1.818702e-01 8.284647e-10 4.069955e-05 -1.032459e-07 -3.685518e-01
3.952197e+02 1.818702e-01 8.249493e-10 4.061313e-05 -1.028079e-07 -3.685524e-01
3.960586e+02 1.818703e-01 8.214563e-10 4.052707e-05 -1.023727e-07 -3.685531e-01
3.968974e+02 1.818703e-01 8.179854e-10 4.044137e-05 -1.019402e-07 -3.685537e-01
3.977363e+02 1.818703e-01 8.145365e-10 4.035604e-05 -1.015105e-07 -3.685544e-01
3.985752e+02 1.818704e-01 8.111094e-10 4.027107e-05 -1.010834e-07 -3.685550e-01
3.994140e+02 1.818704e-01 8.077038e-10 4.018645e-05 -1.006591e-07 -3.685556e-01
4.002529e+02 1.818705e-01 8.043196e-10 4.010219e-05 -1.002374e-07 -3.685563e-01
4.010917e+02 1.818705e-01 8.009567e-10 4.001828e-05 -9.981837e-08 -3.685569e-01
4.019306e+02 1.818705e-01 7.976148e-10 3.993472e-05 -9.940196e-08 -3.685575e-01
4.027695e+02 1.818706e-01 7.942938e-10 3.985151e-05 -9.898815e-08 -3.685581e-01
4.036083e+02 1.818706e-01 7.909934e-10 3.976864e-05 -9.857692e-08 -3.685587e-01
4.044472e+02 1.818706e-01 7.877136e-10 3.968612e-05 -9.816825e-08 -3.685594e-01
4.052860e+02 1.818707e-01 7.844542e-10 3.960394e-05 -9.776211e-08 -3.685600e-01
4.061249e+02 1.818707e-01 7.812149e-10 3.952211e-05 -9.735848e-08 -3.685606e-01
4.069638e+02 1.818708e-01 7.779957e-10 3.944060e-05 -9.695736e-08 -3.685612e-01
4.078026e+02 1.818708e-01 7.747963e-10 3.935944e-05 -9.655870e-08 -3.685618e-01
4.086415e+02 1.818708e-01 7.716167e-10 3.927860e-05 -9.616250e-08 -3.685624e-01
4.094803e+02 1.818709e-01 7.684565e-10 3.919810e-05 -9.576873e-08 -3.685630e-01
4.103192e+02 1.818709e-01 7.653157e-10 3.911793e-05 -9.537738e-08 -3.685636e-01
4.111581e+02 1.818709e-01 7.621942e-10 3.903809e-05 -9.498842e-08 -3.685642e-01
4.119969e+02 1.818710e-01 7.590917e-10 3.895857e-05 -9.460183e-08 -3.685648e-01
4.128358e+02 1.818710e-01 7.560081e-10 3.887937e-05 -9.421760e-08 -3.685654e-01
4.136746e+02 1.818711e-01 7.529432e-10 3.880049e-05 -9.383571e-08 -3.685660e-01
4.145135e+02 1.818711e-01 7.498970e-10 3.872194e-05 -9.345613e-08 -3.685666e-01
4.153524e+02 1.818711e-01 7.468692e-10 3.864370e-05 -9.307885e-08 -3.685672e-01
4.161912e+02 1.818712e-01 7.438597e-10 3.856578e-05 -9.270385e-08 -3.685677e-01
4.170301e+02 1.818712e-01 7.408684e-10 3.848817e-05 -9.233112e-08 -3.685683e-01
4.178690e+02 1.818712e-01 7.378950e-10 3.841087e-05 -9.196062e-08 -3.685689e-01
4.187078e+02 1.818713e-01 7.349396e-10 3.833388e-05 -9.159235e-08 -3.685695e-01
4.195467e+02 1.818713e-01 7.320018e-10 3.825720e-05 -9.122629e-08 -3.685700e-01
4.203855e+02 1.818713e-01 7.290816e-10 3.818083e-05 -9.086242e-08 -3.685706e-01
4.212244e+02 1.818714e-01 7.261789e-10 3.810476e-05 -9.050073e-08 -3.685712e-01
4.220633e+02 1.818714e-01 7.232935e-10 3.802899e-05 -9.014119e-08 -3.685717e-01
4.229021e+02 1.818714e-01 7.204252e-10 3.795353e-05 -8.978378e-08 -3.685723e-01
4.237410e+02 1.818715e-01 7.175739e-10 3.787836e-05 -8.942850e-08 -3.685729e-01
4.245798e+02 1.818715e-01 7.147396e-10 3.780349e-05 -8.907532e-08 -3.685734e-01
4.254187e+02 1.818715e-01 7.119220e-10 3.772892e-05 -8.872423e-08 -3.685740e-01
4.262576e+02 1.818716e-01 7.091210e-10 3.765464e-05 -8.837521e-08 -3.685745e-01
4.270964e+02 1.818716e-01 7.063366e-10 3.758065e-05 -8.802825e-08 -3.685751e-01
4.279353e+02 1.818716e-01 7.035685e-10 3.750695e-05 -8.768333e-08 -3.685756e-01
4.287741e+02 1.818717e-01 7.008166e-10 3.743354e-05 -8.734043e-08 -3.685762e-01
4.296130e+02 1.818717e-01 6.980809e-10 3.736042e-05 -8.699954e-08 -3.685767e-01
4.304519e+02 1.818717e-01 6.953611e-10 3.728758e-05 -8.666064e-08 -3.685773e-01
4.312907e+02 1.818718e-01 6.926572e-10 3.721502e-05 -8.632371e-08 -3.685778e-01
4.321296e+02 1.818718e-01 6.899691e-10 3.714275e-05 -8.598875e-08 -3.685784e-01
4.329684e+02 1.818718e-01 6.872966e-10 3.707076e-05 -8.565573e-08 -3.685789e-01
4.338073e+02 1.818719e-01 6.846395e-10 3.699904e-05 -8.532465e-08 -3.685794e-01
4.346462e+02 1.818719e-01 6.819979e-10 3.692761e-05 -8.499548e-08 -3.685800e-01
4.354850e+02 1.818719e-01 6.793715e-10 3.685644e-05 -8.466821e-08 -3.685805e-01
4.363239e+02 1.818720e-01 6.767602e-10 3.678556e-05 -8.434282e-08 -3.685810e-01
4.371628e+02 1.818720e-01 6.741640e-10 3.671494e-05 -8.401931e-08 -3.685816e-01
4.380016e+02 1.818720e-01 6.715826e-10 3.664459e-05 -8.369766e-08 -3.685821e-01
4.388405e+02 1.818721e-01 6.690161e-10 3.657452e-05 -8.337785e-08 -3.685826e-01
4.396793e+02 1.818721e-01 6.664643e-10 3.650471e-05 -8.305987e-08 -3.685831e-01
4.405182e+02 1.818721e-01 6.639270e-10 3.643517e-05 -8.274371e-08 -3.685837e-01
4.413571e+02 1.818722e-01 6.614042e-10 3.636589e-05 -8.242935e-08 -3.685842e-01
4.421959e+02 1.818722e-01 6.588958e-10 3.629687e-05 -8.211677e-08 -3.685847e-01
4.430348e+02 1.818722e-01 6.564015e-10 3.622812e-05 -8.180597e-08 -3.685852e-01
4.438736e+02 1.818723e-01 6.539215e-10 3.615962e-05 -8.149693e-08 -3.685857e-01
4.447125e+02 1.818723e-01 6.514554e-10 3.609139e-05 -8.118964e-08 -3.685862e-01
4.455514e+02 1.818723e-01 6.490033e-10 3.602341e-05 -8.088409e-08 -3.685867e-01
4.463902e+02 1.818724e-01 6.465650e-10 3.595569e-05 -8.058025e-08 -3.685872e-01
4.472291e+02 1.818724e-01 6.441404e-10 3.588822e-05 -8.027813e-08 -3.685877e-01
4.480679e+02 1.818724e-01 6.417294e-10 3.582100e-05 -7.997770e-08 -3.685882e-01
4.489068e+02 1.818724e-01 6.393320e-10 3.575404e-05 -7.967895e-08 -3.685887e-01
4.497457e+02 1.818725e-01 6.369479e-10 3.568732e-05 -7.938188e-08 -3.685892e-01
4.505845e+02 1.818725e-01 6.345772e-10 3.562086e-05 -7.908646e-08 -3.685897e-01
4.514234e+02 1.818725e-01 6.322196e-10 3.555464e-05 -7.879269e-08 -3.685902e-01
4.522622e+02 1.818726e-01 6.298752e-10 3.548866e-05 -7.850055e-08 -3.685907e-01
4.531011e+02 1.818726e-01 6.275438e-10 3.542293e-05 -7.821003e-08 -3.685912e-01
4.539400e+02 1.818726e-01 6.252253e-10 3.535745e-05 -7.792113e-08 -3.685917e-01
4.547788e+02 1.818727e-01 6.229196e-10 3.529220e-05 -7.763382e-08 -3.685922e-01
4.556177e+02 1.818727e-01 6.206267e-10 3.522720e-05 -7.734810e-08 -3.685927e-01
4.564565e+02 1.818727e-01 6.183464e-10 3.516243e-05 -7.706395e-08 -3.685932e-01
4.572954e+02 1.818727e-01 6.160787e-10 3.509791e-05 -7.678137e-08 -3.685937e-01
4.581343e+02 1.818728e-01 6.138234e-10 3.503362e-05 -7.650033e-08 -3.685941e-01
4.589731e+02 1.818728e-01 6.115804e-10 3.496956e-05 -7.622084e-08 -3.685946e-01
4.598120e+02 1.818728e-01 6.093498e-10 3.490574e-05 -7.594288e-08 -3.685951e-01
4.606509e+02 1.818729e-01 6.071313e-10 3.484215e-05 -7.566643e-08 -3.685956e-01
4.614897e+02 1.818729e-01 6.049249e-10 3.477879e-05 -7.539149e-08 -3.685960e-01
4.623286e+02 1.818729e-01 6.027305e-10 3.471566e-05 -7.511805e-08 -3.685965e-01
4.631674e+02 1.818729e-01 6.005480e-10 3.465276e-05 -7.484609e-08 -3.685970e-01
4.640063e+02 1.818730e-01 5.983774e-10 3.459009e-05 -7.457560e-08 -3.685974e-01
4.648452e+02 1.818730e-01 5.962185e-10 3.452765e-05 -7.430658e-08 -3.685979e-01
4.656840e+02 1.818730e-01 5.940713e-10 3.446543e-05 -7.403902e-08 -3.685984e-01
4.665229e+02 1.818731e-01 5.919356e-10 3.440343e-05 -7.377289e-08 -3.685988e-01
4.673617e+02 1.818731e-01 5.898115e-10 3.434165e-05 -7.350820e-08 -3.685993e-01
4.682006e+02 1.818731e-01 5.876987e-10 3.428010e-05 -7.324493e-08 -3.685998e-01
4.698783e+02 1.818732e-01 5.835072e-10 3.415766e-05 -7.272261e-08 -3.686007e-01
4.715560e+02 1.818732e-01 5.793603e-10 3.403608e-05 -7.220586e-08 -3.686016e-01
4.732338e+02 1.818733e-01 5.752575e-10 3.391537e-05 -7.169460e-08 -3.686025e-01
4.749115e+02 1.818733e-01 5.711980e-10 3.379551e-05 -7.118875e-08 -3.686034e-01
4.765892e+02 1.818734e-01 5.671815e-10 3.367650e-05 -7.068823e-08 -3.686043e-01
4.782669e+02 1.818734e-01 5.632071e-10 3.355832e-05 -7.019298e-08 -3.686052e-01
4.799447e+02 1.818735e-01 5.592743e-10 3.344097e-05 -6.970291e-08 -3.686060e-01
4.816224e+02 1.818736e-01 5.553826e-10 3.332443e-05 -6.921796e-08 -3.686069e-01
4.833001e+02 1.818736e-01 5.515314e-10 3.320871e-05 -6.873805e-08 -3.686078e-01
4.849778e+02 1.818737e-01 5.477201e-10 3.309378e-05 -6.826311e-08 -3.686086e-01
4.866555e+02 1.818737e-01 5.439482e-10 3.297965e-05 -6.779308e-08 -3.686095e-01
4.883333e+02 1.818738e-01 5.402151e-10 3.286630e-05 -6.732788e-08 -3.686103e-01
4.900110e+02 1.818738e-01 5.365203e-10 3.275373e-05 -6.686746e-08 -3.686112e-01
4.916887e+02 1.818739e-01 5.328633e-10 3.264193e-05 -6.641175e-08 -3.686120e-01
4.933664e+02 1.818739e-01 5.292435e-10 3.253089e-05 -6.596067e-08 -3.686128e-01
4.950441e+02 1.818740e-01 5.256605e-10 3.242060e-05 -6.551418e-08 -3.686137e-01
4.967219e+02 1.818740e-01 5.221137e-10 3.231106e-05 -6.507221e-08 -3.686145e-01
4.983996e+02 1.818741e-01 5.186028e-10 3.220225e-05 -6.463469e-08 -3.686153e-01
5.000773e+02 1.818741e-01 5.151271e-10 3.209418e-05 -6.420157e-08 -3.686161e-01
5.017550e+02 1.818742e-01 5.116862e-10 3.198683e-05 -6.377279e-08 -3.686169e-01
5.034328e+02 1.818742e-01 5.082797e-10 3.188019e-05 -6.334830e-08 -3.686177e-01
5.051105e+02 1.818743e-01 5.049072e-10 3.177426e-05 -6.292802e-08 -3.686185e-01
5.067882e+02 1.818743e-01 5.015680e-10 3.166904e-05 -6.251192e-08 -3.686193e-01
5.076271e+02 1.818743e-01 4.999109e-10 3.161668e-05 -6.230541e-08 -3.686197e-01
5.084659e+02 1.818744e-01 4.982619e-10 3.156450e-05 -6.209992e-08 -3.686201e-01
5.101436e+02 1.818744e-01 4.949884e-10 3.146066e-05 -6.169199e-08 -3.686208e-01
5.118214e+02 1.818745e-01 4.917470e-10 3.135750e-05 -6.128806e-08 -3.686216e-01
5.134991e+02 1.818745e-01 4.885373e-10 3.125501e-05 -6.088809e-08 -3.686224e-01
5.151768e+02 1.818745e-01 4.853590e-10 3.115319e-05 -6.049202e-08 -3.686231e-01
5.168545e+02 1.818746e-01 4.822116e-10 3.105203e-05 -6.009981e-08 -3.686239e-01
5.185322e+02 1.818746e-01 4.790947e-10 3.095153e-05 -5.971139e-08 -3.686246e-01
5.202100e+02 1.818747e-01 4.760079e-10 3.085167e-05 -5.932673e-08 -3.686254e-01
5.218877e+02 1.818747e-01 4.729509e-10 3.075246e-05 -5.894577e-08 -3.686261e-01
5.235654e+02 1.818748e-01 4.699232e-10 3.065388e-05 -5.856847e-08 -3.686269e-01
5.252431e+02 1.818748e-01 4.669245e-10 3.055593e-05 -5.819479e-08 -3.686276e-01
5.269209e+02 1.818749e-01 4.639544e-10 3.045861e-05 -5.782466e-08 -3.686283e-01
5.285986e+02 1.818749e-01 4.610125e-10 3.036190e-05 -5.745806e-08 -3.686290e-01
5.302763e+02 1.818749e-01 4.580986e-10 3.026581e-05 -5.709493e-08 -3.686298e-01
5.319540e+02 1.818750e-01 4.552122e-10 3.017032e-05 -5.673523e-08 -3.686305e-01
5.336317e+02 1.818750e-01 4.523529e-10 3.007543e-05 -5.637893e-08 -3.686312e-01
5.353095e+02 1.818751e-01 4.495206e-10 2.998114e-05 -5.602596e-08 -3.686319e-01
5.369872e+02 1.818751e-01 4.467147e-10 2.988744e-05 -5.567631e-08 -3.686326e-01
5.386649e+02 1.818752e-01 4.439350e-10 2.979432e-05 -5.532991e-08 -3.686333e-01
5.403426e+02 1.818752e-01 4.411813e-10 2.970178e-05 -5.498674e-08 -3.686340e-01
5.420204e+02 1.818752e-01 4.384530e-10 2.960982e-05 -5.464675e-08 -3.686347e-01
5.436981e+02 1.818753e-01 4.357500e-10 2.951842e-05 -5.430991e-08 -3.686354e-01
5.453758e+02 1.818753e-01 4.330719e-10 2.942758e-05 -5.397616e-08 -3.686360e-01
5.470535e+02 1.818754e-01 4.304184e-10 2.933730e-05 -5.364549e-08 -3.686367e-01
5.487312e+02 1.818754e-01 4.277892e-10 2.924757e-05 -5.331785e-08 -3.686374e-01
5.495701e+02 1.818754e-01 4.264836e-10 2.920292e-05 -5.315515e-08 -3.686377e-01
5.512478e+02 1.818755e-01 4.238903e-10 2.911401e-05 -5.283198e-08 -3.686384e-01
5.529255e+02 1.818755e-01 4.213207e-10 2.902564e-05 -5.251175e-08 -3.686390e-01
5.546033e+02 1.818756e-01 4.187743e-10 2.893781e-05 -5.219442e-08 -3.686397e-01
5.562810e+02 1.818756e-01 4.162509e-10 2.885050e-05 -5.187996e-08 -3.686403e-01
5.579587e+02 1.818756e-01 4.137502e-10 2.876372e-05 -5.156833e-08 -3.686410e-01
5.596364e+02 1.818757e-01 4.112721e-10 2.867747e-05 -5.125950e-08 -3.686416e-01
5.613141e+02 1.818757e-01 4.088161e-10 2.859172e-05 -5.095344e-08 -3.686423e-01
5.629919e+02 1.818758e-01 4.063820e-10 2.850649e-05 -5.065011e-08 -3.686429e-01
5.646696e+02 1.818758e-01 4.039697e-10 2.842177e-05 -5.034949e-08 -3.686436e-01
5.663473e+02 1.818758e-01 4.015787e-10 2.833755e-05 -5.005153e-08 -3.686442e-01
5.680250e+02 1.818759e-01 3.992089e-10 2.825382e-05 -4.975620e-08 -3.686448e-01
5.697028e+02 1.818759e-01 3.968600e-10 2.817059e-05 -4.946349e-08 -3.686454e-01
5.713805e+02 1.818759e-01 3.945318e-10 2.808785e-05 -4.917335e-08 -3.686460e-01
5.730582e+02 1.818760e-01 3.922241e-10 2.800559e-05 -4.888575e-08 -3.686467e-01
5.747359e+02 1.818760e-01 3.899365e-10 2.792381e-05 -4.860067e-08 -3.686473e-01
5.764136e+02 1.818761e-01 3.876688e-10 2.784251e-05 -4.831808e-08 -3.686479e-01
5.780914e+02 1.818761e-01 3.854209e-10 2.776168e-05 -4.803794e-08 -3.686485e-01
5.789302e+02 1.818761e-01 3.843043e-10 2.772145e-05 -4.789879e-08 -3.686488e-01
5.806079e+02 1.818761e-01 3.820855e-10 2.764132e-05 -4.762228e-08 -3.686494e-01
5.822857e+02 1.818762e-01 3.798859e-10 2.756165e-05 -4.734817e-08 -3.686500e-01
5.839634e+02 1.818762e-01 3.777053e-10 2.748244e-05 -4.707641e-08 -3.686506e-01
5.856411e+02 1.818763e-01 3.755433e-10 2.740369e-05 -4.680699e-08 -3.686512e-01
5.873188e+02 1.818763e-01 3.733999e-10 2.732538e-05 -4.653987e-08 -3.686517e-01
5.889966e+02 1.818763e-01 3.712748e-10 2.724752e-05 -4.627504e-08 -3.686523e-01
5.906743e+02 1.818764e-01 3.691677e-10 2.717011e-05 -4.601246e-08 -3.686529e-01
5.923520e+02 1.818764e-01 3.670786e-10 2.709313e-05 -4.575210e-08 -3.686535e-01
5.940297e+02 1.818764e-01 3.650071e-10 2.701659e-05 -4.549395e-08 -3.686541e-01
5.957074e+02 1.818765e-01 3.629531e-10 2.694048e-05 -4.523798e-08 -3.686546e-01
5.973852e+02 1.818765e-01 3.609164e-10 2.686479e-05 -4.498416e-08 -3.686552e-01
5.990629e+02 1.818765e-01 3.588968e-10 2.678953e-05 -4.473248e-08 -3.686558e-01
6.007406e+02 1.818766e-01 3.568941e-10 2.671469e-05 -4.448290e-08 -3.686563e-01
6.024183e+02 1.818766e-01 3.549081e-10 2.664027e-05 -4.423540e-08 -3.686569e-01
6.032572e+02 1.818766e-01 3.539213e-10 2.660322e-05 -4.411243e-08 -3.686571e-01
6.049349e+02 1.818767e-01 3.519601e-10 2.652941e-05 -4.386801e-08 -3.686577e-01
6.066126e+02 1.818767e-01 3.500151e-10 2.645602e-05 -4.362562e-08 -3.686582e-01
6.082904e+02 1.818767e-01 3.480862e-10 2.638303e-05 -4.338523e-08 -3.686588e-01
6.099681e+02 1.818768e-01 3.461731e-10 2.631044e-05 -4.314683e-08 -3.686593e-01
6.116458e+02 1.818768e-01 3.442758e-10 2.623825e-05 -4.291038e-08 -3.686599e-01
6.133235e+02 1.818768e-01 3.423941e-10 2.616646e-05 -4.267587e-08 -3.686604e-01
6.150012e+02 1.818769e-01 3.405278e-10 2.609505e-05 -4.244328e-08 -3.686609e-01
6.166790e+02 1.818769e-01 3.386766e-10 2.602404e-05 -4.221259e-08 -3.686615e-01
6.183567e+02 1.818769e-01 3.368405e-10 2.595341e-05 -4.198377e-08 -3.686620e-01
6.200344e+02 1.818769e-01 3.350193e-10 2.588316e-05 -4.175681e-08 -3.686625e-01
6.217121e+02 1.818770e-01 3.332129e-10 2.581330e-05 -4.153168e-08 -3.686630e-01
6.233898e+02 1.818770e-01 3.314210e-10 2.574381e-05 -4.130837e-08 -3.686636e-01
6.250676e+02 1.818770e-01 3.296435e-10 2.567469e-05 -4.108685e-08 -3.686641e-01
6.267453e+02 1.818771e-01 3.278803e-10 2.560594e-05 -4.086711e-08 -3.686646e-01
6.284230e+02 1.818771e-01 3.261312e-10 2.553756e-05 -4.064913e-08 -3.686651e-01
6.301007e+02 1.818771e-01 3.243960e-10 2.546954e-05 -4.043289e-08 -3.686656e-01
6.317785e+02 1.818772e-01 3.226747e-10 2.540189e-05 -4.021837e-08 -3.686661e-01
6.334562e+02 1.818772e-01 3.209670e-10 2.533459e-05 -4.000556e-08 -3.686666e-01
6.351339e+02 1.818772e-01 3.192728e-10 2.526765e-05 -3.979442e-08 -3.686671e-01
6.368116e+02 1.818773e-01 3.175921e-10 2.520106e-05 -3.958496e-08 -3.686676e-01
6.384893e+02 1.818773e-01 3.159245e-10 2.513483e-05 -3.937714e-08 -3.686681e-01
6.401671e+02 1.818773e-01 3.142701e-10 2.506894e-05 -3.917096e-08 -3.686686e-01
6.418448e+02 1.818774e-01 3.126286e-10 2.500339e-05 -3.896639e-08 -3.686691e-01
6.435225e+02 1.818774e-01 3.109999e-10 2.493818e-05 -3.876342e-08 -3.686696e-01
6.452002e+02 1.818774e-01 3.093840e-10 2.487332e-05 -3.856203e-08 -3.686701e-01
6.468780e+02 1.818774e-01 3.077806e-10 2.480879e-05 -3.836221e-08 -3.686706e-01
6.485557e+02 1.818775e-01 3.061896e-10 2.474460e-05 -3.816393e-08 -3.686710e-01
6.502334e+02 1.818775e-01 3.046109e-10 2.468073e-05 -3.796719e-08 -3.686715e-01
6.519111e+02 1.818775e-01 3.030444e-10 2.461720e-05 -3.777197e-08 -3.686720e-01
6.535888e+02 1.818776e-01 3.014900e-10 2.455399e-05 -3.757825e-08 -3.686725e-01
6.552666e+02 1.818776e-01 2.999475e-10 2.449111e-05 -3.738601e-08 -3.686729e-01
6.569443e+02 1.818776e-01 2.984168e-10 2.442854e-05 -3.719525e-08 -3.686734e-01
6.586220e+02 1.818776e-01 2.968978e-10 2.436630e-05 -3.700594e-08 -3.686739e-01
6.602997e+02 1.818777e-01 2.953903e-10 2.430437e-05 -3.681808e-08 -3.686743e-01
6.619774e+02 1.818777e-01 2.938943e-10 2.424276e-05 -3.663164e-08 -3.686748e-01
6.636552e+02 1.818777e-01 2.924097e-10 2.418146e-05 -3.644661e-08 -3.686752e-01
6.653329e+02 1.818778e-01 2.909363e-10 2.412046e-05 -3.626298e-08 -3.686757e-01
6.670106e+02 1.818778e-01 2.894739e-10 2.405978e-05 -3.608074e-08 -3.686762e-01
6.686883e+02 1.818778e-01 2.880226e-10 2.399939e-05 -3.589987e-08 -3.686766e-01
6.703661e+02 1.818778e-01 2.865821e-10 2.393932e-05 -3.572035e-08 -3.686771e-01
6.720438e+02 1.818779e-01 2.851525e-10 2.387954e-05 -3.554218e-08 -3.686775e-01
6.737215e+02 1.818779e-01 2.837335e-10 2.382005e-05 -3.536533e-08 -3.686779e-01
6.753992e+02 1.818779e-01 2.823251e-10 2.376087e-05 -3.518981e-08 -3.686784e-01
6.770769e+02 1.818779e-01 2.809271e-10 2.370198e-05 -3.501558e-08 -3.686788e-01
6.787547e+02 1.818780e-01 2.795395e-10 2.364338e-05 -3.484265e-08 -3.686793e-01
6.804324e+02 1.818780e-01 2.781621e-10 2.358506e-05 -3.467099e-08 -3.686797e-01
6.821101e+02 1.818780e-01 2.767949e-10 2.352704e-05 -3.450061e-08 -3.686801e-01
6.837878e+02 1.818781e-01 2.754378e-10 2.346930e-05 -3.433147e-08 -3.686806e-01
6.854655e+02 1.818781e-01 2.740906e-10 2.341184e-05 -3.416357e-08 -3.686810e-01
6.871433e+02 1.818781e-01 2.727532e-10 2.335466e-05 -3.399691e-08 -3.686814e-01
6.888210e+02 1.818781e-01 2.714257e-10 2.329776e-05 -3.383146e-08 -3.686819e-01
6.904987e+02 1.818782e-01 2.701078e-10 2.324114e-05 -3.366721e-08 -3.686823e-01
6.921764e+02 1.818782e-01 2.687994e-10 2.318480e-05 -3.350416e-08 -3.686827e-01
6.938542e+02 1.818782e-01 2.675006e-10 2.312872e-05 -3.334229e-08 -3.686831e-01
6.955319e+02 1.818782e-01 2.662111e-10 2.307292e-05 -3.318159e-08 -3.686835e-01
6.972096e+02 1.818783e-01 2.649310e-10 2.301738e-05 -3.302204e-08 -3.686839e-01
6.988873e+02 1.818783e-01 2.636601e-10 2.296211e-05 -3.286365e-08 -3.686844e-01
7.005650e+02 1.818783e-01 2.623982e-10 2.290711e-05 -3.270639e-08 -3.686848e-01
7.022428e+02 1.818783e-01 2.611455e-10 2.285237e-05 -3.255026e-08 -3.686852e-01
7.039205e+02 1.818784e-01 2.599016e-10 2.279789e-05 -3.239525e-08 -3.686856e-01
7.055982e+02 1.818784e-01 2.586667e-10 2.274367e-05 -3.224134e-08 -3.686860e-01
7.072759e+02 1.818784e-01 2.574405e-10 2.268970e-05 -3.208852e-08 -3.686864e-01
7.089536e+02 1.818784e-01 2.562230e-10 2.263599e-05 -3.193679e-08 -3.686868e-01
7.106314e+02 1.818785e-01 2.550141e-10 2.258254e-05 -3.178613e-08 -3.686872e-01
7.123091e+02 1.818785e-01 2.538138e-10 2.252934e-05 -3.163653e-08 -3.686876e-01
7.139868e+02 1.818785e-01 2.526219e-10 2.247639e-05 -3.148799e-08 -3.686880e-01
7.156645e+02 1.818785e-01 2.514384e-10 2.242368e-05 -3.134049e-08 -3.686884e-01
7.173423e+02 1.818786e-01 2.502632e-10 2.237122e-05 -3.119403e-08 -3.686888e-01
7.190200e+02 1.818786e-01 2.490962e-10 2.231901e-05 -3.104859e-08 -3.686892e-01
7.206977e+02 1.818786e-01 2.479373e-10 2.226704e-05 -3.090416e-08 -3.686896e-01
7.223754e+02 1.818786e-01 2.467866e-10 2.221531e-05 -3.076074e-08 -3.686899e-01
7.240531e+02 1.818786e-01 2.456438e-10 2.216382e-05 -3.061832e-08 -3.686903e-01
7.257309e+02 1.818787e-01 2.445089e-10 2.211257e-05 -3.047688e-08 -3.686907e-01
7.274086e+02 1.818787e-01 2.433819e-10 2.206156e-05 -3.033643e-08 -3.686911e-01
7.290863e+02 1.818787e-01 2.422626e-10 2.201078e-05 -3.019694e-08 -3.686915e-01
7.307640e+02 1.818787e-01 2.411511e-10 2.196024e-05 -3.005841e-08 -3.686919e-01
7.324418e+02 1.818788e-01 2.400472e-10 2.190992e-05 -2.992083e-08 -3.686922e-01
7.341195e+02 1.818788e-01 2.389508e-10 2.185984e-05 -2.978419e-08 -3.686926e-01
7.357972e+02 1.818788e-01 2.378620e-10 2.180998e-05 -2.964849e-08 -3.686930e-01
7.374749e+02 1.818788e-01 2.367805e-10 2.176035e-05 -2.951371e-08 -3.686933e-01
7.391526e+02 1.818789e-01 2.357065e-10 2.171095e-05 -2.937985e-08 -3.686937e-01
7.408304e+02 1.818789e-01 2.346397e-10 2.166177e-05 -2.924690e-08 -3.686941e-01
7.425081e+02 1.818789e-01 2.335801e-10 2.161281e-05 -2.911484e-08 -3.686944e-01
7.441858e+02 1.818789e-01 2.325277e-10 2.156408e-05 -2.898369e-08 -3.686948e-01
7.458635e+02 1.818789e-01 2.314824e-10 2.151556e-05 -2.885341e-08 -3.686952e-01
7.475412e+02 1.818790e-01 2.304442e-10 2.146726e-05 -2.872401e-08 -3.686955e-01
7.492190e+02 1.818790e-01 2.294129e-10 2.141918e-05 -2.859548e-08 -3.686959e-01
7.508967e+02 1.818790e-01 2.283885e-10 2.137131e-05 -2.846781e-08 -3.686963e-01
7.525744e+02 1.818790e-01 2.273709e-10 2.132365e-05 -2.834100e-08 -3.686966e-01
7.542521e+02 1.818791e-01 2.263602e-10 2.127621e-05 -2.821502e-08 -3.686970e-01
7.559299e+02 1.818791e-01 2.253561e-10 2.122898e-05 -2.808989e-08 -3.686973e-01
7.576076e+02 1.818791e-01 2.243588e-10 2.118196e-05 -2.796559e-08 -3.686977e-01
7.592853e+02 1.818791e-01 2.233680e-10 2.113514e-05 -2.784211e-08 -3.686980e-01
7.609630e+02 1.818791e-01 2.223838e-10 2.108853e-05 -2.771945e-08 -3.686984e-01
7.626407e+02 1.818792e-01 2.214060e-10 2.104213e-05 -2.759759e-08 -3.686987e-01
7.643185e+02 1.818792e-01 2.204347e-10 2.099593e-05 -2.747654e-08 -3.686991e-01
7.659962e+02 1.818792e-01 2.194698e-10 2.094994e-05 -2.735628e-08 -3.686994e-01
7.676739e+02 1.818792e-01 2.185112e-10 2.090414e-05 -2.723681e-08 -3.686997e-01
7.693516e+02 1.818792e-01 2.175589e-10 2.085854e-05 -2.711813e-08 -3.687001e-01
7.710293e+02 1.818793e-01 2.166128e-10 2.081315e-05 -2.700021e-08 -3.687004e-01
7.727071e+02 1.818793e-01 2.156728e-10 2.076794e-05 -2.688306e-08 -3.687008e-01
7.743848e+02 1.818793e-01 2.147390e-10 2.072294e-05 -2.676668e-08 -3.687011e-01
7.760625e+02 1.818793e-01 2.138112e-10 2.067813e-05 -2.665104e-08 -3.687014e-01
7.777402e+02 1.818793e-01 2.128894e-10 2.063351e-05 -2.653616e-08 -3.687018e-01
7.794180e+02 1.818794e-01 2.119735e-10 2.058909e-05 -2.642202e-08 -3.687021e-01
7.810957e+02 1.818794e-01 2.110636e-10 2.054486e-05 -2.630861e-08 -3.687024e-01
7.827734e+02 1.818794e-01 2.101594e-10 2.050081e-05 -2.619593e-08 -3.687028e-01
7.844511e+02 1.818794e-01 2.092611e-10 2.045696e-05 -2.608397e-08 -3.687031e-01
7.861288e+02 1.818794e-01 2.083686e-10 2.041329e-05 -2.597273e-08 -3.687034e-01
7.878066e+02 1.818795e-01 2.074817e-10 2.036981e-05 -2.586220e-08 -3.687037e-01
7.894843e+02 1.818795e-01 2.066005e-10 2.032651e-05 -2.575237e-08 -3.687041e-01
7.911620e+02 1.818795e-01 2.057249e-10 2.028340e-05 -2.564324e-08 -3.687044e-01
7.928397e+02 1.818795e-01 2.048548e-10 2.024046e-05 -2.553480e-08 -3.687047e-01
7.945175e+02 1.818795e-01 2.039902e-10 2.019771e-05 -2.542705e-08 -3.687050e-01
7.961952e+02 1.818796e-01 2.031311e-10 2.015514e-05 -2.531998e-08 -3.687053e-01
7.978729e+02 1.818796e-01 2.022775e-10 2.011275e-05 -2.521359e-08 -3.687057e-01
7.995506e+02 1.818796e-01 2.014292e-10 2.007054e-05 -2.510786e-08 -3.687060e-01
8.012283e+02 1.818796e-01 2.005862e-10 2.002851e-05 -2.500280e-08 -3.687063e-01
8.029061e+02 1.818796e-01 1.997485e-10 1.998665e-05 -2.489840e-08 -3.687066e-01
8.045838e+02 1.818797e-01 1.989160e-10 1.994496e-05 -2.479464e-08 -3.687069e-01
8.062615e+02 1.818797e-01 1.980887e-10 1.990345e-05 -2.469154e-08 -3.687072e-01
8.079392e+02 1.818797e-01 1.972666e-10 1.986211e-05 -2.458908e-08 -3.687075e-01
8.096169e+02 1.818797e-01 1.964496e-10 1.982094e-05 -2.448725e-08 -3.687078e-01
8.112947e+02 1.818797e-01 1.956376e-10 1.977994e-05 -2.438606e-08 -3.687082e-01
8.129724e+02 1.818798e-01 1.948307e-10 1.973911e-05 -2.428549e-08 -3.687085e-01
8.146501e+02 1.818798e-01 1.940288e-10 1.969845e-05 -2.418554e-08 -3.687088e-01
8.163278e+02 1.818798e-01 1.932317e-10 1.965796e-05 -2.408621e-08 -3.687091e-01
8.180056e+02 1.818798e-01 1.924396e-10 1.961763e-05 -2.398748e-08 -3.687094e-01
8.196833e+02 1.818798e-01 1.916524e-10 1.957747e-05 -2.388937e-08 -3.687097e-01
8.213610e+02 1.818798e-01 1.908700e-10 1.953747e-05 -2.379185e-08 -3.687100e-01
8.230387e+02 1.818799e-01 1.900923e-10 1.949764e-05 -2.369493e-08 -3.687103e-01
8.247164e+02 1.818799e-01 1.893194e-10 1.945797e-05 -2.359861e-08 -3.687106e-01
8.263942e+02 1.818799e-01 1.885512e-10 1.941846e-05 -2.350286e-08 -3.687109e-01
8.280719e+02 1.818799e-01 1.877877e-10 1.937910e-05 -2.340770e-08 -3.687111e-01
8.297496e+02 1.818799e-01 1.870288e-10 1.933991e-05 -2.331312e-08 -3.687114e-01
8.314273e+02 1.818800e-01 1.862745e-10 1.930088e-05 -2.321911e-08 -3.687117e-01
8.331050e+02 1.818800e-01 1.855247e-10 1.926200e-05 -2.312566e-08 -3.687120e-01
8.347828e+02 1.818800e-01 1.847795e-10 1.922328e-05 -2.303278e-08 -3.687123e-01
8.364605e+02 1.818800e-01 1.840387e-10 1.918472e-05 -2.294046e-08 -3.687126e-01
8.381382e+02 1.818800e-01 1.833024e-10 1.914630e-05 -2.284869e-08 -3.687129e-01
8.398159e+02 1.818800e-01 1.825705e-10 1.910805e-05 -2.275747e-08 -3.687132e-01
8.414937e+02 1.818801e-01 1.818430e-10 1.906994e-05 -2.266680e-08 -3.687135e-01
8.431714e+02 1.818801e-01 1.811198e-10 1.903199e-05 -2.257666e-08 -3.687137e-01
8.448491e+02 1.818801e-01 1.804009e-10 1.899419e-05 -2.248707e-08 -3.687140e-01
8.465268e+02 1.818801e-01 1.796863e-10 1.895654e-05 -2.239800e-08 -3.687143e-01
8.498823e+02 1.818801e-01 1.782697e-10 1.888168e-05 -2.222145e-08 -3.687149e-01
8.532377e+02 1.818802e-01 1.768698e-10 1.880741e-05 -2.204698e-08 -3.687154e-01
8.565932e+02 1.818802e-01 1.754864e-10 1.873372e-05 -2.187456e-08 -3.687160e-01
8.582709e+02 1.818802e-01 1.748008e-10 1.869709e-05 -2.178911e-08 -3.687162e-01
8.616263e+02 1.818803e-01 1.734415e-10 1.862427e-05 -2.161969e-08 -3.687168e-01
8.649818e+02 1.818803e-01 1.720980e-10 1.855200e-05 -2.145225e-08 -3.687173e-01
8.683372e+02 1.818803e-01 1.707700e-10 1.848030e-05 -2.128674e-08 -3.687179e-01
8.716926e+02 1.818804e-01 1.694574e-10 1.840915e-05 -2.112314e-08 -3.687184e-01
8.750481e+02 1.818804e-01 1.681598e-10 1.833854e-05 -2.096142e-08 -3.687189e-01
8.784035e+02 1.818804e-01 1.668771e-10 1.826848e-05 -2.080155e-08 -3.687195e-01
8.817590e+02 1.818805e-01 1.656090e-10 1.819894e-05 -2.064351e-08 -3.687200e-01
8.851144e+02 1.818805e-01 1.643553e-10 1.812994e-05 -2.048725e-08 -3.687205e-01
8.867921e+02 1.818805e-01 1.637338e-10 1.809563e-05 -2.040979e-08 -3.687207e-01
8.901476e+02 1.818805e-01 1.625013e-10 1.802741e-05 -2.025618e-08 -3.687213e-01
8.935030e+02 1.818806e-01 1.612827e-10 1.795969e-05 -2.010429e-08 -3.687218e-01
8.968585e+02 1.818806e-01 1.600777e-10 1.789249e-05 -1.995411e-08 -3.687223e-01
9.002139e+02 1.818806e-01 1.588861e-10 1.782578e-05 -1.980561e-08 -3.687228e-01
9.035694e+02 1.818807e-01 1.577079e-10 1.775957e-05 -1.965875e-08 -3.687233e-01
9.069248e+02 1.818807e-01 1.565426e-10 1.769385e-05 -1.951352e-08 -3.687237e-01
9.102802e+02 1.818807e-01 1.553903e-10 1.762862e-05 -1.936990e-08 -3.687242e-01
9.136357e+02 1.818807e-01 1.542506e-10 1.756386e-05 -1.922786e-08 -3.687247e-01
9.169911e+02 1.818808e-01 1.531234e-10 1.749958e-05 -1.908737e-08 -3.687252e-01
9.203466e+02 1.818808e-01 1.520085e-10 1.743577e-05 -1.894842e-08 -3.687257e-01
9.237020e+02 1.818808e-01 1.509058e-10 1.737242e-05 -1.881098e-08 -3.687262e-01
9.270575e+02 1.818809e-01 1.498150e-10 1.730953e-05 -1.867502e-08 -3.687266e-01
9.304129e+02 1.818809e-01 1.487360e-10 1.724709e-05 -1.854054e-08 -3.687271e-01
9.337683e+02 1.818809e-01 1.476686e-10 1.718510e-05 -1.840751e-08 -3.687276e-01
9.371238e+02 1.818809e-01 1.466126e-10 1.712356e-05 -1.827590e-08 -3.687280e-01
9.404792e+02 1.818810e-01 1.455680e-10 1.706245e-05 -1.814570e-08 -3.687285e-01
9.438347e+02 1.818810e-01 1.445344e-10 1.700178e-05 -1.801688e-08 -3.687289e-01
9.471901e+02 1.818810e-01 1.435119e-10 1.694154e-05 -1.788943e-08 -3.687294e-01
9.505456e+02 1.818811e-01 1.425001e-10 1.688173e-05 -1.776333e-08 -3.687298e-01
9.539010e+02 1.818811e-01 1.414990e-10 1.682233e-05 -1.763856e-08 -3.687303e-01
9.572564e+02 1.818811e-01 1.405084e-10 1.676335e-05 -1.751510e-08 -3.687307e-01
9.606119e+02 1.818811e-01 1.395282e-10 1.670479e-05 -1.739292e-08 -3.687311e-01
9.639673e+02 1.818812e-01 1.385582e-10 1.664663e-05 -1.727203e-08 -3.687316e-01
9.673228e+02 1.818812e-01 1.375983e-10 1.658888e-05 -1.715239e-08 -3.687320e-01
9.706782e+02 1.818812e-01 1.366483e-10 1.653152e-05 -1.703399e-08 -3.687324e-01
9.723559e+02 1.818812e-01 1.361770e-10 1.650299e-05 -1.697524e-08 -3.687327e-01
9.757114e+02 1.818813e-01 1.352417e-10 1.644623e-05 -1.685867e-08 -3.687331e-01
9.790668e+02 1.818813e-01 1.343160e-10 1.638985e-05 -1.674329e-08 -3.687335e-01
9.824223e+02 1.818813e-01 1.333997e-10 1.633386e-05 -1.662909e-08 -3.687339e-01
9.857777e+02 1.818813e-01 1.324928e-10 1.627826e-05 -1.651606e-08 -3.687343e-01
9.891332e+02 1.818814e-01 1.315951e-10 1.622303e-05 -1.640417e-08 -3.687347e-01
9.924886e+02 1.818814e-01 1.307065e-10 1.616817e-05 -1.629342e-08 -3.687352e-01
9.958440e+02 1.818814e-01 1.298269e-10 1.611368e-05 -1.618378e-08 -3.687356e-01
9.991995e+02 1.818814e-01 1.289561e-10 1.605956e-05 -1.607525e-08 -3.687360e-01
1.002555e+03 1.818815e-01 1.280940e-10 1.600580e-05 -1.596781e-08 -3.687364e-01
1.005910e+03 1.818815e-01 1.272406e-10 1.595240e-05 -1.586144e-08 -3.687368e-01
1.009266e+03 1.818815e-01 1.263957e-10 1.589936e-05 -1.575613e-08 -3.687372e-01
1.012621e+03 1.818815e-01 1.255591e-10 1.584666e-05 -1.565186e-08 -3.687376e-01
1.015977e+03 1.818816e-01 1.247308e-10 1.579432e-05 -1.554863e-08 -3.687380e-01
1.019332e+03 1.818816e-01 1.239107e-10 1.574232e-05 -1.544641e-08 -3.687383e-01
1.022688e+03 1.818816e-01 1.230987e-10 1.569066e-05 -1.534520e-08 -3.687387e-01
1.026043e+03 1.818816e-01 1.222946e-10 1.563933e-05 -1.524498e-08 -3.687391e-01
1.029398e+03 1.818816e-01 1.214984e-10 1.558835e-05 -1.514574e-08 -3.687395e-01
1.032754e+03 1.818817e-01 1.207099e-10 1.553769e-05 -1.504747e-08 -3.687399e-01
1.036109e+03 1.818817e-01 1.199290e-10 1.548737e-05 -1.495014e-08 -3.687402e-01
1.039465e+03 1.818817e-01 1.191557e-10 1.543736e-05 -1.485376e-08 -3.687406e-01
1.042820e+03 1.818817e-01 1.183899e-10 1.538768e-05 -1.475831e-08 -3.687410e-01
1.046176e+03 1.818818e-01 1.176314e-10 1.533832e-05 -1.466378e-08 -3.687414e-01
1.049531e+03 1.818818e-01 1.168802e-10 1.528927e-05 -1.457015e-08 -3.687417e-01
1.052887e+03 1.818818e-01 1.161362e-10 1.524054e-05 -1.447741e-08 -3.687421e-01
1.056242e+03 1.818818e-01 1.153992e-10 1.519212e-05 -1.438556e-08 -3.687425e-01
1.059597e+03 1.818819e-01 1.146693e-10 1.514400e-05 -1.429458e-08 -3.687428e-01
1.062953e+03 1.818819e-01 1.139462e-10 1.509619e-05 -1.420446e-08 -3.687432e-01
1.066308e+03 1.818819e-01 1.132300e-10 1.504867e-05 -1.411519e-08 -3.687435e-01
1.069664e+03 1.818819e-01 1.125205e-10 1.500146e-05 -1.402675e-08 -3.687439e-01
1.073019e+03 1.818819e-01 1.118176e-10 1.495454e-05 -1.393915e-08 -3.687442e-01
1.076375e+03 1.818820e-01 1.111213e-10 1.490792e-05 -1.385236e-08 -3.687446e-01
1.079730e+03 1.818820e-01 1.104315e-10 1.486158e-05 -1.376639e-08 -3.687449e-01
1.083086e+03 1.818820e-01 1.097481e-10 1.481553e-05 -1.368121e-08 -3.687453e-01
1.086441e+03 1.818820e-01 1.090710e-10 1.476977e-05 -1.359682e-08 -3.687456e-01
1.089796e+03 1.818820e-01 1.084001e-10 1.472428e-05 -1.351320e-08 -3.687460e-01
1.093152e+03 1.818821e-01 1.077355e-10 1.467908e-05 -1.343036e-08 -3.687463e-01
1.096507e+03 1.818821e-01 1.070769e-10 1.463415e-05 -1.334827e-08 -3.687466e-01
1.099863e+03 1.818821e-01 1.064243e-10 1.458950e-05 -1.326694e-08 -3.687470e-01
1.103218e+03 1.818821e-01 1.057777e-10 1.454512e-05 -1.318634e-08 -3.687473e-01
1.106574e+03 1.818821e-01 1.051370e-10 1.450101e-05 -1.310648e-08 -3.687476e-01
1.108251e+03 1.818822e-01 1.048188e-10 1.447905e-05 -1.306682e-08 -3.687478e-01
1.111607e+03 1.818822e-01 1.041867e-10 1.443534e-05 -1.298805e-08 -3.687481e-01
1.114962e+03 1.818822e-01 1.035604e-10 1.439189e-05 -1.290998e-08 -3.687484e-01
1.118318e+03 1.818822e-01 1.029396e-10 1.434870e-05 -1.283261e-08 -3.687488e-01
1.121673e+03 1.818822e-01 1.023245e-10 1.430577e-05 -1.275593e-08 -3.687491e-01
1.125029e+03 1.818823e-01 1.017148e-10 1.426310e-05 -1.267995e-08 -3.687494e-01
1.128384e+03 1.818823e-01 1.011105e-10 1.422068e-05 -1.260463e-08 -3.687497e-01
1.131739e+03 1.818823e-01 1.005117e-10 1.417851e-05 -1.252999e-08 -3.687500e-01
1.135095e+03 1.818823e-01 9.991811e-11 1.413659e-05 -1.245601e-08 -3.687503e-01
1.138450e+03 1.818823e-01 9.932978e-11 1.409491e-05 -1.238268e-08 -3.687507e-01
1.141806e+03 1.818824e-01 9.874664e-11 1.405349e-05 -1.231000e-08 -3.687510e-01
1.145161e+03 1.818824e-01 9.816861e-11 1.401230e-05 -1.223795e-08 -3.687513e-01
1.148517e+03 1.818824e-01 9.759565e-11 1.397136e-05 -1.216654e-08 -3.687516e-01
1.151872e+03 1.818824e-01 9.702768e-11 1.393065e-05 -1.209575e-08 -3.687519e-01
1.155228e+03 1.818824e-01 9.646466e-11 1.389019e-05 -1.202557e-08 -3.687522e-01
1.158583e+03 1.818824e-01 9.590653e-11 1.384995e-05 -1.195601e-08 -3.687525e-01
1.161938e+03 1.818825e-01 9.535322e-11 1.380995e-05 -1.188704e-08 -3.687528e-01
1.165294e+03 1.818825e-01 9.480469e-11 1.377018e-05 -1.181867e-08 -3.687531e-01
1.168649e+03 1.818825e-01 9.426088e-11 1.373063e-05 -1.175089e-08 -3.687534e-01
1.172005e+03 1.818825e-01 9.372173e-11 1.369132e-05 -1.168369e-08 -3.687537e-01
1.175360e+03 1.818825e-01 9.318719e-11 1.365223e-05 -1.161707e-08 -3.687540e-01
1.178716e+03 1.818826e-01 9.265722e-11 1.361336e-05 -1.155101e-08 -3.687543e-01
1.182071e+03 1.818826e-01 9.213175e-11 1.357471e-05 -1.148552e-08 -3.687545e-01
1.185427e+03 1.818826e-01 9.161073e-11 1.353628e-05 -1.142058e-08 -3.687548e-01
1.188782e+03 1.818826e-01 9.109413e-11 1.349807e-05 -1.135619e-08 -3.687551e-01
1.192137e+03 1.818826e-01 9.058188e-11 1.346007e-05 -1.129234e-08 -3.687554e-01
1.195493e+03 1.818826e-01 9.007394e-11 1.342228e-05 -1.122903e-08 -3.687557e-01
1.198848e+03 1.818827e-01 8.957026e-11 1.338471e-05 -1.116625e-08 -3.687560e-01
1.202204e+03 1.818827e-01 8.907079e-11 1.334735e-05 -1.110400e-08 -3.687562e-01
1.205559e+03 1.818827e-01 8.857549e-11 1.331019e-05 -1.104226e-08 -3.687565e-01
1.208915e+03 1.818827e-01 8.808430e-11 1.327324e-05 -1.098104e-08 -3.687568e-01
1.212270e+03 1.818827e-01 8.759719e-11 1.323650e-05 -1.092033e-08 -3.687571e-01
1.215626e+03 1.818827e-01 8.711411e-11 1.319996e-05 -1.086011e-08 -3.687573e-01
1.218981e+03 1.818828e-01 8.663502e-11 1.316362e-05 -1.080040e-08 -3.687576e-01
1.222336e+03 1.818828e-01 8.615986e-11 1.312748e-05 -1.074118e-08 -3.687579e-01
1.225692e+03 1.818828e-01 8.568860e-11 1.309153e-05 -1.068244e-08 -3.687582e-01
1.229047e+03 1.818828e-01 8.522120e-11 1.305579e-05 -1.062418e-08 -3.687584e-01
1.232403e+03 1.818828e-01 8.475761e-11 1.302024e-05 -1.056640e-08 -3.687587e-01
1.235758e+03 1.818828e-01 8.429779e-11 1.298488e-05 -1.050908e-08 -3.687590e-01
1.239114e+03 1.818829e-01 8.384171e-11 1.294971e-05 -1.045224e-08 -3.687592e-01
1.242469e+03 1.818829e-01 8.338931e-11 1.291473e-05 -1.039585e-08 -3.687595e-01
1.245825e+03 1.818829e-01 8.294057e-11 1.287994e-05 -1.033992e-08 -3.687597e-01
1.249180e+03 1.818829e-01 8.249544e-11 1.284534e-05 -1.028444e-08 -3.687600e-01
1.252535e+03 1.818829e-01 8.205388e-11 1.281093e-05 -1.022940e-08 -3.687603e-01
1.255891e+03 1.818829e-01 8.161585e-11 1.277669e-05 -1.017480e-08 -3.687605e-01
1.259246e+03 1.818829e-01 8.118133e-11 1.274264e-05 -1.012064e-08 -3.687608e-01
1.262602e+03 1.818830e-01 8.075026e-11 1.270877e-05 -1.006692e-08 -3.687610e-01
1.265957e+03 1.818830e-01 8.032262e-11 1.267509e-05 -1.001361e-08 -3.687613e-01
1.269313e+03 1.818830e-01 7.989837e-11 1.264157e-05 -9.960733e-09 -3.687615e-01
1.272668e+03 1.818830e-01 7.947746e-11 1.260824e-05 -9.908271e-09 -3.687618e-01
1.276024e+03 1.818830e-01 7.905988e-11 1.257508e-05 -9.856223e-09 -3.687620e-01
1.279379e+03 1.818830e-01 7.864557e-11 1.254209e-05 -9.804583e-09 -3.687623e-01
1.282734e+03 1.818831e-01 7.823452e-11 1.250928e-05 -9.753348e-09 -3.687625e-01
1.286090e+03 1.818831e-01 7.782668e-11 1.247664e-05 -9.702514e-09 -3.687628e-01
1.289445e+03 1.818831e-01 7.742201e-11 1.244417e-05 -9.652076e-09 -3.687630e-01
1.292801e+03 1.818831e-01 7.702050e-11 1.241187e-05 -9.602031e-09 -3.687632e-01
1.296156e+03 1.818831e-01 7.662210e-11 1.237973e-05 -9.552373e-09 -3.687635e-01
1.299512e+03 1.818831e-01 7.622678e-11 1.234776e-05 -9.503100e-09 -3.687637e-01
1.302867e+03 1.818831e-01 7.583452e-11 1.231596e-05 -9.454207e-09 -3.687640e-01
1.306223e+03 1.818832e-01 7.544527e-11 1.228431e-05 -9.405690e-09 -3.687642e-01
1.309578e+03 1.818832e-01 7.505901e-11 1.225284e-05 -9.357546e-09 -3.687644e-01
1.312933e+03 1.818832e-01 7.467571e-11 1.222152e-05 -9.309771e-09 -3.687647e-01
1.314611e+03 1.818832e-01 7.448516e-11 1.220592e-05 -9.286020e-09 -3.687648e-01
1.317967e+03 1.818832e-01 7.410624e-11 1.217484e-05 -9.238791e-09 -3.687650e-01
1.321322e+03 1.818832e-01 7.373021e-11 1.214392e-05 -9.191921e-09 -3.687652e-01
1.324677e+03 1.818832e-01 7.335703e-11 1.211315e-05 -9.145407e-09 -3.687655e-01
1.328033e+03 1.818833e-01 7.298667e-11 1.208254e-05 -9.099245e-09 -3.687657e-01
1.331388e+03 1.818833e-01 7.261912e-11 1.205209e-05 -9.053432e-09 -3.687659e-01
1.334744e+03 1.818833e-01 7.225433e-11 1.202179e-05 -9.007963e-09 -3.687662e-01
1.338099e+03 1.818833e-01 7.189228e-11 1.199164e-05 -8.962837e-09 -3.687664e-01
1.341455e+03 1.818833e-01 7.153295e-11 1.196164e-05 -8.918049e-09 -3.687666e-01
1.344810e+03 1.818833e-01 7.117630e-11 1.193179e-05 -8.873595e-09 -3.687668e-01
1.348166e+03 1.818833e-01 7.082231e-11 1.190209e-05 -8.829473e-09 -3.687671e-01
1.351521e+03 1.818833e-01 7.047096e-11 1.187253e-05 -8.785680e-09 -3.687673e-01
1.354876e+03 1.818834e-01 7.012221e-11 1.184313e-05 -8.742211e-09 -3.687675e-01
1.358232e+03 1.818834e-01 6.977605e-11 1.181386e-05 -8.699064e-09 -3.687677e-01
1.361587e+03 1.818834e-01 6.943244e-11 1.178475e-05 -8.656236e-09 -3.687679e-01
1.364943e+03 1.818834e-01 6.909137e-11 1.175577e-05 -8.613723e-09 -3.687681e-01
1.368298e+03 1.818834e-01 6.875280e-11 1.172694e-05 -8.571523e-09 -3.687684e-01
1.371654e+03 1.818834e-01 6.841671e-11 1.169825e-05 -8.529632e-09 -3.687686e-01
1.375009e+03 1.818834e-01 6.808309e-11 1.166970e-05 -8.488048e-09 -3.687688e-01
1.378365e+03 1.818835e-01 6.775189e-11 1.164129e-05 -8.446767e-09 -3.687690e-01
1.381720e+03 1.818835e-01 6.742311e-11 1.161301e-05 -8.405786e-09 -3.687692e-01
1.385075e+03 1.818835e-01 6.709671e-11 1.158488e-05 -8.365103e-09 -3.687694e-01
1.388431e+03 1.818835e-01 6.677268e-11 1.155688e-05 -8.324714e-09 -3.687696e-01
1.391786e+03 1.818835e-01 6.645098e-11 1.152901e-05 -8.284617e-09 -3.687698e-01
1.395142e+03 1.818835e-01 6.613161e-11 1.150128e-05 -8.244810e-09 -3.687701e-01
1.398497e+03 1.818835e-01 6.581453e-11 1.147368e-05 -8.205288e-09 -3.687703e-01
1.401853e+03 1.818835e-01 6.549973e-11 1.144621e-05 -8.166050e-09 -3.687705e-01
1.405208e+03 1.818836e-01 6.518718e-11 1.141888e-05 -8.127093e-09 -3.687707e-01
1.408564e+03 1.818836e-01 6.487686e-11 1.139167e-05 -8.088414e-09 -3.687709e-01
1.411919e+03 1.818836e-01 6.456876e-11 1.136460e-05 -8.050010e-09 -3.687711e-01
1.415274e+03 1.818836e-01 6.426284e-11 1.133765e-05 -8.011879e-09 -3.687713e-01
1.418630e+03 1.818836e-01 6.395909e-11 1.131083e-05 -7.974018e-09 -3.687715e-01
1.421985e+03 1.818836e-01 6.365748e-11 1.128414e-05 -7.936426e-09 -3.687717e-01
1.425341e+03 1.818836e-01 6.335801e-11 1.125757e-05 -7.899098e-09 -3.687719e-01
1.428696e+03 1.818836e-01 6.306064e-11 1.123113e-05 -7.862033e-09 -3.687721e-01
1.432052e+03 1.818837e-01 6.276537e-11 1.120481e-05 -7.825229e-09 -3.687723e-01
1.435407e+03 1.818837e-01 6.247216e-11 1.117861e-05 -7.788682e-09 -3.687725e-01
1.438763e+03 1.818837e-01 6.218100e-11 1.115254e-05 -7.752390e-09 -3.687727e-01
1.442118e+03 1.818837e-01 6.189187e-11 1.112659e-05 -7.716352e-09 -3.687729e-01
1.445473e+03 1.818837e-01 6.160475e-11 1.110076e-05 -7.680565e-09 -3.687730e-01
1.448829e+03 1.818837e-01 6.131962e-11 1.107504e-05 -7.645026e-09 -3.687732e-01
1.452184e+03 1.818837e-01 6.103647e-11 1.104945e-05 -7.609732e-09 -3.687734e-01
1.455540e+03 1.818837e-01 6.075528e-11 1.102398e-05 -7.574683e-09 -3.687736e-01
1.458895e+03 1.818837e-01 6.047602e-11 1.099862e-05 -7.539876e-09 -3.687738e-01
1.462251e+03 1.818838e-01 6.019868e-11 1.097338e-05 -7.505307e-09 -3.687740e-01
1.465606e+03 1.818838e-01 5.992325e-11 1.094825e-05 -7.470976e-09 -3.687742e-01
1.468962e+03 1.818838e-01 5.964970e-11 1.092324e-05 -7.436880e-09 -3.687744e-01
1.472317e+03 1.818838e-01 5.937803e-11 1.089834e-05 -7.403017e-09 -3.687746e-01
1.475672e+03 1.818838e-01 5.910820e-11 1.087356e-05 -7.369385e-09 -3.687747e-01
1.479028e+03 1.818838e-01 5.884021e-11 1.084889e-05 -7.335981e-09 -3.687749e-01
1.482383e+03 1.818838e-01 5.857403e-11 1.082433e-05 -7.302804e-09 -3.687751e-01
1.485739e+03 1.818838e-01 5.830966e-11 1.079988e-05 -7.269851e-09 -3.687753e-01
1.489094e+03 1.818838e-01 5.804707e-11 1.077554e-05 -7.237121e-09 -3.687755e-01
1.492450e+03 1.818839e-01 5.778625e-11 1.075131e-05 -7.204612e-09 -3.687757e-01
1.495805e+03 1.818839e-01 5.752719e-11 1.072719e-05 -7.172321e-09 -3.687758e-01
1.499161e+03 1.818839e-01 5.726986e-11 1.070318e-05 -7.140246e-09 -3.687760e-01
1.502516e+03 1.818839e-01 5.701426e-11 1.067927e-05 -7.108387e-09 -3.687762e-01
1.505871e+03 1.818839e-01 5.676036e-11 1.065547e-05 -7.076740e-09 -3.687764e-01
1.509227e+03 1.818839e-01 5.650816e-11 1.063178e-05 -7.045304e-09 -3.687766e-01
1.512582e+03 1.818839e-01 5.625763e-11 1.060819e-05 -7.014077e-09 -3.687767e-01
1.515938e+03 1.818839e-01 5.600876e-11 1.058471e-05 -6.983057e-09 -3.687769e-01
1.519293e+03 1.818839e-01 5.576154e-11 1.056133e-05 -6.952242e-09 -3.687771e-01
1.522649e+03 1.818840e-01 5.551596e-11 1.053805e-05 -6.921631e-09 -3.687773e-01
1.526004e+03 1.818840e-01 5.527199e-11 1.051488e-05 -6.891222e-09 -3.687774e-01
1.529360e+03 1.818840e-01 5.502962e-11 1.049181e-05 -6.861012e-09 -3.687776e-01
1.532715e+03 1.818840e-01 5.478885e-11 1.046884e-05 -6.831001e-09 -3.687778e-01
1.539426e+03 1.818840e-01 5.431202e-11 1.042319e-05 -6.771567e-09 -3.687781e-01
1.546137e+03 1.818840e-01 5.384139e-11 1.037795e-05 -6.712904e-09 -3.687785e-01
1.549492e+03 1.818840e-01 5.360836e-11 1.035547e-05 -6.683859e-09 -3.687786e-01
1.556203e+03 1.818841e-01 5.314682e-11 1.031081e-05 -6.626330e-09 -3.687790e-01
1.562914e+03 1.818841e-01 5.269121e-11 1.026653e-05 -6.569541e-09 -3.687793e-01
1.569625e+03 1.818841e-01 5.224144e-11 1.022263e-05 -6.513479e-09 -3.687796e-01
1.576336e+03 1.818841e-01 5.179740e-11 1.017911e-05 -6.458131e-09 -3.687799e-01
1.583047e+03 1.818841e-01 5.135899e-11 1.013595e-05 -6.403486e-09 -3.687803e-01
1.589757e+03 1.818842e-01 5.092613e-11 1.009316e-05 -6.349532e-09 -3.687806e-01
1.596468e+03 1.818842e-01 5.049871e-11 1.005073e-05 -6.296256e-09 -3.687809e-01
1.603179e+03 1.818842e-01 5.007665e-11 1.000865e-05 -6.243649e-09 -3.687812e-01
1.609890e+03 1.818842e-01 4.965986e-11 9.966927e-06 -6.191697e-09 -3.687815e-01
1.616601e+03 1.818842e-01 4.924825e-11 9.925548e-06 -6.140392e-09 -3.687818e-01
1.623312e+03 1.818843e-01 4.884174e-11 9.884511e-06 -6.089722e-09 -3.687821e-01
1.630023e+03 1.818843e-01 4.844023e-11 9.843811e-06 -6.039676e-09 -3.687824e-01
1.636734e+03 1.818843e-01 4.804366e-11 9.803446e-06 -5.990245e-09 -3.687827e-01
1.643445e+03 1.818843e-01 4.765193e-11 9.763410e-06 -5.941418e-09 -3.687830e-01
1.650155e+03 1.818843e-01 4.726498e-11 9.723700e-06 -5.893185e-09 -3.687833e-01
1.656866e+03 1.818843e-01 4.688272e-11 9.684312e-06 -5.845538e-09 -3.687836e-01
1.663577e+03 1.818844e-01 4.650507e-11 9.645242e-06 -5.798466e-09 -3.687839e-01
1.670288e+03 1.818844e-01 4.613197e-11 9.606485e-06 -5.751960e-09 -3.687842e-01
1.676999e+03 1.818844e-01 4.576334e-11 9.568039e-06 -5.706012e-09 -3.687845e-01
1.683710e+03 1.818844e-01 4.539911e-11 9.529899e-06 -5.660612e-09 -3.687848e-01
1.690421e+03 1.818844e-01 4.503921e-11 9.492062e-06 -5.615752e-09 -3.687851e-01
1.697132e+03 1.818845e-01 4.468357e-11 9.454525e-06 -5.571423e-09 -3.687854e-01
1.703843e+03 1.818845e-01 4.433212e-11 9.417283e-06 -5.527616e-09 -3.687856e-01
1.710553e+03 1.818845e-01 4.398481e-11 9.380333e-06 -5.484325e-09 -3.687859e-01
1.717264e+03 1.818845e-01 4.364155e-11 9.343672e-06 -5.441539e-09 -3.687862e-01
1.723975e+03 1.818845e-01 4.330230e-11 9.307297e-06 -5.399253e-09 -3.687865e-01
1.730686e+03 1.818845e-01 4.296699e-11 9.271204e-06 -5.357458e-09 -3.687867e-01
1.734042e+03 1.818845e-01 4.280080e-11 9.253262e-06 -5.336742e-09 -3.687869e-01
1.740752e+03 1.818846e-01 4.247128e-11 9.217586e-06 -5.295669e-09 -3.687871e-01
1.747463e+03 1.818846e-01 4.214555e-11 9.182183e-06 -5.255068e-09 -3.687874e-01
1.754174e+03 1.818846e-01 4.182356e-11 9.147052e-06 -5.214933e-09 -3.687877e-01
1.760885e+03 1.818846e-01 4.150524e-11 9.112189e-06 -5.175255e-09 -3.687879e-01
1.767596e+03 1.818846e-01 4.119054e-11 9.077590e-06 -5.136029e-09 -3.687882e-01
1.774307e+03 1.818846e-01 4.087941e-11 9.043253e-06 -5.097247e-09 -3.687884e-01
1.781018e+03 1.818847e-01 4.057178e-11 9.009175e-06 -5.058902e-09 -3.687887e-01
1.787729e+03 1.818847e-01 4.026761e-11 8.975353e-06 -5.020989e-09 -3.687889e-01
1.794440e+03 1.818847e-01 3.996685e-11 8.941783e-06 -4.983500e-09 -3.687892e-01
1.801150e+03 1.818847e-01 3.966945e-11 8.908464e-06 -4.946430e-09 -3.687894e-01
1.807861e+03 1.818847e-01 3.937535e-11 8.875393e-06 -4.909771e-09 -3.687897e-01
1.814572e+03 1.818847e-01 3.908451e-11 8.842566e-06 -4.873519e-09 -3.687899e-01
1.821283e+03 1.818847e-01 3.879688e-11 8.809981e-06 -4.837666e-09 -3.687902e-01
1.827994e+03 1.818848e-01 3.851241e-11 8.777635e-06 -4.802208e-09 -3.687904e-01
1.834705e+03 1.818848e-01 3.823106e-11 8.745526e-06 -4.767139e-09 -3.687907e-01
1.841416e+03 1.818848e-01 3.795278e-11 8.713650e-06 -4.732452e-09 -3.687909e-01
1.848127e+03 1.818848e-01 3.767753e-11 8.682007e-06 -4.698142e-09 -3.687911e-01
1.851482e+03 1.818848e-01 3.754102e-11 8.666271e-06 -4.681127e-09 -3.687913e-01
1.858193e+03 1.818848e-01 3.727022e-11 8.634970e-06 -4.647373e-09 -3.687915e-01
1.864904e+03 1.818848e-01 3.700235e-11 8.603894e-06 -4.613982e-09 -3.687917e-01
1.871615e+03 1.818849e-01 3.673734e-11 8.573041e-06 -4.580950e-09 -3.687919e-01
1.878326e+03 1.818849e-01 3.647518e-11 8.542409e-06 -4.548272e-09 -3.687922e-01
1.885036e+03 1.818849e-01 3.621581e-11 8.511995e-06 -4.515942e-09 -3.687924e-01
1.891747e+03 1.818849e-01 3.595919e-11 8.481796e-06 -4.483956e-09 -3.687926e-01
1.898458e+03 1.818849e-01 3.570530e-11 8.451811e-06 -4.452308e-09 -3.687929e-01
1.905169e+03 1.818849e-01 3.545408e-11 8.422038e-06 -4.420994e-09 -3.687931e-01
1.911880e+03 1.818849e-01 3.520550e-11 8.392473e-06 -4.390009e-09 -3.687933e-01
1.918591e+03 1.818849e-01 3.495952e-11 8.363115e-06 -4.359349e-09 -3.687935e-01
1.925302e+03 1.818850e-01 3.471612e-11 8.333962e-06 -4.329009e-09 -3.687937e-01
1.932013e+03 1.818850e-01 3.447524e-11 8.305012e-06 -4.298985e-09 -3.687940e-01
1.938724e+03 1.818850e-01 3.423687e-11 8.276261e-06 -4.269272e-09 -3.687942e-01
1.945434e+03 1.818850e-01 3.400095e-11 8.247710e-06 -4.239865e-09 -3.687944e-01
1.952145e+03 1.818850e-01 3.376747e-11 8.219354e-06 -4.210762e-09 -3.687946e-01
1.958856e+03 1.818850e-01 3.353638e-11 8.191193e-06 -4.181957e-09 -3.687948e-01
1.965567e+03 1.818850e-01 3.330766e-11 8.163224e-06 -4.153447e-09 -3.687950e-01
1.972278e+03 1.818851e-01 3.308126e-11 8.135446e-06 -4.125228e-09 -3.687952e-01
1.978989e+03 1.818851e-01 3.285717e-11 8.107856e-06 -4.097295e-09 -3.687954e-01
1.985700e+03 1.818851e-01 3.263534e-11 8.080452e-06 -4.069644e-09 -3.687956e-01
1.992411e+03 1.818851e-01 3.241575e-11 8.053233e-06 -4.042273e-09 -3.687958e-01
1.999122e+03 1.818851e-01 3.219837e-11 8.026197e-06 -4.015177e-09 -3.687960e-01
2.005832e+03 1.818851e-01 3.198317e-11 7.999342e-06 -3.988353e-09 -3.687962e-01
2.012543e+03 1.818851e-01 3.177012e-11 7.972666e-06 -3.961796e-09 -3.687964e-01
2.019254e+03 1.818851e-01 3.155919e-11 7.946167e-06 -3.935504e-09 -3.687966e-01
2.025965e+03 1.818852e-01 3.135035e-11 7.919844e-06 -3.909472e-09 -3.687968e-01
2.032676e+03 1.818852e-01 3.114358e-11 7.893694e-06 -3.883698e-09 -3.687970e-01
2.039387e+03 1.818852e-01 3.093884e-11 7.867717e-06 -3.858178e-09 -3.687972e-01
2.046098e+03 1.818852e-01 3.073612e-11 7.841910e-06 -3.832909e-09 -3.687974e-01
2.052809e+03 1.818852e-01 3.053538e-11 7.816272e-06 -3.807887e-09 -3.687976e-01
2.059520e+03 1.818852e-01 3.033660e-11 7.790801e-06 -3.783110e-09 -3.687978e-01
2.066230e+03 1.818852e-01 3.013975e-11 7.765495e-06 -3.758573e-09 -3.687980e-01
2.072941e+03 1.818852e-01 2.994482e-11 7.740354e-06 -3.734275e-09 -3.687982e-01
2.079652e+03 1.818852e-01 2.975177e-11 7.715374e-06 -3.710211e-09 -3.687984e-01
2.086363e+03 1.818853e-01 2.956057e-11 7.690556e-06 -3.686379e-09 -3.687985e-01
2.093074e+03 1.818853e-01 2.937122e-11 7.665896e-06 -3.662776e-09 -3.687987e-01
2.099785e+03 1.818853e-01 2.918368e-11 7.641394e-06 -3.639399e-09 -3.687989e-01
2.106496e+03 1.818853e-01 2.899792e-11 7.617048e-06 -3.616246e-09 -3.687991e-01
2.113207e+03 1.818853e-01 2.881394e-11 7.592857e-06 -3.593312e-09 -3.687993e-01
2.119918e+03 1.818853e-01 2.863170e-11 7.568819e-06 -3.570596e-09 -3.687995e-01
2.126628e+03 1.818853e-01 2.845118e-11 7.544933e-06 -3.548094e-09 -3.687996e-01
2.133339e+03 1.818853e-01 2.827236e-11 7.521197e-06 -3.525805e-09 -3.687998e-01
2.140050e+03 1.818853e-01 2.809522e-11 7.497610e-06 -3.503725e-09 -3.688000e-01
2.146761e+03 1.818854e-01 2.791974e-11 7.474170e-06 -3.481852e-09 -3.688002e-01
2.153472e+03 1.818854e-01 2.774590e-11 7.450877e-06 -3.460183e-09 -3.688003e-01
2.160183e+03 1.818854e-01 2.757368e-11 7.427728e-06 -3.438715e-09 -3.688005e-01
2.166894e+03 1.818854e-01 2.740306e-11 7.404723e-06 -3.417447e-09 -3.688007e-01
2.173605e+03 1.818854e-01 2.723401e-11 7.381860e-06 -3.396375e-09 -3.688009e-01
2.180315e+03 1.818854e-01 2.706652e-11 7.359137e-06 -3.375498e-09 -3.688010e-01
2.187026e+03 1.818854e-01 2.690057e-11 7.336554e-06 -3.354813e-09 -3.688012e-01
2.193737e+03 1.818854e-01 2.673615e-11 7.314109e-06 -3.334317e-09 -3.688014e-01
2.200448e+03 1.818854e-01 2.657322e-11 7.291801e-06 -3.314008e-09 -3.688015e-01
2.207159e+03 1.818854e-01 2.641178e-11 7.269629e-06 -3.293885e-09 -3.688017e-01
2.213870e+03 1.818855e-01 2.625180e-11 7.247591e-06 -3.273944e-09 -3.688019e-01
2.220581e+03 1.818855e-01 2.609328e-11 7.225686e-06 -3.254184e-09 -3.688020e-01
2.227292e+03 1.818855e-01 2.593618e-11 7.203914e-06 -3.234602e-09 -3.688022e-01
2.234003e+03 1.818855e-01 2.578050e-11 7.182272e-06 -3.215196e-09 -3.688023e-01
2.240713e+03 1.818855e-01 2.562621e-11 7.160760e-06 -3.195964e-09 -3.688025e-01
2.247424e+03 1.818855e-01 2.547331e-11 7.139376e-06 -3.176905e-09 -3.688027e-01
2.254135e+03 1.818855e-01 2.532177e-11 7.118120e-06 -3.158015e-09 -3.688028e-01
2.260846e+03 1.818855e-01 2.517157e-11 7.096989e-06 -3.139294e-09 -3.688030e-01
2.267557e+03 1.818855e-01 2.502271e-11 7.075984e-06 -3.120738e-09 -3.688031e-01
2.274268e+03 1.818855e-01 2.487516e-11 7.055103e-06 -3.102347e-09 -3.688033e-01
2.280979e+03 1.818856e-01 2.472892e-11 7.034345e-06 -3.084117e-09 -3.688035e-01
2.287690e+03 1.818856e-01 2.458396e-11 7.013708e-06 -3.066048e-09 -3.688036e-01
2.294401e+03 1.818856e-01 2.444027e-11 6.993193e-06 -3.048137e-09 -3.688038e-01
2.301111e+03 1.818856e-01 2.429783e-11 6.972797e-06 -3.030382e-09 -3.688039e-01
2.307822e+03 1.818856e-01 2.415664e-11 6.952519e-06 -3.012783e-09 -3.688041e-01
2.314533e+03 1.818856e-01 2.401667e-11 6.932360e-06 -2.995336e-09 -3.688042e-01
2.321244e+03 1.818856e-01 2.387792e-11 6.912316e-06 -2.978040e-09 -3.688044e-01
2.327955e+03 1.818856e-01 2.374036e-11 6.892389e-06 -2.960894e-09 -3.688045e-01
2.334666e+03 1.818856e-01 2.360399e-11 6.872576e-06 -2.943895e-09 -3.688047e-01
2.341377e+03 1.818856e-01 2.346879e-11 6.852876e-06 -2.927042e-09 -3.688048e-01
2.348088e+03 1.818856e-01 2.333474e-11 6.833289e-06 -2.910333e-09 -3.688050e-01
2.354799e+03 1.818857e-01 2.320185e-11 6.813814e-06 -2.893768e-09 -3.688051e-01
2.361509e+03 1.818857e-01 2.307008e-11 6.794449e-06 -2.877343e-09 -3.688052e-01
2.364865e+03 1.818857e-01 2.300462e-11 6.784808e-06 -2.869183e-09 -3.688053e-01
2.371576e+03 1.818857e-01 2.287452e-11 6.765608e-06 -2.852967e-09 -3.688055e-01
2.378287e+03 1.818857e-01 2.274553e-11 6.746516e-06 -2.836888e-09 -3.688056e-01
2.384998e+03 1.818857e-01 2.261762e-11 6.727532e-06 -2.820944e-09 -3.688057e-01
2.391708e+03 1.818857e-01 2.249079e-11 6.708654e-06 -2.805134e-09 -3.688059e-01
2.398419e+03 1.818857e-01 2.236502e-11 6.689881e-06 -2.789457e-09 -3.688060e-01
2.405130e+03 1.818857e-01 2.224030e-11 6.671214e-06 -2.773911e-09 -3.688062e-01
2.411841e+03 1.818857e-01 2.211663e-11 6.652650e-06 -2.758495e-09 -3.688063e-01
2.418552e+03 1.818857e-01 2.199398e-11 6.634190e-06 -2.743207e-09 -3.688064e-01
2.425263e+03 1.818857e-01 2.187235e-11 6.615831e-06 -2.728045e-09 -3.688066e-01
2.431974e+03 1.818858e-01 2.175172e-11 6.597574e-06 -2.713009e-09 -3.688067e-01
2.438685e+03 1.818858e-01 2.163209e-11 6.579418e-06 -2.698097e-09 -3.688069e-01
2.445396e+03 1.818858e-01 2.151344e-11 6.561361e-06 -2.683308e-09 -3.688070e-01
2.452106e+03 1.818858e-01 2.139577e-11 6.543403e-06 -2.668639e-09 -3.688071e-01
2.458817e+03 1.818858e-01 2.127905e-11 6.525543e-06 -2.654091e-09 -3.688073e-01
2.465528e+03 1.818858e-01 2.116329e-11 6.507780e-06 -2.639661e-09 -3.688074e-01
2.472239e+03 1.818858e-01 2.104847e-11 6.490113e-06 -2.625349e-09 -3.688075e-01
2.478950e+03 1.818858e-01 2.093458e-11 6.472543e-06 -2.611153e-09 -3.688077e-01
2.485661e+03 1.818858e-01 2.082162e-11 6.455067e-06 -2.597072e-09 -3.688078e-01
2.492372e+03 1.818858e-01 2.070956e-11 6.437685e-06 -2.583104e-09 -3.688079e-01
2.499083e+03 1.818858e-01 2.059841e-11 6.420397e-06 -2.569248e-09 -3.688080e-01
2.505793e+03 1.818858e-01 2.048815e-11 6.403201e-06 -2.555504e-09 -3.688082e-01
2.512504e+03 1.818859e-01 2.037877e-11 6.386097e-06 -2.541870e-09 -3.688083e-01
2.519215e+03 1.818859e-01 2.027026e-11 6.369084e-06 -2.528344e-09 -3.688084e-01
2.525926e+03 1.818859e-01 2.016262e-11 6.352162e-06 -2.514927e-09 -3.688086e-01
2.532637e+03 1.818859e-01 2.005583e-11 6.335329e-06 -2.501615e-09 -3.688087e-01
2.539348e+03 1.818859e-01 1.994989e-11 6.318586e-06 -2.488410e-09 -3.688088e-01
2.546059e+03 1.818859e-01 1.984478e-11 6.301930e-06 -2.475308e-09 -3.688089e-01
2.552770e+03 1.818859e-01 1.974050e-11 6.285362e-06 -2.462310e-09 -3.688091e-01
2.559481e+03 1.818859e-01 1.963704e-11 6.268881e-06 -2.449414e-09 -3.688092e-01
2.566191e+03 1.818859e-01 1.953440e-11 6.252487e-06 -2.436618e-09 -3.688093e-01
2.572902e+03 1.818859e-01 1.943255e-11 6.236177e-06 -2.423923e-09 -3.688094e-01
2.579613e+03 1.818859e-01 1.933150e-11 6.219953e-06 -2.411327e-09 -3.688095e-01
2.586324e+03 1.818859e-01 1.923123e-11 6.203813e-06 -2.398829e-09 -3.688097e-01
2.593035e+03 1.818859e-01 1.913174e-11 6.187756e-06 -2.386428e-09 -3.688098e-01
2.599746e+03 1.818860e-01 1.903302e-11 6.171783e-06 -2.374122e-09 -3.688099e-01
2.606457e+03 1.818860e-01 1.893507e-11 6.155891e-06 -2.361912e-09 -3.688100e-01
2.613168e+03 1.818860e-01 1.883786e-11 6.140081e-06 -2.349795e-09 -3.688101e-01
2.619879e+03 1.818860e-01 1.874141e-11 6.124353e-06 -2.337772e-09 -3.688103e-01
2.626589e+03 1.818860e-01 1.864569e-11 6.108704e-06 -2.325840e-09 -3.688104e-01
2.633300e+03 1.818860e-01 1.855070e-11 6.093136e-06 -2.314000e-09 -3.688105e-01
2.640011e+03 1.818860e-01 1.845643e-11 6.077646e-06 -2.302249e-09 -3.688106e-01
2.646722e+03 1.818860e-01 1.836288e-11 6.062235e-06 -2.290589e-09 -3.688107e-01
2.653433e+03 1.818860e-01 1.827005e-11 6.046902e-06 -2.279016e-09 -3.688108e-01
2.660144e+03 1.818860e-01 1.817791e-11 6.031646e-06 -2.267531e-09 -3.688110e-01
2.666855e+03 1.818860e-01 1.808646e-11 6.016468e-06 -2.256132e-09 -3.688111e-01
2.673566e+03 1.818860e-01 1.799571e-11 6.001365e-06 -2.244820e-09 -3.688112e-01
2.680277e+03 1.818860e-01 1.790564e-11 5.986338e-06 -2.233592e-09 -3.688113e-01
2.686987e+03 1.818860e-01 1.781624e-11 5.971386e-06 -2.222448e-09 -3.688114e-01
2.693698e+03 1.818860e-01 1.772750e-11 5.956509e-06 -2.211387e-09 -3.688115e-01
2.700409e+03 1.818861e-01 1.763943e-11 5.941705e-06 -2.200409e-09 -3.688116e-01
2.707120e+03 1.818861e-01 1.755201e-11 5.926975e-06 -2.189512e-09 -3.688117e-01
2.713831e+03 1.818861e-01 1.746524e-11 5.912318e-06 -2.178696e-09 -3.688118e-01
2.720542e+03 1.818861e-01 1.737911e-11 5.897733e-06 -2.167960e-09 -3.688120e-01
2.727253e+03 1.818861e-01 1.729362e-11 5.883220e-06 -2.157303e-09 -3.688121e-01
2.733964e+03 1.818861e-01 1.720876e-11 5.868778e-06 -2.146725e-09 -3.688122e-01
2.740675e+03 1.818861e-01 1.712451e-11 5.854407e-06 -2.136224e-09 -3.688123e-01
2.747385e+03 1.818861e-01 1.704089e-11 5.840106e-06 -2.125800e-09 -3.688124e-01
2.754096e+03 1.818861e-01 1.695787e-11 5.825874e-06 -2.115452e-09 -3.688125e-01
2.760807e+03 1.818861e-01 1.687546e-11 5.811712e-06 -2.105180e-09 -3.688126e-01
2.767518e+03 1.818861e-01 1.679365e-11 5.797619e-06 -2.094982e-09 -3.688127e-01
2.774229e+03 1.818861e-01 1.671243e-11 5.783594e-06 -2.084858e-09 -3.688128e-01
2.780940e+03 1.818861e-01 1.663180e-11 5.769636e-06 -2.074807e-09 -3.688129e-01
2.794362e+03 1.818861e-01 1.647228e-11 5.741923e-06 -2.054922e-09 -3.688131e-01
2.807783e+03 1.818862e-01 1.631504e-11 5.714474e-06 -2.035322e-09 -3.688133e-01
2.821205e+03 1.818862e-01 1.616004e-11 5.687286e-06 -2.016001e-09 -3.688135e-01
2.834627e+03 1.818862e-01 1.600724e-11 5.660356e-06 -1.996954e-09 -3.688137e-01
2.841338e+03 1.818862e-01 1.593165e-11 5.646986e-06 -1.987531e-09 -3.688138e-01
2.848049e+03 1.818862e-01 1.585659e-11 5.633680e-06 -1.978175e-09 -3.688139e-01
2.861470e+03 1.818862e-01 1.570805e-11 5.607253e-06 -1.959660e-09 -3.688141e-01
2.874892e+03 1.818862e-01 1.556160e-11 5.581074e-06 -1.941404e-09 -3.688143e-01
2.888314e+03 1.818862e-01 1.541718e-11 5.555138e-06 -1.923402e-09 -3.688145e-01
2.901736e+03 1.818862e-01 1.527475e-11 5.529442e-06 -1.905649e-09 -3.688147e-01
2.915158e+03 1.818863e-01 1.513430e-11 5.503983e-06 -1.888140e-09 -3.688149e-01
2.928579e+03 1.818863e-01 1.499576e-11 5.478757e-06 -1.870872e-09 -3.688151e-01
2.942001e+03 1.818863e-01 1.485912e-11 5.453761e-06 -1.853839e-09 -3.688153e-01
2.955423e+03 1.818863e-01 1.472434e-11 5.428992e-06 -1.837039e-09 -3.688155e-01
2.968845e+03 1.818863e-01 1.459138e-11 5.404447e-06 -1.820465e-09 -3.688156e-01
2.982266e+03 1.818863e-01 1.446022e-11 5.380123e-06 -1.804115e-09 -3.688158e-01
2.995688e+03 1.818863e-01 1.433081e-11 5.356017e-06 -1.787984e-09 -3.688160e-01
3.009110e+03 1.818863e-01 1.420313e-11 5.332127e-06 -1.772068e-09 -3.688162e-01
3.022532e+03 1.818863e-01 1.407715e-11 5.308448e-06 -1.756364e-09 -3.688164e-01
3.035954e+03 1.818864e-01 1.395283e-11 5.284979e-06 -1.740868e-09 -3.688165e-01
3.049375e+03 1.818864e-01 1.383015e-11 5.261716e-06 -1.725576e-09 -3.688167e-01
3.062797e+03 1.818864e-01 1.370909e-11 5.238657e-06 -1.710485e-09 -3.688169e-01
3.076219e+03 1.818864e-01 1.358960e-11 5.215799e-06 -1.695591e-09 -3.688171e-01
3.089641e+03 1.818864e-01 1.347167e-11 5.193141e-06 -1.680890e-09 -3.688172e-01
3.103062e+03 1.818864e-01 1.335526e-11 5.170678e-06 -1.666380e-09 -3.688174e-01
3.116484e+03 1.818864e-01 1.324036e-11 5.148408e-06 -1.652057e-09 -3.688176e-01
3.129906e+03 1.818864e-01 1.312693e-11 5.126330e-06 -1.637917e-09 -3.688177e-01
3.143328e+03 1.818864e-01 1.301495e-11 5.104440e-06 -1.623959e-09 -3.688179e-01
3.156749e+03 1.818864e-01 1.290439e-11 5.082736e-06 -1.610178e-09 -3.688181e-01
3.170171e+03 1.818865e-01 1.279524e-11 5.061216e-06 -1.596572e-09 -3.688182e-01
3.183593e+03 1.818865e-01 1.268747e-11 5.039878e-06 -1.583137e-09 -3.688184e-01
3.197015e+03 1.818865e-01 1.258105e-11 5.018718e-06 -1.569872e-09 -3.688185e-01
3.210437e+03 1.818865e-01 1.247596e-11 4.997736e-06 -1.556772e-09 -3.688187e-01
3.223858e+03 1.818865e-01 1.237218e-11 4.976928e-06 -1.543836e-09 -3.688188e-01
3.237280e+03 1.818865e-01 1.226969e-11 4.956293e-06 -1.531060e-09 -3.688190e-01
3.250702e+03 1.818865e-01 1.216847e-11 4.935829e-06 -1.518443e-09 -3.688191e-01
3.264124e+03 1.818865e-01 1.206849e-11 4.915532e-06 -1.505980e-09 -3.688193e-01
3.277545e+03 1.818865e-01 1.196974e-11 4.895402e-06 -1.493671e-09 -3.688195e-01
3.290967e+03 1.818865e-01 1.187219e-11 4.875436e-06 -1.481511e-09 -3.688196e-01
3.297678e+03 1.818865e-01 1.182387e-11 4.865514e-06 -1.475487e-09 -3.688197e-01
3.311100e+03 1.818866e-01 1.172809e-11 4.845791e-06 -1.463549e-09 -3.688198e-01
3.324522e+03 1.818866e-01 1.163348e-11 4.826227e-06 -1.451755e-09 -3.688200e-01
3.337943e+03 1.818866e-01 1.154000e-11 4.806820e-06 -1.440103e-09 -3.688201e-01
3.351365e+03 1.818866e-01 1.144764e-11 4.787568e-06 -1.428590e-09 -3.688203e-01
3.364787e+03 1.818866e-01 1.135639e-11 4.768471e-06 -1.417216e-09 -3.688204e-01
3.378209e+03 1.818866e-01 1.126623e-11 4.749525e-06 -1.405976e-09 -3.688205e-01
3.391630e+03 1.818866e-01 1.117713e-11 4.730729e-06 -1.394870e-09 -3.688207e-01
3.405052e+03 1.818866e-01 1.108908e-11 4.712081e-06 -1.383894e-09 -3.688208e-01
3.418474e+03 1.818866e-01 1.100207e-11 4.693580e-06 -1.373048e-09 -3.688210e-01
3.431896e+03 1.818866e-01 1.091608e-11 4.675223e-06 -1.362329e-09 -3.688211e-01
3.445318e+03 1.818866e-01 1.083109e-11 4.657009e-06 -1.351735e-09 -3.688212e-01
3.458739e+03 1.818867e-01 1.074708e-11 4.638937e-06 -1.341263e-09 -3.688214e-01
3.472161e+03 1.818867e-01 1.066405e-11 4.621004e-06 -1.330914e-09 -3.688215e-01
3.485583e+03 1.818867e-01 1.058198e-11 4.603210e-06 -1.320683e-09 -3.688216e-01
3.499005e+03 1.818867e-01 1.050085e-11 4.585552e-06 -1.310570e-09 -3.688218e-01
3.512426e+03 1.818867e-01 1.042065e-11 4.568029e-06 -1.300573e-09 -3.688219e-01
3.525848e+03 1.818867e-01 1.034136e-11 4.550640e-06 -1.290689e-09 -3.688220e-01
3.539270e+03 1.818867e-01 1.026298e-11 4.533382e-06 -1.280918e-09 -3.688222e-01
3.552692e+03 1.818867e-01 1.018548e-11 4.516255e-06 -1.271257e-09 -3.688223e-01
3.566114e+03 1.818867e-01 1.010885e-11 4.499256e-06 -1.261706e-09 -3.688224e-01
3.579535e+03 1.818867e-01 1.003309e-11 4.482386e-06 -1.252261e-09 -3.688225e-01
3.592957e+03 1.818867e-01 9.958167e-12 4.465641e-06 -1.242922e-09 -3.688227e-01
3.606379e+03 1.818867e-01 9.884084e-12 4.449021e-06 -1.233688e-09 -3.688228e-01
3.619801e+03 1.818867e-01 9.810823e-12 4.432524e-06 -1.224555e-09 -3.688229e-01
3.633222e+03 1.818868e-01 9.738372e-12 4.416149e-06 -1.215524e-09 -3.688230e-01
3.646644e+03 1.818868e-01 9.666720e-12 4.399894e-06 -1.206593e-09 -3.688232e-01
3.660066e+03 1.818868e-01 9.595855e-12 4.383759e-06 -1.197759e-09 -3.688233e-01
3.673488e+03 1.818868e-01 9.525766e-12 4.367742e-06 -1.189022e-09 -3.688234e-01
3.686909e+03 1.818868e-01 9.456440e-12 4.351841e-06 -1.180380e-09 -3.688235e-01
3.700331e+03 1.818868e-01 9.387868e-12 4.336056e-06 -1.171833e-09 -3.688236e-01
3.713753e+03 1.818868e-01 9.320037e-12 4.320385e-06 -1.163377e-09 -3.688238e-01
3.727175e+03 1.818868e-01 9.252939e-12 4.304826e-06 -1.155013e-09 -3.688239e-01
3.740597e+03 1.818868e-01 9.186561e-12 4.289380e-06 -1.146739e-09 -3.688240e-01
3.754018e+03 1.818868e-01 9.120894e-12 4.274043e-06 -1.138553e-09 -3.688241e-01
3.767440e+03 1.818868e-01 9.055928e-12 4.258816e-06 -1.130455e-09 -3.688242e-01
3.780862e+03 1.818868e-01 8.991652e-12 4.243698e-06 -1.122443e-09 -3.688243e-01
3.794284e+03 1.818868e-01 8.928057e-12 4.228686e-06 -1.114516e-09 -3.688244e-01
3.807705e+03 1.818868e-01 8.865134e-12 4.213780e-06 -1.106672e-09 -3.688245e-01
3.821127e+03 1.818869e-01 8.802872e-12 4.198978e-06 -1.098911e-09 -3.688247e-01
3.834549e+03 1.818869e-01 8.741264e-12 4.184281e-06 -1.091231e-09 -3.688248e-01
3.847971e+03 1.818869e-01 8.680298e-12 4.169685e-06 -1.083631e-09 -3.688249e-01
3.861393e+03 1.818869e-01 8.619968e-12 4.155192e-06 -1.076111e-09 -3.688250e-01
3.874814e+03 1.818869e-01 8.560263e-12 4.140798e-06 -1.068669e-09 -3.688251e-01
3.888236e+03 1.818869e-01 8.501176e-12 4.126505e-06 -1.061303e-09 -3.688252e-01
3.901658e+03 1.818869e-01 8.442697e-12 4.112309e-06 -1.054014e-09 -3.688253e-01
3.915080e+03 1.818869e-01 8.384819e-12 4.098211e-06 -1.046799e-09 -3.688254e-01
3.928501e+03 1.818869e-01 8.327533e-12 4.084209e-06 -1.039658e-09 -3.688255e-01
3.941923e+03 1.818869e-01 8.270831e-12 4.070302e-06 -1.032590e-09 -3.688256e-01
3.955345e+03 1.818869e-01 8.214706e-12 4.056490e-06 -1.025594e-09 -3.688257e-01
3.968767e+03 1.818869e-01 8.159149e-12 4.042771e-06 -1.018668e-09 -3.688258e-01
3.982188e+03 1.818869e-01 8.104153e-12 4.029145e-06 -1.011813e-09 -3.688259e-01
3.995610e+03 1.818869e-01 8.049710e-12 4.015610e-06 -1.005026e-09 -3.688260e-01
4.009032e+03 1.818869e-01 7.995813e-12 4.002166e-06 -9.983077e-10 -3.688261e-01
4.022454e+03 1.818869e-01 7.942455e-12 3.988812e-06 -9.916564e-10 -3.688262e-01
4.035876e+03 1.818870e-01 7.889628e-12 3.975547e-06 -9.850714e-10 -3.688263e-01
4.049297e+03 1.818870e-01 7.837326e-12 3.962369e-06 -9.785517e-10 -3.688264e-01
4.062719e+03 1.818870e-01 7.785541e-12 3.949278e-06 -9.720965e-10 -3.688265e-01
4.076141e+03 1.818870e-01 7.734267e-12 3.936274e-06 -9.657050e-10 -3.688266e-01
4.089563e+03 1.818870e-01 7.683497e-12 3.923355e-06 -9.593763e-10 -3.688267e-01
4.102984e+03 1.818870e-01 7.633225e-12 3.910521e-06 -9.531096e-10 -3.688268e-01
4.116406e+03 1.818870e-01 7.583443e-12 3.897770e-06 -9.469041e-10 -3.688269e-01
4.129828e+03 1.818870e-01 7.534146e-12 3.885102e-06 -9.407591e-10 -3.688270e-01
4.143250e+03 1.818870e-01 7.485327e-12 3.872517e-06 -9.346736e-10 -3.688271e-01
4.156672e+03 1.818870e-01 7.436981e-12 3.860012e-06 -9.286470e-10 -3.688272e-01
4.170093e+03 1.818870e-01 7.389101e-12 3.847588e-06 -9.226785e-10 -3.688273e-01
4.183515e+03 1.818870e-01 7.341680e-12 3.835244e-06 -9.167674e-10 -3.688274e-01
4.196937e+03 1.818870e-01 7.294714e-12 3.822979e-06 -9.109129e-10 -3.688275e-01
4.210359e+03 1.818870e-01 7.248197e-12 3.810791e-06 -9.051143e-10 -3.688276e-01
4.223780e+03 1.818870e-01 7.202122e-12 3.798682e-06 -8.993709e-10 -3.688277e-01
4.237202e+03 1.818870e-01 7.156485e-12 3.786649e-06 -8.936820e-10 -3.688277e-01
4.250624e+03 1.818870e-01 7.111279e-12 3.774692e-06 -8.880469e-10 -3.688278e-01
4.264046e+03 1.818871e-01 7.066499e-12 3.762810e-06 -8.824649e-10 -3.688279e-01
4.277467e+03 1.818871e-01 7.022140e-12 3.751003e-06 -8.769354e-10 -3.688280e-01
4.290889e+03 1.818871e-01 6.978197e-12 3.739270e-06 -8.714577e-10 -3.688281e-01
4.304311e+03 1.818871e-01 6.934664e-12 3.727610e-06 -8.660311e-10 -3.688282e-01
4.317733e+03 1.818871e-01 6.891537e-12 3.716023e-06 -8.606551e-10 -3.688283e-01
4.331155e+03 1.818871e-01 6.848810e-12 3.704507e-06 -8.553290e-10 -3.688284e-01
4.344576e+03 1.818871e-01 6.806478e-12 3.693062e-06 -8.500522e-10 -3.688284e-01
4.357998e+03 1.818871e-01 6.764537e-12 3.681688e-06 -8.448240e-10 -3.688285e-01
4.371420e+03 1.818871e-01 6.722982e-12 3.670384e-06 -8.396440e-10 -3.688286e-01
4.384842e+03 1.818871e-01 6.681808e-12 3.659149e-06 -8.345114e-10 -3.688287e-01
4.398263e+03 1.818871e-01 6.641010e-12 3.647982e-06 -8.294258e-10 -3.688288e-01
4.411685e+03 1.818871e-01 6.600584e-12 3.636884e-06 -8.243865e-10 -3.688289e-01
4.425107e+03 1.818871e-01 6.560525e-12 3.625853e-06 -8.193930e-10 -3.688289e-01
4.438529e+03 1.818871e-01 6.520829e-12 3.614888e-06 -8.144447e-10 -3.688290e-01
4.451951e+03 1.818871e-01 6.481492e-12 3.603990e-06 -8.095411e-10 -3.688291e-01
4.465372e+03 1.818871e-01 6.442509e-12 3.593157e-06 -8.046817e-10 -3.688292e-01
4.478794e+03 1.818871e-01 6.403875e-12 3.582389e-06 -7.998659e-10 -3.688293e-01
4.492216e+03 1.818871e-01 6.365588e-12 3.571686e-06 -7.950932e-10 -3.688294e-01
4.505638e+03 1.818871e-01 6.327642e-12 3.561046e-06 -7.903630e-10 -3.688294e-01
4.519059e+03 1.818871e-01 6.290034e-12 3.550469e-06 -7.856750e-10 -3.688295e-01
4.532481e+03 1.818872e-01 6.252759e-12 3.539956e-06 -7.810286e-10 -3.688296e-01
4.545903e+03 1.818872e-01 6.215815e-12 3.529504e-06 -7.764232e-10 -3.688297e-01
4.559325e+03 1.818872e-01 6.179195e-12 3.519113e-06 -7.718585e-10 -3.688297e-01
4.572746e+03 1.818872e-01 6.142898e-12 3.508784e-06 -7.673339e-10 -3.688298e-01
4.586168e+03 1.818872e-01 6.106920e-12 3.498515e-06 -7.628490e-10 -3.688299e-01
4.599590e+03 1.818872e-01 6.071255e-12 3.488306e-06 -7.584032e-10 -3.688300e-01
4.613012e+03 1.818872e-01 6.035902e-12 3.478157e-06 -7.539963e-10 -3.688301e-01
4.626434e+03 1.818872e-01 6.000856e-12 3.468066e-06 -7.496276e-10 -3.688301e-01
4.639855e+03 1.818872e-01 5.966113e-12 3.458034e-06 -7.452968e-10 -3.688302e-01
4.653277e+03 1.818872e-01 5.931671e-12 3.448060e-06 -7.410034e-10 -3.688303e-01
4.666699e+03 1.818872e-01 5.897526e-12 3.438143e-06 -7.367470e-10 -3.688303e-01
4.680121e+03 1.818872e-01 5.863673e-12 3.428283e-06 -7.325272e-10 -3.688304e-01
4.693542e+03 1.818872e-01 5.830111e-12 3.418479e-06 -7.283435e-10 -3.688305e-01
4.706964e+03 1.818872e-01 5.796836e-12 3.408731e-06 -7.241956e-10 -3.688306e-01
4.720386e+03 1.818872e-01 5.763844e-12 3.399039e-06 -7.200829e-10 -3.688306e-01
4.733808e+03 1.818872e-01 5.731132e-12 3.389401e-06 -7.160053e-10 -3.688307e-01
4.747230e+03 1.818872e-01 5.698698e-12 3.379819e-06 -7.119621e-10 -3.688308e-01
4.760651e+03 1.818872e-01 5.666537e-12 3.370290e-06 -7.079532e-10 -3.688309e-01
4.774073e+03 1.818872e-01 5.634647e-12 3.360814e-06 -7.039779e-10 -3.688309e-01
4.787495e+03 1.818872e-01 5.603025e-12 3.351392e-06 -7.000361e-10 -3.688310e-01
4.800917e+03 1.818872e-01 5.571668e-12 3.342023e-06 -6.961273e-10 -3.688311e-01
4.814338e+03 1.818872e-01 5.540573e-12 3.332706e-06 -6.922511e-10 -3.688311e-01
4.827760e+03 1.818873e-01 5.509737e-12 3.323440e-06 -6.884072e-10 -3.688312e-01
4.841182e+03 1.818873e-01 5.479157e-12 3.314226e-06 -6.845953e-10 -3.688313e-01
4.854604e+03 1.818873e-01 5.448830e-12 3.305063e-06 -6.808149e-10 -3.688313e-01
4.868025e+03 1.818873e-01 5.418754e-12 3.295951e-06 -6.770658e-10 -3.688314e-01
4.881447e+03 1.818873e-01 5.388925e-12 3.286888e-06 -6.733475e-10 -3.688315e-01
4.894869e+03 1.818873e-01 5.359342e-12 3.277875e-06 -6.696598e-10 -3.688315e-01
4.908291e+03 1.818873e-01 5.330001e-12 3.268912e-06 -6.660023e-10 -3.688316e-01
4.921713e+03 1.818873e-01 5.300899e-12 3.259997e-06 -6.623746e-10 -3.688317e-01
4.935134e+03 1.818873e-01 5.272035e-12 3.251131e-06 -6.587766e-10 -3.688317e-01
4.948556e+03 1.818873e-01 5.243406e-12 3.242313e-06 -6.552077e-10 -3.688318e-01
4.961978e+03 1.818873e-01 5.215008e-12 3.233543e-06 -6.516678e-10 -3.688319e-01
4.975400e+03 1.818873e-01 5.186840e-12 3.224820e-06 -6.481565e-10 -3.688319e-01
4.988821e+03 1.818873e-01 5.158899e-12 3.216144e-06 -6.446735e-10 -3.688320e-01
5.002243e+03 1.818873e-01 5.131182e-12 3.207515e-06 -6.412185e-10 -3.688321e-01
5.015665e+03 1.818873e-01 5.103688e-12 3.198931e-06 -6.377912e-10 -3.688321e-01
5.029087e+03 1.818873e-01 5.076414e-12 3.190394e-06 -6.343913e-10 -3.688322e-01
5.055930e+03 1.818873e-01 5.022515e-12 3.173455e-06 -6.276726e-10 -3.688323e-01
5.082774e+03 1.818873e-01 4.969468e-12 3.156695e-06 -6.210600e-10 -3.688325e-01
5.109617e+03 1.818873e-01 4.917256e-12 3.140111e-06 -6.145514e-10 -3.688326e-01
5.136461e+03 1.818873e-01 4.865859e-12 3.123701e-06 -6.081446e-10 -3.688327e-01
5.163304e+03 1.818873e-01 4.815262e-12 3.107461e-06 -6.018374e-10 -3.688328e-01
5.190148e+03 1.818874e-01 4.765449e-12 3.091389e-06 -5.956279e-10 -3.688329e-01
5.203570e+03 1.818874e-01 4.740830e-12 3.083415e-06 -5.925591e-10 -3.688330e-01
5.216992e+03 1.818874e-01 4.716402e-12 3.075482e-06 -5.895140e-10 -3.688331e-01
5.243835e+03 1.818874e-01 4.668106e-12 3.059739e-06 -5.834937e-10 -3.688332e-01
5.270679e+03 1.818874e-01 4.620547e-12 3.044156e-06 -5.775651e-10 -3.688333e-01
5.297522e+03 1.818874e-01 4.573709e-12 3.028730e-06 -5.717265e-10 -3.688334e-01
5.310944e+03 1.818874e-01 4.550556e-12 3.021076e-06 -5.688403e-10 -3.688335e-01
5.337788e+03 1.818874e-01 4.504772e-12 3.005883e-06 -5.631332e-10 -3.688336e-01
5.364631e+03 1.818874e-01 4.459674e-12 2.990842e-06 -5.575115e-10 -3.688337e-01
5.391475e+03 1.818874e-01 4.415248e-12 2.975951e-06 -5.519735e-10 -3.688338e-01
5.418318e+03 1.818874e-01 4.371481e-12 2.961208e-06 -5.465177e-10 -3.688339e-01
5.445162e+03 1.818874e-01 4.328359e-12 2.946610e-06 -5.411424e-10 -3.688340e-01
5.472005e+03 1.818874e-01 4.285871e-12 2.932155e-06 -5.358459e-10 -3.688341e-01
5.498849e+03 1.818874e-01 4.244003e-12 2.917841e-06 -5.306269e-10 -3.688342e-01
5.525692e+03 1.818874e-01 4.202744e-12 2.903666e-06 -5.254837e-10 -3.688343e-01
5.552536e+03 1.818874e-01 4.162082e-12 2.889628e-06 -5.204150e-10 -3.688345e-01
5.579379e+03 1.818875e-01 4.122005e-12 2.875726e-06 -5.154192e-10 -3.688346e-01
5.606223e+03 1.818875e-01 4.082503e-12 2.861956e-06 -5.104950e-10 -3.688347e-01
5.633067e+03 1.818875e-01 4.043564e-12 2.848318e-06 -5.056411e-10 -3.688348e-01
5.659910e+03 1.818875e-01 4.005178e-12 2.834809e-06 -5.008561e-10 -3.688349e-01
5.686754e+03 1.818875e-01 3.967335e-12 2.821428e-06 -4.961386e-10 -3.688350e-01
5.713597e+03 1.818875e-01 3.930023e-12 2.808173e-06 -4.914875e-10 -3.688351e-01
5.740441e+03 1.818875e-01 3.893234e-12 2.795041e-06 -4.869015e-10 -3.688352e-01
5.767284e+03 1.818875e-01 3.856957e-12 2.782032e-06 -4.823794e-10 -3.688353e-01
5.794128e+03 1.818875e-01 3.821183e-12 2.769143e-06 -4.779200e-10 -3.688354e-01
5.820971e+03 1.818875e-01 3.785903e-12 2.756373e-06 -4.735222e-10 -3.688354e-01
5.847815e+03 1.818875e-01 3.751108e-12 2.743720e-06 -4.691847e-10 -3.688355e-01
5.874658e+03 1.818875e-01 3.716788e-12 2.731183e-06 -4.649066e-10 -3.688356e-01
5.888080e+03 1.818875e-01 3.699805e-12 2.724958e-06 -4.627895e-10 -3.688357e-01
5.914924e+03 1.818875e-01 3.666183e-12 2.712591e-06 -4.585984e-10 -3.688358e-01
5.941767e+03 1.818875e-01 3.633016e-12 2.700336e-06 -4.544639e-10 -3.688359e-01
5.968611e+03 1.818875e-01 3.600296e-12 2.688192e-06 -4.503851e-10 -3.688360e-01
5.995454e+03 1.818875e-01 3.568014e-12 2.676156e-06 -4.463610e-10 -3.688360e-01
6.022298e+03 1.818876e-01 3.536163e-12 2.664228e-06 -4.423905e-10 -3.688361e-01
6.049142e+03 1.818876e-01 3.504735e-12 2.652405e-06 -4.384729e-10 -3.688362e-01
6.075985e+03 1.818876e-01 3.473722e-12 2.640687e-06 -4.346070e-10 -3.688363e-01
6.102829e+03 1.818876e-01 3.443118e-12 2.629072e-06 -4.307920e-10 -3.688364e-01
6.129672e+03 1.818876e-01 3.412915e-12 2.617558e-06 -4.270270e-10 -3.688365e-01
6.156516e+03 1.818876e-01 3.383107e-12 2.606145e-06 -4.233112e-10 -3.688366e-01
6.183359e+03 1.818876e-01 3.353685e-12 2.594832e-06 -4.196437e-10 -3.688367e-01
6.210203e+03 1.818876e-01 3.324645e-12 2.583616e-06 -4.160236e-10 -3.688367e-01
6.237046e+03 1.818876e-01 3.295978e-12 2.572496e-06 -4.124502e-10 -3.688368e-01
6.263890e+03 1.818876e-01 3.267680e-12 2.561472e-06 -4.089226e-10 -3.688369e-01
6.290733e+03 1.818876e-01 3.239743e-12 2.550542e-06 -4.054400e-10 -3.688370e-01
6.317577e+03 1.818876e-01 3.212161e-12 2.539705e-06 -4.020018e-10 -3.688371e-01
6.344421e+03 1.818876e-01 3.184929e-12 2.528959e-06 -3.986071e-10 -3.688371e-01
6.371264e+03 1.818876e-01 3.158040e-12 2.518304e-06 -3.952553e-10 -3.688372e-01
6.398108e+03 1.818876e-01 3.131489e-12 2.507739e-06 -3.919455e-10 -3.688373e-01
6.424951e+03 1.818876e-01 3.105270e-12 2.497261e-06 -3.886772e-10 -3.688374e-01
6.451795e+03 1.818876e-01 3.079377e-12 2.486871e-06 -3.854495e-10 -3.688375e-01
6.478638e+03 1.818876e-01 3.053806e-12 2.476567e-06 -3.822619e-10 -3.688375e-01
6.505482e+03 1.818876e-01 3.028551e-12 2.466348e-06 -3.791137e-10 -3.688376e-01
6.532325e+03 1.818876e-01 3.003606e-12 2.456213e-06 -3.760042e-10 -3.688377e-01
6.559169e+03 1.818877e-01 2.978967e-12 2.446161e-06 -3.729328e-10 -3.688378e-01
6.586012e+03 1.818877e-01 2.954629e-12 2.436191e-06 -3.698989e-10 -3.688378e-01
6.612856e+03 1.818877e-01 2.930586e-12 2.426302e-06 -3.669018e-10 -3.688379e-01
6.639700e+03 1.818877e-01 2.906835e-12 2.416493e-06 -3.639410e-10 -3.688380e-01
6.666543e+03 1.818877e-01 2.883370e-12 2.406763e-06 -3.610160e-10 -3.688381e-01
6.693387e+03 1.818877e-01 2.860186e-12 2.397111e-06 -3.581260e-10 -3.688381e-01
6.720230e+03 1.818877e-01 2.837280e-12 2.387536e-06 -3.552706e-10 -3.688382e-01
6.747074e+03 1.818877e-01 2.814647e-12 2.378037e-06 -3.524493e-10 -3.688383e-01
6.773917e+03 1.818877e-01 2.792282e-12 2.368614e-06 -3.496614e-10 -3.688383e-01
6.800761e+03 1.818877e-01 2.770182e-12 2.359265e-06 -3.469064e-10 -3.688384e-01
6.827604e+03 1.818877e-01 2.748342e-12 2.349989e-06 -3.441839e-10 -3.688385e-01
6.854448e+03 1.818877e-01 2.726758e-12 2.340786e-06 -3.414933e-10 -3.688386e-01
6.881291e+03 1.818877e-01 2.705426e-12 2.331655e-06 -3.388341e-10 -3.688386e-01
6.908135e+03 1.818877e-01 2.684342e-12 2.322595e-06 -3.362059e-10 -3.688387e-01
6.934979e+03 1.818877e-01 2.663503e-12 2.313605e-06 -3.336081e-10 -3.688388e-01
6.961822e+03 1.818877e-01 2.642904e-12 2.304684e-06 -3.310404e-10 -3.688388e-01
6.988666e+03 1.818877e-01 2.622542e-12 2.295832e-06 -3.285021e-10 -3.688389e-01
7.015509e+03 1.818877e-01 2.602413e-12 2.287048e-06 -3.259930e-10 -3.688390e-01
7.042353e+03 1.818877e-01 2.582514e-12 2.278330e-06 -3.235124e-10 -3.688390e-01
7.069196e+03 1.818877e-01 2.562842e-12 2.269679e-06 -3.210601e-10 -3.688391e-01
7.096040e+03 1.818877e-01 2.543392e-12 2.261093e-06 -3.186356e-10 -3.688392e-01
7.122883e+03 1.818877e-01 2.524162e-12 2.252572e-06 -3.162384e-10 -3.688392e-01
7.149727e+03 1.818877e-01 2.505148e-12 2.244115e-06 -3.138682e-10 -3.688393e-01
7.176570e+03 1.818877e-01 2.486347e-12 2.235721e-06 -3.115245e-10 -3.688393e-01
7.203414e+03 1.818878e-01 2.467755e-12 2.227390e-06 -3.092070e-10 -3.688394e-01
7.230258e+03 1.818878e-01 2.449371e-12 2.219120e-06 -3.069152e-10 -3.688395e-01
7.257101e+03 1.818878e-01 2.431190e-12 2.210912e-06 -3.046488e-10 -3.688395e-01
7.283945e+03 1.818878e-01 2.413209e-12 2.202764e-06 -3.024075e-10 -3.688396e-01
7.310788e+03 1.818878e-01 2.395427e-12 2.194677e-06 -3.001907e-10 -3.688396e-01
7.337632e+03 1.818878e-01 2.377839e-12 2.186648e-06 -2.979983e-10 -3.688397e-01
7.364475e+03 1.818878e-01 2.360443e-12 2.178678e-06 -2.958298e-10 -3.688398e-01
7.391319e+03 1.818878e-01 2.343236e-12 2.170765e-06 -2.936849e-10 -3.688398e-01
7.418162e+03 1.818878e-01 2.326216e-12 2.162910e-06 -2.915632e-10 -3.688399e-01
7.445006e+03 1.818878e-01 2.309380e-12 2.155112e-06 -2.894644e-10 -3.688399e-01
7.471849e+03 1.818878e-01 2.292725e-12 2.147370e-06 -2.873882e-10 -3.688400e-01
7.498693e+03 1.818878e-01 2.276248e-12 2.139683e-06 -2.853343e-10 -3.688401e-01
7.525537e+03 1.818878e-01 2.259947e-12 2.132051e-06 -2.833023e-10 -3.688401e-01
7.552380e+03 1.818878e-01 2.243820e-12 2.124473e-06 -2.812920e-10 -3.688402e-01
7.579224e+03 1.818878e-01 2.227864e-12 2.116949e-06 -2.793029e-10 -3.688402e-01
7.606067e+03 1.818878e-01 2.212076e-12 2.109478e-06 -2.773349e-10 -3.688403e-01
7.632911e+03 1.818878e-01 2.196455e-12 2.102059e-06 -2.753876e-10 -3.688403e-01
7.659754e+03 1.818878e-01 2.180998e-12 2.094693e-06 -2.734608e-10 -3.688404e-01
7.686598e+03 1.818878e-01 2.165702e-12 2.087378e-06 -2.715541e-10 -3.688405e-01
7.713441e+03 1.818878e-01 2.150566e-12 2.080114e-06 -2.696672e-10 -3.688405e-01
7.740285e+03 1.818878e-01 2.135587e-12 2.072900e-06 -2.678000e-10 -3.688406e-01
7.767128e+03 1.818878e-01 2.120763e-12 2.065736e-06 -2.659521e-10 -3.688406e-01
7.793972e+03 1.818878e-01 2.106092e-12 2.058622e-06 -2.641233e-10 -3.688407e-01
7.820816e+03 1.818878e-01 2.091572e-12 2.051556e-06 -2.623132e-10 -3.688407e-01
7.847659e+03 1.818878e-01 2.077201e-12 2.044539e-06 -2.605217e-10 -3.688408e-01
7.874503e+03 1.818878e-01 2.062976e-12 2.037569e-06 -2.587485e-10 -3.688408e-01
7.901346e+03 1.818878e-01 2.048896e-12 2.030647e-06 -2.569934e-10 -3.688409e-01
7.928190e+03 1.818878e-01 2.034959e-12 2.023772e-06 -2.552560e-10 -3.688409e-01
7.955033e+03 1.818878e-01 2.021162e-12 2.016943e-06 -2.535362e-10 -3.688410e-01
7.981877e+03 1.818879e-01 2.007505e-12 2.010160e-06 -2.518337e-10 -3.688410e-01
8.008720e+03 1.818879e-01 1.993985e-12 2.003423e-06 -2.501483e-10 -3.688411e-01
8.035564e+03 1.818879e-01 1.980600e-12 1.996730e-06 -2.484798e-10 -3.688411e-01
8.062407e+03 1.818879e-01 1.967348e-12 1.990082e-06 -2.468279e-10 -3.688412e-01
8.089251e+03 1.818879e-01 1.954228e-12 1.983479e-06 -2.451924e-10 -3.688412e-01
8.116095e+03 1.818879e-01 1.941238e-12 1.976918e-06 -2.435731e-10 -3.688413e-01
8.142938e+03 1.818879e-01 1.928377e-12 1.970402e-06 -2.419698e-10 -3.688413e-01
8.169782e+03 1.818879e-01 1.915642e-12 1.963928e-06 -2.403823e-10 -3.688414e-01
8.196625e+03 1.818879e-01 1.903032e-12 1.957496e-06 -2.388104e-10 -3.688414e-01
8.223469e+03 1.818879e-01 1.890545e-12 1.951106e-06 -2.372538e-10 -3.688415e-01
8.250312e+03 1.818879e-01 1.878180e-12 1.944758e-06 -2.357124e-10 -3.688415e-01
8.277156e+03 1.818879e-01 1.865935e-12 1.938452e-06 -2.341860e-10 -3.688416e-01
8.303999e+03 1.818879e-01 1.853808e-12 1.932186e-06 -2.326743e-10 -3.688416e-01
8.330843e+03 1.818879e-01 1.841799e-12 1.925960e-06 -2.311773e-10 -3.688417e-01
8.357686e+03 1.818879e-01 1.829905e-12 1.919774e-06 -2.296946e-10 -3.688417e-01
8.384530e+03 1.818879e-01 1.818125e-12 1.913628e-06 -2.282262e-10 -3.688418e-01
8.411374e+03 1.818879e-01 1.806458e-12 1.907521e-06 -2.267718e-10 -3.688418e-01
8.438217e+03 1.818879e-01 1.794902e-12 1.901453e-06 -2.253312e-10 -3.688418e-01
8.465061e+03 1.818879e-01 1.783455e-12 1.895424e-06 -2.239044e-10 -3.688419e-01
8.491904e+03 1.818879e-01 1.772118e-12 1.889432e-06 -2.224910e-10 -3.688419e-01
8.518748e+03 1.818879e-01 1.760887e-12 1.883479e-06 -2.210910e-10 -3.688420e-01
8.545591e+03 1.818879e-01 1.749761e-12 1.877563e-06 -2.197042e-10 -3.688420e-01
8.572435e+03 1.818879e-01 1.738741e-12 1.871683e-06 -2.183304e-10 -3.688421e-01
8.599278e+03 1.818879e-01 1.727823e-12 1.865841e-06 -2.169694e-10 -3.688421e-01
8.626122e+03 1.818879e-01 1.717007e-12 1.860035e-06 -2.156211e-10 -3.688422e-01
8.652965e+03 1.818879e-01 1.706291e-12 1.854265e-06 -2.142853e-10 -3.688422e-01
8.679809e+03 1.818879e-01 1.695675e-12 1.848530e-06 -2.129619e-10 -3.688422e-01
8.706653e+03 1.818879e-01 1.685157e-12 1.842831e-06 -2.116507e-10 -3.688423e-01
8.733496e+03 1.818879e-01 1.674735e-12 1.837167e-06 -2.103516e-10 -3.688423e-01
8.760340e+03 1.818879e-01 1.664409e-12 1.831538e-06 -2.090645e-10 -3.688424e-01
8.787183e+03 1.818879e-01 1.654178e-12 1.825943e-06 -2.077891e-10 -3.688424e-01
8.814027e+03 1.818879e-01 1.644040e-12 1.820382e-06 -2.065253e-10 -3.688424e-01
8.840870e+03 1.818879e-01 1.633995e-12 1.814855e-06 -2.052730e-10 -3.688425e-01
8.867714e+03 1.818879e-01 1.624040e-12 1.809362e-06 -2.040321e-10 -3.688425e-01
8.894557e+03 1.818879e-01 1.614175e-12 1.803901e-06 -2.028024e-10 -3.688426e-01
8.921401e+03 1.818879e-01 1.604400e-12 1.798474e-06 -2.015838e-10 -3.688426e-01
8.948244e+03 1.818880e-01 1.594712e-12 1.793079e-06 -2.003762e-10 -3.688427e-01
8.975088e+03 1.818880e-01 1.585111e-12 1.787716e-06 -1.991793e-10 -3.688427e-01
9.001932e+03 1.818880e-01 1.575595e-12 1.782385e-06 -1.979932e-10 -3.688427e-01
9.028775e+03 1.818880e-01 1.566165e-12 1.777086e-06 -1.968176e-10 -3.688428e-01
9.055619e+03 1.818880e-01 1.556818e-12 1.771819e-06 -1.956524e-10 -3.688428e-01
9.082462e+03 1.818880e-01 1.547554e-12 1.766582e-06 -1.944976e-10 -3.688429e-01
9.109306e+03 1.818880e-01 1.538372e-12 1.761377e-06 -1.933530e-10 -3.688429e-01
9.162993e+03 1.818880e-01 1.520249e-12 1.751057e-06 -1.910938e-10 -3.688430e-01
9.216680e+03 1.818880e-01 1.502442e-12 1.740857e-06 -1.888740e-10 -3.688430e-01
9.243523e+03 1.818880e-01 1.493654e-12 1.735802e-06 -1.877786e-10 -3.688431e-01
9.270367e+03 1.818880e-01 1.484943e-12 1.730776e-06 -1.866927e-10 -3.688431e-01
9.297211e+03 1.818880e-01 1.476307e-12 1.725779e-06 -1.856161e-10 -3.688432e-01
9.350898e+03 1.818880e-01 1.459258e-12 1.715871e-06 -1.834908e-10 -3.688432e-01
9.404585e+03 1.818880e-01 1.442500e-12 1.706076e-06 -1.814018e-10 -3.688433e-01
9.458272e+03 1.818880e-01 1.426026e-12 1.696392e-06 -1.793483e-10 -3.688434e-01
9.511959e+03 1.818880e-01 1.409831e-12 1.686818e-06 -1.773294e-10 -3.688434e-01
9.565646e+03 1.818880e-01 1.393907e-12 1.677351e-06 -1.753444e-10 -3.688435e-01
9.619333e+03 1.818880e-01 1.378250e-12 1.667990e-06 -1.733926e-10 -3.688436e-01
9.673020e+03 1.818880e-01 1.362852e-12 1.658733e-06 -1.714732e-10 -3.688437e-01
9.726707e+03 1.818880e-01 1.347709e-12 1.649578e-06 -1.695855e-10 -3.688437e-01
9.780394e+03 1.818880e-01 1.332814e-12 1.640523e-06 -1.677287e-10 -3.688438e-01
9.834081e+03 1.818880e-01 1.318163e-12 1.631567e-06 -1.659024e-10 -3.688439e-01
9.887769e+03 1.818880e-01 1.303750e-12 1.622709e-06 -1.641056e-10 -3.688439e-01
9.941456e+03 1.818880e-01 1.289569e-12 1.613946e-06 -1.623379e-10 -3.688440e-01
9.968299e+03 1.818880e-01 1.282565e-12 1.609600e-06 -1.614648e-10 -3.688440e-01
1.002199e+04 1.818880e-01 1.268724e-12 1.600978e-06 -1.597395e-10 -3.688441e-01
1.007567e+04 1.818880e-01 1.255105e-12 1.592448e-06 -1.580417e-10 -3.688442e-01
1.010252e+04 1.818880e-01 1.248376e-12 1.588217e-06 -1.572029e-10 -3.688442e-01
1.012936e+04 1.818880e-01 1.241701e-12 1.584008e-06 -1.563708e-10 -3.688442e-01
1.018305e+04 1.818880e-01 1.228509e-12 1.575657e-06 -1.547263e-10 -3.688443e-01
1.023673e+04 1.818881e-01 1.215523e-12 1.567394e-06 -1.531076e-10 -3.688443e-01
1.029042e+04 1.818881e-01 1.202741e-12 1.559217e-06 -1.515141e-10 -3.688444e-01
1.034411e+04 1.818881e-01 1.190157e-12 1.551125e-06 -1.499454e-10 -3.688445e-01
1.039780e+04 1.818881e-01 1.177767e-12 1.543116e-06 -1.484010e-10 -3.688445e-01
1.045148e+04 1.818881e-01 1.165568e-12 1.535190e-06 -1.468802e-10 -3.688446e-01
1.050517e+04 1.818881e-01 1.153555e-12 1.527345e-06 -1.453828e-10 -3.688446e-01
1.055886e+04 1.818881e-01 1.141725e-12 1.519579e-06 -1.439081e-10 -3.688447e-01
1.061254e+04 1.818881e-01 1.130075e-12 1.511892e-06 -1.424557e-10 -3.688448e-01
1.066623e+04 1.818881e-01 1.118599e-12 1.504283e-06 -1.410253e-10 -3.688448e-01
1.071992e+04 1.818881e-01 1.107296e-12 1.496749e-06 -1.396162e-10 -3.688449e-01
1.077361e+04 1.818881e-01 1.096161e-12 1.489291e-06 -1.382282e-10 -3.688449e-01
1.082729e+04 1.818881e-01 1.085192e-12 1.481907e-06 -1.368608e-10 -3.688450e-01
1.088098e+04 1.818881e-01 1.074384e-12 1.474595e-06 -1.355135e-10 -3.688450e-01
1.093467e+04 1.818881e-01 1.063735e-12 1.467356e-06 -1.341861e-10 -3.688451e-01
1.098835e+04 1.818881e-01 1.053242e-12 1.460187e-06 -1.328780e-10 -3.688451e-01
1.101520e+04 1.818881e-01 1.048053e-12 1.456629e-06 -1.322312e-10 -3.688452e-01
1.106888e+04 1.818881e-01 1.037788e-12 1.449564e-06 -1.309516e-10 -3.688452e-01
1.112257e+04 1.818881e-01 1.027671e-12 1.442568e-06 -1.296904e-10 -3.688453e-01
1.117626e+04 1.818881e-01 1.017700e-12 1.435638e-06 -1.284474e-10 -3.688453e-01
1.122995e+04 1.818881e-01 1.007871e-12 1.428775e-06 -1.272222e-10 -3.688454e-01
1.128363e+04 1.818881e-01 9.981826e-13 1.421978e-06 -1.260144e-10 -3.688454e-01
1.133732e+04 1.818881e-01 9.886312e-13 1.415244e-06 -1.248237e-10 -3.688455e-01
1.139101e+04 1.818881e-01 9.792145e-13 1.408574e-06 -1.236499e-10 -3.688455e-01
1.144469e+04 1.818881e-01 9.699300e-13 1.401967e-06 -1.224925e-10 -3.688456e-01
1.149838e+04 1.818881e-01 9.607753e-13 1.395422e-06 -1.213513e-10 -3.688456e-01
1.155207e+04 1.818881e-01 9.517479e-13 1.388937e-06 -1.202260e-10 -3.688457e-01
1.160576e+04 1.818881e-01 9.428455e-13 1.382512e-06 -1.191162e-10 -3.688457e-01
1.165944e+04 1.818881e-01 9.340658e-13 1.376147e-06 -1.180218e-10 -3.688458e-01
1.171313e+04 1.818881e-01 9.254066e-13 1.369839e-06 -1.169423e-10 -3.688458e-01
1.176682e+04 1.818881e-01 9.168656e-13 1.363590e-06 -1.158776e-10 -3.688459e-01
1.182050e+04 1.818881e-01 9.084407e-13 1.357397e-06 -1.148274e-10 -3.688459e-01
1.187419e+04 1.818882e-01 9.001299e-13 1.351260e-06 -1.137914e-10 -3.688460e-01
1.192788e+04 1.818882e-01 8.919310e-13 1.345178e-06 -1.127693e-10 -3.688460e-01
1.198157e+04 1.818882e-01 8.838421e-13 1.339151e-06 -1.117610e-10 -3.688460e-01
1.203525e+04 1.818882e-01 8.758612e-13 1.333178e-06 -1.107661e-10 -3.688461e-01
1.208894e+04 1.818882e-01 8.679863e-13 1.327258e-06 -1.097844e-10 -3.688461e-01
1.214263e+04 1.818882e-01 8.602158e-13 1.321390e-06 -1.088158e-10 -3.688462e-01
1.219631e+04 1.818882e-01 8.525476e-13 1.315573e-06 -1.078599e-10 -3.688462e-01
1.225000e+04 1.818882e-01 8.449800e-13 1.309808e-06 -1.069165e-10 -3.688463e-01
1.230369e+04 1.818882e-01 8.375112e-13 1.304093e-06 -1.059855e-10 -3.688463e-01
1.235737e+04 1.818882e-01 8.301396e-13 1.298428e-06 -1.050665e-10 -3.688464e-01
1.241106e+04 1.818882e-01 8.228635e-13 1.292811e-06 -1.041595e-10 -3.688464e-01
1.246475e+04 1.818882e-01 8.156811e-13 1.287244e-06 -1.032642e-10 -3.688464e-01
1.251844e+04 1.818882e-01 8.085910e-13 1.281723e-06 -1.023803e-10 -3.688465e-01
1.257212e+04 1.818882e-01 8.015915e-13 1.276250e-06 -1.015078e-10 -3.688465e-01
1.262581e+04 1.818882e-01 7.946811e-13 1.270824e-06 -1.006464e-10 -3.688466e-01
1.267950e+04 1.818882e-01 7.878583e-13 1.265443e-06 -9.979585e-11 -3.688466e-01
1.273318e+04 1.818882e-01 7.811217e-13 1.260108e-06 -9.895607e-11 -3.688466e-01
1.278687e+04 1.818882e-01 7.744697e-13 1.254818e-06 -9.812685e-11 -3.688467e-01
1.284056e+04 1.818882e-01 7.679009e-13 1.249572e-06 -9.730800e-11 -3.688467e-01
1.289425e+04 1.818882e-01 7.614141e-13 1.244369e-06 -9.649937e-11 -3.688468e-01
1.294793e+04 1.818882e-01 7.550078e-13 1.239210e-06 -9.570077e-11 -3.688468e-01
1.300162e+04 1.818882e-01 7.486806e-13 1.234093e-06 -9.491204e-11 -3.688468e-01
1.305531e+04 1.818882e-01 7.424314e-13 1.229019e-06 -9.413302e-11 -3.688469e-01
1.310899e+04 1.818882e-01 7.362588e-13 1.223986e-06 -9.336356e-11 -3.688469e-01
1.316268e+04 1.818882e-01 7.301616e-13 1.218994e-06 -9.260349e-11 -3.688469e-01
1.321637e+04 1.818882e-01 7.241385e-13 1.214042e-06 -9.185267e-11 -3.688470e-01
1.327006e+04 1.818882e-01 7.181884e-13 1.209131e-06 -9.111094e-11 -3.688470e-01
1.332374e+04 1.818882e-01 7.123101e-13 1.204259e-06 -9.037816e-11 -3.688471e-01
1.337743e+04 1.818882e-01 7.065023e-13 1.199426e-06 -8.965418e-11 -3.688471e-01
1.343112e+04 1.818882e-01 7.007642e-13 1.194632e-06 -8.893887e-11 -3.688471e-01
1.348480e+04 1.818882e-01 6.950944e-13 1.189877e-06 -8.823209e-11 -3.688472e-01
1.353849e+04 1.818882e-01 6.894919e-13 1.185158e-06 -8.753369e-11 -3.688472e-01
1.359218e+04 1.818882e-01 6.839557e-13 1.180478e-06 -8.684356e-11 -3.688472e-01
1.364586e+04 1.818882e-01 6.784847e-13 1.175834e-06 -8.616155e-11 -3.688473e-01
1.369955e+04 1.818882e-01 6.730779e-13 1.171226e-06 -8.548755e-11 -3.688473e-01
1.375324e+04 1.818882e-01 6.677342e-13 1.166654e-06 -8.482143e-11 -3.688473e-01
1.380693e+04 1.818882e-01 6.624528e-13 1.162118e-06 -8.416306e-11 -3.688474e-01
1.386061e+04 1.818882e-01 6.572327e-13 1.157617e-06 -8.351233e-11 -3.688474e-01
1.391430e+04 1.818882e-01 6.520729e-13 1.153151e-06 -8.286911e-11 -3.688474e-01
1.396799e+04 1.818882e-01 6.469724e-13 1.148719e-06 -8.223330e-11 -3.688475e-01
1.402167e+04 1.818882e-01 6.419304e-13 1.144321e-06 -8.160478e-11 -3.688475e-01
1.407536e+04 1.818882e-01 6.369460e-13 1.139957e-06 -8.098343e-11 -3.688475e-01
1.412905e+04 1.818883e-01 6.320184e-13 1.135625e-06 -8.036916e-11 -3.688476e-01
1.418274e+04 1.818883e-01 6.271465e-13 1.131327e-06 -7.976185e-11 -3.688476e-01
1.423642e+04 1.818883e-01 6.223297e-13 1.127061e-06 -7.916139e-11 -3.688476e-01
1.429011e+04 1.818883e-01 6.175671e-13 1.122827e-06 -7.856769e-11 -3.688477e-01
1.434380e+04 1.818883e-01 6.128579e-13 1.118625e-06 -7.798065e-11 -3.688477e-01
1.439748e+04 1.818883e-01 6.082012e-13 1.114454e-06 -7.740016e-11 -3.688477e-01
1.445117e+04 1.818883e-01 6.035963e-13 1.110314e-06 -7.682612e-11 -3.688478e-01
1.450486e+04 1.818883e-01 5.990425e-13 1.106204e-06 -7.625845e-11 -3.688478e-01
1.455855e+04 1.818883e-01 5.945390e-13 1.102125e-06 -7.569705e-11 -3.688478e-01
1.461223e+04 1.818883e-01 5.900850e-13 1.098076e-06 -7.514183e-11 -3.688479e-01
1.466592e+04 1.818883e-01 5.856798e-13 1.094057e-06 -7.459269e-11 -3.688479e-01
1.471961e+04 1.818883e-01 5.813228e-13 1.090067e-06 -7.404955e-11 -3.688479e-01
1.477329e+04 1.818883e-01 5.770132e-13 1.086106e-06 -7.351232e-11 -3.688479e-01
1.482698e+04 1.818883e-01 5.727503e-13 1.082174e-06 -7.298091e-11 -3.688480e-01
1.488067e+04 1.818883e-01 5.685334e-13 1.078270e-06 -7.245525e-11 -3.688480e-01
1.493436e+04 1.818883e-01 5.643620e-13 1.074394e-06 -7.193524e-11 -3.688480e-01
1.498804e+04 1.818883e-01 5.602353e-13 1.070546e-06 -7.142082e-11 -3.688481e-01
1.504173e+04 1.818883e-01 5.561527e-13 1.066725e-06 -7.091189e-11 -3.688481e-01
1.509542e+04 1.818883e-01 5.521136e-13 1.062931e-06 -7.040838e-11 -3.688481e-01
1.514910e+04 1.818883e-01 5.481174e-13 1.059165e-06 -6.991022e-11 -3.688481e-01
1.520279e+04 1.818883e-01 5.441634e-13 1.055425e-06 -6.941732e-11 -3.688482e-01
1.525648e+04 1.818883e-01 5.402511e-13 1.051711e-06 -6.892962e-11 -3.688482e-01
1.531016e+04 1.818883e-01 5.363798e-13 1.048023e-06 -6.844704e-11 -3.688482e-01
1.536385e+04 1.818883e-01 5.325491e-13 1.044361e-06 -6.796951e-11 -3.688483e-01
1.541754e+04 1.818883e-01 5.287584e-13 1.040725e-06 -6.749696e-11 -3.688483e-01
1.547123e+04 1.818883e-01 5.250070e-13 1.037114e-06 -6.702932e-11 -3.688483e-01
1.552491e+04 1.818883e-01 5.212945e-13 1.033528e-06 -6.656653e-11 -3.688483e-01
1.557860e+04 1.818883e-01 5.176203e-13 1.029966e-06 -6.610851e-11 -3.688484e-01
1.563229e+04 1.818883e-01 5.139839e-13 1.026429e-06 -6.565520e-11 -3.688484e-01
1.568597e+04 1.818883e-01 5.103848e-13 1.022917e-06 -6.520654e-11 -3.688484e-01
1.573966e+04 1.818883e-01 5.068224e-13 1.019428e-06 -6.476246e-11 -3.688484e-01
1.579335e+04 1.818883e-01 5.032963e-13 1.015963e-06 -6.432290e-11 -3.688485e-01
1.584704e+04 1.818883e-01 4.998060e-13 1.012521e-06 -6.388781e-11 -3.688485e-01
1.590072e+04 1.818883e-01 4.963509e-13 1.009103e-06 -6.345711e-11 -3.688485e-01
1.595441e+04 1.818883e-01 4.929307e-13 1.005707e-06 -6.303075e-11 -3.688485e-01
1.600810e+04 1.818883e-01 4.895449e-13 1.002335e-06 -6.260868e-11 -3.688486e-01
1.606178e+04 1.818883e-01 4.861929e-13 9.989847e-07 -6.219083e-11 -3.688486e-01
1.611547e+04 1.818883e-01 4.828744e-13 9.956569e-07 -6.177715e-11 -3.688486e-01
1.616916e+04 1.818883e-01 4.795889e-13 9.923513e-07 -6.136759e-11 -3.688486e-01
1.622285e+04 1.818883e-01 4.763360e-13 9.890676e-07 -6.096208e-11 -3.688487e-01
1.627653e+04 1.818883e-01 4.731152e-13 9.858055e-07 -6.056058e-11 -3.688487e-01
1.633022e+04 1.818883e-01 4.699261e-13 9.825649e-07 -6.016303e-11 -3.688487e-01
1.638391e+04 1.818883e-01 4.667683e-13 9.793455e-07 -5.976939e-11 -3.688487e-01
1.643759e+04 1.818883e-01 4.636414e-13 9.761471e-07 -5.937959e-11 -3.688488e-01
1.649128e+04 1.818883e-01 4.605450e-13 9.729696e-07 -5.899360e-11 -3.688488e-01
1.659865e+04 1.818883e-01 4.544420e-13 9.666762e-07 -5.823282e-11 -3.688488e-01
1.670603e+04 1.818883e-01 4.484564e-13 9.604636e-07 -5.748666e-11 -3.688489e-01
1.675972e+04 1.818883e-01 4.455066e-13 9.573872e-07 -5.711895e-11 -3.688489e-01
1.686709e+04 1.818883e-01 4.396914e-13 9.512932e-07 -5.639403e-11 -3.688489e-01
1.697446e+04 1.818883e-01 4.339861e-13 9.452762e-07 -5.568282e-11 -3.688490e-01
1.708184e+04 1.818883e-01 4.283881e-13 9.393349e-07 -5.498498e-11 -3.688490e-01
1.713553e+04 1.818883e-01 4.256285e-13 9.363922e-07 -5.464097e-11 -3.688491e-01
1.724290e+04 1.818883e-01 4.201864e-13 9.305617e-07 -5.396257e-11 -3.688491e-01
1.735027e+04 1.818883e-01 4.148450e-13 9.248033e-07 -5.329672e-11 -3.688491e-01
1.737712e+04 1.818883e-01 4.135251e-13 9.233749e-07 -5.313219e-11 -3.688492e-01
1.743080e+04 1.818883e-01 4.109036e-13 9.205312e-07 -5.280539e-11 -3.688492e-01
1.753818e+04 1.818884e-01 4.057326e-13 9.148959e-07 -5.216078e-11 -3.688492e-01
1.759187e+04 1.818884e-01 4.031825e-13 9.121041e-07 -5.184289e-11 -3.688492e-01
1.769924e+04 1.818884e-01 3.981518e-13 9.065713e-07 -5.121578e-11 -3.688493e-01
1.780661e+04 1.818884e-01 3.932119e-13 9.011052e-07 -5.059997e-11 -3.688493e-01
1.791399e+04 1.818884e-01 3.883605e-13 8.957046e-07 -4.999520e-11 -3.688494e-01
1.796768e+04 1.818884e-01 3.859673e-13 8.930286e-07 -4.969687e-11 -3.688494e-01
1.807505e+04 1.818884e-01 3.812448e-13 8.877241e-07 -4.910818e-11 -3.688494e-01
1.818242e+04 1.818884e-01 3.766058e-13 8.824823e-07 -4.852988e-11 -3.688495e-01
1.828980e+04 1.818884e-01 3.720482e-13 8.773020e-07 -4.796174e-11 -3.688495e-01
1.839717e+04 1.818884e-01 3.675701e-13 8.721822e-07 -4.740351e-11 -3.688495e-01
1.850455e+04 1.818884e-01 3.631698e-13 8.671219e-07 -4.685498e-11 -3.688496e-01
1.861192e+04 1.818884e-01 3.588455e-13 8.621199e-07 -4.631591e-11 -3.688496e-01
1.871930e+04 1.818884e-01 3.545953e-13 8.571753e-07 -4.578609e-11 -3.688497e-01
1.882667e+04 1.818884e-01 3.504177e-13 8.522871e-07 -4.526531e-11 -3.688497e-01
1.893404e+04 1.818884e-01 3.463109e-13 8.474543e-07 -4.475336e-11 -3.688497e-01
1.904142e+04 1.818884e-01 3.422734e-13 8.426760e-07 -4.425006e-11 -3.688498e-01
1.914879e+04 1.818884e-01 3.383036e-13 8.379514e-07 -4.375519e-11 -3.688498e-01
1.925617e+04 1.818884e-01 3.344001e-13 8.332794e-07 -4.326858e-11 -3.688498e-01
1.936354e+04 1.818884e-01 3.305613e-13 8.286592e-07 -4.279004e-11 -3.688499e-01
1.947091e+04 1.818884e-01 3.267858e-13 8.240900e-07 -4.231940e-11 -3.688499e-01
1.957829e+04 1.818884e-01 3.230723e-13 8.195709e-07 -4.185648e-11 -3.688499e-01
1.968566e+04 1.818884e-01 3.194194e-13 8.151011e-07 -4.140111e-11 -3.688500e-01
1.979304e+04 1.818884e-01 3.158258e-13 8.106798e-07 -4.095314e-11 -3.688500e-01
1.990041e+04 1.818884e-01 3.122902e-13 8.063063e-07 -4.051240e-11 -3.688500e-01
2.000779e+04 1.818884e-01 3.088113e-13 8.019796e-07 -4.007873e-11 -3.688501e-01
2.011516e+04 1.818884e-01 3.053881e-13 7.976992e-07 -3.965199e-11 -3.688501e-01
2.022253e+04 1.818884e-01 3.020192e-13 7.934642e-07 -3.923203e-11 -3.688501e-01
2.032991e+04 1.818884e-01 2.987035e-13 7.892739e-07 -3.881870e-11 -3.688502e-01
2.043728e+04 1.818884e-01 2.954400e-13 7.851277e-07 -3.841188e-11 -3.688502e-01
2.054466e+04 1.818884e-01 2.922275e-13 7.810248e-07 -3.801141e-11 -3.688502e-01
2.065203e+04 1.818884e-01 2.890650e-13 7.769646e-07 -3.761718e-11 -3.688503e-01
2.075940e+04 1.818884e-01 2.859514e-13 7.729463e-07 -3.722905e-11 -3.688503e-01
2.086678e+04 1.818884e-01 2.828858e-13 7.689695e-07 -3.684689e-11 -3.688503e-01
2.092047e+04 1.818884e-01 2.813707e-13 7.669964e-07 -3.665801e-11 -3.688503e-01
2.102784e+04 1.818884e-01 2.783751e-13 7.630803e-07 -3.628459e-11 -3.688504e-01
2.113521e+04 1.818884e-01 2.754251e-13 7.592041e-07 -3.591685e-11 -3.688504e-01
2.124259e+04 1.818884e-01 2.725197e-13 7.553670e-07 -3.555467e-11 -3.688504e-01
2.134996e+04 1.818884e-01 2.696581e-13 7.515686e-07 -3.519794e-11 -3.688504e-01
2.145734e+04 1.818884e-01 2.668393e-13 7.478082e-07 -3.484655e-11 -3.688505e-01
2.156471e+04 1.818884e-01 2.640625e-13 7.440852e-07 -3.450040e-11 -3.688505e-01
2.167209e+04 1.818884e-01 2.613268e-13 7.403991e-07 -3.415938e-11 -3.688505e-01
2.177946e+04 1.818884e-01 2.586316e-13 7.367493e-07 -3.382339e-11 -3.688506e-01
2.188683e+04 1.818884e-01 2.559759e-13 7.331354e-07 -3.349234e-11 -3.688506e-01
2.199421e+04 1.818884e-01 2.533590e-13 7.295567e-07 -3.316612e-11 -3.688506e-01
2.210158e+04 1.818884e-01 2.507801e-13 7.260128e-07 -3.284464e-11 -3.688506e-01
2.220896e+04 1.818884e-01 2.482386e-13 7.225032e-07 -3.252782e-11 -3.688507e-01
2.231633e+04 1.818884e-01 2.457336e-13 7.190274e-07 -3.221555e-11 -3.688507e-01
2.242370e+04 1.818884e-01 2.432646e-13 7.155848e-07 -3.190777e-11 -3.688507e-01
2.253108e+04 1.818884e-01 2.408308e-13 7.121751e-07 -3.160437e-11 -3.688507e-01
2.263845e+04 1.818884e-01 2.384315e-13 7.087977e-07 -3.130528e-11 -3.688508e-01
2.274583e+04 1.818884e-01 2.360661e-13 7.054522e-07 -3.101041e-11 -3.688508e-01
2.285320e+04 1.818884e-01 2.337340e-13 7.021381e-07 -3.071970e-11 -3.688508e-01
2.296058e+04 1.818884e-01 2.314345e-13 6.988550e-07 -3.043305e-11 -3.688508e-01
2.306795e+04 1.818885e-01 2.291671e-13 6.956025e-07 -3.015039e-11 -3.688509e-01
2.317532e+04 1.818885e-01 2.269311e-13 6.923801e-07 -2.987166e-11 -3.688509e-01
2.328270e+04 1.818885e-01 2.247260e-13 6.891875e-07 -2.959677e-11 -3.688509e-01
2.339007e+04 1.818885e-01 2.225512e-13 6.860241e-07 -2.932566e-11 -3.688509e-01
2.349745e+04 1.818885e-01 2.204061e-13 6.828897e-07 -2.905825e-11 -3.688510e-01
2.360482e+04 1.818885e-01 2.182902e-13 6.797838e-07 -2.879449e-11 -3.688510e-01
2.371219e+04 1.818885e-01 2.162030e-13 6.767060e-07 -2.853430e-11 -3.688510e-01
2.381957e+04 1.818885e-01 2.141440e-13 6.736560e-07 -2.827762e-11 -3.688510e-01
2.392694e+04 1.818885e-01 2.121126e-13 6.706333e-07 -2.802440e-11 -3.688510e-01
2.403432e+04 1.818885e-01 2.101084e-13 6.676377e-07 -2.777455e-11 -3.688511e-01
2.414169e+04 1.818885e-01 2.081308e-13 6.646687e-07 -2.752804e-11 -3.688511e-01
2.424907e+04 1.818885e-01 2.061795e-13 6.617259e-07 -2.728479e-11 -3.688511e-01
2.435644e+04 1.818885e-01 2.042539e-13 6.588092e-07 -2.704475e-11 -3.688511e-01
2.446381e+04 1.818885e-01 2.023537e-13 6.559180e-07 -2.680786e-11 -3.688512e-01
2.457119e+04 1.818885e-01 2.004783e-13 6.530521e-07 -2.657408e-11 -3.688512e-01
2.467856e+04 1.818885e-01 1.986273e-13 6.502112e-07 -2.634334e-11 -3.688512e-01
2.478594e+04 1.818885e-01 1.968003e-13 6.473948e-07 -2.611559e-11 -3.688512e-01
2.489331e+04 1.818885e-01 1.949969e-13 6.446028e-07 -2.589078e-11 -3.688512e-01
2.500068e+04 1.818885e-01 1.932167e-13 6.418347e-07 -2.566886e-11 -3.688513e-01
2.510806e+04 1.818885e-01 1.914593e-13 6.390903e-07 -2.544978e-11 -3.688513e-01
2.521543e+04 1.818885e-01 1.897243e-13 6.363693e-07 -2.523350e-11 -3.688513e-01
2.532281e+04 1.818885e-01 1.880113e-13 6.336714e-07 -2.501996e-11 -3.688513e-01
2.543018e+04 1.818885e-01 1.863200e-13 6.309962e-07 -2.480912e-11 -3.688513e-01
2.553756e+04 1.818885e-01 1.846499e-13 6.283436e-07 -2.460094e-11 -3.688514e-01
2.564493e+04 1.818885e-01 1.830008e-13 6.257131e-07 -2.439536e-11 -3.688514e-01
2.575230e+04 1.818885e-01 1.813723e-13 6.231046e-07 -2.419235e-11 -3.688514e-01
2.585968e+04 1.818885e-01 1.797640e-13 6.205178e-07 -2.399186e-11 -3.688514e-01
2.596705e+04 1.818885e-01 1.781756e-13 6.179523e-07 -2.379386e-11 -3.688514e-01
2.607443e+04 1.818885e-01 1.766068e-13 6.154080e-07 -2.359829e-11 -3.688515e-01
2.618180e+04 1.818885e-01 1.750573e-13 6.128845e-07 -2.340513e-11 -3.688515e-01
2.628917e+04 1.818885e-01 1.735267e-13 6.103817e-07 -2.321433e-11 -3.688515e-01
2.639655e+04 1.818885e-01 1.720148e-13 6.078992e-07 -2.302585e-11 -3.688515e-01
2.650392e+04 1.818885e-01 1.705212e-13 6.054368e-07 -2.283966e-11 -3.688515e-01
2.661130e+04 1.818885e-01 1.690456e-13 6.029943e-07 -2.265572e-11 -3.688516e-01
2.671867e+04 1.818885e-01 1.675878e-13 6.005715e-07 -2.247399e-11 -3.688516e-01
2.682605e+04 1.818885e-01 1.661475e-13 5.981680e-07 -2.229444e-11 -3.688516e-01
2.693342e+04 1.818885e-01 1.647243e-13 5.957837e-07 -2.211704e-11 -3.688516e-01
2.704079e+04 1.818885e-01 1.633181e-13 5.934183e-07 -2.194174e-11 -3.688516e-01
2.714817e+04 1.818885e-01 1.619285e-13 5.910717e-07 -2.176852e-11 -3.688516e-01
2.725554e+04 1.818885e-01 1.605554e-13 5.887435e-07 -2.159734e-11 -3.688517e-01
2.736292e+04 1.818885e-01 1.591983e-13 5.864336e-07 -2.142817e-11 -3.688517e-01
2.747029e+04 1.818885e-01 1.578572e-13 5.841418e-07 -2.126098e-11 -3.688517e-01
2.757767e+04 1.818885e-01 1.565316e-13 5.818678e-07 -2.109574e-11 -3.688517e-01
2.768504e+04 1.818885e-01 1.552215e-13 5.796114e-07 -2.093242e-11 -3.688517e-01
2.779241e+04 1.818885e-01 1.539265e-13 5.773725e-07 -2.077099e-11 -3.688517e-01
2.789979e+04 1.818885e-01 1.526465e-13 5.751508e-07 -2.061142e-11 -3.688518e-01
2.800716e+04 1.818885e-01 1.513811e-13 5.729462e-07 -2.045368e-11 -3.688518e-01
2.811454e+04 1.818885e-01 1.501302e-13 5.707584e-07 -2.029775e-11 -3.688518e-01
2.822191e+04 1.818885e-01 1.488936e-13 5.685872e-07 -2.014359e-11 -3.688518e-01
2.832928e+04 1.818885e-01 1.476709e-13 5.664325e-07 -1.999118e-11 -3.688518e-01
2.843666e+04 1.818885e-01 1.464622e-13 5.642941e-07 -1.984050e-11 -3.688518e-01
2.854403e+04 1.818885e-01 1.452670e-13 5.621717e-07 -1.969151e-11 -3.688519e-01
2.865141e+04 1.818885e-01 1.440852e-13 5.600653e-07 -1.954419e-11 -3.688519e-01
2.875878e+04 1.818885e-01 1.429167e-13 5.579746e-07 -1.939852e-11 -3.688519e-01
2.886616e+04 1.818885e-01 1.417612e-13 5.558994e-07 -1.925447e-11 -3.688519e-01
2.897353e+04 1.818885e-01 1.406185e-13 5.538397e-07 -1.911203e-11 -3.688519e-01
2.908090e+04 1.818885e-01 1.394884e-13 5.517951e-07 -1.897115e-11 -3.688519e-01
2.918828e+04 1.818885e-01 1.383708e-13 5.497656e-07 -1.883183e-11 -3.688520e-01
2.929565e+04 1.818885e-01 1.372654e-13 5.477509e-07 -1.869404e-11 -3.688520e-01
2.940303e+04 1.818885e-01 1.361721e-13 5.457510e-07 -1.855775e-11 -3.688520e-01
2.951040e+04 1.818885e-01 1.350908e-13 5.437656e-07 -1.842295e-11 -3.688520e-01
2.961777e+04 1.818885e-01 1.340212e-13 5.417947e-07 -1.828962e-11 -3.688520e-01
2.972515e+04 1.818885e-01 1.329631e-13 5.398379e-07 -1.815772e-11 -3.688520e-01
2.983252e+04 1.818885e-01 1.319165e-13 5.378953e-07 -1.802725e-11 -3.688520e-01
2.993990e+04 1.818885e-01 1.308811e-13 5.359666e-07 -1.789818e-11 -3.688521e-01
3.015465e+04 1.818885e-01 1.288434e-13 5.321503e-07 -1.764416e-11 -3.688521e-01
3.036939e+04 1.818885e-01 1.268487e-13 5.283881e-07 -1.739550e-11 -3.688521e-01
3.047677e+04 1.818885e-01 1.258672e-13 5.265268e-07 -1.727315e-11 -3.688521e-01
3.069152e+04 1.818885e-01 1.239349e-13 5.228434e-07 -1.703227e-11 -3.688522e-01
3.090626e+04 1.818885e-01 1.220427e-13 5.192112e-07 -1.679640e-11 -3.688522e-01
3.112101e+04 1.818885e-01 1.201896e-13 5.156290e-07 -1.656539e-11 -3.688522e-01
3.133576e+04 1.818885e-01 1.183745e-13 5.120960e-07 -1.633912e-11 -3.688522e-01
3.155051e+04 1.818885e-01 1.165963e-13 5.086111e-07 -1.611745e-11 -3.688523e-01
3.165788e+04 1.818885e-01 1.157207e-13 5.068864e-07 -1.600830e-11 -3.688523e-01
3.187263e+04 1.818885e-01 1.139961e-13 5.034718e-07 -1.579331e-11 -3.688523e-01
3.208738e+04 1.818885e-01 1.123059e-13 5.001029e-07 -1.558262e-11 -3.688523e-01
3.230213e+04 1.818885e-01 1.106494e-13 4.967788e-07 -1.537612e-11 -3.688523e-01
3.251688e+04 1.818885e-01 1.090256e-13 4.934986e-07 -1.517369e-11 -3.688524e-01
3.273163e+04 1.818885e-01 1.074336e-13 4.902615e-07 -1.497524e-11 -3.688524e-01
3.294637e+04 1.818885e-01 1.058727e-13 4.870665e-07 -1.478065e-11 -3.688524e-01
3.316112e+04 1.818885e-01 1.043419e-13 4.839130e-07 -1.458984e-11 -3.688524e-01
3.337587e+04 1.818885e-01 1.028407e-13 4.808000e-07 -1.440269e-11 -3.688525e-01
3.359062e+04 1.818886e-01 1.013681e-13 4.777268e-07 -1.421912e-11 -3.688525e-01
3.380537e+04 1.818886e-01 9.992353e-14 4.746927e-07 -1.403904e-11 -3.688525e-01
3.402012e+04 1.818886e-01 9.850622e-14 4.716968e-07 -1.386236e-11 -3.688525e-01
3.423486e+04 1.818886e-01 9.711549e-14 4.687386e-07 -1.368899e-11 -3.688526e-01
3.444961e+04 1.818886e-01 9.575068e-14 4.658172e-07 -1.351886e-11 -3.688526e-01
3.466436e+04 1.818886e-01 9.441117e-14 4.629321e-07 -1.335187e-11 -3.688526e-01
3.487911e+04 1.818886e-01 9.309632e-14 4.600824e-07 -1.318797e-11 -3.688526e-01
3.509386e+04 1.818886e-01 9.180553e-14 4.572677e-07 -1.302706e-11 -3.688526e-01
3.530861e+04 1.818886e-01 9.053822e-14 4.544871e-07 -1.286908e-11 -3.688527e-01
3.552335e+04 1.818886e-01 8.929383e-14 4.517402e-07 -1.271395e-11 -3.688527e-01
3.573810e+04 1.818886e-01 8.807181e-14 4.490263e-07 -1.256162e-11 -3.688527e-01
3.595285e+04 1.818886e-01 8.687161e-14 4.463449e-07 -1.241200e-11 -3.688527e-01
3.616760e+04 1.818886e-01 8.569273e-14 4.436952e-07 -1.226504e-11 -3.688527e-01
3.638235e+04 1.818886e-01 8.453467e-14 4.410769e-07 -1.212068e-11 -3.688528e-01
3.659710e+04 1.818886e-01 8.339693e-14 4.384893e-07 -1.197885e-11 -3.688528e-01
3.681184e+04 1.818886e-01 8.227904e-14 4.359318e-07 -1.183950e-11 -3.688528e-01
3.702659e+04 1.818886e-01 8.118055e-14 4.334041e-07 -1.170256e-11 -3.688528e-01
3.724134e+04 1.818886e-01 8.010101e-14 4.309054e-07 -1.156798e-11 -3.688528e-01
3.745609e+04 1.818886e-01 7.903998e-14 4.284355e-07 -1.143572e-11 -3.688529e-01
3.767084e+04 1.818886e-01 7.799705e-14 4.259937e-07 -1.130571e-11 -3.688529e-01
3.788559e+04 1.818886e-01 7.697180e-14 4.235796e-07 -1.117790e-11 -3.688529e-01
3.810033e+04 1.818886e-01 7.596384e-14 4.211926e-07 -1.105225e-11 -3.688529e-01
3.831508e+04 1.818886e-01 7.497278e-14 4.188325e-07 -1.092870e-11 -3.688529e-01
3.852983e+04 1.818886e-01 7.399824e-14 4.164987e-07 -1.080722e-11 -3.688529e-01
3.874458e+04 1.818886e-01 7.303987e-14 4.141907e-07 -1.068775e-11 -3.688530e-01
3.895933e+04 1.818886e-01 7.209730e-14 4.119082e-07 -1.057025e-11 -3.688530e-01
3.917408e+04 1.818886e-01 7.117018e-14 4.096507e-07 -1.045468e-11 -3.688530e-01
3.938883e+04 1.818886e-01 7.025819e-14 4.074178e-07 -1.034099e-11 -3.688530e-01
3.960357e+04 1.818886e-01 6.936100e-14 4.052091e-07 -1.022914e-11 -3.688530e-01
3.981832e+04 1.818886e-01 6.847828e-14 4.030243e-07 -1.011911e-11 -3.688531e-01
4.003307e+04 1.818886e-01 6.760973e-14 4.008629e-07 -1.001083e-11 -3.688531e-01
4.024782e+04 1.818886e-01 6.675505e-14 3.987245e-07 -9.904289e-12 -3.688531e-01
4.046257e+04 1.818886e-01 6.591394e-14 3.966089e-07 -9.799437e-12 -3.688531e-01
4.067732e+04 1.818886e-01 6.508611e-14 3.945156e-07 -9.696241e-12 -3.688531e-01
4.089206e+04 1.818886e-01 6.427129e-14 3.924443e-07 -9.594667e-12 -3.688531e-01
4.110681e+04 1.818886e-01 6.346921e-14 3.903946e-07 -9.494680e-12 -3.688531e-01
4.132156e+04 1.818886e-01 6.267961e-14 3.883662e-07 -9.396248e-12 -3.688532e-01
4.153631e+04 1.818886e-01 6.190221e-14 3.863588e-07 -9.299339e-12 -3.688532e-01
4.175106e+04 1.818886e-01 6.113679e-14 3.843721e-07 -9.203922e-12 -3.688532e-01
4.196581e+04 1.818886e-01 6.038308e-14 3.824057e-07 -9.109965e-12 -3.688532e-01
4.218055e+04 1.818886e-01 5.964085e-14 3.804593e-07 -9.017440e-12 -3.688532e-01
4.239530e+04 1.818886e-01 5.890988e-14 3.785326e-07 -8.926318e-12 -3.688532e-01
4.261005e+04 1.818886e-01 5.818993e-14 3.766253e-07 -8.836569e-12 -3.688532e-01
4.282480e+04 1.818886e-01 5.748078e-14 3.747372e-07 -8.748168e-12 -3.688533e-01
4.303955e+04 1.818886e-01 5.678223e-14 3.728679e-07 -8.661086e-12 -3.688533e-01
4.325430e+04 1.818886e-01 5.609405e-14 3.710172e-07 -8.575299e-12 -3.688533e-01
4.346904e+04 1.818886e-01 5.541604e-14 3.691848e-07 -8.490779e-12 -3.688533e-01
4.368379e+04 1.818886e-01 5.474801e-14 3.673704e-07 -8.407503e-12 -3.688533e-01
4.389854e+04 1.818886e-01 5.408976e-14 3.655737e-07 -8.325446e-12 -3.688533e-01
4.411329e+04 1.818886e-01 5.344110e-14 3.637945e-07 -8.244585e-12 -3.688533e-01
4.432804e+04 1.818886e-01 5.280185e-14 3.620326e-07 -8.164896e-12 -3.688534e-01
4.454279e+04 1.818886e-01 5.217182e-14 3.602877e-07 -8.086356e-12 -3.688534e-01
4.475753e+04 1.818886e-01 5.155083e-14 3.585595e-07 -8.008945e-12 -3.688534e-01
4.497228e+04 1.818886e-01 5.093872e-14 3.568478e-07 -7.932640e-12 -3.688534e-01
4.518703e+04 1.818886e-01 5.033532e-14 3.551523e-07 -7.857420e-12 -3.688534e-01
4.540178e+04 1.818886e-01 4.974045e-14 3.534730e-07 -7.783265e-12 -3.688534e-01
4.561653e+04 1.818886e-01 4.915397e-14 3.518094e-07 -7.710155e-12 -3.688534e-01
4.583128e+04 1.818886e-01 4.857572e-14 3.501614e-07 -7.638070e-12 -3.688534e-01
4.604602e+04 1.818886e-01 4.800553e-14 3.485288e-07 -7.566991e-12 -3.688535e-01
4.626077e+04 1.818886e-01 4.744327e-14 3.469113e-07 -7.496900e-12 -3.688535e-01
4.647552e+04 1.818886e-01 4.688879e-14 3.453088e-07 -7.427779e-12 -3.688535e-01
4.669027e+04 1.818886e-01 4.634193e-14 3.437210e-07 -7.359608e-12 -3.688535e-01
4.679764e+04 1.818886e-01 4.607133e-14 3.429326e-07 -7.325875e-12 -3.688535e-01
4.701239e+04 1.818886e-01 4.553566e-14 3.413666e-07 -7.259099e-12 -3.688535e-01
4.722714e+04 1.818886e-01 4.500729e-14 3.398148e-07 -7.193233e-12 -3.688535e-01
4.744189e+04 1.818886e-01 4.448608e-14 3.382771e-07 -7.128259e-12 -3.688535e-01
4.765664e+04 1.818886e-01 4.397190e-14 3.367532e-07 -7.064161e-12 -3.688535e-01
4.787139e+04 1.818886e-01 4.346462e-14 3.352430e-07 -7.000924e-12 -3.688536e-01
4.808613e+04 1.818886e-01 4.296412e-14 3.337462e-07 -6.938533e-12 -3.688536e-01
4.830088e+04 1.818886e-01 4.247028e-14 3.322628e-07 -6.876972e-12 -3.688536e-01
4.851563e+04 1.818886e-01 4.198299e-14 3.307925e-07 -6.816226e-12 -3.688536e-01
4.873038e+04 1.818886e-01 4.150213e-14 3.293352e-07 -6.756282e-12 -3.688536e-01
4.894513e+04 1.818886e-01 4.102758e-14 3.278907e-07 -6.697125e-12 -3.688536e-01
4.915988e+04 1.818886e-01 4.055923e-14 3.264588e-07 -6.638741e-12 -3.688536e-01
4.937462e+04 1.818886e-01 4.009698e-14 3.250393e-07 -6.581118e-12 -3.688536e-01
4.958937e+04 1.818886e-01 3.964073e-14 3.236322e-07 -6.524242e-12 -3.688536e-01
4.980412e+04 1.818886e-01 3.919037e-14 3.222371e-07 -6.468100e-12 -3.688537e-01
5.001887e+04 1.818886e-01 3.874579e-14 3.208541e-07 -6.412679e-12 -3.688537e-01
5.023362e+04 1.818886e-01 3.830690e-14 3.194829e-07 -6.357968e-12 -3.688537e-01
5.044837e+04 1.818886e-01 3.787361e-14 3.181233e-07 -6.303954e-12 -3.688537e-01
5.066311e+04 1.818886e-01 3.744581e-14 3.167753e-07 -6.250625e-12 -3.688537e-01
5.087786e+04 1.818886e-01 3.702342e-14 3.154386e-07 -6.197970e-12 -3.688537e-01
5.109261e+04 1.818886e-01 3.660635e-14 3.141132e-07 -6.145978e-12 -3.688537e-01
5.130736e+04 1.818886e-01 3.619450e-14 3.127989e-07 -6.094637e-12 -3.688537e-01
5.152211e+04 1.818886e-01 3.578779e-14 3.114955e-07 -6.043937e-12 -3.688537e-01
5.173686e+04 1.818886e-01 3.538613e-14 3.102030e-07 -5.993867e-12 -3.688537e-01
5.195160e+04 1.818886e-01 3.498944e-14 3.089212e-07 -5.944416e-12 -3.688538e-01
5.216635e+04 1.818886e-01 3.459765e-14 3.076499e-07 -5.895575e-12 -3.688538e-01
5.238110e+04 1.818886e-01 3.421066e-14 3.063890e-07 -5.847333e-12 -3.688538e-01
5.259585e+04 1.818886e-01 3.382840e-14 3.051384e-07 -5.799681e-12 -3.688538e-01
5.281060e+04 1.818886e-01 3.345080e-14 3.038980e-07 -5.752610e-12 -3.688538e-01
5.302535e+04 1.818886e-01 3.307777e-14 3.026676e-07 -5.706109e-12 -3.688538e-01
5.324009e+04 1.818886e-01 3.270925e-14 3.014472e-07 -5.660169e-12 -3.688538e-01
5.345484e+04 1.818886e-01 3.234517e-14 3.002366e-07 -5.614782e-12 -3.688538e-01
5.366959e+04 1.818886e-01 3.198544e-14 2.990356e-07 -5.569939e-12 -3.688538e-01
5.388434e+04 1.818886e-01 3.163001e-14 2.978443e-07 -5.525631e-12 -3.688538e-01
5.409909e+04 1.818886e-01 3.127880e-14 2.966624e-07 -5.481850e-12 -3.688538e-01
5.452858e+04 1.818886e-01 3.058879e-14 2.943265e-07 -5.395833e-12 -3.688539e-01
5.495808e+04 1.818886e-01 2.991489e-14 2.920271e-07 -5.311826e-12 -3.688539e-01
5.538758e+04 1.818886e-01 2.925661e-14 2.897634e-07 -5.229765e-12 -3.688539e-01
5.581708e+04 1.818886e-01 2.861346e-14 2.875345e-07 -5.149591e-12 -3.688539e-01
5.624657e+04 1.818886e-01 2.798500e-14 2.853396e-07 -5.071247e-12 -3.688539e-01
5.667607e+04 1.818886e-01 2.737076e-14 2.831781e-07 -4.994677e-12 -3.688539e-01
5.689082e+04 1.818886e-01 2.706885e-14 2.821095e-07 -4.957041e-12 -3.688540e-01
5.732031e+04 1.818886e-01 2.647517e-14 2.799964e-07 -4.883034e-12 -3.688540e-01
5.774981e+04 1.818886e-01 2.589469e-14 2.779148e-07 -4.810671e-12 -3.688540e-01
5.817931e+04 1.818886e-01 2.532702e-14 2.758639e-07 -4.739906e-12 -3.688540e-01
5.860880e+04 1.818886e-01 2.477178e-14 2.738430e-07 -4.670690e-12 -3.688540e-01
5.903830e+04 1.818886e-01 2.422862e-14 2.718516e-07 -4.602980e-12 -3.688540e-01
5.946780e+04 1.818886e-01 2.369718e-14 2.698889e-07 -4.536731e-12 -3.688540e-01
5.989729e+04 1.818886e-01 2.317713e-14 2.679543e-07 -4.471902e-12 -3.688541e-01
6.032679e+04 1.818886e-01 2.266815e-14 2.660473e-07 -4.408453e-12 -3.688541e-01
6.075629e+04 1.818886e-01 2.216993e-14 2.641673e-07 -4.346345e-12 -3.688541e-01
6.118578e+04 1.818886e-01 2.168216e-14 2.623137e-07 -4.285541e-12 -3.688541e-01
6.161528e+04 1.818887e-01 2.120456e-14 2.604859e-07 -4.226003e-12 -3.688541e-01
6.204478e+04 1.818887e-01 2.073684e-14 2.586834e-07 -4.167697e-12 -3.688541e-01
6.247427e+04 1.818887e-01 2.027874e-14 2.569057e-07 -4.110590e-12 -3.688541e-01
6.290377e+04 1.818887e-01 1.982998e-14 2.551522e-07 -4.054649e-12 -3.688542e-01
6.333327e+04 1.818887e-01 1.939032e-14 2.534226e-07 -3.999842e-12 -3.688542e-01
6.376276e+04 1.818887e-01 1.895952e-14 2.517162e-07 -3.946138e-12 -3.688542e-01
6.419226e+04 1.818887e-01 1.853734e-14 2.500327e-07 -3.893509e-12 -3.688542e-01
6.462176e+04 1.818887e-01 1.812355e-14 2.483716e-07 -3.841926e-12 -3.688542e-01
6.505125e+04 1.818887e-01 1.771792e-14 2.467324e-07 -3.791361e-12 -3.688542e-01
6.548075e+04 1.818887e-01 1.732026e-14 2.451147e-07 -3.741788e-12 -3.688542e-01
6.591025e+04 1.818887e-01 1.693034e-14 2.435181e-07 -3.693181e-12 -3.688542e-01
6.633974e+04 1.818887e-01 1.654796e-14 2.419421e-07 -3.645515e-12 -3.688543e-01
6.676924e+04 1.818887e-01 1.617295e-14 2.403865e-07 -3.598766e-12 -3.688543e-01
6.719874e+04 1.818887e-01 1.580510e-14 2.388507e-07 -3.552910e-12 -3.688543e-01
6.762824e+04 1.818887e-01 1.544424e-14 2.373344e-07 -3.507925e-12 -3.688543e-01
6.805773e+04 1.818887e-01 1.509019e-14 2.358373e-07 -3.463789e-12 -3.688543e-01
6.848723e+04 1.818887e-01 1.474278e-14 2.343589e-07 -3.420481e-12 -3.688543e-01
6.891673e+04 1.818887e-01 1.440184e-14 2.328990e-07 -3.377980e-12 -3.688543e-01
6.934622e+04 1.818887e-01 1.406722e-14 2.314572e-07 -3.336267e-12 -3.688543e-01
6.977572e+04 1.818887e-01 1.373876e-14 2.300331e-07 -3.295321e-12 -3.688543e-01
7.020522e+04 1.818887e-01 1.341631e-14 2.286264e-07 -3.255124e-12 -3.688544e-01
7.063471e+04 1.818887e-01 1.309972e-14 2.272368e-07 -3.215659e-12 -3.688544e-01
7.106421e+04 1.818887e-01 1.278885e-14 2.258641e-07 -3.176907e-12 -3.688544e-01
7.149371e+04 1.818887e-01 1.248358e-14 2.245078e-07 -3.138851e-12 -3.688544e-01
7.192320e+04 1.818887e-01 1.218375e-14 2.231677e-07 -3.101475e-12 -3.688544e-01
7.235270e+04 1.818887e-01 1.188925e-14 2.218436e-07 -3.064762e-12 -3.688544e-01
7.278220e+04 1.818887e-01 1.159994e-14 2.205350e-07 -3.028698e-12 -3.688544e-01
7.321169e+04 1.818887e-01 1.131572e-14 2.192418e-07 -2.993266e-12 -3.688544e-01
7.364119e+04 1.818887e-01 1.103645e-14 2.179637e-07 -2.958453e-12 -3.688544e-01
7.407069e+04 1.818887e-01 1.076202e-14 2.167005e-07 -2.924243e-12 -3.688544e-01
7.450018e+04 1.818887e-01 1.049233e-14 2.154517e-07 -2.890623e-12 -3.688545e-01
7.492968e+04 1.818887e-01 1.022726e-14 2.142173e-07 -2.857580e-12 -3.688545e-01
7.535918e+04 1.818887e-01 9.966713e-15 2.129970e-07 -2.825100e-12 -3.688545e-01
7.578867e+04 1.818887e-01 9.710581e-15 2.117905e-07 -2.793171e-12 -3.688545e-01
7.621817e+04 1.818887e-01 9.458768e-15 2.105976e-07 -2.761780e-12 -3.688545e-01
7.664767e+04 1.818887e-01 9.211175e-15 2.094181e-07 -2.730916e-12 -3.688545e-01
7.707716e+04 1.818887e-01 8.967710e-15 2.082517e-07 -2.700565e-12 -3.688545e-01
7.750666e+04 1.818887e-01 8.728281e-15 2.070983e-07 -2.670718e-12 -3.688545e-01
7.793616e+04 1.818887e-01 8.492799e-15 2.059575e-07 -2.641363e-12 -3.688545e-01
7.836565e+04 1.818887e-01 8.261179e-15 2.048293e-07 -2.612490e-12 -3.688545e-01
7.879515e+04 1.818887e-01 8.033336e-15 2.037133e-07 -2.584087e-12 -3.688545e-01
7.922465e+04 1.818887e-01 7.809188e-15 2.026095e-07 -2.556145e-12 -3.688545e-01
7.965414e+04 1.818887e-01 7.588657e-15 2.015176e-07 -2.528654e-12 -3.688546e-01
8.008364e+04 1.818887e-01 7.371664e-15 2.004373e-07 -2.501603e-12 -3.688546e-01
8.051314e+04 1.818887e-01 7.158135e-15 1.993686e-07 -2.474985e-12 -3.688546e-01
8.094263e+04 1.818887e-01 6.947995e-15 1.983113e-07 -2.448789e-12 -3.688546e-01
8.137213e+04 1.818887e-01 6.741175e-15 1.972651e-07 -2.423007e-12 -3.688546e-01
8.158688e+04 1.818887e-01 6.638987e-15 1.967461e-07 -2.410268e-12 -3.688546e-01
8.201638e+04 1.818887e-01 6.437015e-15 1.957163e-07 -2.385091e-12 -3.688546e-01
8.244587e+04 1.818887e-01 6.238191e-15 1.946973e-07 -2.360305e-12 -3.688546e-01
8.287537e+04 1.818887e-01 6.042450e-15 1.936888e-07 -2.335904e-12 -3.688546e-01
8.330487e+04 1.818887e-01 5.849728e-15 1.926907e-07 -2.311880e-12 -3.688546e-01
8.373436e+04 1.818887e-01 5.659965e-15 1.917028e-07 -2.288224e-12 -3.688546e-01
8.416386e+04 1.818887e-01 5.473100e-15 1.907251e-07 -2.264929e-12 -3.688546e-01
8.459336e+04 1.818887e-01 5.289073e-15 1.897572e-07 -2.241989e-12 -3.688546e-01
8.502285e+04 1.818887e-01 5.107828e-15 1.887992e-07 -2.219395e-12 -3.688547e-01
8.545235e+04 1.818887e-01 4.929310e-15 1.878507e-07 -2.197141e-12 -3.688547e-01
8.588185e+04 1.818887e-01 4.753463e-15 1.869118e-07 -2.175220e-12 -3.688547e-01
8.631134e+04 1.818887e-01 4.580234e-15 1.859822e-07 -2.153625e-12 -3.688547e-01
8.674084e+04 1.818887e-01 4.409573e-15 1.850618e-07 -2.132351e-12 -3.688547e-01
8.717034e+04 1.818887e-01 4.241428e-15 1.841505e-07 -2.111390e-12 -3.688547e-01
8.759983e+04 1.818887e-01 4.075750e-15 1.832481e-07 -2.090737e-12 -3.688547e-01
8.802933e+04 1.818887e-01 3.912491e-15 1.823545e-07 -2.070385e-12 -3.688547e-01
8.845883e+04 1.818887e-01 3.751604e-15 1.814696e-07 -2.050329e-12 -3.688547e-01
8.888832e+04 1.818887e-01 3.593044e-15 1.805932e-07 -2.030563e-12 -3.688547e-01
8.931782e+04 1.818887e-01 3.436766e-15 1.797253e-07 -2.011081e-12 -3.688547e-01
8.974732e+04 1.818887e-01 3.282726e-15 1.788657e-07 -1.991879e-12 -3.688547e-01
9.017681e+04 1.818887e-01 3.130881e-15 1.780143e-07 -1.972950e-12 -3.688547e-01
9.060631e+04 1.818887e-01 2.981191e-15 1.771709e-07 -1.954290e-12 -3.688547e-01
9.103581e+04 1.818887e-01 2.833615e-15 1.763355e-07 -1.935893e-12 -3.688547e-01
9.146530e+04 1.818887e-01 2.688113e-15 1.755080e-07 -1.917755e-12 -3.688548e-01
9.189480e+04 1.818887e-01 2.544646e-15 1.746881e-07 -1.899870e-12 -3.688548e-01
9.232430e+04 1.818887e-01 2.403177e-15 1.738759e-07 -1.882235e-12 -3.688548e-01
9.275379e+04 1.818887e-01 2.263668e-15 1.730713e-07 -1.864844e-12 -3.688548e-01
9.318329e+04 1.818887e-01 2.126084e-15 1.722740e-07 -1.847692e-12 -3.688548e-01
9.361279e+04 1.818887e-01 1.990389e-15 1.714841e-07 -1.830777e-12 -3.688548e-01
9.404228e+04 1.818887e-01 1.856550e-15 1.707014e-07 -1.814093e-12 -3.688548e-01
9.447178e+04 1.818887e-01 1.724531e-15 1.699258e-07 -1.797635e-12 -3.688548e-01
9.490128e+04 1.818887e-01 1.594301e-15 1.691572e-07 -1.781401e-12 -3.688548e-01
9.533077e+04 1.818887e-01 1.465827e-15 1.683955e-07 -1.765385e-12 -3.688548e-01
9.576027e+04 1.818887e-01 1.339078e-15 1.676407e-07 -1.749585e-12 -3.688548e-01
9.618977e+04 1.818887e-01 1.214023e-15 1.668926e-07 -1.733996e-12 -3.688548e-01
9.661926e+04 1.818887e-01 1.090632e-15 1.661512e-07 -1.718614e-12 -3.688548e-01
9.704876e+04 1.818887e-01 9.688758e-16 1.654163e-07 -1.703436e-12 -3.688548e-01
9.747826e+04 1.818887e-01 8.487252e-16 1.646879e-07 -1.688458e-12 -3.688548e-01
9.790775e+04 1.818887e-01 7.301524e-16 1.639659e-07 -1.673676e-12 -3.688548e-01
9.833725e+04 1.818887e-01 6.131299e-16 1.632502e-07 -1.659089e-12 -3.688548e-01
9.919624e+04 1.818887e-01 3.836285e-16 1.618374e-07 -1.630479e-12 -3.688549e-01
9.962574e+04 1.818887e-01 2.710975e-16 1.611401e-07 -1.616451e-12 -3.688549e-01


==> Imagens/Profile_f_D/aux1.txt <==
0.318  -0.5
0.318   0.1
0.318   0.5





==> Imagens/Profile_f_D/plot1.txt <==
reset

set out 'ProfileD.eps' 
set term postscript eps enhanced color 

# set multiplot

 
set style line  1 linetype   1 linewidth 3 lc rgb "red"
set style line  13 linetype   1 linewidth 3 lc rgb "green"
# dotted green 
set style line  2 linetype  2 linewidth 3 
# dotted blue
set style line  3 linetype  3 linewidth 3
set style line  4 linetype  4 linewidth 3
set style line  5 linetype  5 linewidth 3
set style line  6 linetype  6 linewidth 3
set style line  7 linetype  7 linewidth 3
set style line  8 linetype  8 linewidth 3
set style line  81 linetype  1 linewidth 3  lc rgb "black"
set style line  81 linetype  1 linewidth 3  lc rgb "black" 
set style line  9 linetype  9 linewidth 3
set style line 10 linetype 10 dashtype '.' lc rgb "black"
set style line 13 linetype   1 linewidth 3 lc rgb "blue"
set style line 14 linetype   1 linewidth 3 lc rgb "red"

# set style line 10 lt 1 lw 5

#pi=3.1412

#  set  label "{/Symbol m}={/Symbol l}=1" at -0.3,180  font "Times-Roman,24"
 

#  set ylabel "A_H" font "Times-Roman,26"
   set xlabel "log_{10}(r)" font "Times-Roman,26"
 
 
           set xtics 1 font "Times-Roman,22"
           set ytics 0.15 font "Times-Roman,22" 
#

    set xrange [ -0.8 : 2.5 ]
   set yrange [-0. :0.4 ] 
 

 # set  label "{/Symbol a}=-10" at 1.5 ,0.93  font "Times-Roman,22"


 
#  set label  'event horizon RN'   at  -1.03, 0.2  rotate font "Times-Italic,22"
  set label  'event horizon'   at  -0.6, 0.17  rotate font "Times-Italic,22"


#  set  label "r^2V'_{(RN)}" at  1.  ,0.42  font "Times-Italic,22"
#  set  label "m^{(RN)}" at   0.  ,0.36  font "Times-Italic,22"

  set  label "V(r)" at  0.  ,0.31 font "Times-Italic,22"
  set  label "{/Symbol f}(r)" at   -0.03 ,0.04  font "Times-Italic,22"
  set  label "m(r)" at   1.  ,0.2  font "Times-Italic,22"
  set  label "-ln {/Symbol s}(r)" at  -0.45 ,0.015   font "Times-Italic,22"


 

# 1  2   3     4  5   6
# r, m, delta, Z, Z', V 
 
#	 

plot  "Solution.dat"   using (  log10($1)  ) :(   ($2) )   notitle with line ls 81,\
"Solution.dat"   using (  log10($1)  ) :(   ($3) )   notitle with line ls 81 lc rgb "green" ,\
"Solution.dat"   using (  log10($1)  ) :(   ($4) )   notitle with line ls 14,\
"Solution.dat"   using (  log10($1)  ) :( - ($6)  )   notitle with line ls 13,\
"aux1.txt"   using (  log10($1)  ) :(   ($2) )   notitle with line ls 10


 


==> Imagens/Profile_f_E/aux1.txt <==
0.318  -0.1
0.318   0.1
0.318   0.5




==> Imagens/Profile_f_E/plot1.txt <==
reset

set out 'ProfileE.eps' 
set term postscript eps enhanced color 

# set multiplot

 
set style line  1 linetype   1 linewidth 3 lc rgb "red"
set style line  13 linetype   1 linewidth 3 lc rgb "green"
# dotted green 
set style line  2 linetype  2 linewidth 3 
# dotted blue
set style line  3 linetype  3 linewidth 3
set style line  4 linetype  4 linewidth 3
set style line  5 linetype  5 linewidth 3
set style line  6 linetype  6 linewidth 3
set style line  7 linetype  7 linewidth 3
set style line  8 linetype  8 linewidth 3
set style line  81 linetype  1 linewidth 3  lc rgb "black"
set style line  81 linetype  1 linewidth 3  lc rgb "black" 
set style line  9 linetype  9 linewidth 3
set style line 10 linetype 10 dashtype '.' lc rgb "black"
set style line 13 linetype   1 linewidth 3 lc rgb "blue"
set style line 14 linetype   1 linewidth 3 lc rgb "red"

# set style line 10 lt 1 lw 5

#pi=3.1412

#  set  label "{/Symbol m}={/Symbol l}=1" at -0.3,180  font "Times-Roman,24"
 

#  set ylabel "A_H" font "Times-Roman,26"
   set xlabel "log_{10}(r)" font "Times-Roman,26"
 
 
           set xtics 1 font "Times-Roman,22"
           set ytics 0.15 font "Times-Roman,22" 
#

    set xrange [ -0.8 : 2.5 ]
   set yrange [-0.0 :0.4 ] 
 

 # set  label "{/Symbol a}=-10" at 1.5 ,0.93  font "Times-Roman,22"


 
#  set label  'event horizon RN'   at  -1.03, 0.2  rotate font "Times-Italic,22"
  set label  'event horizon'   at  -0.6, 0.2  rotate font "Times-Italic,22"


#  set  label "r^2V'_{(RN)}" at  1.  ,0.42  font "Times-Italic,22"
#  set  label "m^{(RN)}" at   0.  ,0.36  font "Times-Italic,22"

  set  label "V(r)" at  0.26 ,0.35 font "Times-Italic,22"
   set  label "{/Symbol f}(r)" at   -0.25 ,0.06  font "Times-Italic,22"
  set  label "m(r)" at   1.  ,0.2  font "Times-Italic,22"
  set  label "-ln {/Symbol s}(r)" at  -0.4  ,0.015   font "Times-Italic,22"

 

# 1  2   3     4  5   6
# r, m, delta, Z, Z', V 
 
#	 

plot  "Solution.dat"   using (  log10($1)  ) :(   ($2) )   notitle with line ls 81,\
"Solution.dat"   using (  log10($1)  ) :(   ($3) )   notitle with line ls 81 lc rgb "green" ,\
"Solution.dat"   using (  log10($1)  ) :(   ($4) )   notitle with line ls 14,\
"Solution.dat"   using (  log10($1)  ) :(  ($6)  )   notitle with line ls 13,\
"aux1.txt"   using (  log10($1)  ) :(   ($2) )   notitle with line ls 10


 


==> Imagens/Profile_f_F/aux1.txt <==
0.318  -0.3
0.318   0.1
0.318   0.5




==> Imagens/Profile_f_F/plot1.txt <==
reset

set out 'ProfileF.eps' 
set term postscript eps enhanced color 

# set multiplot

 
set style line  1 linetype   1 linewidth 3 lc rgb "red"
set style line  13 linetype   1 linewidth 3 lc rgb "green"
# dotted green 
set style line  2 linetype  2 linewidth 3 
# dotted blue
set style line  3 linetype  3 linewidth 3
set style line  4 linetype  4 linewidth 3
set style line  5 linetype  5 linewidth 3
set style line  6 linetype  6 linewidth 3
set style line  7 linetype  7 linewidth 3
set style line  8 linetype  8 linewidth 3
set style line  81 linetype  1 linewidth 3  lc rgb "black"
set style line  81 linetype  1 linewidth 3  lc rgb "black" 
set style line  9 linetype  9 linewidth 3
set style line 10 linetype 10 dashtype '.' lc rgb "black"
set style line 13 linetype   1 linewidth 3 lc rgb "blue"
set style line 14 linetype   1 linewidth 3 lc rgb "red"

# set style line 10 lt 1 lw 5

#pi=3.1412

#  set  label "{/Symbol m}={/Symbol l}=1" at -0.3,180  font "Times-Roman,24"
 

#  set ylabel "A_H" font "Times-Roman,26"
   set xlabel "log_{10}(r)" font "Times-Roman,26"
 
 
           set xtics 1 font "Times-Roman,22"
           set ytics 0.15 font "Times-Roman,22" 
#

    set xrange [ -0.8 : 2.5 ]
   set yrange [0 :0.32 ] 
 

 # set  label "{/Symbol a}=-10" at 1.5 ,0.93  font "Times-Roman,22"


 
#  set label  'event horizon RN'   at  -1.03, 0.2  rotate font "Times-Italic,22"
  set label  'event horizon'   at  -0.6, 0.17  rotate font "Times-Italic,22"


#  set  label "r^2V'_{(RN)}" at  1.  ,0.42  font "Times-Italic,22"
#  set  label "m^{(RN)}" at   0.  ,0.36  font "Times-Italic,22"

  set  label "V(r)" at  0.5  ,0.275 font "Times-Italic,22"
  set  label "{/Symbol f}(r)" at   -0.05 ,0.09  font "Times-Italic,22"
  set  label "m(r)" at   1.  ,0.195  font "Times-Italic,22"
  set  label "-ln {/Symbol s}(r)" at  0.0  ,0.015   font "Times-Italic,22"


 

# 1  2   3     4  5   6
# r, m, delta, Z, Z', V 
 
#	 

plot  "Solution.dat"   using (  log10($1)  ) :(   ($2) )   notitle with line ls 81,\
"Solution.dat"   using (  log10($1)  ) :(   ($3) )   notitle with line ls 81 lc rgb "green" ,\
"Solution.dat"   using (  log10($1)  ) :(   ($4) )   notitle with line ls 14,\
"Solution.dat"   using (  log10($1)  ) :(  -($6)  )   notitle with line ls 13,\
"aux1.txt"   using (  log10($1)  ) :(   ($2) )   notitle with line ls 10


 


==> Imagens/Profile_f_P/aux1.txt <==
0.318  -0.1
0.318   0.1
0.318   0.5




==> Imagens/Profile_f_P/plot1.txt <==

reset
set out 'ProfileP.eps' 
set term postscript eps enhanced color 

# set multiplot

 
set style line  1 linetype   1 linewidth 3 lc rgb "red"
set style line  13 linetype   1 linewidth 3 lc rgb "green"
# dotted green 
set style line  2 linetype  2 linewidth 3 
# dotted blue
set style line  3 linetype  3 linewidth 3
set style line  4 linetype  4 linewidth 3
set style line  5 linetype  5 linewidth 3
set style line  6 linetype  6 linewidth 3
set style line  7 linetype  7 linewidth 3
set style line  8 linetype  8 linewidth 3
set style line  81 linetype  1 linewidth 3  lc rgb "black"
set style line  81 linetype  1 linewidth 3  lc rgb "black" 
set style line  9 linetype  9 linewidth 3
set style line 10 linetype 10 dashtype '.' lc rgb "black"
set style line 13 linetype   1 linewidth 3 lc rgb "blue"
set style line 14 linetype   1 linewidth 3 lc rgb "red"

# set style line 10 lt 1 lw 5

#pi=3.1412

#  set  label "{/Symbol m}={/Symbol l}=1" at -0.3,180  font "Times-Roman,24"
 

#  set ylabel "A_H" font "Times-Roman,26"
   set xlabel "log_{10}(r)" font "Times-Roman,26"
 
 
           set xtics 1 font "Times-Roman,22"
           set ytics 0.15 font "Times-Roman,22" 
#

    set xrange [ -0.8 : 2.5 ]
   set yrange [-0.0 :0.4 ] 
 

 # set  label "{/Symbol a}=-10" at 1.5 ,0.93  font "Times-Roman,22"


 
#  set label  'event horizon RN'   at  -1.03, 0.2  rotate font "Times-Italic,22"
  set label  'event horizon'   at  -0.6, 0.2  rotate font "Times-Italic,22"


#  set  label "r^2V'_{(RN)}" at  1.  ,0.42  font "Times-Italic,22"
#  set  label "m^{(RN)}" at   0.  ,0.36  font "Times-Italic,22"

  set  label "V(r)" at  0.26 ,0.35 font "Times-Italic,22"
   set  label "{/Symbol f}(r)" at   -0.25 ,0.045  font "Times-Italic,22"
  set  label "m(r)" at   1.  ,0.2  font "Times-Italic,22"
  set  label "-ln {/Symbol s}(r)" at  -0.5  ,0.015   font "Times-Italic,22"

 

# 1  2   3     4  5   6
# r, m, delta, Z, Z', V 
 
#	 

plot  "Solution.dat"   using (  log10($1)  ) :(   ($2) )   notitle with line ls 81,\
"Solution.dat"   using (  log10($1)  ) :(   ($3) )   notitle with line ls 81 lc rgb "green" ,\
"Solution.dat"   using (  log10($1)  ) :(   ($4) )   notitle with line ls 14,\
"Solution.dat"   using (  log10($1)  ) :(  ($6)  )   notitle with line ls 13,\
"aux1.txt"   using (  log10($1)  ) :(   ($2) )   notitle with line ls 10


 


==> Imagens/Profile_f_Q/B1/Solution.dat <==
8.271200e-01 4.135600e-01 3.268792e-01 5.093676e-01 -1.429532e+00 0.000000e+00
8.271216e-01 4.135603e-01 3.268765e-01 5.093653e-01 -1.429529e+00 -7.056351e-07
8.271232e-01 4.135607e-01 3.268738e-01 5.093630e-01 -1.429526e+00 -1.411275e-06
8.271264e-01 4.135614e-01 3.268684e-01 5.093584e-01 -1.429520e+00 -2.822566e-06
8.271328e-01 4.135627e-01 3.268575e-01 5.093493e-01 -1.429508e+00 -5.645201e-06
8.271456e-01 4.135655e-01 3.268359e-01 5.093310e-01 -1.429484e+00 -1.129068e-05
8.271712e-01 4.135710e-01 3.267926e-01 5.092944e-01 -1.429435e+00 -2.258245e-05
8.272224e-01 4.135819e-01 3.267061e-01 5.092212e-01 -1.429338e+00 -4.516927e-05
8.272736e-01 4.135929e-01 3.266196e-01 5.091480e-01 -1.429241e+00 -6.776048e-05
8.273248e-01 4.136039e-01 3.265331e-01 5.090749e-01 -1.429144e+00 -9.035606e-05
8.274272e-01 4.136258e-01 3.263600e-01 5.089285e-01 -1.428949e+00 -1.355604e-04
8.275296e-01 4.136477e-01 3.261871e-01 5.087822e-01 -1.428754e+00 -1.807822e-04
8.276320e-01 4.136697e-01 3.260141e-01 5.086359e-01 -1.428558e+00 -2.260215e-04
8.277344e-01 4.136917e-01 3.258411e-01 5.084896e-01 -1.428363e+00 -2.712783e-04
8.278368e-01 4.137137e-01 3.256682e-01 5.083434e-01 -1.428167e+00 -3.165526e-04
8.279392e-01 4.137357e-01 3.254953e-01 5.081972e-01 -1.427971e+00 -3.618444e-04
8.281440e-01 4.137797e-01 3.251496e-01 5.079047e-01 -1.427577e+00 -4.524805e-04
8.283488e-01 4.138237e-01 3.248040e-01 5.076124e-01 -1.427183e+00 -5.431865e-04
8.285536e-01 4.138678e-01 3.244585e-01 5.073202e-01 -1.426787e+00 -6.339623e-04
8.287584e-01 4.139119e-01 3.241132e-01 5.070280e-01 -1.426391e+00 -7.248080e-04
8.289632e-01 4.139561e-01 3.237679e-01 5.067359e-01 -1.425993e+00 -8.157235e-04
8.291680e-01 4.140003e-01 3.234227e-01 5.064439e-01 -1.425594e+00 -9.067088e-04
8.293728e-01 4.140445e-01 3.230777e-01 5.061520e-01 -1.425194e+00 -9.977638e-04
8.295776e-01 4.140888e-01 3.227327e-01 5.058602e-01 -1.424793e+00 -1.088889e-03
8.297824e-01 4.141331e-01 3.223879e-01 5.055684e-01 -1.424390e+00 -1.180083e-03
8.299872e-01 4.141775e-01 3.220431e-01 5.052767e-01 -1.423987e+00 -1.271347e-03
8.301920e-01 4.142219e-01 3.216985e-01 5.049851e-01 -1.423582e+00 -1.362680e-03
8.303968e-01 4.142663e-01 3.213540e-01 5.046936e-01 -1.423176e+00 -1.454084e-03
8.306016e-01 4.143108e-01 3.210096e-01 5.044022e-01 -1.422769e+00 -1.545556e-03
8.310112e-01 4.143999e-01 3.203211e-01 5.038196e-01 -1.421952e+00 -1.728710e-03
8.314208e-01 4.144891e-01 3.196331e-01 5.032373e-01 -1.421130e+00 -1.912141e-03
8.318304e-01 4.145784e-01 3.189456e-01 5.026554e-01 -1.420304e+00 -2.095850e-03
8.322400e-01 4.146679e-01 3.182585e-01 5.020738e-01 -1.419473e+00 -2.279835e-03
8.326496e-01 4.147576e-01 3.175719e-01 5.014926e-01 -1.418637e+00 -2.464097e-03
8.330592e-01 4.148474e-01 3.168857e-01 5.009117e-01 -1.417797e+00 -2.648635e-03
8.334688e-01 4.149374e-01 3.162001e-01 5.003311e-01 -1.416953e+00 -2.833450e-03
8.338784e-01 4.150275e-01 3.155149e-01 4.997509e-01 -1.416103e+00 -3.018540e-03
8.342880e-01 4.151178e-01 3.148302e-01 4.991711e-01 -1.415250e+00 -3.203905e-03
8.346976e-01 4.152082e-01 3.141460e-01 4.985915e-01 -1.414391e+00 -3.389545e-03
8.351072e-01 4.152987e-01 3.134623e-01 4.980124e-01 -1.413528e+00 -3.575459e-03
8.355168e-01 4.153894e-01 3.127791e-01 4.974336e-01 -1.412661e+00 -3.761648e-03
8.359264e-01 4.154803e-01 3.120964e-01 4.968551e-01 -1.411789e+00 -3.948110e-03
8.363360e-01 4.155713e-01 3.114142e-01 4.962771e-01 -1.410913e+00 -4.134846e-03
8.367456e-01 4.156624e-01 3.107325e-01 4.956993e-01 -1.410032e+00 -4.321855e-03
8.371552e-01 4.157537e-01 3.100514e-01 4.951220e-01 -1.409146e+00 -4.509137e-03
8.375648e-01 4.158452e-01 3.093707e-01 4.945449e-01 -1.408256e+00 -4.696690e-03
8.379744e-01 4.159367e-01 3.086906e-01 4.939683e-01 -1.407361e+00 -4.884516e-03
8.383840e-01 4.160285e-01 3.080111e-01 4.933920e-01 -1.406462e+00 -5.072613e-03
8.387936e-01 4.161203e-01 3.073320e-01 4.928161e-01 -1.405558e+00 -5.260982e-03
8.392032e-01 4.162123e-01 3.066536e-01 4.922406e-01 -1.404650e+00 -5.449620e-03
8.396128e-01 4.163045e-01 3.059756e-01 4.916654e-01 -1.403737e+00 -5.638530e-03
8.400224e-01 4.163968e-01 3.052982e-01 4.910907e-01 -1.402820e+00 -5.827709e-03
8.404320e-01 4.164892e-01 3.046214e-01 4.905163e-01 -1.401898e+00 -6.017157e-03
8.408416e-01 4.165818e-01 3.039452e-01 4.899422e-01 -1.400971e+00 -6.206874e-03
8.412512e-01 4.166745e-01 3.032695e-01 4.893686e-01 -1.400040e+00 -6.396860e-03
8.416608e-01 4.167674e-01 3.025943e-01 4.887953e-01 -1.399105e+00 -6.587114e-03
8.420704e-01 4.168604e-01 3.019198e-01 4.882224e-01 -1.398165e+00 -6.777635e-03
8.428896e-01 4.170468e-01 3.005725e-01 4.870778e-01 -1.396272e+00 -7.159479e-03
8.437088e-01 4.172337e-01 2.992275e-01 4.859348e-01 -1.394360e+00 -7.542389e-03
8.445280e-01 4.174212e-01 2.978849e-01 4.847933e-01 -1.392431e+00 -7.926359e-03
8.453472e-01 4.176093e-01 2.965447e-01 4.836534e-01 -1.390484e+00 -8.311387e-03
8.461664e-01 4.177978e-01 2.952070e-01 4.825152e-01 -1.388519e+00 -8.697468e-03
8.469856e-01 4.179869e-01 2.938719e-01 4.813785e-01 -1.386536e+00 -9.084599e-03
8.478048e-01 4.181766e-01 2.925392e-01 4.802435e-01 -1.384535e+00 -9.472776e-03
8.486240e-01 4.183667e-01 2.912092e-01 4.791101e-01 -1.382517e+00 -9.861994e-03
8.494432e-01 4.185574e-01 2.898817e-01 4.779784e-01 -1.380481e+00 -1.025225e-02
8.502624e-01 4.187486e-01 2.885569e-01 4.768483e-01 -1.378428e+00 -1.064354e-02
8.510816e-01 4.189403e-01 2.872348e-01 4.757199e-01 -1.376356e+00 -1.103585e-02
8.519008e-01 4.191325e-01 2.859154e-01 4.745933e-01 -1.374268e+00 -1.142919e-02
8.527200e-01 4.193252e-01 2.845988e-01 4.734683e-01 -1.372162e+00 -1.182355e-02
8.535392e-01 4.195184e-01 2.832849e-01 4.723451e-01 -1.370039e+00 -1.221893e-02
8.543584e-01 4.197121e-01 2.819739e-01 4.712237e-01 -1.367898e+00 -1.261531e-02
8.551776e-01 4.199063e-01 2.806657e-01 4.701040e-01 -1.365741e+00 -1.301270e-02
8.559968e-01 4.201010e-01 2.793605e-01 4.689861e-01 -1.363566e+00 -1.341109e-02
8.568160e-01 4.202961e-01 2.780581e-01 4.678699e-01 -1.361374e+00 -1.381048e-02
8.576352e-01 4.204917e-01 2.767588e-01 4.667556e-01 -1.359165e+00 -1.421085e-02
8.584544e-01 4.206878e-01 2.754624e-01 4.656431e-01 -1.356940e+00 -1.461222e-02
8.592736e-01 4.208843e-01 2.741690e-01 4.645324e-01 -1.354697e+00 -1.501456e-02
8.600928e-01 4.210813e-01 2.728787e-01 4.634235e-01 -1.352439e+00 -1.541788e-02
8.609120e-01 4.212788e-01 2.715915e-01 4.623165e-01 -1.350163e+00 -1.582217e-02
8.617312e-01 4.214767e-01 2.703074e-01 4.612114e-01 -1.347871e+00 -1.622742e-02
8.625504e-01 4.216750e-01 2.690265e-01 4.601082e-01 -1.345563e+00 -1.663363e-02
8.633696e-01 4.218738e-01 2.677488e-01 4.590069e-01 -1.343238e+00 -1.704080e-02
8.641888e-01 4.220730e-01 2.664743e-01 4.579074e-01 -1.340897e+00 -1.744891e-02
8.650080e-01 4.222727e-01 2.652030e-01 4.568099e-01 -1.338540e+00 -1.785797e-02
8.658272e-01 4.224727e-01 2.639351e-01 4.557144e-01 -1.336168e+00 -1.826796e-02
8.666464e-01 4.226732e-01 2.626704e-01 4.546208e-01 -1.333779e+00 -1.867889e-02
8.674656e-01 4.228741e-01 2.614091e-01 4.535291e-01 -1.331375e+00 -1.909074e-02
8.682848e-01 4.230754e-01 2.601512e-01 4.524394e-01 -1.328955e+00 -1.950351e-02
8.691040e-01 4.232771e-01 2.588966e-01 4.513518e-01 -1.326520e+00 -1.991720e-02
8.699232e-01 4.234792e-01 2.576455e-01 4.502661e-01 -1.324069e+00 -2.033179e-02
8.707424e-01 4.236817e-01 2.563979e-01 4.491824e-01 -1.321603e+00 -2.074728e-02
8.715616e-01 4.238846e-01 2.551537e-01 4.481008e-01 -1.319122e+00 -2.116367e-02
8.723808e-01 4.240879e-01 2.539131e-01 4.470212e-01 -1.316626e+00 -2.158095e-02
8.732000e-01 4.242915e-01 2.526760e-01 4.459436e-01 -1.314115e+00 -2.199912e-02
8.740192e-01 4.244955e-01 2.514425e-01 4.448681e-01 -1.311590e+00 -2.241816e-02
8.748384e-01 4.246999e-01 2.502126e-01 4.437947e-01 -1.309050e+00 -2.283807e-02
8.756576e-01 4.249047e-01 2.489864e-01 4.427234e-01 -1.306495e+00 -2.325885e-02
8.764768e-01 4.251098e-01 2.477638e-01 4.416542e-01 -1.303926e+00 -2.368048e-02
8.772960e-01 4.253152e-01 2.465448e-01 4.405870e-01 -1.301343e+00 -2.410297e-02
8.781152e-01 4.255210e-01 2.453296e-01 4.395220e-01 -1.298746e+00 -2.452630e-02
8.789344e-01 4.257272e-01 2.441181e-01 4.384592e-01 -1.296135e+00 -2.495047e-02
8.797536e-01 4.259337e-01 2.429104e-01 4.373985e-01 -1.293511e+00 -2.537547e-02
8.805728e-01 4.261405e-01 2.417064e-01 4.363399e-01 -1.290873e+00 -2.580129e-02
8.813920e-01 4.263476e-01 2.405063e-01 4.352835e-01 -1.288221e+00 -2.622794e-02
8.822112e-01 4.265551e-01 2.393100e-01 4.342293e-01 -1.285556e+00 -2.665540e-02
8.830304e-01 4.267629e-01 2.381175e-01 4.331772e-01 -1.282879e+00 -2.708366e-02
8.838496e-01 4.269709e-01 2.369289e-01 4.321274e-01 -1.280188e+00 -2.751272e-02
8.846688e-01 4.271793e-01 2.357443e-01 4.310798e-01 -1.277484e+00 -2.794257e-02
8.854880e-01 4.273880e-01 2.345635e-01 4.300344e-01 -1.274768e+00 -2.837321e-02
8.863072e-01 4.275970e-01 2.333867e-01 4.289912e-01 -1.272039e+00 -2.880462e-02
8.871264e-01 4.278063e-01 2.322139e-01 4.279503e-01 -1.269298e+00 -2.923681e-02
8.879456e-01 4.280159e-01 2.310450e-01 4.269116e-01 -1.266545e+00 -2.966976e-02
8.887648e-01 4.282257e-01 2.298802e-01 4.258752e-01 -1.263780e+00 -3.010346e-02
8.895840e-01 4.284358e-01 2.287193e-01 4.248410e-01 -1.261003e+00 -3.053791e-02
8.904032e-01 4.286462e-01 2.275626e-01 4.238091e-01 -1.258214e+00 -3.097311e-02
8.912224e-01 4.288569e-01 2.264098e-01 4.227796e-01 -1.255414e+00 -3.140904e-02
8.920416e-01 4.290678e-01 2.252612e-01 4.217523e-01 -1.252603e+00 -3.184570e-02
8.928608e-01 4.292789e-01 2.241167e-01 4.207273e-01 -1.249781e+00 -3.228308e-02
8.936800e-01 4.294904e-01 2.229763e-01 4.197046e-01 -1.246947e+00 -3.272117e-02
8.944992e-01 4.297020e-01 2.218401e-01 4.186843e-01 -1.244103e+00 -3.315997e-02
8.953184e-01 4.299139e-01 2.207080e-01 4.176663e-01 -1.241248e+00 -3.359947e-02
8.961376e-01 4.301260e-01 2.195800e-01 4.166506e-01 -1.238383e+00 -3.403966e-02
8.969568e-01 4.303384e-01 2.184563e-01 4.156373e-01 -1.235507e+00 -3.448053e-02
8.977760e-01 4.305510e-01 2.173368e-01 4.146264e-01 -1.232622e+00 -3.492208e-02
8.985952e-01 4.307638e-01 2.162215e-01 4.136178e-01 -1.229726e+00 -3.536430e-02
8.994144e-01 4.309768e-01 2.151104e-01 4.126116e-01 -1.226821e+00 -3.580718e-02
9.002336e-01 4.311900e-01 2.140036e-01 4.116078e-01 -1.223906e+00 -3.625072e-02
9.010528e-01 4.314035e-01 2.129010e-01 4.106064e-01 -1.220982e+00 -3.669490e-02
9.018720e-01 4.316171e-01 2.118027e-01 4.096073e-01 -1.218048e+00 -3.713973e-02
9.026912e-01 4.318309e-01 2.107087e-01 4.086107e-01 -1.215106e+00 -3.758518e-02
9.035104e-01 4.320449e-01 2.096190e-01 4.076165e-01 -1.212155e+00 -3.803126e-02
9.043296e-01 4.322591e-01 2.085337e-01 4.066247e-01 -1.209195e+00 -3.847796e-02
9.051488e-01 4.324735e-01 2.074526e-01 4.056354e-01 -1.206227e+00 -3.892526e-02
9.059680e-01 4.326881e-01 2.063760e-01 4.046484e-01 -1.203250e+00 -3.937317e-02
9.067872e-01 4.329028e-01 2.053036e-01 4.036640e-01 -1.200266e+00 -3.982167e-02
9.076064e-01 4.331177e-01 2.042356e-01 4.026819e-01 -1.197273e+00 -4.027076e-02
9.092448e-01 4.335479e-01 2.021128e-01 4.007252e-01 -1.191265e+00 -4.117067e-02
9.108832e-01 4.339788e-01 2.000075e-01 3.987784e-01 -1.185228e+00 -4.207283e-02
9.125216e-01 4.344102e-01 1.979199e-01 3.968415e-01 -1.179162e+00 -4.297719e-02
9.141600e-01 4.348421e-01 1.958500e-01 3.949146e-01 -1.173070e+00 -4.388368e-02
9.157984e-01 4.352746e-01 1.937978e-01 3.929976e-01 -1.166954e+00 -4.479225e-02
9.174368e-01 4.357075e-01 1.917634e-01 3.910907e-01 -1.160813e+00 -4.570283e-02
9.190752e-01 4.361408e-01 1.897469e-01 3.891939e-01 -1.154651e+00 -4.661537e-02
9.207136e-01 4.365744e-01 1.877483e-01 3.873071e-01 -1.148468e+00 -4.752979e-02
9.223520e-01 4.370085e-01 1.857676e-01 3.854306e-01 -1.142265e+00 -4.844605e-02
9.239904e-01 4.374428e-01 1.838048e-01 3.835642e-01 -1.136045e+00 -4.936408e-02
9.256288e-01 4.378774e-01 1.818600e-01 3.817080e-01 -1.129809e+00 -5.028381e-02
9.272672e-01 4.383123e-01 1.799332e-01 3.798620e-01 -1.123558e+00 -5.120520e-02
9.289056e-01 4.387473e-01 1.780243e-01 3.780263e-01 -1.117294e+00 -5.212818e-02
9.305440e-01 4.391825e-01 1.761334e-01 3.762009e-01 -1.111017e+00 -5.305268e-02
9.321824e-01 4.396179e-01 1.742605e-01 3.743857e-01 -1.104730e+00 -5.397866e-02
9.338208e-01 4.400534e-01 1.724055e-01 3.725809e-01 -1.098434e+00 -5.490606e-02
9.354592e-01 4.404890e-01 1.705685e-01 3.707864e-01 -1.092130e+00 -5.583480e-02
9.370976e-01 4.409246e-01 1.687493e-01 3.690022e-01 -1.085819e+00 -5.676484e-02
9.387360e-01 4.413602e-01 1.669481e-01 3.672284e-01 -1.079503e+00 -5.769612e-02
9.403744e-01 4.417958e-01 1.651647e-01 3.654649e-01 -1.073183e+00 -5.862858e-02
9.420128e-01 4.422313e-01 1.633992e-01 3.637118e-01 -1.066861e+00 -5.956216e-02
9.436512e-01 4.426668e-01 1.616514e-01 3.619690e-01 -1.060537e+00 -6.049681e-02
9.452896e-01 4.431022e-01 1.599213e-01 3.602366e-01 -1.054213e+00 -6.143247e-02
9.469280e-01 4.435375e-01 1.582089e-01 3.585146e-01 -1.047890e+00 -6.236908e-02
9.485664e-01 4.439725e-01 1.565141e-01 3.568029e-01 -1.041569e+00 -6.330659e-02
9.502048e-01 4.444075e-01 1.548368e-01 3.551016e-01 -1.035252e+00 -6.424494e-02
9.518432e-01 4.448421e-01 1.531770e-01 3.534106e-01 -1.028940e+00 -6.518409e-02
9.534816e-01 4.452766e-01 1.515346e-01 3.517299e-01 -1.022634e+00 -6.612396e-02
9.551200e-01 4.457108e-01 1.499096e-01 3.500596e-01 -1.016334e+00 -6.706453e-02
9.567584e-01 4.461447e-01 1.483018e-01 3.483996e-01 -1.010043e+00 -6.800572e-02
9.583968e-01 4.465783e-01 1.467112e-01 3.467499e-01 -1.003760e+00 -6.894749e-02
9.600352e-01 4.470115e-01 1.451376e-01 3.451105e-01 -9.974884e-01 -6.988979e-02
9.616736e-01 4.474444e-01 1.435811e-01 3.434813e-01 -9.912274e-01 -7.083256e-02
9.633120e-01 4.478769e-01 1.420414e-01 3.418624e-01 -9.849787e-01 -7.177576e-02
9.649504e-01 4.483090e-01 1.405186e-01 3.402537e-01 -9.787431e-01 -7.271934e-02
9.665888e-01 4.487407e-01 1.390124e-01 3.386553e-01 -9.725217e-01 -7.366324e-02
9.682272e-01 4.491719e-01 1.375229e-01 3.370670e-01 -9.663153e-01 -7.460742e-02
9.698656e-01 4.496027e-01 1.360499e-01 3.354888e-01 -9.601248e-01 -7.555184e-02
9.715040e-01 4.500329e-01 1.345932e-01 3.339208e-01 -9.539512e-01 -7.649643e-02
9.731424e-01 4.504627e-01 1.331528e-01 3.323629e-01 -9.477953e-01 -7.744117e-02
9.747808e-01 4.508919e-01 1.317286e-01 3.308151e-01 -9.416579e-01 -7.838600e-02
9.764192e-01 4.513206e-01 1.303205e-01 3.292773e-01 -9.355398e-01 -7.933087e-02
9.780576e-01 4.517487e-01 1.289282e-01 3.277495e-01 -9.294418e-01 -8.027575e-02
9.796960e-01 4.521762e-01 1.275518e-01 3.262317e-01 -9.233646e-01 -8.122059e-02
9.813344e-01 4.526031e-01 1.261911e-01 3.247238e-01 -9.173090e-01 -8.216534e-02
9.829728e-01 4.530294e-01 1.248460e-01 3.232258e-01 -9.112756e-01 -8.310997e-02
9.846112e-01 4.534551e-01 1.235163e-01 3.217377e-01 -9.052653e-01 -8.405443e-02
9.862496e-01 4.538801e-01 1.222019e-01 3.202594e-01 -8.992785e-01 -8.499868e-02
9.878880e-01 4.543045e-01 1.209027e-01 3.187909e-01 -8.933160e-01 -8.594268e-02
9.895264e-01 4.547281e-01 1.196186e-01 3.173322e-01 -8.873783e-01 -8.688639e-02
9.911648e-01 4.551511e-01 1.183494e-01 3.158832e-01 -8.814660e-01 -8.782977e-02
9.928032e-01 4.555733e-01 1.170950e-01 3.144438e-01 -8.755798e-01 -8.877279e-02
9.944416e-01 4.559949e-01 1.158553e-01 3.130140e-01 -8.697201e-01 -8.971540e-02
9.960800e-01 4.564157e-01 1.146302e-01 3.115939e-01 -8.638875e-01 -9.065757e-02
9.977184e-01 4.568357e-01 1.134194e-01 3.101832e-01 -8.580824e-01 -9.159927e-02
9.993568e-01 4.572550e-01 1.122229e-01 3.087821e-01 -8.523054e-01 -9.254045e-02
1.000995e+00 4.576735e-01 1.110405e-01 3.073904e-01 -8.465568e-01 -9.348109e-02
1.002634e+00 4.580912e-01 1.098722e-01 3.060081e-01 -8.408372e-01 -9.442114e-02
1.004272e+00 4.585081e-01 1.087177e-01 3.046351e-01 -8.351469e-01 -9.536058e-02
1.005910e+00 4.589242e-01 1.075769e-01 3.032715e-01 -8.294863e-01 -9.629937e-02
1.007549e+00 4.593395e-01 1.064497e-01 3.019170e-01 -8.238558e-01 -9.723748e-02
1.009187e+00 4.597539e-01 1.053360e-01 3.005718e-01 -8.182558e-01 -9.817487e-02
1.010826e+00 4.601675e-01 1.042355e-01 2.992358e-01 -8.126865e-01 -9.911153e-02
1.012464e+00 4.605803e-01 1.031483e-01 2.979088e-01 -8.071483e-01 -1.000474e-01
1.014102e+00 4.609922e-01 1.020741e-01 2.965909e-01 -8.016416e-01 -1.009825e-01
1.015741e+00 4.614032e-01 1.010128e-01 2.952820e-01 -7.961664e-01 -1.019167e-01
1.017379e+00 4.618134e-01 9.996424e-02 2.939820e-01 -7.907233e-01 -1.028501e-01
1.019018e+00 4.622227e-01 9.892833e-02 2.926909e-01 -7.853123e-01 -1.037826e-01
1.020656e+00 4.626310e-01 9.790491e-02 2.914087e-01 -7.799337e-01 -1.047142e-01
1.022294e+00 4.630385e-01 9.689384e-02 2.901352e-01 -7.745877e-01 -1.056448e-01
1.023933e+00 4.634451e-01 9.589499e-02 2.888705e-01 -7.692745e-01 -1.065745e-01
1.025571e+00 4.638507e-01 9.490823e-02 2.876144e-01 -7.639943e-01 -1.075031e-01
1.027210e+00 4.642554e-01 9.393342e-02 2.863670e-01 -7.587472e-01 -1.084308e-01
1.028848e+00 4.646592e-01 9.297041e-02 2.851281e-01 -7.535335e-01 -1.093574e-01
1.030486e+00 4.650621e-01 9.201909e-02 2.838978e-01 -7.483532e-01 -1.102829e-01
1.032125e+00 4.654640e-01 9.107931e-02 2.826759e-01 -7.432064e-01 -1.112073e-01
1.033763e+00 4.658650e-01 9.015094e-02 2.814625e-01 -7.380933e-01 -1.121307e-01
1.035402e+00 4.662651e-01 8.923385e-02 2.802573e-01 -7.330139e-01 -1.130529e-01
1.037040e+00 4.666641e-01 8.832791e-02 2.790605e-01 -7.279684e-01 -1.139739e-01
1.038678e+00 4.670622e-01 8.743299e-02 2.778719e-01 -7.229568e-01 -1.148937e-01
1.040317e+00 4.674594e-01 8.654895e-02 2.766915e-01 -7.179791e-01 -1.158124e-01
1.041955e+00 4.678556e-01 8.567567e-02 2.755192e-01 -7.130355e-01 -1.167298e-01
1.043594e+00 4.682508e-01 8.481302e-02 2.743550e-01 -7.081258e-01 -1.176460e-01
1.045232e+00 4.686450e-01 8.396087e-02 2.731988e-01 -7.032503e-01 -1.185609e-01
1.046870e+00 4.690383e-01 8.311910e-02 2.720506e-01 -6.984088e-01 -1.194746e-01
1.048509e+00 4.694305e-01 8.228758e-02 2.709102e-01 -6.936014e-01 -1.203869e-01
1.050147e+00 4.698218e-01 8.146618e-02 2.697778e-01 -6.888280e-01 -1.212980e-01
1.051786e+00 4.702121e-01 8.065478e-02 2.686531e-01 -6.840887e-01 -1.222077e-01
1.053424e+00 4.706014e-01 7.985326e-02 2.675361e-01 -6.793834e-01 -1.231160e-01
1.055062e+00 4.709897e-01 7.906149e-02 2.664268e-01 -6.747121e-01 -1.240230e-01
1.056701e+00 4.713770e-01 7.827936e-02 2.653252e-01 -6.700747e-01 -1.249287e-01
1.058339e+00 4.717633e-01 7.750674e-02 2.642311e-01 -6.654712e-01 -1.258329e-01
1.059978e+00 4.721486e-01 7.674352e-02 2.631446e-01 -6.609015e-01 -1.267357e-01
1.061616e+00 4.725329e-01 7.598958e-02 2.620655e-01 -6.563656e-01 -1.276371e-01
1.063254e+00 4.729162e-01 7.524480e-02 2.609938e-01 -6.518634e-01 -1.285370e-01
1.064893e+00 4.732984e-01 7.450907e-02 2.599294e-01 -6.473947e-01 -1.294355e-01
1.066531e+00 4.736797e-01 7.378227e-02 2.588724e-01 -6.429595e-01 -1.303325e-01
1.068170e+00 4.740600e-01 7.306429e-02 2.578226e-01 -6.385577e-01 -1.312281e-01
1.069808e+00 4.744392e-01 7.235502e-02 2.567799e-01 -6.341893e-01 -1.321221e-01
1.071446e+00 4.748175e-01 7.165434e-02 2.557444e-01 -6.298540e-01 -1.330147e-01
1.073085e+00 4.751947e-01 7.096214e-02 2.547160e-01 -6.255517e-01 -1.339057e-01
1.074723e+00 4.755709e-01 7.027833e-02 2.536946e-01 -6.212824e-01 -1.347952e-01
1.076362e+00 4.759461e-01 6.960278e-02 2.526802e-01 -6.170460e-01 -1.356832e-01
1.078000e+00 4.763203e-01 6.893539e-02 2.516726e-01 -6.128422e-01 -1.365696e-01
1.079638e+00 4.766934e-01 6.827606e-02 2.506720e-01 -6.086710e-01 -1.374545e-01
1.081277e+00 4.770656e-01 6.762469e-02 2.496781e-01 -6.045321e-01 -1.383378e-01
1.082915e+00 4.774367e-01 6.698116e-02 2.486910e-01 -6.004256e-01 -1.392195e-01
1.084554e+00 4.778069e-01 6.634538e-02 2.477106e-01 -5.963511e-01 -1.400996e-01
1.086192e+00 4.781760e-01 6.571725e-02 2.467369e-01 -5.923086e-01 -1.409782e-01
1.087830e+00 4.785441e-01 6.509667e-02 2.457697e-01 -5.882979e-01 -1.418551e-01
1.089469e+00 4.789112e-01 6.448353e-02 2.448091e-01 -5.843188e-01 -1.427304e-01
1.091107e+00 4.792772e-01 6.387774e-02 2.438550e-01 -5.803712e-01 -1.436041e-01
1.092746e+00 4.796423e-01 6.327921e-02 2.429074e-01 -5.764549e-01 -1.444761e-01
1.094384e+00 4.800063e-01 6.268784e-02 2.419661e-01 -5.725698e-01 -1.453465e-01
1.096022e+00 4.803694e-01 6.210354e-02 2.410312e-01 -5.687155e-01 -1.462153e-01
1.097661e+00 4.807314e-01 6.152620e-02 2.401025e-01 -5.648921e-01 -1.470824e-01
1.099299e+00 4.810924e-01 6.095575e-02 2.391801e-01 -5.610992e-01 -1.479479e-01
1.100938e+00 4.814524e-01 6.039209e-02 2.382639e-01 -5.573368e-01 -1.488117e-01
1.102576e+00 4.818114e-01 5.983513e-02 2.373538e-01 -5.536046e-01 -1.496738e-01
1.104214e+00 4.821694e-01 5.928478e-02 2.364498e-01 -5.499024e-01 -1.505342e-01
1.105853e+00 4.825264e-01 5.874095e-02 2.355519e-01 -5.462301e-01 -1.513930e-01
1.107491e+00 4.828824e-01 5.820357e-02 2.346599e-01 -5.425875e-01 -1.522501e-01
1.109130e+00 4.832374e-01 5.767254e-02 2.337739e-01 -5.389743e-01 -1.531054e-01
1.110768e+00 4.835914e-01 5.714777e-02 2.328938e-01 -5.353904e-01 -1.539591e-01
1.112406e+00 4.839444e-01 5.662920e-02 2.320195e-01 -5.318356e-01 -1.548111e-01
1.114045e+00 4.842964e-01 5.611672e-02 2.311510e-01 -5.283096e-01 -1.556614e-01
1.115683e+00 4.846474e-01 5.561027e-02 2.302883e-01 -5.248124e-01 -1.565099e-01
1.117322e+00 4.849974e-01 5.510977e-02 2.294313e-01 -5.213436e-01 -1.573567e-01
1.118960e+00 4.853464e-01 5.461513e-02 2.285800e-01 -5.179031e-01 -1.582019e-01
1.122237e+00 4.860415e-01 5.364313e-02 2.268941e-01 -5.111063e-01 -1.598869e-01
1.125514e+00 4.867327e-01 5.269366e-02 2.252303e-01 -5.044201e-01 -1.615650e-01
1.128790e+00 4.874199e-01 5.176614e-02 2.235882e-01 -4.978431e-01 -1.632362e-01
1.132067e+00 4.881032e-01 5.085998e-02 2.219675e-01 -4.913735e-01 -1.649004e-01
1.135344e+00 4.887827e-01 4.997463e-02 2.203678e-01 -4.850098e-01 -1.665577e-01
1.138621e+00 4.894583e-01 4.910952e-02 2.187888e-01 -4.787504e-01 -1.682079e-01
1.141898e+00 4.901300e-01 4.826413e-02 2.172302e-01 -4.725935e-01 -1.698511e-01
1.145174e+00 4.907979e-01 4.743794e-02 2.156915e-01 -4.665376e-01 -1.714873e-01
1.148451e+00 4.914620e-01 4.663044e-02 2.141726e-01 -4.605810e-01 -1.731165e-01
1.151728e+00 4.921223e-01 4.584115e-02 2.126729e-01 -4.547222e-01 -1.747387e-01
1.155005e+00 4.927789e-01 4.506958e-02 2.111924e-01 -4.489594e-01 -1.763538e-01
1.158282e+00 4.934317e-01 4.431526e-02 2.097305e-01 -4.432913e-01 -1.779618e-01
1.161558e+00 4.940808e-01 4.357776e-02 2.082871e-01 -4.377160e-01 -1.795628e-01
1.164835e+00 4.947262e-01 4.285662e-02 2.068618e-01 -4.322321e-01 -1.811568e-01
1.168112e+00 4.953680e-01 4.215143e-02 2.054543e-01 -4.268381e-01 -1.827438e-01
1.171389e+00 4.960061e-01 4.146175e-02 2.040644e-01 -4.215323e-01 -1.843237e-01
1.174666e+00 4.966405e-01 4.078720e-02 2.026917e-01 -4.163133e-01 -1.858966e-01
1.177942e+00 4.972714e-01 4.012738e-02 2.013360e-01 -4.111795e-01 -1.874625e-01
1.181219e+00 4.978987e-01 3.948191e-02 1.999969e-01 -4.061295e-01 -1.890215e-01
1.184496e+00 4.985224e-01 3.885041e-02 1.986743e-01 -4.011617e-01 -1.905734e-01
1.187773e+00 4.991426e-01 3.823253e-02 1.973678e-01 -3.962748e-01 -1.921183e-01
1.191050e+00 4.997593e-01 3.762792e-02 1.960771e-01 -3.914672e-01 -1.936563e-01
1.194326e+00 5.003726e-01 3.703623e-02 1.948022e-01 -3.867377e-01 -1.951874e-01
1.197603e+00 5.009823e-01 3.645713e-02 1.935425e-01 -3.820847e-01 -1.967115e-01
1.200880e+00 5.015886e-01 3.589031e-02 1.922980e-01 -3.775069e-01 -1.982288e-01
1.204157e+00 5.021916e-01 3.533545e-02 1.910684e-01 -3.730029e-01 -1.997391e-01
1.207434e+00 5.027911e-01 3.479225e-02 1.898535e-01 -3.685714e-01 -2.012426e-01
1.210710e+00 5.033873e-01 3.426041e-02 1.886529e-01 -3.642112e-01 -2.027392e-01
1.213987e+00 5.039801e-01 3.373965e-02 1.874665e-01 -3.599208e-01 -2.042290e-01
1.217264e+00 5.045696e-01 3.322968e-02 1.862940e-01 -3.556991e-01 -2.057120e-01
1.220541e+00 5.051559e-01 3.273023e-02 1.851353e-01 -3.515447e-01 -2.071882e-01
1.223818e+00 5.057388e-01 3.224105e-02 1.839901e-01 -3.474565e-01 -2.086577e-01
1.227094e+00 5.063186e-01 3.176188e-02 1.828581e-01 -3.434331e-01 -2.101204e-01
1.230371e+00 5.068951e-01 3.129246e-02 1.817393e-01 -3.394736e-01 -2.115765e-01
1.233648e+00 5.074684e-01 3.083256e-02 1.806333e-01 -3.355766e-01 -2.130258e-01
1.236925e+00 5.080386e-01 3.038194e-02 1.795400e-01 -3.317410e-01 -2.144685e-01
1.240202e+00 5.086056e-01 2.994037e-02 1.784591e-01 -3.279657e-01 -2.159046e-01
1.243478e+00 5.091695e-01 2.950763e-02 1.773906e-01 -3.242496e-01 -2.173341e-01
1.246755e+00 5.097303e-01 2.908350e-02 1.763341e-01 -3.205916e-01 -2.187570e-01
1.250032e+00 5.102880e-01 2.866778e-02 1.752895e-01 -3.169906e-01 -2.201734e-01
1.253309e+00 5.108427e-01 2.826025e-02 1.742566e-01 -3.134456e-01 -2.215832e-01
1.256586e+00 5.113943e-01 2.786073e-02 1.732352e-01 -3.099556e-01 -2.229866e-01
1.259862e+00 5.119429e-01 2.746902e-02 1.722252e-01 -3.065195e-01 -2.243835e-01
1.263139e+00 5.124886e-01 2.708493e-02 1.712263e-01 -3.031363e-01 -2.257740e-01
1.266416e+00 5.130313e-01 2.670827e-02 1.702385e-01 -2.998051e-01 -2.271581e-01
1.269693e+00 5.135711e-01 2.633887e-02 1.692615e-01 -2.965249e-01 -2.285358e-01
1.272970e+00 5.141079e-01 2.597657e-02 1.682951e-01 -2.932948e-01 -2.299072e-01
1.276246e+00 5.146419e-01 2.562118e-02 1.673393e-01 -2.901139e-01 -2.312723e-01
1.279523e+00 5.151729e-01 2.527255e-02 1.663938e-01 -2.869812e-01 -2.326311e-01
1.282800e+00 5.157012e-01 2.493051e-02 1.654585e-01 -2.838960e-01 -2.339837e-01
1.286077e+00 5.162266e-01 2.459492e-02 1.645332e-01 -2.808572e-01 -2.353300e-01
1.289354e+00 5.167492e-01 2.426562e-02 1.636178e-01 -2.778641e-01 -2.366702e-01
1.292630e+00 5.172690e-01 2.394247e-02 1.627121e-01 -2.749158e-01 -2.380042e-01
1.295907e+00 5.177861e-01 2.362532e-02 1.618161e-01 -2.720116e-01 -2.393322e-01
1.299184e+00 5.183004e-01 2.331403e-02 1.609294e-01 -2.691505e-01 -2.406540e-01
1.302461e+00 5.188120e-01 2.300848e-02 1.600521e-01 -2.663319e-01 -2.419698e-01
1.305738e+00 5.193209e-01 2.270852e-02 1.591840e-01 -2.635550e-01 -2.432795e-01
1.309014e+00 5.198271e-01 2.241404e-02 1.583248e-01 -2.608190e-01 -2.445833e-01
1.312291e+00 5.203307e-01 2.212490e-02 1.574746e-01 -2.581231e-01 -2.458811e-01
1.315568e+00 5.208316e-01 2.184099e-02 1.566332e-01 -2.554667e-01 -2.471730e-01
1.318845e+00 5.213299e-01 2.156218e-02 1.558003e-01 -2.528490e-01 -2.484590e-01
1.322122e+00 5.218256e-01 2.128837e-02 1.549761e-01 -2.502694e-01 -2.497391e-01
1.325398e+00 5.223188e-01 2.101944e-02 1.541601e-01 -2.477271e-01 -2.510134e-01
1.328675e+00 5.228094e-01 2.075527e-02 1.533525e-01 -2.452216e-01 -2.522819e-01
1.331952e+00 5.232974e-01 2.049578e-02 1.525530e-01 -2.427520e-01 -2.535446e-01
1.335229e+00 5.237829e-01 2.024085e-02 1.517616e-01 -2.403179e-01 -2.548016e-01
1.338506e+00 5.242660e-01 1.999038e-02 1.509780e-01 -2.379185e-01 -2.560529e-01
1.341782e+00 5.247465e-01 1.974427e-02 1.502023e-01 -2.355533e-01 -2.572986e-01
1.345059e+00 5.252246e-01 1.950244e-02 1.494343e-01 -2.332216e-01 -2.585386e-01
1.348336e+00 5.257002e-01 1.926478e-02 1.486738e-01 -2.309229e-01 -2.597730e-01
1.351613e+00 5.261734e-01 1.903120e-02 1.479209e-01 -2.286565e-01 -2.610018e-01
1.354890e+00 5.266442e-01 1.880162e-02 1.471753e-01 -2.264219e-01 -2.622250e-01
1.358166e+00 5.271127e-01 1.857595e-02 1.464370e-01 -2.242186e-01 -2.634428e-01
1.361443e+00 5.275787e-01 1.835411e-02 1.457058e-01 -2.220460e-01 -2.646551e-01
1.364720e+00 5.280424e-01 1.813601e-02 1.449817e-01 -2.199036e-01 -2.658619e-01
1.367997e+00 5.285038e-01 1.792158e-02 1.442646e-01 -2.177908e-01 -2.670633e-01
1.371274e+00 5.289628e-01 1.771074e-02 1.435544e-01 -2.157071e-01 -2.682594e-01
1.374550e+00 5.294196e-01 1.750341e-02 1.428509e-01 -2.136521e-01 -2.694501e-01
1.377827e+00 5.298740e-01 1.729951e-02 1.421542e-01 -2.116251e-01 -2.706354e-01
1.381104e+00 5.303262e-01 1.709898e-02 1.414640e-01 -2.096259e-01 -2.718155e-01
1.384381e+00 5.307762e-01 1.690175e-02 1.407803e-01 -2.076538e-01 -2.729903e-01
1.387658e+00 5.312239e-01 1.670775e-02 1.401031e-01 -2.057084e-01 -2.741598e-01
1.390934e+00 5.316694e-01 1.651690e-02 1.394322e-01 -2.037892e-01 -2.753242e-01
1.394211e+00 5.321127e-01 1.632915e-02 1.387675e-01 -2.018958e-01 -2.764834e-01
1.397488e+00 5.325538e-01 1.614444e-02 1.381090e-01 -2.000278e-01 -2.776375e-01
1.400765e+00 5.329928e-01 1.596269e-02 1.374566e-01 -1.981848e-01 -2.787864e-01
1.404042e+00 5.334296e-01 1.578385e-02 1.368101e-01 -1.963662e-01 -2.799303e-01
1.407318e+00 5.338642e-01 1.560786e-02 1.361696e-01 -1.945718e-01 -2.810691e-01
1.410595e+00 5.342968e-01 1.543466e-02 1.355350e-01 -1.928010e-01 -2.822029e-01
1.413872e+00 5.347272e-01 1.526420e-02 1.349061e-01 -1.910536e-01 -2.833317e-01
1.417149e+00 5.351556e-01 1.509643e-02 1.342829e-01 -1.893290e-01 -2.844555e-01
1.420426e+00 5.355819e-01 1.493127e-02 1.336653e-01 -1.876270e-01 -2.855745e-01
1.423702e+00 5.360061e-01 1.476870e-02 1.330532e-01 -1.859471e-01 -2.866885e-01
1.426979e+00 5.364283e-01 1.460865e-02 1.324466e-01 -1.842891e-01 -2.877976e-01
1.430256e+00 5.368484e-01 1.445107e-02 1.318454e-01 -1.826524e-01 -2.889019e-01
1.433533e+00 5.372666e-01 1.429592e-02 1.312496e-01 -1.810368e-01 -2.900014e-01
1.436810e+00 5.376827e-01 1.414315e-02 1.306589e-01 -1.794420e-01 -2.910961e-01
1.440086e+00 5.380969e-01 1.399271e-02 1.300735e-01 -1.778675e-01 -2.921860e-01
1.443363e+00 5.385091e-01 1.384455e-02 1.294933e-01 -1.763131e-01 -2.932712e-01
1.446640e+00 5.389193e-01 1.369864e-02 1.289180e-01 -1.747784e-01 -2.943517e-01
1.449917e+00 5.393276e-01 1.355493e-02 1.283478e-01 -1.732632e-01 -2.954275e-01
1.453194e+00 5.397339e-01 1.341337e-02 1.277825e-01 -1.717670e-01 -2.964987e-01
1.456470e+00 5.401384e-01 1.327393e-02 1.272221e-01 -1.702896e-01 -2.975652e-01
1.459747e+00 5.405409e-01 1.313656e-02 1.266665e-01 -1.688307e-01 -2.986272e-01
1.463024e+00 5.409416e-01 1.300123e-02 1.261156e-01 -1.673900e-01 -2.996846e-01
1.466301e+00 5.413404e-01 1.286790e-02 1.255695e-01 -1.659672e-01 -3.007374e-01
1.469578e+00 5.417373e-01 1.273652e-02 1.250279e-01 -1.645620e-01 -3.017858e-01
1.472854e+00 5.421324e-01 1.260707e-02 1.244910e-01 -1.631741e-01 -3.028296e-01
1.476131e+00 5.425257e-01 1.247950e-02 1.239585e-01 -1.618034e-01 -3.038690e-01
1.479408e+00 5.429171e-01 1.235379e-02 1.234306e-01 -1.604493e-01 -3.049040e-01
1.482685e+00 5.433067e-01 1.222989e-02 1.229070e-01 -1.591119e-01 -3.059346e-01
1.485962e+00 5.436945e-01 1.210778e-02 1.223878e-01 -1.577907e-01 -3.069607e-01
1.489238e+00 5.440806e-01 1.198742e-02 1.218729e-01 -1.564855e-01 -3.079826e-01
1.492515e+00 5.444648e-01 1.186877e-02 1.213622e-01 -1.551960e-01 -3.090001e-01
1.495792e+00 5.448473e-01 1.175181e-02 1.208558e-01 -1.539221e-01 -3.100133e-01
1.499069e+00 5.452281e-01 1.163651e-02 1.203535e-01 -1.526635e-01 -3.110222e-01
1.502346e+00 5.456071e-01 1.152284e-02 1.198553e-01 -1.514199e-01 -3.120269e-01
1.505622e+00 5.459844e-01 1.141076e-02 1.193611e-01 -1.501911e-01 -3.130273e-01
1.508899e+00 5.463600e-01 1.130025e-02 1.188709e-01 -1.489769e-01 -3.140236e-01
1.512176e+00 5.467339e-01 1.119128e-02 1.183847e-01 -1.477771e-01 -3.150156e-01
1.515453e+00 5.471061e-01 1.108382e-02 1.179025e-01 -1.465914e-01 -3.160036e-01
1.518730e+00 5.474767e-01 1.097785e-02 1.174240e-01 -1.454196e-01 -3.169873e-01
1.522006e+00 5.478455e-01 1.087333e-02 1.169494e-01 -1.442615e-01 -3.179670e-01
1.525283e+00 5.482127e-01 1.077025e-02 1.164786e-01 -1.431170e-01 -3.189426e-01
1.528560e+00 5.485783e-01 1.066858e-02 1.160115e-01 -1.419857e-01 -3.199142e-01
1.531837e+00 5.489423e-01 1.056829e-02 1.155480e-01 -1.408676e-01 -3.208817e-01
1.535114e+00 5.493046e-01 1.046936e-02 1.150883e-01 -1.397623e-01 -3.218452e-01
1.538390e+00 5.496653e-01 1.037177e-02 1.146321e-01 -1.386698e-01 -3.228048e-01
1.541667e+00 5.500244e-01 1.027548e-02 1.141795e-01 -1.375898e-01 -3.237603e-01
1.544944e+00 5.503819e-01 1.018049e-02 1.137304e-01 -1.365222e-01 -3.247120e-01
1.548221e+00 5.507379e-01 1.008676e-02 1.132847e-01 -1.354667e-01 -3.256597e-01
1.551498e+00 5.510923e-01 9.994284e-03 1.128426e-01 -1.344231e-01 -3.266035e-01
1.554774e+00 5.514451e-01 9.903028e-03 1.124038e-01 -1.333914e-01 -3.275435e-01
1.558051e+00 5.517964e-01 9.812975e-03 1.119684e-01 -1.323713e-01 -3.284796e-01
1.561328e+00 5.521462e-01 9.724105e-03 1.115363e-01 -1.313627e-01 -3.294119e-01
1.564605e+00 5.524944e-01 9.636398e-03 1.111074e-01 -1.303653e-01 -3.303404e-01
1.567882e+00 5.528411e-01 9.549835e-03 1.106819e-01 -1.293791e-01 -3.312651e-01
1.571158e+00 5.531863e-01 9.464395e-03 1.102595e-01 -1.284038e-01 -3.321861e-01
1.574435e+00 5.535301e-01 9.380060e-03 1.098404e-01 -1.274394e-01 -3.331033e-01
1.577712e+00 5.538723e-01 9.296813e-03 1.094243e-01 -1.264856e-01 -3.340168e-01
1.580989e+00 5.542131e-01 9.214634e-03 1.090114e-01 -1.255423e-01 -3.349266e-01
1.584266e+00 5.545524e-01 9.133506e-03 1.086016e-01 -1.246093e-01 -3.358328e-01
1.587542e+00 5.548902e-01 9.053412e-03 1.081948e-01 -1.236866e-01 -3.367353e-01
1.590819e+00 5.552266e-01 8.974334e-03 1.077910e-01 -1.227739e-01 -3.376341e-01
1.594096e+00 5.555616e-01 8.896257e-03 1.073901e-01 -1.218711e-01 -3.385294e-01
1.597373e+00 5.558951e-01 8.819163e-03 1.069923e-01 -1.209781e-01 -3.394211e-01
1.600650e+00 5.562272e-01 8.743037e-03 1.065973e-01 -1.200948e-01 -3.403092e-01
1.603926e+00 5.565579e-01 8.667863e-03 1.062052e-01 -1.192209e-01 -3.411938e-01
1.607203e+00 5.568872e-01 8.593625e-03 1.058160e-01 -1.183564e-01 -3.420748e-01
1.610480e+00 5.572151e-01 8.520310e-03 1.054295e-01 -1.175011e-01 -3.429523e-01
1.613757e+00 5.575417e-01 8.447901e-03 1.050459e-01 -1.166550e-01 -3.438264e-01
1.617034e+00 5.578668e-01 8.376384e-03 1.046650e-01 -1.158178e-01 -3.446970e-01
1.620310e+00 5.581906e-01 8.305745e-03 1.042869e-01 -1.149895e-01 -3.455641e-01
1.623587e+00 5.585130e-01 8.235970e-03 1.039114e-01 -1.141699e-01 -3.464278e-01
1.626864e+00 5.588341e-01 8.167046e-03 1.035386e-01 -1.133589e-01 -3.472882e-01
1.630141e+00 5.591539e-01 8.098959e-03 1.031685e-01 -1.125565e-01 -3.481451e-01
1.633418e+00 5.594723e-01 8.031696e-03 1.028010e-01 -1.117624e-01 -3.489986e-01
1.636694e+00 5.597894e-01 7.965243e-03 1.024360e-01 -1.109766e-01 -3.498489e-01
1.639971e+00 5.601052e-01 7.899589e-03 1.020737e-01 -1.101989e-01 -3.506957e-01
1.643248e+00 5.604197e-01 7.834721e-03 1.017138e-01 -1.094293e-01 -3.515393e-01
1.646525e+00 5.607329e-01 7.770627e-03 1.013565e-01 -1.086676e-01 -3.523796e-01
1.649802e+00 5.610448e-01 7.707294e-03 1.010016e-01 -1.079137e-01 -3.532166e-01
1.653078e+00 5.613554e-01 7.644711e-03 1.006493e-01 -1.071676e-01 -3.540504e-01
1.656355e+00 5.616647e-01 7.582867e-03 1.002993e-01 -1.064291e-01 -3.548809e-01
1.659632e+00 5.619728e-01 7.521750e-03 9.995176e-02 -1.056981e-01 -3.557082e-01
1.662909e+00 5.622796e-01 7.461350e-03 9.960659e-02 -1.049745e-01 -3.565323e-01
1.666186e+00 5.625852e-01 7.401654e-03 9.926379e-02 -1.042582e-01 -3.573532e-01
1.669462e+00 5.628896e-01 7.342653e-03 9.892332e-02 -1.035492e-01 -3.581710e-01
1.672739e+00 5.631927e-01 7.284337e-03 9.858516e-02 -1.028473e-01 -3.589856e-01
1.676016e+00 5.634945e-01 7.226694e-03 9.824929e-02 -1.021524e-01 -3.597971e-01
1.679293e+00 5.637952e-01 7.169715e-03 9.791569e-02 -1.014645e-01 -3.606055e-01
1.682570e+00 5.640946e-01 7.113389e-03 9.758433e-02 -1.007834e-01 -3.614108e-01
1.685846e+00 5.643929e-01 7.057708e-03 9.725519e-02 -1.001091e-01 -3.622130e-01
1.689123e+00 5.646899e-01 7.002662e-03 9.692824e-02 -9.944142e-02 -3.630121e-01
1.692400e+00 5.649858e-01 6.948240e-03 9.660348e-02 -9.878036e-02 -3.638083e-01
1.695677e+00 5.652805e-01 6.894434e-03 9.628087e-02 -9.812580e-02 -3.646013e-01
1.698954e+00 5.655740e-01 6.841236e-03 9.596039e-02 -9.747766e-02 -3.653914e-01
1.705507e+00 5.661575e-01 6.736623e-03 9.532576e-02 -9.620030e-02 -3.669626e-01
1.712061e+00 5.667364e-01 6.634334e-03 9.469942e-02 -9.494765e-02 -3.685220e-01
1.718614e+00 5.673107e-01 6.534301e-03 9.408121e-02 -9.371907e-02 -3.700696e-01
1.725168e+00 5.678805e-01 6.436459e-03 9.347098e-02 -9.251396e-02 -3.716057e-01
1.731722e+00 5.684459e-01 6.340747e-03 9.286857e-02 -9.133173e-02 -3.731304e-01
1.738275e+00 5.690069e-01 6.247104e-03 9.227383e-02 -9.017182e-02 -3.746437e-01
1.744829e+00 5.695635e-01 6.155473e-03 9.168662e-02 -8.903368e-02 -3.761458e-01
1.751382e+00 5.701159e-01 6.065797e-03 9.110680e-02 -8.791677e-02 -3.776368e-01
1.757936e+00 5.706639e-01 5.978022e-03 9.053423e-02 -8.682057e-02 -3.791169e-01
1.764490e+00 5.712078e-01 5.892096e-03 8.996878e-02 -8.574457e-02 -3.805861e-01
1.771043e+00 5.717476e-01 5.807969e-03 8.941032e-02 -8.468830e-02 -3.820446e-01
1.777597e+00 5.722833e-01 5.725591e-03 8.885871e-02 -8.365128e-02 -3.834925e-01
1.784150e+00 5.728149e-01 5.644916e-03 8.831384e-02 -8.263304e-02 -3.849299e-01
1.790704e+00 5.733425e-01 5.565897e-03 8.777558e-02 -8.163314e-02 -3.863569e-01
1.797258e+00 5.738661e-01 5.488490e-03 8.724382e-02 -8.065115e-02 -3.877737e-01
1.803811e+00 5.743858e-01 5.412654e-03 8.671843e-02 -7.968665e-02 -3.891803e-01
1.810365e+00 5.749017e-01 5.338345e-03 8.619931e-02 -7.873923e-02 -3.905768e-01
1.816918e+00 5.754137e-01 5.265525e-03 8.568635e-02 -7.780849e-02 -3.919633e-01
1.823472e+00 5.759219e-01 5.194154e-03 8.517943e-02 -7.689404e-02 -3.933400e-01
1.830026e+00 5.764264e-01 5.124196e-03 8.467845e-02 -7.599551e-02 -3.947070e-01
1.836579e+00 5.769272e-01 5.055613e-03 8.418330e-02 -7.511255e-02 -3.960643e-01
1.843133e+00 5.774244e-01 4.988370e-03 8.369390e-02 -7.424478e-02 -3.974121e-01
1.849686e+00 5.779179e-01 4.922434e-03 8.321013e-02 -7.339188e-02 -3.987504e-01
1.856240e+00 5.784078e-01 4.857771e-03 8.273190e-02 -7.255350e-02 -4.000794e-01
1.862794e+00 5.788942e-01 4.794350e-03 8.225913e-02 -7.172932e-02 -4.013991e-01
1.869347e+00 5.793771e-01 4.732138e-03 8.179170e-02 -7.091902e-02 -4.027096e-01
1.875901e+00 5.798566e-01 4.671107e-03 8.132955e-02 -7.012230e-02 -4.040111e-01
1.882454e+00 5.803326e-01 4.611227e-03 8.087257e-02 -6.933885e-02 -4.053037e-01
1.889008e+00 5.808052e-01 4.552470e-03 8.042068e-02 -6.856840e-02 -4.065873e-01
1.895562e+00 5.812745e-01 4.494808e-03 7.997380e-02 -6.781064e-02 -4.078622e-01
1.902115e+00 5.817405e-01 4.438214e-03 7.953185e-02 -6.706531e-02 -4.091283e-01
1.908669e+00 5.822031e-01 4.382664e-03 7.909473e-02 -6.633214e-02 -4.103859e-01
1.915222e+00 5.826626e-01 4.328131e-03 7.866239e-02 -6.561087e-02 -4.116349e-01
1.921776e+00 5.831188e-01 4.274592e-03 7.823473e-02 -6.490124e-02 -4.128755e-01
1.928330e+00 5.835719e-01 4.222023e-03 7.781169e-02 -6.420301e-02 -4.141077e-01
1.934883e+00 5.840218e-01 4.170400e-03 7.739319e-02 -6.351593e-02 -4.153316e-01
1.941437e+00 5.844685e-01 4.119703e-03 7.697915e-02 -6.283977e-02 -4.165474e-01
1.947990e+00 5.849123e-01 4.069908e-03 7.656951e-02 -6.217431e-02 -4.177550e-01
1.954544e+00 5.853529e-01 4.020995e-03 7.616420e-02 -6.151931e-02 -4.189546e-01
1.961098e+00 5.857906e-01 3.972944e-03 7.576314e-02 -6.087457e-02 -4.201463e-01
1.967651e+00 5.862252e-01 3.925735e-03 7.536628e-02 -6.023986e-02 -4.213301e-01
1.974205e+00 5.866570e-01 3.879349e-03 7.497355e-02 -5.961499e-02 -4.225061e-01
1.980758e+00 5.870858e-01 3.833766e-03 7.458487e-02 -5.899975e-02 -4.236744e-01
1.987312e+00 5.875117e-01 3.788969e-03 7.420020e-02 -5.839395e-02 -4.248350e-01
1.993866e+00 5.879347e-01 3.744940e-03 7.381947e-02 -5.779740e-02 -4.259880e-01
2.000419e+00 5.883549e-01 3.701662e-03 7.344262e-02 -5.720990e-02 -4.271336e-01
2.006973e+00 5.887723e-01 3.659118e-03 7.306959e-02 -5.663129e-02 -4.282717e-01
2.013526e+00 5.891869e-01 3.617291e-03 7.270033e-02 -5.606138e-02 -4.294025e-01
2.020080e+00 5.895988e-01 3.576167e-03 7.233477e-02 -5.549999e-02 -4.305260e-01
2.026634e+00 5.900079e-01 3.535729e-03 7.197286e-02 -5.494697e-02 -4.316423e-01
2.033187e+00 5.904144e-01 3.495962e-03 7.161455e-02 -5.440214e-02 -4.327514e-01
2.039741e+00 5.908182e-01 3.456852e-03 7.125978e-02 -5.386535e-02 -4.338535e-01
2.046294e+00 5.912193e-01 3.418385e-03 7.090851e-02 -5.333644e-02 -4.349485e-01
2.052848e+00 5.916178e-01 3.380548e-03 7.056067e-02 -5.281525e-02 -4.360366e-01
2.059402e+00 5.920138e-01 3.343325e-03 7.021623e-02 -5.230165e-02 -4.371178e-01
2.065955e+00 5.924072e-01 3.306705e-03 6.987513e-02 -5.179547e-02 -4.381922e-01
2.072509e+00 5.927980e-01 3.270674e-03 6.953732e-02 -5.129659e-02 -4.392599e-01
2.079062e+00 5.931863e-01 3.235221e-03 6.920276e-02 -5.080486e-02 -4.403208e-01
2.085616e+00 5.935721e-01 3.200333e-03 6.887139e-02 -5.032014e-02 -4.413752e-01
2.092170e+00 5.939555e-01 3.165998e-03 6.854319e-02 -4.984231e-02 -4.424229e-01
2.098723e+00 5.943364e-01 3.132205e-03 6.821809e-02 -4.937123e-02 -4.434642e-01
2.105277e+00 5.947149e-01 3.098942e-03 6.789605e-02 -4.890678e-02 -4.444990e-01
2.111830e+00 5.950910e-01 3.066199e-03 6.757704e-02 -4.844884e-02 -4.455275e-01
2.118384e+00 5.954648e-01 3.033965e-03 6.726101e-02 -4.799728e-02 -4.465496e-01
2.124938e+00 5.958362e-01 3.002230e-03 6.694792e-02 -4.755198e-02 -4.475654e-01
2.131491e+00 5.962052e-01 2.970983e-03 6.663772e-02 -4.711284e-02 -4.485751e-01
2.138045e+00 5.965720e-01 2.940215e-03 6.633039e-02 -4.667974e-02 -4.495786e-01
2.144598e+00 5.969364e-01 2.909916e-03 6.602587e-02 -4.625257e-02 -4.505759e-01
2.151152e+00 5.972986e-01 2.880077e-03 6.572413e-02 -4.583123e-02 -4.515673e-01
2.157706e+00 5.976586e-01 2.850688e-03 6.542514e-02 -4.541560e-02 -4.525526e-01
2.164259e+00 5.980163e-01 2.821741e-03 6.512885e-02 -4.500558e-02 -4.535320e-01
2.170813e+00 5.983719e-01 2.793227e-03 6.483523e-02 -4.460108e-02 -4.545056e-01
2.177366e+00 5.987252e-01 2.765138e-03 6.454424e-02 -4.420200e-02 -4.554733e-01
2.183920e+00 5.990764e-01 2.737464e-03 6.425585e-02 -4.380824e-02 -4.564352e-01
2.190474e+00 5.994255e-01 2.710199e-03 6.397003e-02 -4.341970e-02 -4.573914e-01
2.197027e+00 5.997724e-01 2.683334e-03 6.368673e-02 -4.303630e-02 -4.583419e-01
2.203581e+00 6.001173e-01 2.656861e-03 6.340593e-02 -4.265795e-02 -4.592868e-01
2.210134e+00 6.004600e-01 2.630773e-03 6.312759e-02 -4.228455e-02 -4.602261e-01
2.216688e+00 6.008007e-01 2.605063e-03 6.285169e-02 -4.191602e-02 -4.611599e-01
2.223242e+00 6.011394e-01 2.579723e-03 6.257818e-02 -4.155229e-02 -4.620882e-01
2.229795e+00 6.014760e-01 2.554747e-03 6.230704e-02 -4.119325e-02 -4.630111e-01
2.236349e+00 6.018106e-01 2.530127e-03 6.203824e-02 -4.083884e-02 -4.639286e-01
2.242902e+00 6.021432e-01 2.505857e-03 6.177175e-02 -4.048898e-02 -4.648408e-01
2.249456e+00 6.024739e-01 2.481931e-03 6.150754e-02 -4.014359e-02 -4.657476e-01
2.256010e+00 6.028026e-01 2.458341e-03 6.124557e-02 -3.980258e-02 -4.666493e-01
2.262563e+00 6.031294e-01 2.435083e-03 6.098583e-02 -3.946590e-02 -4.675457e-01
2.269117e+00 6.034542e-01 2.412149e-03 6.072827e-02 -3.913347e-02 -4.684370e-01
2.275670e+00 6.037772e-01 2.389533e-03 6.047289e-02 -3.880521e-02 -4.693231e-01
2.282224e+00 6.040982e-01 2.367231e-03 6.021964e-02 -3.848105e-02 -4.702042e-01
2.288778e+00 6.044174e-01 2.345236e-03 5.996850e-02 -3.816094e-02 -4.710803e-01
2.295331e+00 6.047347e-01 2.323542e-03 5.971945e-02 -3.784479e-02 -4.719513e-01
2.301885e+00 6.050502e-01 2.302145e-03 5.947245e-02 -3.753255e-02 -4.728175e-01
2.308438e+00 6.053639e-01 2.281038e-03 5.922749e-02 -3.722416e-02 -4.736787e-01
2.314992e+00 6.056758e-01 2.260218e-03 5.898454e-02 -3.691954e-02 -4.745351e-01
2.321546e+00 6.059859e-01 2.239678e-03 5.874357e-02 -3.661865e-02 -4.753867e-01
2.328099e+00 6.062942e-01 2.219413e-03 5.850456e-02 -3.632141e-02 -4.762335e-01
2.334653e+00 6.066008e-01 2.199419e-03 5.826749e-02 -3.602777e-02 -4.770756e-01
2.341206e+00 6.069056e-01 2.179692e-03 5.803233e-02 -3.573767e-02 -4.779129e-01
2.347760e+00 6.072086e-01 2.160225e-03 5.779906e-02 -3.545106e-02 -4.787456e-01
2.354314e+00 6.075100e-01 2.141016e-03 5.756766e-02 -3.516787e-02 -4.795737e-01
2.360867e+00 6.078097e-01 2.122059e-03 5.733810e-02 -3.488806e-02 -4.803972e-01
2.367421e+00 6.081077e-01 2.103350e-03 5.711037e-02 -3.461158e-02 -4.812162e-01
2.373974e+00 6.084040e-01 2.084884e-03 5.688444e-02 -3.433836e-02 -4.820307e-01
2.380528e+00 6.086987e-01 2.066659e-03 5.666028e-02 -3.406836e-02 -4.828407e-01
2.387082e+00 6.089917e-01 2.048668e-03 5.643789e-02 -3.380153e-02 -4.836462e-01
2.393635e+00 6.092831e-01 2.030909e-03 5.621723e-02 -3.353782e-02 -4.844474e-01
2.400189e+00 6.095728e-01 2.013378e-03 5.599829e-02 -3.327718e-02 -4.852442e-01
2.406742e+00 6.098610e-01 1.996071e-03 5.578105e-02 -3.301956e-02 -4.860367e-01
2.413296e+00 6.101476e-01 1.978983e-03 5.556549e-02 -3.276492e-02 -4.868249e-01
2.419850e+00 6.104326e-01 1.962112e-03 5.535159e-02 -3.251321e-02 -4.876088e-01
2.426403e+00 6.107160e-01 1.945453e-03 5.513933e-02 -3.226439e-02 -4.883885e-01
2.432957e+00 6.109979e-01 1.929003e-03 5.492869e-02 -3.201840e-02 -4.891641e-01
2.439510e+00 6.112783e-01 1.912760e-03 5.471965e-02 -3.177522e-02 -4.899354e-01
2.446064e+00 6.115571e-01 1.896718e-03 5.451220e-02 -3.153480e-02 -4.907027e-01
2.452618e+00 6.118345e-01 1.880876e-03 5.430631e-02 -3.129709e-02 -4.914659e-01
2.459171e+00 6.121103e-01 1.865229e-03 5.410198e-02 -3.106206e-02 -4.922250e-01
2.465725e+00 6.123846e-01 1.849775e-03 5.389917e-02 -3.082966e-02 -4.929801e-01
2.472278e+00 6.126575e-01 1.834510e-03 5.369788e-02 -3.059985e-02 -4.937312e-01
2.478832e+00 6.129289e-01 1.819432e-03 5.349809e-02 -3.037261e-02 -4.944783e-01
2.485386e+00 6.131988e-01 1.804537e-03 5.329978e-02 -3.014788e-02 -4.952215e-01
2.491939e+00 6.134674e-01 1.789822e-03 5.310293e-02 -2.992564e-02 -4.959609e-01
2.498493e+00 6.137344e-01 1.775285e-03 5.290753e-02 -2.970584e-02 -4.966963e-01
2.505046e+00 6.140001e-01 1.760923e-03 5.271356e-02 -2.948846e-02 -4.974279e-01
2.511600e+00 6.142644e-01 1.746733e-03 5.252101e-02 -2.927345e-02 -4.981557e-01
2.518154e+00 6.145272e-01 1.732712e-03 5.232986e-02 -2.906078e-02 -4.988798e-01
2.524707e+00 6.147887e-01 1.718857e-03 5.214010e-02 -2.885041e-02 -4.996000e-01
2.531261e+00 6.150488e-01 1.705167e-03 5.195171e-02 -2.864233e-02 -5.003166e-01
2.544368e+00 6.155650e-01 1.678268e-03 5.157898e-02 -2.823284e-02 -5.017387e-01
2.557475e+00 6.160758e-01 1.651995e-03 5.121157e-02 -2.783207e-02 -5.031462e-01
2.570582e+00 6.165813e-01 1.626329e-03 5.084935e-02 -2.743977e-02 -5.045395e-01
2.583690e+00 6.170816e-01 1.601251e-03 5.049221e-02 -2.705570e-02 -5.059186e-01
2.596797e+00 6.175768e-01 1.576744e-03 5.014006e-02 -2.667963e-02 -5.072839e-01
2.609904e+00 6.180670e-01 1.552791e-03 4.979279e-02 -2.631134e-02 -5.086354e-01
2.623011e+00 6.185522e-01 1.529374e-03 4.945029e-02 -2.595062e-02 -5.099735e-01
2.636118e+00 6.190325e-01 1.506480e-03 4.911248e-02 -2.559726e-02 -5.112983e-01
2.649226e+00 6.195081e-01 1.484091e-03 4.877924e-02 -2.525107e-02 -5.126101e-01
2.662333e+00 6.199788e-01 1.462194e-03 4.845050e-02 -2.491185e-02 -5.139090e-01
2.675440e+00 6.204449e-01 1.440774e-03 4.812617e-02 -2.457942e-02 -5.151951e-01
2.688547e+00 6.209065e-01 1.419817e-03 4.780614e-02 -2.425359e-02 -5.164688e-01
2.701654e+00 6.213634e-01 1.399311e-03 4.749034e-02 -2.393420e-02 -5.177301e-01
2.714762e+00 6.218160e-01 1.379243e-03 4.717869e-02 -2.362107e-02 -5.189793e-01
2.727869e+00 6.222641e-01 1.359600e-03 4.687111e-02 -2.331404e-02 -5.202165e-01
2.740976e+00 6.227079e-01 1.340370e-03 4.656750e-02 -2.301296e-02 -5.214418e-01
2.754083e+00 6.231474e-01 1.321543e-03 4.626781e-02 -2.271768e-02 -5.226556e-01
2.767190e+00 6.235827e-01 1.303107e-03 4.597195e-02 -2.242803e-02 -5.238579e-01
2.780298e+00 6.240138e-01 1.285051e-03 4.567985e-02 -2.214389e-02 -5.250488e-01
2.793405e+00 6.244409e-01 1.267365e-03 4.539144e-02 -2.186512e-02 -5.262286e-01
2.806512e+00 6.248639e-01 1.250039e-03 4.510664e-02 -2.159157e-02 -5.273974e-01
2.819619e+00 6.252830e-01 1.233063e-03 4.482540e-02 -2.132312e-02 -5.285554e-01
2.832726e+00 6.256981e-01 1.216428e-03 4.454765e-02 -2.105965e-02 -5.297026e-01
2.845834e+00 6.261094e-01 1.200126e-03 4.427332e-02 -2.080103e-02 -5.308394e-01
2.858941e+00 6.265168e-01 1.184147e-03 4.400234e-02 -2.054714e-02 -5.319657e-01
2.872048e+00 6.269205e-01 1.168482e-03 4.373467e-02 -2.029787e-02 -5.330817e-01
2.885155e+00 6.273205e-01 1.153125e-03 4.347023e-02 -2.005311e-02 -5.341877e-01
2.898262e+00 6.277169e-01 1.138066e-03 4.320897e-02 -1.981275e-02 -5.352836e-01
2.911370e+00 6.281096e-01 1.123298e-03 4.295083e-02 -1.957668e-02 -5.363697e-01
2.924477e+00 6.284988e-01 1.108814e-03 4.269576e-02 -1.934481e-02 -5.374461e-01
2.937584e+00 6.288845e-01 1.094606e-03 4.244370e-02 -1.911703e-02 -5.385129e-01
2.950691e+00 6.292667e-01 1.080669e-03 4.219460e-02 -1.889325e-02 -5.395702e-01
2.963798e+00 6.296455e-01 1.066994e-03 4.194841e-02 -1.867338e-02 -5.406182e-01
2.976906e+00 6.300209e-01 1.053575e-03 4.170507e-02 -1.845732e-02 -5.416569e-01
2.990013e+00 6.303930e-01 1.040406e-03 4.146454e-02 -1.824499e-02 -5.426866e-01
3.003120e+00 6.307619e-01 1.027481e-03 4.122677e-02 -1.803630e-02 -5.437073e-01
3.016227e+00 6.311275e-01 1.014794e-03 4.099172e-02 -1.783117e-02 -5.447192e-01
3.029334e+00 6.314899e-01 1.002339e-03 4.075932e-02 -1.762952e-02 -5.457223e-01
3.042442e+00 6.318491e-01 9.901112e-04 4.052955e-02 -1.743127e-02 -5.467167e-01
3.055549e+00 6.322053e-01 9.781040e-04 4.030236e-02 -1.723635e-02 -5.477027e-01
3.068656e+00 6.325583e-01 9.663126e-04 4.007770e-02 -1.704468e-02 -5.486803e-01
3.081763e+00 6.329084e-01 9.547319e-04 3.985553e-02 -1.685618e-02 -5.496495e-01
3.094870e+00 6.332554e-01 9.433570e-04 3.963581e-02 -1.667080e-02 -5.506105e-01
3.107978e+00 6.335995e-01 9.321830e-04 3.941850e-02 -1.648846e-02 -5.515635e-01
3.121085e+00 6.339407e-01 9.212053e-04 3.920356e-02 -1.630909e-02 -5.525084e-01
3.134192e+00 6.342790e-01 9.104192e-04 3.899095e-02 -1.613263e-02 -5.534455e-01
3.147299e+00 6.346145e-01 8.998204e-04 3.878064e-02 -1.595902e-02 -5.543748e-01
3.160406e+00 6.349471e-01 8.894047e-04 3.857259e-02 -1.578820e-02 -5.552963e-01
3.173514e+00 6.352770e-01 8.791677e-04 3.836675e-02 -1.562011e-02 -5.562103e-01
3.186621e+00 6.356041e-01 8.691056e-04 3.816310e-02 -1.545469e-02 -5.571168e-01
3.199728e+00 6.359286e-01 8.592142e-04 3.796161e-02 -1.529188e-02 -5.580158e-01
3.212835e+00 6.362503e-01 8.494899e-04 3.776222e-02 -1.513163e-02 -5.589075e-01
3.225942e+00 6.365695e-01 8.399289e-04 3.756493e-02 -1.497389e-02 -5.597920e-01
3.239050e+00 6.368860e-01 8.305275e-04 3.736968e-02 -1.481860e-02 -5.606693e-01
3.252157e+00 6.372000e-01 8.212823e-04 3.717646e-02 -1.466571e-02 -5.615396e-01
3.265264e+00 6.375114e-01 8.121899e-04 3.698522e-02 -1.451518e-02 -5.624029e-01
3.278371e+00 6.378203e-01 8.032468e-04 3.679594e-02 -1.436695e-02 -5.632593e-01
3.291478e+00 6.381267e-01 7.944499e-04 3.660859e-02 -1.422098e-02 -5.641089e-01
3.304586e+00 6.384307e-01 7.857960e-04 3.642314e-02 -1.407723e-02 -5.649517e-01
3.317693e+00 6.387322e-01 7.772820e-04 3.623955e-02 -1.393564e-02 -5.657879e-01
3.330800e+00 6.390314e-01 7.689050e-04 3.605781e-02 -1.379618e-02 -5.666175e-01
3.343907e+00 6.393282e-01 7.606620e-04 3.587789e-02 -1.365880e-02 -5.674407e-01
3.357014e+00 6.396227e-01 7.525502e-04 3.569975e-02 -1.352347e-02 -5.682574e-01
3.370122e+00 6.399148e-01 7.445669e-04 3.552337e-02 -1.339013e-02 -5.690677e-01
3.383229e+00 6.402047e-01 7.367093e-04 3.534872e-02 -1.325876e-02 -5.698718e-01
3.396336e+00 6.404923e-01 7.289749e-04 3.517579e-02 -1.312932e-02 -5.706697e-01
3.409443e+00 6.407777e-01 7.213611e-04 3.500454e-02 -1.300175e-02 -5.714614e-01
3.422550e+00 6.410609e-01 7.138654e-04 3.483495e-02 -1.287604e-02 -5.722471e-01
3.435658e+00 6.413419e-01 7.064854e-04 3.466699e-02 -1.275215e-02 -5.730269e-01
3.448765e+00 6.416208e-01 6.992187e-04 3.450065e-02 -1.263003e-02 -5.738006e-01
3.461872e+00 6.418975e-01 6.920631e-04 3.433590e-02 -1.250966e-02 -5.745686e-01
3.474979e+00 6.421722e-01 6.850162e-04 3.417271e-02 -1.239100e-02 -5.753307e-01
3.488086e+00 6.424447e-01 6.780760e-04 3.401107e-02 -1.227403e-02 -5.760872e-01
3.501194e+00 6.427152e-01 6.712402e-04 3.385094e-02 -1.215870e-02 -5.768379e-01
3.514301e+00 6.429837e-01 6.645068e-04 3.369233e-02 -1.204499e-02 -5.775831e-01
3.527408e+00 6.432501e-01 6.578739e-04 3.353519e-02 -1.193286e-02 -5.783227e-01
3.540515e+00 6.435146e-01 6.513393e-04 3.337951e-02 -1.182230e-02 -5.790569e-01
3.553622e+00 6.437771e-01 6.449011e-04 3.322526e-02 -1.171327e-02 -5.797857e-01
3.566730e+00 6.440377e-01 6.385576e-04 3.307244e-02 -1.160573e-02 -5.805091e-01
3.579837e+00 6.442963e-01 6.323068e-04 3.292102e-02 -1.149967e-02 -5.812272e-01
3.592944e+00 6.445530e-01 6.261469e-04 3.277098e-02 -1.139506e-02 -5.819401e-01
3.606051e+00 6.448079e-01 6.200763e-04 3.262230e-02 -1.129187e-02 -5.826478e-01
3.619158e+00 6.450609e-01 6.140931e-04 3.247496e-02 -1.119008e-02 -5.833503e-01
3.632266e+00 6.453121e-01 6.081958e-04 3.232895e-02 -1.108965e-02 -5.840479e-01
3.645373e+00 6.455614e-01 6.023827e-04 3.218425e-02 -1.099058e-02 -5.847404e-01
3.658480e+00 6.458090e-01 5.966521e-04 3.204084e-02 -1.089282e-02 -5.854279e-01
3.671587e+00 6.460547e-01 5.910027e-04 3.189869e-02 -1.079636e-02 -5.861105e-01
3.684694e+00 6.462987e-01 5.854328e-04 3.175781e-02 -1.070118e-02 -5.867883e-01
3.697802e+00 6.465410e-01 5.799409e-04 3.161816e-02 -1.060725e-02 -5.874613e-01
3.710909e+00 6.467816e-01 5.745257e-04 3.147974e-02 -1.051455e-02 -5.881296e-01
3.724016e+00 6.470204e-01 5.691857e-04 3.134253e-02 -1.042307e-02 -5.887931e-01
3.737123e+00 6.472576e-01 5.639195e-04 3.120650e-02 -1.033277e-02 -5.894520e-01
3.750230e+00 6.474930e-01 5.587257e-04 3.107165e-02 -1.024364e-02 -5.901063e-01
3.763338e+00 6.477269e-01 5.536032e-04 3.093797e-02 -1.015566e-02 -5.907560e-01
3.776445e+00 6.479591e-01 5.485504e-04 3.080542e-02 -1.006881e-02 -5.914012e-01
3.789552e+00 6.481897e-01 5.435663e-04 3.067401e-02 -9.983063e-03 -5.920420e-01
3.802659e+00 6.484187e-01 5.386496e-04 3.054372e-02 -9.898411e-03 -5.926783e-01
3.815766e+00 6.486461e-01 5.337990e-04 3.041453e-02 -9.814831e-03 -5.933103e-01
3.828874e+00 6.488719e-01 5.290134e-04 3.028643e-02 -9.732306e-03 -5.939379e-01
3.841981e+00 6.490962e-01 5.242916e-04 3.015940e-02 -9.650817e-03 -5.945613e-01
3.855088e+00 6.493189e-01 5.196326e-04 3.003343e-02 -9.570347e-03 -5.951805e-01
3.868195e+00 6.495402e-01 5.150351e-04 2.990851e-02 -9.490880e-03 -5.957954e-01
3.881302e+00 6.497599e-01 5.104982e-04 2.978463e-02 -9.412399e-03 -5.964062e-01
3.894410e+00 6.499781e-01 5.060208e-04 2.966177e-02 -9.334887e-03 -5.970129e-01
3.907517e+00 6.501949e-01 5.016018e-04 2.953992e-02 -9.258329e-03 -5.976155e-01
3.920624e+00 6.504102e-01 4.972402e-04 2.941906e-02 -9.182709e-03 -5.982141e-01
3.933731e+00 6.506241e-01 4.929351e-04 2.929919e-02 -9.108012e-03 -5.988087e-01
3.946838e+00 6.508365e-01 4.886855e-04 2.918030e-02 -9.034222e-03 -5.993994e-01
3.959946e+00 6.510476e-01 4.844903e-04 2.906236e-02 -8.961326e-03 -5.999861e-01
3.973053e+00 6.512572e-01 4.803488e-04 2.894538e-02 -8.889309e-03 -6.005690e-01
3.986160e+00 6.514654e-01 4.762600e-04 2.882933e-02 -8.818157e-03 -6.011481e-01
3.999267e+00 6.516723e-01 4.722230e-04 2.871421e-02 -8.747855e-03 -6.017233e-01
4.025482e+00 6.520820e-01 4.643010e-04 2.848671e-02 -8.609751e-03 -6.028626e-01
4.051696e+00 6.524863e-01 4.565761e-04 2.826278e-02 -8.474893e-03 -6.039872e-01
4.077910e+00 6.528854e-01 4.490417e-04 2.804235e-02 -8.343179e-03 -6.050973e-01
4.104125e+00 6.532794e-01 4.416917e-04 2.782533e-02 -8.214512e-03 -6.061932e-01
4.130339e+00 6.536683e-01 4.345202e-04 2.761165e-02 -8.088799e-03 -6.072752e-01
4.156554e+00 6.540523e-01 4.275214e-04 2.740122e-02 -7.965951e-03 -6.083436e-01
4.182768e+00 6.544315e-01 4.206898e-04 2.719398e-02 -7.845881e-03 -6.093986e-01
4.208982e+00 6.548060e-01 4.140202e-04 2.698985e-02 -7.728505e-03 -6.104405e-01
4.235197e+00 6.551757e-01 4.075074e-04 2.678876e-02 -7.613744e-03 -6.114695e-01
4.261411e+00 6.555409e-01 4.011468e-04 2.659065e-02 -7.501521e-03 -6.124858e-01
4.287626e+00 6.559016e-01 3.949334e-04 2.639544e-02 -7.391761e-03 -6.134897e-01
4.313840e+00 6.562580e-01 3.888629e-04 2.620309e-02 -7.284393e-03 -6.144814e-01
4.340054e+00 6.566099e-01 3.829309e-04 2.601351e-02 -7.179348e-03 -6.154611e-01
4.366269e+00 6.569577e-01 3.771332e-04 2.582666e-02 -7.076559e-03 -6.164291e-01
4.392483e+00 6.573012e-01 3.714659e-04 2.564248e-02 -6.975962e-03 -6.173855e-01
4.418698e+00 6.576407e-01 3.659250e-04 2.546090e-02 -6.877495e-03 -6.183306e-01
4.444912e+00 6.579761e-01 3.605068e-04 2.528188e-02 -6.781099e-03 -6.192646e-01
4.471126e+00 6.583076e-01 3.552078e-04 2.510536e-02 -6.686716e-03 -6.201876e-01
4.497341e+00 6.586352e-01 3.500245e-04 2.493129e-02 -6.594290e-03 -6.210998e-01
4.523555e+00 6.589590e-01 3.449535e-04 2.475961e-02 -6.503767e-03 -6.220015e-01
4.549770e+00 6.592791e-01 3.399916e-04 2.459029e-02 -6.415096e-03 -6.228928e-01
4.575984e+00 6.595954e-01 3.351357e-04 2.442326e-02 -6.328226e-03 -6.237739e-01
4.602198e+00 6.599082e-01 3.303829e-04 2.425849e-02 -6.243110e-03 -6.246449e-01
4.628413e+00 6.602173e-01 3.257303e-04 2.409593e-02 -6.159699e-03 -6.255061e-01
4.654627e+00 6.605230e-01 3.211750e-04 2.393553e-02 -6.077949e-03 -6.263576e-01
4.680842e+00 6.608253e-01 3.167143e-04 2.377725e-02 -5.997816e-03 -6.271995e-01
4.707056e+00 6.611241e-01 3.123458e-04 2.362106e-02 -5.919257e-03 -6.280321e-01
4.733270e+00 6.614197e-01 3.080667e-04 2.346690e-02 -5.842232e-03 -6.288555e-01
4.759485e+00 6.617119e-01 3.038748e-04 2.331474e-02 -5.766701e-03 -6.296698e-01
4.785699e+00 6.620010e-01 2.997677e-04 2.316455e-02 -5.692626e-03 -6.304752e-01
4.811914e+00 6.622869e-01 2.957432e-04 2.301627e-02 -5.619969e-03 -6.312718e-01
4.838128e+00 6.625696e-01 2.917989e-04 2.286989e-02 -5.548695e-03 -6.320597e-01
4.864342e+00 6.628493e-01 2.879329e-04 2.272535e-02 -5.478767e-03 -6.328392e-01
4.890557e+00 6.631261e-01 2.841430e-04 2.258263e-02 -5.410154e-03 -6.336104e-01
4.916771e+00 6.633998e-01 2.804273e-04 2.244169e-02 -5.342822e-03 -6.343733e-01
4.942986e+00 6.636706e-01 2.767838e-04 2.230250e-02 -5.276739e-03 -6.351281e-01
4.969200e+00 6.639386e-01 2.732108e-04 2.216503e-02 -5.211875e-03 -6.358750e-01
4.995414e+00 6.642037e-01 2.697063e-04 2.202924e-02 -5.148200e-03 -6.366140e-01
5.021629e+00 6.644661e-01 2.662687e-04 2.189510e-02 -5.085685e-03 -6.373453e-01
5.047843e+00 6.647257e-01 2.628963e-04 2.176259e-02 -5.024301e-03 -6.380690e-01
5.074058e+00 6.649826e-01 2.595874e-04 2.163167e-02 -4.964023e-03 -6.387853e-01
5.100272e+00 6.652369e-01 2.563405e-04 2.150232e-02 -4.904823e-03 -6.394942e-01
5.126486e+00 6.654885e-01 2.531539e-04 2.137451e-02 -4.846676e-03 -6.401958e-01
5.152701e+00 6.657376e-01 2.500264e-04 2.124821e-02 -4.789557e-03 -6.408903e-01
5.178915e+00 6.659842e-01 2.469563e-04 2.112339e-02 -4.733441e-03 -6.415778e-01
5.205130e+00 6.662283e-01 2.439423e-04 2.100003e-02 -4.678307e-03 -6.422583e-01
5.231344e+00 6.664699e-01 2.409830e-04 2.087811e-02 -4.624130e-03 -6.429321e-01
5.257558e+00 6.667091e-01 2.380772e-04 2.075759e-02 -4.570889e-03 -6.435991e-01
5.283773e+00 6.669459e-01 2.352235e-04 2.063845e-02 -4.518563e-03 -6.442595e-01
5.309987e+00 6.671803e-01 2.324207e-04 2.052068e-02 -4.467130e-03 -6.449134e-01
5.336202e+00 6.674125e-01 2.296676e-04 2.040424e-02 -4.416570e-03 -6.455608e-01
5.362416e+00 6.676424e-01 2.269631e-04 2.028911e-02 -4.366864e-03 -6.462019e-01
5.388630e+00 6.678700e-01 2.243060e-04 2.017528e-02 -4.317993e-03 -6.468368e-01
5.414845e+00 6.680954e-01 2.216951e-04 2.006272e-02 -4.269937e-03 -6.474656e-01
5.441059e+00 6.683187e-01 2.191296e-04 1.995141e-02 -4.222679e-03 -6.480883e-01
5.467274e+00 6.685397e-01 2.166082e-04 1.984132e-02 -4.176202e-03 -6.487050e-01
5.493488e+00 6.687587e-01 2.141300e-04 1.973245e-02 -4.130488e-03 -6.493158e-01
5.519702e+00 6.689756e-01 2.116940e-04 1.962476e-02 -4.085520e-03 -6.499209e-01
5.545917e+00 6.691904e-01 2.092993e-04 1.951824e-02 -4.041283e-03 -6.505202e-01
5.572131e+00 6.694032e-01 2.069449e-04 1.941287e-02 -3.997761e-03 -6.511139e-01
5.598346e+00 6.696140e-01 2.046300e-04 1.930864e-02 -3.954938e-03 -6.517020e-01
5.624560e+00 6.698229e-01 2.023536e-04 1.920551e-02 -3.912800e-03 -6.522846e-01
5.650774e+00 6.700297e-01 2.001150e-04 1.910349e-02 -3.871331e-03 -6.528619e-01
5.676989e+00 6.702347e-01 1.979132e-04 1.900254e-02 -3.830518e-03 -6.534338e-01
5.703203e+00 6.704378e-01 1.957475e-04 1.890265e-02 -3.790348e-03 -6.540004e-01
5.729418e+00 6.706390e-01 1.936171e-04 1.880381e-02 -3.750806e-03 -6.545619e-01
5.755632e+00 6.708384e-01 1.915213e-04 1.870600e-02 -3.711880e-03 -6.551182e-01
5.781846e+00 6.710359e-01 1.894592e-04 1.860920e-02 -3.673556e-03 -6.556695e-01
5.808061e+00 6.712317e-01 1.874302e-04 1.851339e-02 -3.635824e-03 -6.562159e-01
5.834275e+00 6.714257e-01 1.854336e-04 1.841857e-02 -3.598669e-03 -6.567573e-01
5.860490e+00 6.716180e-01 1.834686e-04 1.832471e-02 -3.562081e-03 -6.572939e-01
5.886704e+00 6.718085e-01 1.815347e-04 1.823181e-02 -3.526049e-03 -6.578257e-01
5.912918e+00 6.719974e-01 1.796312e-04 1.813984e-02 -3.490561e-03 -6.583528e-01
5.939133e+00 6.721845e-01 1.777574e-04 1.804880e-02 -3.455605e-03 -6.588752e-01
5.965347e+00 6.723701e-01 1.759127e-04 1.795866e-02 -3.421173e-03 -6.593931e-01
5.991562e+00 6.725540e-01 1.740966e-04 1.786943e-02 -3.387252e-03 -6.599064e-01
6.017776e+00 6.727363e-01 1.723084e-04 1.778107e-02 -3.353834e-03 -6.604152e-01
6.043990e+00 6.729170e-01 1.705475e-04 1.769358e-02 -3.320907e-03 -6.609197e-01
6.070205e+00 6.730961e-01 1.688135e-04 1.760695e-02 -3.288463e-03 -6.614197e-01
6.096419e+00 6.732737e-01 1.671058e-04 1.752117e-02 -3.256493e-03 -6.619155e-01
6.122634e+00 6.734498e-01 1.654238e-04 1.743622e-02 -3.224986e-03 -6.624070e-01
6.148848e+00 6.736243e-01 1.637670e-04 1.735208e-02 -3.193935e-03 -6.628944e-01
6.175062e+00 6.737974e-01 1.621350e-04 1.726876e-02 -3.163330e-03 -6.633776e-01
6.201277e+00 6.739690e-01 1.605272e-04 1.718623e-02 -3.133162e-03 -6.638567e-01
6.227491e+00 6.741392e-01 1.589431e-04 1.710449e-02 -3.103425e-03 -6.643318e-01
6.253706e+00 6.743079e-01 1.573824e-04 1.702352e-02 -3.074108e-03 -6.648029e-01
6.279920e+00 6.744752e-01 1.558445e-04 1.694331e-02 -3.045206e-03 -6.652701e-01
6.306134e+00 6.746412e-01 1.543290e-04 1.686386e-02 -3.016709e-03 -6.657334e-01
6.332349e+00 6.748057e-01 1.528355e-04 1.678514e-02 -2.988610e-03 -6.661928e-01
6.358563e+00 6.749689e-01 1.513636e-04 1.670716e-02 -2.960902e-03 -6.666485e-01
6.384778e+00 6.751307e-01 1.499128e-04 1.662990e-02 -2.933577e-03 -6.671004e-01
6.410992e+00 6.752913e-01 1.484827e-04 1.655336e-02 -2.906629e-03 -6.675487e-01
6.437206e+00 6.754505e-01 1.470729e-04 1.647751e-02 -2.880051e-03 -6.679932e-01
6.463421e+00 6.756084e-01 1.456831e-04 1.640236e-02 -2.853836e-03 -6.684342e-01
6.489635e+00 6.757650e-01 1.443129e-04 1.632788e-02 -2.827977e-03 -6.688716e-01
6.515850e+00 6.759204e-01 1.429619e-04 1.625409e-02 -2.802468e-03 -6.693055e-01
6.542064e+00 6.760745e-01 1.416298e-04 1.618095e-02 -2.777302e-03 -6.697359e-01
6.568278e+00 6.762274e-01 1.403162e-04 1.610847e-02 -2.752474e-03 -6.701629e-01
6.594493e+00 6.763790e-01 1.390207e-04 1.603664e-02 -2.727978e-03 -6.705865e-01
6.620707e+00 6.765295e-01 1.377431e-04 1.596544e-02 -2.703807e-03 -6.710067e-01
6.646922e+00 6.766787e-01 1.364830e-04 1.589488e-02 -2.679956e-03 -6.714237e-01
6.673136e+00 6.768268e-01 1.352401e-04 1.582494e-02 -2.656419e-03 -6.718373e-01
6.725565e+00 6.771196e-01 1.328046e-04 1.568688e-02 -2.610267e-03 -6.726549e-01
6.777994e+00 6.774077e-01 1.304342e-04 1.555121e-02 -2.565306e-03 -6.734599e-01
6.830422e+00 6.776915e-01 1.281267e-04 1.541787e-02 -2.521498e-03 -6.742525e-01
6.882851e+00 6.779709e-01 1.258798e-04 1.528679e-02 -2.478803e-03 -6.750331e-01
6.935280e+00 6.782460e-01 1.236914e-04 1.515793e-02 -2.437183e-03 -6.758018e-01
6.987709e+00 6.785171e-01 1.215596e-04 1.503121e-02 -2.396602e-03 -6.765590e-01
7.040138e+00 6.787841e-01 1.194823e-04 1.490661e-02 -2.357027e-03 -6.773049e-01
7.092566e+00 6.790471e-01 1.174578e-04 1.478405e-02 -2.318424e-03 -6.780398e-01
7.144995e+00 6.793062e-01 1.154842e-04 1.466348e-02 -2.280762e-03 -6.787640e-01
7.197424e+00 6.795616e-01 1.135600e-04 1.454487e-02 -2.244010e-03 -6.794775e-01
7.249853e+00 6.798133e-01 1.116833e-04 1.442817e-02 -2.208139e-03 -6.801808e-01
7.302282e+00 6.800613e-01 1.098528e-04 1.431332e-02 -2.173122e-03 -6.808740e-01
7.354710e+00 6.803058e-01 1.080669e-04 1.420029e-02 -2.138931e-03 -6.815572e-01
7.407139e+00 6.805469e-01 1.063241e-04 1.408902e-02 -2.105541e-03 -6.822308e-01
7.459568e+00 6.807845e-01 1.046231e-04 1.397949e-02 -2.072927e-03 -6.828950e-01
7.511997e+00 6.810188e-01 1.029625e-04 1.387165e-02 -2.041065e-03 -6.835498e-01
7.564426e+00 6.812499e-01 1.013412e-04 1.376546e-02 -2.009932e-03 -6.841956e-01
7.616854e+00 6.814777e-01 9.975781e-05 1.366088e-02 -1.979506e-03 -6.848325e-01
7.669283e+00 6.817025e-01 9.821121e-05 1.355788e-02 -1.949765e-03 -6.854607e-01
7.721712e+00 6.819242e-01 9.670027e-05 1.345642e-02 -1.920690e-03 -6.860804e-01
7.774141e+00 6.821429e-01 9.522390e-05 1.335647e-02 -1.892261e-03 -6.866917e-01
7.826570e+00 6.823586e-01 9.378106e-05 1.325799e-02 -1.864458e-03 -6.872948e-01
7.878998e+00 6.825715e-01 9.237074e-05 1.316095e-02 -1.837263e-03 -6.878899e-01
7.931427e+00 6.827815e-01 9.099197e-05 1.306533e-02 -1.810659e-03 -6.884771e-01
7.983856e+00 6.829888e-01 8.964381e-05 1.297108e-02 -1.784629e-03 -6.890567e-01
8.036285e+00 6.831934e-01 8.832537e-05 1.287819e-02 -1.759157e-03 -6.896286e-01
8.088714e+00 6.833953e-01 8.703579e-05 1.278661e-02 -1.734225e-03 -6.901931e-01
8.141142e+00 6.835947e-01 8.577422e-05 1.269633e-02 -1.709821e-03 -6.907504e-01
8.193571e+00 6.837914e-01 8.453986e-05 1.260732e-02 -1.685927e-03 -6.913006e-01
8.246000e+00 6.839857e-01 8.333194e-05 1.251954e-02 -1.662531e-03 -6.918437e-01
8.298429e+00 6.841775e-01 8.214970e-05 1.243298e-02 -1.639619e-03 -6.923800e-01
8.350858e+00 6.843668e-01 8.099242e-05 1.234761e-02 -1.617177e-03 -6.929095e-01
8.403286e+00 6.845539e-01 7.985941e-05 1.226340e-02 -1.595193e-03 -6.934325e-01
8.455715e+00 6.847386e-01 7.875000e-05 1.218033e-02 -1.573654e-03 -6.939489e-01
8.508144e+00 6.849210e-01 7.766352e-05 1.209838e-02 -1.552549e-03 -6.944590e-01
8.560573e+00 6.851011e-01 7.659936e-05 1.201753e-02 -1.531865e-03 -6.949629e-01
8.613002e+00 6.852791e-01 7.555691e-05 1.193774e-02 -1.511592e-03 -6.954606e-01
8.665430e+00 6.854549e-01 7.453558e-05 1.185902e-02 -1.491719e-03 -6.959523e-01
8.717859e+00 6.856286e-01 7.353480e-05 1.178132e-02 -1.472235e-03 -6.964380e-01
8.770288e+00 6.858002e-01 7.255404e-05 1.170464e-02 -1.453130e-03 -6.969180e-01
8.822717e+00 6.859698e-01 7.159275e-05 1.162894e-02 -1.434395e-03 -6.973923e-01
8.875146e+00 6.861374e-01 7.065043e-05 1.155422e-02 -1.416020e-03 -6.978609e-01
8.927574e+00 6.863030e-01 6.972657e-05 1.148046e-02 -1.397996e-03 -6.983241e-01
8.980003e+00 6.864666e-01 6.882072e-05 1.140763e-02 -1.380313e-03 -6.987818e-01
9.032432e+00 6.866284e-01 6.793238e-05 1.133571e-02 -1.362965e-03 -6.992343e-01
9.084861e+00 6.867883e-01 6.706113e-05 1.126470e-02 -1.345941e-03 -6.996815e-01
9.137290e+00 6.869463e-01 6.620652e-05 1.119458e-02 -1.329234e-03 -7.001236e-01
9.189718e+00 6.871025e-01 6.536814e-05 1.112532e-02 -1.312836e-03 -7.005606e-01
9.242147e+00 6.872570e-01 6.454557e-05 1.105691e-02 -1.296740e-03 -7.009927e-01
9.294576e+00 6.874097e-01 6.373842e-05 1.098934e-02 -1.280938e-03 -7.014199e-01
9.347005e+00 6.875607e-01 6.294630e-05 1.092259e-02 -1.265424e-03 -7.018423e-01
9.399434e+00 6.877100e-01 6.216886e-05 1.085664e-02 -1.250189e-03 -7.022600e-01
9.451862e+00 6.878577e-01 6.140572e-05 1.079149e-02 -1.235228e-03 -7.026731e-01
9.504291e+00 6.880037e-01 6.065653e-05 1.072712e-02 -1.220534e-03 -7.030816e-01
9.556720e+00 6.881481e-01 5.992097e-05 1.066350e-02 -1.206100e-03 -7.034856e-01
9.609149e+00 6.882910e-01 5.919870e-05 1.060064e-02 -1.191922e-03 -7.038852e-01
9.661578e+00 6.884323e-01 5.848940e-05 1.053852e-02 -1.177991e-03 -7.042805e-01
9.714006e+00 6.885720e-01 5.779277e-05 1.047712e-02 -1.164304e-03 -7.046715e-01
9.766435e+00 6.887103e-01 5.710850e-05 1.041643e-02 -1.150853e-03 -7.050584e-01
9.818864e+00 6.888471e-01 5.643631e-05 1.035644e-02 -1.137635e-03 -7.054411e-01
9.871293e+00 6.889824e-01 5.577591e-05 1.029713e-02 -1.124643e-03 -7.058197e-01
9.923722e+00 6.891163e-01 5.512703e-05 1.023851e-02 -1.111872e-03 -7.061943e-01
9.976150e+00 6.892487e-01 5.448940e-05 1.018054e-02 -1.099317e-03 -7.065650e-01
1.002858e+01 6.893798e-01 5.386276e-05 1.012323e-02 -1.086974e-03 -7.069318e-01
1.008101e+01 6.895096e-01 5.324687e-05 1.006656e-02 -1.074838e-03 -7.072948e-01
1.013344e+01 6.896380e-01 5.264148e-05 1.001052e-02 -1.062904e-03 -7.076540e-01
1.018587e+01 6.897650e-01 5.204634e-05 9.955104e-03 -1.051167e-03 -7.080096e-01
1.023829e+01 6.898908e-01 5.146124e-05 9.900296e-03 -1.039624e-03 -7.083615e-01
1.029072e+01 6.900152e-01 5.088594e-05 9.846089e-03 -1.028270e-03 -7.087098e-01
1.034315e+01 6.901384e-01 5.032023e-05 9.792471e-03 -1.017101e-03 -7.090546e-01
1.039558e+01 6.902604e-01 4.976390e-05 9.739435e-03 -1.006113e-03 -7.093959e-01
1.044801e+01 6.903811e-01 4.921674e-05 9.686970e-03 -9.953021e-04 -7.097338e-01
1.050044e+01 6.905007e-01 4.867855e-05 9.635067e-03 -9.846644e-04 -7.100683e-01
1.055287e+01 6.906190e-01 4.814914e-05 9.583717e-03 -9.741964e-04 -7.103995e-01
1.060530e+01 6.907362e-01 4.762831e-05 9.532912e-03 -9.638945e-04 -7.107274e-01
1.065772e+01 6.908522e-01 4.711588e-05 9.482643e-03 -9.537551e-04 -7.110520e-01
1.071015e+01 6.909671e-01 4.661168e-05 9.432901e-03 -9.437749e-04 -7.113736e-01
1.076258e+01 6.910808e-01 4.611552e-05 9.383678e-03 -9.339505e-04 -7.116919e-01
1.081501e+01 6.911935e-01 4.562724e-05 9.334966e-03 -9.242788e-04 -7.120072e-01
1.086744e+01 6.913050e-01 4.514667e-05 9.286758e-03 -9.147565e-04 -7.123195e-01
1.091987e+01 6.914155e-01 4.467365e-05 9.239044e-03 -9.053806e-04 -7.126287e-01
1.097230e+01 6.915250e-01 4.420802e-05 9.191819e-03 -8.961481e-04 -7.129350e-01
1.102473e+01 6.916334e-01 4.374963e-05 9.145074e-03 -8.870562e-04 -7.132384e-01
1.107716e+01 6.917407e-01 4.329833e-05 9.098802e-03 -8.781019e-04 -7.135389e-01
1.112958e+01 6.918471e-01 4.285397e-05 9.052996e-03 -8.692825e-04 -7.138365e-01
1.118201e+01 6.919524e-01 4.241642e-05 9.007649e-03 -8.605954e-04 -7.141314e-01
1.123444e+01 6.920568e-01 4.198553e-05 8.962754e-03 -8.520378e-04 -7.144236e-01
1.128687e+01 6.921602e-01 4.156117e-05 8.918304e-03 -8.436072e-04 -7.147130e-01
1.133930e+01 6.922626e-01 4.114321e-05 8.874293e-03 -8.353011e-04 -7.149997e-01
1.139173e+01 6.923641e-01 4.073153e-05 8.830714e-03 -8.271172e-04 -7.152838e-01
1.144416e+01 6.924647e-01 4.032598e-05 8.787561e-03 -8.190529e-04 -7.155653e-01
1.149659e+01 6.925643e-01 3.992646e-05 8.744828e-03 -8.111059e-04 -7.158443e-01
1.160144e+01 6.927609e-01 3.914503e-05 8.660597e-03 -7.955552e-04 -7.163946e-01
1.170630e+01 6.929540e-01 3.838630e-05 8.577973e-03 -7.804474e-04 -7.169350e-01
1.181116e+01 6.931436e-01 3.764941e-05 8.496910e-03 -7.657660e-04 -7.174658e-01
1.191602e+01 6.933299e-01 3.693354e-05 8.417366e-03 -7.514950e-04 -7.179873e-01
1.202087e+01 6.935129e-01 3.623788e-05 8.339297e-03 -7.376192e-04 -7.184998e-01
1.212573e+01 6.936928e-01 3.556168e-05 8.262662e-03 -7.241243e-04 -7.190033e-01
1.223059e+01 6.938695e-01 3.490423e-05 8.187424e-03 -7.109963e-04 -7.194982e-01
1.233545e+01 6.940433e-01 3.426484e-05 8.113543e-03 -6.982222e-04 -7.199847e-01
1.244030e+01 6.942141e-01 3.364285e-05 8.040984e-03 -6.857892e-04 -7.204630e-01
1.254516e+01 6.943821e-01 3.303764e-05 7.969711e-03 -6.736854e-04 -7.209333e-01
1.265002e+01 6.945473e-01 3.244861e-05 7.899691e-03 -6.618993e-04 -7.213958e-01
1.275488e+01 6.947098e-01 3.187519e-05 7.830890e-03 -6.504198e-04 -7.218507e-01
1.285973e+01 6.948696e-01 3.131683e-05 7.763278e-03 -6.392363e-04 -7.222982e-01
1.296459e+01 6.950268e-01 3.077301e-05 7.696823e-03 -6.283389e-04 -7.227384e-01
1.306945e+01 6.951815e-01 3.024323e-05 7.631496e-03 -6.177177e-04 -7.231716e-01
1.317431e+01 6.953337e-01 2.972701e-05 7.567269e-03 -6.073637e-04 -7.235979e-01
1.327916e+01 6.954835e-01 2.922389e-05 7.504113e-03 -5.972677e-04 -7.240175e-01
1.338402e+01 6.956310e-01 2.873344e-05 7.442004e-03 -5.874215e-04 -7.244304e-01
1.348888e+01 6.957762e-01 2.825522e-05 7.380914e-03 -5.778167e-04 -7.248370e-01
1.359374e+01 6.959191e-01 2.778884e-05 7.320819e-03 -5.684456e-04 -7.252373e-01
1.369860e+01 6.960599e-01 2.733391e-05 7.261694e-03 -5.593007e-04 -7.256314e-01
1.380345e+01 6.961985e-01 2.689006e-05 7.203517e-03 -5.503746e-04 -7.260196e-01
1.390831e+01 6.963350e-01 2.645692e-05 7.146265e-03 -5.416606e-04 -7.264019e-01
1.401317e+01 6.964695e-01 2.603417e-05 7.089915e-03 -5.331519e-04 -7.267785e-01
1.411803e+01 6.966019e-01 2.562147e-05 7.034448e-03 -5.248421e-04 -7.271495e-01
1.422288e+01 6.967325e-01 2.521850e-05 6.979841e-03 -5.167251e-04 -7.275151e-01
1.432774e+01 6.968611e-01 2.482496e-05 6.926076e-03 -5.087950e-04 -7.278752e-01
1.443260e+01 6.969878e-01 2.444056e-05 6.873133e-03 -5.010460e-04 -7.282302e-01
1.453746e+01 6.971127e-01 2.406501e-05 6.820993e-03 -4.934727e-04 -7.285800e-01
1.464231e+01 6.972358e-01 2.369806e-05 6.769638e-03 -4.860699e-04 -7.289248e-01
1.474717e+01 6.973572e-01 2.333943e-05 6.719051e-03 -4.788324e-04 -7.292647e-01
1.485203e+01 6.974768e-01 2.298888e-05 6.669214e-03 -4.717553e-04 -7.295999e-01
1.495689e+01 6.975948e-01 2.264616e-05 6.620111e-03 -4.648340e-04 -7.299303e-01
1.506174e+01 6.977111e-01 2.231106e-05 6.571726e-03 -4.580639e-04 -7.302561e-01
1.516660e+01 6.978258e-01 2.198333e-05 6.524043e-03 -4.514406e-04 -7.305774e-01
1.527146e+01 6.979389e-01 2.166277e-05 6.477047e-03 -4.449600e-04 -7.308943e-01
1.537632e+01 6.980505e-01 2.134917e-05 6.430723e-03 -4.386179e-04 -7.312069e-01
1.548117e+01 6.981606e-01 2.104233e-05 6.385058e-03 -4.324105e-04 -7.315152e-01
1.558603e+01 6.982692e-01 2.074205e-05 6.340036e-03 -4.263339e-04 -7.318194e-01
1.569089e+01 6.983763e-01 2.044816e-05 6.295645e-03 -4.203845e-04 -7.321195e-01
1.579575e+01 6.984820e-01 2.016047e-05 6.251871e-03 -4.145588e-04 -7.324157e-01
1.590060e+01 6.985863e-01 1.987880e-05 6.208701e-03 -4.088533e-04 -7.327079e-01
1.600546e+01 6.986893e-01 1.960300e-05 6.166124e-03 -4.032648e-04 -7.329963e-01
1.611032e+01 6.987909e-01 1.933289e-05 6.124126e-03 -3.977902e-04 -7.332810e-01
1.621518e+01 6.988912e-01 1.906833e-05 6.082697e-03 -3.924262e-04 -7.335620e-01
1.632004e+01 6.989902e-01 1.880916e-05 6.041825e-03 -3.871701e-04 -7.338393e-01
1.642489e+01 6.990880e-01 1.855524e-05 6.001498e-03 -3.820188e-04 -7.341131e-01
1.652975e+01 6.991845e-01 1.830642e-05 5.961706e-03 -3.769697e-04 -7.343835e-01
1.663461e+01 6.992797e-01 1.806258e-05 5.922438e-03 -3.720200e-04 -7.346504e-01
1.673947e+01 6.993738e-01 1.782357e-05 5.883684e-03 -3.671672e-04 -7.349140e-01
1.684432e+01 6.994667e-01 1.758928e-05 5.845434e-03 -3.624087e-04 -7.351743e-01
1.694918e+01 6.995585e-01 1.735957e-05 5.807679e-03 -3.577421e-04 -7.354314e-01
1.705404e+01 6.996491e-01 1.713433e-05 5.770407e-03 -3.531650e-04 -7.356854e-01
1.715890e+01 6.997387e-01 1.691345e-05 5.733611e-03 -3.486753e-04 -7.359362e-01
1.726375e+01 6.998271e-01 1.669681e-05 5.697282e-03 -3.442706e-04 -7.361840e-01
1.736861e+01 6.999145e-01 1.648431e-05 5.661410e-03 -3.399489e-04 -7.364287e-01
1.747347e+01 7.000008e-01 1.627584e-05 5.625987e-03 -3.357080e-04 -7.366706e-01
1.757833e+01 7.000861e-01 1.607129e-05 5.591004e-03 -3.315461e-04 -7.369096e-01
1.768318e+01 7.001703e-01 1.587058e-05 5.556454e-03 -3.274610e-04 -7.371457e-01
1.778804e+01 7.002536e-01 1.567361e-05 5.522328e-03 -3.234510e-04 -7.373790e-01
1.789290e+01 7.003359e-01 1.548027e-05 5.488619e-03 -3.195141e-04 -7.376097e-01
1.799776e+01 7.004173e-01 1.529049e-05 5.455318e-03 -3.156488e-04 -7.378376e-01
1.810261e+01 7.004977e-01 1.510418e-05 5.422420e-03 -3.118531e-04 -7.380629e-01
1.820747e+01 7.005772e-01 1.492126e-05 5.389916e-03 -3.081255e-04 -7.382856e-01
1.831233e+01 7.006557e-01 1.474164e-05 5.357799e-03 -3.044643e-04 -7.385057e-01
1.841719e+01 7.007334e-01 1.456524e-05 5.326063e-03 -3.008681e-04 -7.387233e-01
1.852204e+01 7.008102e-01 1.439198e-05 5.294700e-03 -2.973351e-04 -7.389385e-01
1.862690e+01 7.008861e-01 1.422180e-05 5.263705e-03 -2.938640e-04 -7.391512e-01
1.873176e+01 7.009612e-01 1.405462e-05 5.233070e-03 -2.904534e-04 -7.393616e-01
1.883662e+01 7.010354e-01 1.389037e-05 5.202790e-03 -2.871018e-04 -7.395696e-01
1.894148e+01 7.011088e-01 1.372899e-05 5.172859e-03 -2.838078e-04 -7.397753e-01
1.904633e+01 7.011814e-01 1.357039e-05 5.143269e-03 -2.805703e-04 -7.399788e-01
1.915119e+01 7.012532e-01 1.341453e-05 5.114017e-03 -2.773878e-04 -7.401800e-01
1.925605e+01 7.013243e-01 1.326134e-05 5.085095e-03 -2.742591e-04 -7.403791e-01
1.936091e+01 7.013945e-01 1.311076e-05 5.056499e-03 -2.711831e-04 -7.405759e-01
1.946576e+01 7.014640e-01 1.296273e-05 5.028222e-03 -2.681586e-04 -7.407707e-01
1.957062e+01 7.015328e-01 1.281719e-05 5.000260e-03 -2.651844e-04 -7.409634e-01
1.967548e+01 7.016008e-01 1.267409e-05 4.972607e-03 -2.622593e-04 -7.411540e-01
1.978034e+01 7.016681e-01 1.253337e-05 4.945258e-03 -2.593825e-04 -7.413426e-01
1.988519e+01 7.017347e-01 1.239498e-05 4.918209e-03 -2.565526e-04 -7.415292e-01
1.999005e+01 7.018006e-01 1.225887e-05 4.891454e-03 -2.537689e-04 -7.417138e-01
2.009491e+01 7.018658e-01 1.212499e-05 4.864988e-03 -2.510302e-04 -7.418966e-01
2.019977e+01 7.019303e-01 1.199329e-05 4.838807e-03 -2.483356e-04 -7.420774e-01
2.030462e+01 7.019942e-01 1.186373e-05 4.812907e-03 -2.456842e-04 -7.422563e-01
2.051434e+01 7.021199e-01 1.161082e-05 4.761929e-03 -2.405072e-04 -7.426088e-01
2.072405e+01 7.022431e-01 1.136591e-05 4.712020e-03 -2.354920e-04 -7.429541e-01
2.093377e+01 7.023639e-01 1.112866e-05 4.663146e-03 -2.306322e-04 -7.432924e-01
2.114348e+01 7.024822e-01 1.089877e-05 4.615275e-03 -2.259212e-04 -7.436241e-01
2.135320e+01 7.025982e-01 1.067593e-05 4.568377e-03 -2.213531e-04 -7.439493e-01
2.156292e+01 7.027120e-01 1.045985e-05 4.522423e-03 -2.169222e-04 -7.442681e-01
2.177263e+01 7.028235e-01 1.025027e-05 4.477384e-03 -2.126230e-04 -7.445808e-01
2.198235e+01 7.029330e-01 1.004692e-05 4.433234e-03 -2.084504e-04 -7.448875e-01
2.219206e+01 7.030403e-01 9.849561e-06 4.389946e-03 -2.043994e-04 -7.451884e-01
2.240178e+01 7.031457e-01 9.657962e-06 4.347494e-03 -2.004653e-04 -7.454837e-01
2.261149e+01 7.032491e-01 9.471899e-06 4.305856e-03 -1.966438e-04 -7.457735e-01
2.282121e+01 7.033506e-01 9.291160e-06 4.265008e-03 -1.929305e-04 -7.460580e-01
2.303092e+01 7.034502e-01 9.115546e-06 4.224928e-03 -1.893214e-04 -7.463373e-01
2.324064e+01 7.035481e-01 8.944863e-06 4.185594e-03 -1.858126e-04 -7.466116e-01
2.345035e+01 7.036442e-01 8.778930e-06 4.146986e-03 -1.824005e-04 -7.468809e-01
2.366007e+01 7.037386e-01 8.617571e-06 4.109083e-03 -1.790815e-04 -7.471455e-01
2.386978e+01 7.038313e-01 8.460619e-06 4.071868e-03 -1.758523e-04 -7.474054e-01
2.407950e+01 7.039224e-01 8.307916e-06 4.035320e-03 -1.727096e-04 -7.476608e-01
2.428921e+01 7.040119e-01 8.159310e-06 3.999422e-03 -1.696504e-04 -7.479118e-01
2.449893e+01 7.040999e-01 8.014656e-06 3.964157e-03 -1.666718e-04 -7.481585e-01
2.470864e+01 7.041865e-01 7.873814e-06 3.929509e-03 -1.637710e-04 -7.484010e-01
2.491836e+01 7.042715e-01 7.736652e-06 3.895462e-03 -1.609453e-04 -7.486395e-01
2.512807e+01 7.043551e-01 7.603043e-06 3.861999e-03 -1.581920e-04 -7.488739e-01
2.533779e+01 7.044374e-01 7.472865e-06 3.829106e-03 -1.555088e-04 -7.491045e-01
2.554750e+01 7.045183e-01 7.346002e-06 3.796769e-03 -1.528933e-04 -7.493313e-01
2.575722e+01 7.045979e-01 7.222342e-06 3.764974e-03 -1.503432e-04 -7.495543e-01
2.596693e+01 7.046762e-01 7.101778e-06 3.733706e-03 -1.478564e-04 -7.497738e-01
2.617665e+01 7.047532e-01 6.984207e-06 3.702954e-03 -1.454308e-04 -7.499898e-01
2.638636e+01 7.048290e-01 6.869532e-06 3.672704e-03 -1.430644e-04 -7.502023e-01
2.659608e+01 7.049036e-01 6.757658e-06 3.642944e-03 -1.407553e-04 -7.504115e-01
2.680580e+01 7.049771e-01 6.648495e-06 3.613663e-03 -1.385017e-04 -7.506174e-01
2.701551e+01 7.050494e-01 6.541956e-06 3.584849e-03 -1.363017e-04 -7.508201e-01
2.722523e+01 7.051206e-01 6.437956e-06 3.556490e-03 -1.341538e-04 -7.510197e-01
2.743494e+01 7.051907e-01 6.336417e-06 3.528577e-03 -1.320562e-04 -7.512163e-01
2.764466e+01 7.052597e-01 6.237262e-06 3.501098e-03 -1.300074e-04 -7.514098e-01
2.785437e+01 7.053277e-01 6.140415e-06 3.474045e-03 -1.280060e-04 -7.516005e-01
2.806409e+01 7.053947e-01 6.045807e-06 3.447406e-03 -1.260504e-04 -7.517883e-01
2.827380e+01 7.054607e-01 5.953368e-06 3.421172e-03 -1.241393e-04 -7.519733e-01
2.848352e+01 7.055257e-01 5.863033e-06 3.395335e-03 -1.222713e-04 -7.521556e-01
2.869323e+01 7.055898e-01 5.774739e-06 3.369885e-03 -1.204452e-04 -7.523352e-01
2.890295e+01 7.056529e-01 5.688423e-06 3.344814e-03 -1.186597e-04 -7.525122e-01
2.911266e+01 7.057152e-01 5.604029e-06 3.320113e-03 -1.169136e-04 -7.526866e-01
2.932238e+01 7.057765e-01 5.521499e-06 3.295774e-03 -1.152057e-04 -7.528586e-01
2.953209e+01 7.058370e-01 5.440779e-06 3.271789e-03 -1.135350e-04 -7.530281e-01
2.974181e+01 7.058966e-01 5.361815e-06 3.248151e-03 -1.119004e-04 -7.531953e-01
2.995152e+01 7.059554e-01 5.284559e-06 3.224852e-03 -1.103008e-04 -7.533601e-01
3.016124e+01 7.060133e-01 5.208960e-06 3.201885e-03 -1.087353e-04 -7.535226e-01
3.037095e+01 7.060705e-01 5.134971e-06 3.179243e-03 -1.072029e-04 -7.536828e-01
3.058067e+01 7.061268e-01 5.062548e-06 3.156919e-03 -1.057026e-04 -7.538409e-01
3.079038e+01 7.061824e-01 4.991646e-06 3.134906e-03 -1.042337e-04 -7.539968e-01
3.100010e+01 7.062373e-01 4.922223e-06 3.113198e-03 -1.027951e-04 -7.541506e-01
3.120981e+01 7.062914e-01 4.854239e-06 3.091789e-03 -1.013861e-04 -7.543023e-01
3.141953e+01 7.063448e-01 4.787653e-06 3.070672e-03 -1.000059e-04 -7.544520e-01
3.162924e+01 7.063975e-01 4.722428e-06 3.049841e-03 -9.865368e-05 -7.545997e-01
3.183896e+01 7.064495e-01 4.658526e-06 3.029291e-03 -9.732869e-05 -7.547455e-01
3.204868e+01 7.065008e-01 4.595913e-06 3.009017e-03 -9.603023e-05 -7.548894e-01
3.225839e+01 7.065514e-01 4.534554e-06 2.989012e-03 -9.475757e-05 -7.550314e-01
3.246811e+01 7.066014e-01 4.474415e-06 2.969271e-03 -9.351005e-05 -7.551715e-01
3.267782e+01 7.066508e-01 4.415465e-06 2.949789e-03 -9.228701e-05 -7.553099e-01
3.288754e+01 7.066995e-01 4.357672e-06 2.930561e-03 -9.108780e-05 -7.554465e-01
3.309725e+01 7.067476e-01 4.301006e-06 2.911582e-03 -8.991181e-05 -7.555814e-01
3.330697e+01 7.067951e-01 4.245438e-06 2.892848e-03 -8.875846e-05 -7.557145e-01
3.351668e+01 7.068420e-01 4.190941e-06 2.874353e-03 -8.762715e-05 -7.558460e-01
3.372640e+01 7.068883e-01 4.137485e-06 2.856093e-03 -8.651734e-05 -7.559759e-01
3.393611e+01 7.069340e-01 4.085046e-06 2.838063e-03 -8.542848e-05 -7.561042e-01
3.414583e+01 7.069792e-01 4.033598e-06 2.820260e-03 -8.436004e-05 -7.562308e-01
3.435554e+01 7.070238e-01 3.983116e-06 2.802679e-03 -8.331153e-05 -7.563560e-01
3.456526e+01 7.070679e-01 3.933575e-06 2.785315e-03 -8.228244e-05 -7.564796e-01
3.477497e+01 7.071115e-01 3.884953e-06 2.768166e-03 -8.127230e-05 -7.566017e-01
3.498469e+01 7.071545e-01 3.837226e-06 2.751226e-03 -8.028065e-05 -7.567224e-01
3.519440e+01 7.071970e-01 3.790374e-06 2.734492e-03 -7.930704e-05 -7.568416e-01
3.540412e+01 7.072390e-01 3.744375e-06 2.717961e-03 -7.835104e-05 -7.569594e-01
3.561383e+01 7.072806e-01 3.699207e-06 2.701628e-03 -7.741222e-05 -7.570759e-01
3.582355e+01 7.073216e-01 3.654853e-06 2.685491e-03 -7.649017e-05 -7.571909e-01
3.603326e+01 7.073621e-01 3.611291e-06 2.669545e-03 -7.558449e-05 -7.573047e-01
3.645269e+01 7.074419e-01 3.526471e-06 2.638214e-03 -7.382074e-05 -7.575282e-01
3.687212e+01 7.075197e-01 3.444605e-06 2.607611e-03 -7.211802e-05 -7.577466e-01
3.729156e+01 7.075959e-01 3.365557e-06 2.577709e-03 -7.047353e-05 -7.579601e-01
3.771099e+01 7.076703e-01 3.289199e-06 2.548486e-03 -6.888466e-05 -7.581689e-01
3.813042e+01 7.077432e-01 3.215411e-06 2.519917e-03 -6.734892e-05 -7.583731e-01
3.854985e+01 7.078144e-01 3.144077e-06 2.491982e-03 -6.586397e-05 -7.585728e-01
3.896928e+01 7.078841e-01 3.075092e-06 2.464660e-03 -6.442760e-05 -7.587683e-01
3.938871e+01 7.079523e-01 3.008352e-06 2.437930e-03 -6.303771e-05 -7.589595e-01
3.980814e+01 7.080190e-01 2.943761e-06 2.411774e-03 -6.169231e-05 -7.591468e-01
4.022757e+01 7.080844e-01 2.881228e-06 2.386173e-03 -6.038953e-05 -7.593301e-01
4.064700e+01 7.081485e-01 2.820667e-06 2.361110e-03 -5.912759e-05 -7.595097e-01
4.106643e+01 7.082112e-01 2.761996e-06 2.336567e-03 -5.790479e-05 -7.596856e-01
4.148586e+01 7.082726e-01 2.705136e-06 2.312530e-03 -5.671954e-05 -7.598579e-01
4.190529e+01 7.083328e-01 2.650014e-06 2.288983e-03 -5.557030e-05 -7.600268e-01
4.232472e+01 7.083919e-01 2.596559e-06 2.265910e-03 -5.445565e-05 -7.601923e-01
4.274415e+01 7.084497e-01 2.544706e-06 2.243297e-03 -5.337420e-05 -7.603546e-01
4.316358e+01 7.085065e-01 2.494391e-06 2.221132e-03 -5.232465e-05 -7.605138e-01
4.358301e+01 7.085621e-01 2.445553e-06 2.199400e-03 -5.130575e-05 -7.606698e-01
4.400244e+01 7.086167e-01 2.398136e-06 2.178089e-03 -5.031633e-05 -7.608229e-01
4.442187e+01 7.086703e-01 2.352084e-06 2.157187e-03 -4.935526e-05 -7.609731e-01
4.484130e+01 7.087228e-01 2.307347e-06 2.136683e-03 -4.842146e-05 -7.611205e-01
4.526073e+01 7.087744e-01 2.263873e-06 2.116565e-03 -4.751391e-05 -7.612652e-01
4.568016e+01 7.088250e-01 2.221617e-06 2.096822e-03 -4.663165e-05 -7.614072e-01
4.609959e+01 7.088747e-01 2.180533e-06 2.077444e-03 -4.577372e-05 -7.615466e-01
4.651902e+01 7.089236e-01 2.140578e-06 2.058421e-03 -4.493926e-05 -7.616835e-01
4.693845e+01 7.089715e-01 2.101711e-06 2.039743e-03 -4.412741e-05 -7.618180e-01
4.735788e+01 7.090186e-01 2.063893e-06 2.021401e-03 -4.333737e-05 -7.619501e-01
4.777732e+01 7.090649e-01 2.027087e-06 2.003386e-03 -4.256835e-05 -7.620798e-01
4.819675e+01 7.091103e-01 1.991257e-06 1.985689e-03 -4.181962e-05 -7.622073e-01
4.861618e+01 7.091550e-01 1.956368e-06 1.968303e-03 -4.109048e-05 -7.623326e-01
4.903561e+01 7.091989e-01 1.922388e-06 1.951218e-03 -4.038023e-05 -7.624558e-01
4.945504e+01 7.092421e-01 1.889286e-06 1.934427e-03 -3.968825e-05 -7.625769e-01
4.987447e+01 7.092845e-01 1.857032e-06 1.917922e-03 -3.901390e-05 -7.626959e-01
5.029390e+01 7.093262e-01 1.825596e-06 1.901697e-03 -3.835659e-05 -7.628129e-01
5.071333e+01 7.093673e-01 1.794952e-06 1.885744e-03 -3.771576e-05 -7.629281e-01
5.113276e+01 7.094077e-01 1.765073e-06 1.870057e-03 -3.709085e-05 -7.630413e-01
5.155219e+01 7.094474e-01 1.735934e-06 1.854628e-03 -3.648135e-05 -7.631527e-01
5.197162e+01 7.094864e-01 1.707511e-06 1.839452e-03 -3.588675e-05 -7.632622e-01
5.239105e+01 7.095249e-01 1.679780e-06 1.824522e-03 -3.530656e-05 -7.633701e-01
5.281048e+01 7.095627e-01 1.652719e-06 1.809832e-03 -3.474034e-05 -7.634762e-01
5.322991e+01 7.096000e-01 1.626307e-06 1.795378e-03 -3.418762e-05 -7.635806e-01
5.364934e+01 7.096366e-01 1.600523e-06 1.781152e-03 -3.364800e-05 -7.636834e-01
5.406877e+01 7.096727e-01 1.575347e-06 1.767150e-03 -3.312105e-05 -7.637847e-01
5.448820e+01 7.097082e-01 1.550761e-06 1.753366e-03 -3.260638e-05 -7.638843e-01
5.490763e+01 7.097432e-01 1.526746e-06 1.739796e-03 -3.210361e-05 -7.639824e-01
5.532706e+01 7.097777e-01 1.503284e-06 1.726434e-03 -3.161239e-05 -7.640791e-01
5.574649e+01 7.098116e-01 1.480359e-06 1.713276e-03 -3.113235e-05 -7.641743e-01
5.616592e+01 7.098450e-01 1.457954e-06 1.700317e-03 -3.066316e-05 -7.642681e-01
5.658535e+01 7.098780e-01 1.436055e-06 1.687552e-03 -3.020451e-05 -7.643604e-01
5.700478e+01 7.099104e-01 1.414645e-06 1.674978e-03 -2.975606e-05 -7.644515e-01
5.742421e+01 7.099424e-01 1.393710e-06 1.662590e-03 -2.931753e-05 -7.645411e-01
5.784364e+01 7.099739e-01 1.373236e-06 1.650384e-03 -2.888863e-05 -7.646295e-01
5.826308e+01 7.100050e-01 1.353210e-06 1.638355e-03 -2.846906e-05 -7.647167e-01
5.868251e+01 7.100356e-01 1.333620e-06 1.626501e-03 -2.805858e-05 -7.648025e-01
5.910194e+01 7.100658e-01 1.314451e-06 1.614817e-03 -2.765690e-05 -7.648872e-01
5.952137e+01 7.100955e-01 1.295693e-06 1.603299e-03 -2.726379e-05 -7.649706e-01
5.994080e+01 7.101249e-01 1.277334e-06 1.591945e-03 -2.687900e-05 -7.650529e-01
6.036023e+01 7.101538e-01 1.259362e-06 1.580750e-03 -2.650230e-05 -7.651341e-01
6.077966e+01 7.101823e-01 1.241766e-06 1.569712e-03 -2.613347e-05 -7.652141e-01
6.119909e+01 7.102105e-01 1.224537e-06 1.558827e-03 -2.577228e-05 -7.652930e-01
6.161852e+01 7.102382e-01 1.207664e-06 1.548092e-03 -2.541853e-05 -7.653709e-01
6.203795e+01 7.102656e-01 1.191137e-06 1.537503e-03 -2.507201e-05 -7.654477e-01
6.245738e+01 7.102926e-01 1.174948e-06 1.527059e-03 -2.473253e-05 -7.655235e-01
6.287681e+01 7.103193e-01 1.159086e-06 1.516755e-03 -2.439990e-05 -7.655982e-01
6.329624e+01 7.103456e-01 1.143543e-06 1.506590e-03 -2.407393e-05 -7.656720e-01
6.371567e+01 7.103715e-01 1.128310e-06 1.496560e-03 -2.375445e-05 -7.657448e-01
6.413510e+01 7.103971e-01 1.113380e-06 1.486662e-03 -2.344129e-05 -7.658167e-01
6.455453e+01 7.104224e-01 1.098745e-06 1.476895e-03 -2.313429e-05 -7.658876e-01
6.497396e+01 7.104474e-01 1.084396e-06 1.467255e-03 -2.283327e-05 -7.659576e-01
6.581282e+01 7.104963e-01 1.056529e-06 1.448348e-03 -2.224860e-05 -7.660949e-01
6.665168e+01 7.105440e-01 1.029722e-06 1.429922e-03 -2.168610e-05 -7.662288e-01
6.749054e+01 7.105906e-01 1.003923e-06 1.411959e-03 -2.114467e-05 -7.663593e-01
6.832940e+01 7.106360e-01 9.790808e-07 1.394441e-03 -2.062326e-05 -7.664866e-01
6.916827e+01 7.106802e-01 9.551498e-07 1.377353e-03 -2.012091e-05 -7.666109e-01
7.000713e+01 7.107235e-01 9.320857e-07 1.360679e-03 -1.963669e-05 -7.667321e-01
7.084599e+01 7.107657e-01 9.098469e-07 1.344403e-03 -1.916974e-05 -7.668505e-01
7.168485e+01 7.108069e-01 8.883946e-07 1.328513e-03 -1.871925e-05 -7.669662e-01
7.252371e+01 7.108472e-01 8.676922e-07 1.312993e-03 -1.828445e-05 -7.670791e-01
7.336257e+01 7.108865e-01 8.477050e-07 1.297832e-03 -1.786463e-05 -7.671895e-01
7.420143e+01 7.109250e-01 8.284006e-07 1.283018e-03 -1.745911e-05 -7.672973e-01
7.504029e+01 7.109626e-01 8.097482e-07 1.268537e-03 -1.706723e-05 -7.674028e-01
7.587915e+01 7.109993e-01 7.917187e-07 1.254380e-03 -1.668841e-05 -7.675059e-01
7.671801e+01 7.110353e-01 7.742847e-07 1.240535e-03 -1.632206e-05 -7.676068e-01
7.755687e+01 7.110704e-01 7.574203e-07 1.226993e-03 -1.596764e-05 -7.677055e-01
7.839573e+01 7.111049e-01 7.411009e-07 1.213743e-03 -1.562464e-05 -7.678021e-01
7.923460e+01 7.111386e-01 7.253034e-07 1.200776e-03 -1.529257e-05 -7.678966e-01
8.007346e+01 7.111716e-01 7.100056e-07 1.188083e-03 -1.497098e-05 -7.679892e-01
8.091232e+01 7.112039e-01 6.951867e-07 1.175656e-03 -1.465943e-05 -7.680798e-01
8.175118e+01 7.112355e-01 6.808270e-07 1.163486e-03 -1.435751e-05 -7.681686e-01
8.259004e+01 7.112665e-01 6.669076e-07 1.151565e-03 -1.406481e-05 -7.682555e-01
8.342890e+01 7.112969e-01 6.534108e-07 1.139887e-03 -1.378098e-05 -7.683407e-01
8.426776e+01 7.113267e-01 6.403196e-07 1.128442e-03 -1.350565e-05 -7.684243e-01
8.510662e+01 7.113559e-01 6.276179e-07 1.117226e-03 -1.323849e-05 -7.685061e-01
8.594548e+01 7.113845e-01 6.152904e-07 1.106230e-03 -1.297918e-05 -7.685864e-01
8.678434e+01 7.114125e-01 6.033226e-07 1.095448e-03 -1.272742e-05 -7.686652e-01
8.762320e+01 7.114401e-01 5.917006e-07 1.084874e-03 -1.248291e-05 -7.687424e-01
8.846206e+01 7.114671e-01 5.804112e-07 1.074503e-03 -1.224538e-05 -7.688181e-01
8.930092e+01 7.114936e-01 5.694418e-07 1.064328e-03 -1.201456e-05 -7.688925e-01
9.013979e+01 7.115196e-01 5.587805e-07 1.054344e-03 -1.179021e-05 -7.689654e-01
9.097865e+01 7.115451e-01 5.484158e-07 1.044546e-03 -1.157209e-05 -7.690370e-01
9.181751e+01 7.115701e-01 5.383369e-07 1.034928e-03 -1.135996e-05 -7.691073e-01
9.265637e+01 7.115947e-01 5.285332e-07 1.025485e-03 -1.115361e-05 -7.691763e-01
9.349523e+01 7.116189e-01 5.189950e-07 1.016214e-03 -1.095284e-05 -7.692441e-01
9.433409e+01 7.116426e-01 5.097126e-07 1.007108e-03 -1.075744e-05 -7.693107e-01
9.517295e+01 7.116659e-01 5.006770e-07 9.981642e-04 -1.056722e-05 -7.693761e-01
9.601181e+01 7.116889e-01 4.918796e-07 9.893778e-04 -1.038200e-05 -7.694404e-01
9.685067e+01 7.117114e-01 4.833121e-07 9.807448e-04 -1.020161e-05 -7.695035e-01
9.768953e+01 7.117335e-01 4.749664e-07 9.722611e-04 -1.002588e-05 -7.695656e-01
9.852839e+01 7.117552e-01 4.668351e-07 9.639229e-04 -9.854650e-06 -7.696266e-01
9.936725e+01 7.117766e-01 4.589108e-07 9.557265e-04 -9.687772e-06 -7.696865e-01
1.002061e+02 7.117976e-01 4.511865e-07 9.476683e-04 -9.525096e-06 -7.697455e-01
1.010450e+02 7.118183e-01 4.436557e-07 9.397449e-04 -9.366484e-06 -7.698035e-01
1.018838e+02 7.118386e-01 4.363118e-07 9.319529e-04 -9.211800e-06 -7.698606e-01
1.027227e+02 7.118586e-01 4.291488e-07 9.242890e-04 -9.060918e-06 -7.699167e-01
1.035616e+02 7.118783e-01 4.221607e-07 9.167501e-04 -8.913712e-06 -7.699719e-01
1.044004e+02 7.118977e-01 4.153420e-07 9.093333e-04 -8.770064e-06 -7.700262e-01
1.052393e+02 7.119167e-01 4.086871e-07 9.020354e-04 -8.629861e-06 -7.700796e-01
1.060781e+02 7.119355e-01 4.021909e-07 8.948538e-04 -8.492994e-06 -7.701322e-01
1.069170e+02 7.119539e-01 3.958483e-07 8.877857e-04 -8.359357e-06 -7.701840e-01
1.077559e+02 7.119721e-01 3.896546e-07 8.808283e-04 -8.228849e-06 -7.702350e-01
1.085947e+02 7.119900e-01 3.836052e-07 8.739791e-04 -8.101374e-06 -7.702851e-01
1.094336e+02 7.120076e-01 3.776955e-07 8.672356e-04 -7.976838e-06 -7.703345e-01
1.102724e+02 7.120249e-01 3.719214e-07 8.605954e-04 -7.855152e-06 -7.703832e-01
1.111113e+02 7.120420e-01 3.662787e-07 8.540561e-04 -7.736230e-06 -7.704311e-01
1.119502e+02 7.120588e-01 3.607634e-07 8.476154e-04 -7.619987e-06 -7.704783e-01
1.127890e+02 7.120754e-01 3.553717e-07 8.412711e-04 -7.506346e-06 -7.705248e-01
1.136279e+02 7.120917e-01 3.501000e-07 8.350211e-04 -7.395227e-06 -7.705707e-01
1.144667e+02 7.121078e-01 3.449448e-07 8.288633e-04 -7.286558e-06 -7.706158e-01
1.153056e+02 7.121237e-01 3.399026e-07 8.227957e-04 -7.180266e-06 -7.706603e-01
1.161445e+02 7.121393e-01 3.349701e-07 8.168162e-04 -7.076284e-06 -7.707041e-01
1.169833e+02 7.121547e-01 3.301443e-07 8.109230e-04 -6.974544e-06 -7.707474e-01
1.186611e+02 7.121849e-01 3.208002e-07 7.993881e-04 -6.777537e-06 -7.708320e-01
1.203388e+02 7.122142e-01 3.118473e-07 7.881767e-04 -6.588762e-06 -7.709142e-01
1.220165e+02 7.122427e-01 3.032641e-07 7.772755e-04 -6.407764e-06 -7.709942e-01
1.236942e+02 7.122704e-01 2.950303e-07 7.666717e-04 -6.234124e-06 -7.710720e-01
1.253719e+02 7.122974e-01 2.871275e-07 7.563534e-04 -6.067448e-06 -7.711477e-01
1.270497e+02 7.123237e-01 2.795379e-07 7.463091e-04 -5.907367e-06 -7.712215e-01
1.287274e+02 7.123493e-01 2.722453e-07 7.365281e-04 -5.753540e-06 -7.712933e-01
1.304051e+02 7.123742e-01 2.652344e-07 7.270001e-04 -5.605643e-06 -7.713632e-01
1.320828e+02 7.123985e-01 2.584909e-07 7.177155e-04 -5.463377e-06 -7.714314e-01
1.337605e+02 7.124222e-01 2.520014e-07 7.086650e-04 -5.326458e-06 -7.714979e-01
1.354383e+02 7.124453e-01 2.457532e-07 6.998400e-04 -5.194623e-06 -7.715627e-01
1.371160e+02 7.124679e-01 2.397345e-07 6.912321e-04 -5.067623e-06 -7.716260e-01
1.387937e+02 7.124899e-01 2.339342e-07 6.828333e-04 -4.945223e-06 -7.716877e-01
1.404714e+02 7.125113e-01 2.283419e-07 6.746362e-04 -4.827206e-06 -7.717479e-01
1.421492e+02 7.125323e-01 2.229478e-07 6.666336e-04 -4.713363e-06 -7.718067e-01
1.438269e+02 7.125528e-01 2.177426e-07 6.588186e-04 -4.603500e-06 -7.718642e-01
1.455046e+02 7.125728e-01 2.127176e-07 6.511847e-04 -4.497434e-06 -7.719203e-01
1.471823e+02 7.125923e-01 2.078645e-07 6.437257e-04 -4.394992e-06 -7.719751e-01
1.488600e+02 7.126114e-01 2.031757e-07 6.364356e-04 -4.296011e-06 -7.720287e-01
1.505378e+02 7.126301e-01 1.986437e-07 6.293088e-04 -4.200336e-06 -7.720811e-01
1.522155e+02 7.126484e-01 1.942617e-07 6.223398e-04 -4.107822e-06 -7.721324e-01
1.538932e+02 7.126662e-01 1.900230e-07 6.155235e-04 -4.018332e-06 -7.721825e-01
1.555709e+02 7.126837e-01 1.859217e-07 6.088549e-04 -3.931734e-06 -7.722316e-01
1.572486e+02 7.127008e-01 1.819516e-07 6.023293e-04 -3.847905e-06 -7.722796e-01
1.589264e+02 7.127176e-01 1.781074e-07 5.959420e-04 -3.766730e-06 -7.723266e-01
1.606041e+02 7.127340e-01 1.743838e-07 5.896888e-04 -3.688096e-06 -7.723726e-01
1.622818e+02 7.127500e-01 1.707757e-07 5.835655e-04 -3.611899e-06 -7.724176e-01
1.639595e+02 7.127658e-01 1.672785e-07 5.775680e-04 -3.538039e-06 -7.724618e-01
1.656373e+02 7.127812e-01 1.638875e-07 5.716925e-04 -3.466422e-06 -7.725050e-01
1.673150e+02 7.127963e-01 1.605987e-07 5.659354e-04 -3.396958e-06 -7.725474e-01
1.689927e+02 7.128111e-01 1.574079e-07 5.602931e-04 -3.329561e-06 -7.725889e-01
1.706704e+02 7.128256e-01 1.543112e-07 5.547621e-04 -3.264149e-06 -7.726296e-01
1.723481e+02 7.128398e-01 1.513050e-07 5.493393e-04 -3.200647e-06 -7.726696e-01
1.740259e+02 7.128538e-01 1.483858e-07 5.440215e-04 -3.138980e-06 -7.727087e-01
1.757036e+02 7.128675e-01 1.455503e-07 5.388057e-04 -3.079078e-06 -7.727471e-01
1.773813e+02 7.128809e-01 1.427953e-07 5.336889e-04 -3.020875e-06 -7.727848e-01
1.790590e+02 7.128941e-01 1.401178e-07 5.286684e-04 -2.964306e-06 -7.728218e-01
1.807368e+02 7.129070e-01 1.375149e-07 5.237414e-04 -2.909312e-06 -7.728581e-01
1.824145e+02 7.129197e-01 1.349838e-07 5.189055e-04 -2.855834e-06 -7.728937e-01
1.840922e+02 7.129322e-01 1.325220e-07 5.141580e-04 -2.803817e-06 -7.729287e-01
1.857699e+02 7.129444e-01 1.301269e-07 5.094967e-04 -2.753208e-06 -7.729630e-01
1.874476e+02 7.129564e-01 1.277962e-07 5.049190e-04 -2.703958e-06 -7.729967e-01
1.891254e+02 7.129682e-01 1.255276e-07 5.004230e-04 -2.656017e-06 -7.730299e-01
1.908031e+02 7.129798e-01 1.233188e-07 4.960062e-04 -2.609340e-06 -7.730624e-01
1.924808e+02 7.129912e-01 1.211678e-07 4.916668e-04 -2.563883e-06 -7.730944e-01
1.941585e+02 7.130024e-01 1.190726e-07 4.874026e-04 -2.519603e-06 -7.731258e-01
1.958362e+02 7.130134e-01 1.170312e-07 4.832118e-04 -2.476460e-06 -7.731567e-01
1.975140e+02 7.130243e-01 1.150420e-07 4.790924e-04 -2.434417e-06 -7.731871e-01
1.991917e+02 7.130349e-01 1.131030e-07 4.750426e-04 -2.393434e-06 -7.732169e-01
2.008694e+02 7.130454e-01 1.112126e-07 4.710608e-04 -2.353478e-06 -7.732463e-01
2.025471e+02 7.130556e-01 1.093692e-07 4.671451e-04 -2.314515e-06 -7.732751e-01
2.042249e+02 7.130658e-01 1.075713e-07 4.632940e-04 -2.276511e-06 -7.733035e-01
2.059026e+02 7.130757e-01 1.058174e-07 4.595059e-04 -2.239435e-06 -7.733315e-01
2.075803e+02 7.130855e-01 1.041060e-07 4.557792e-04 -2.203258e-06 -7.733589e-01
2.092580e+02 7.130951e-01 1.024357e-07 4.521125e-04 -2.167951e-06 -7.733860e-01
2.109357e+02 7.131046e-01 1.008054e-07 4.485043e-04 -2.133485e-06 -7.734126e-01
2.142912e+02 7.131231e-01 9.765936e-08 4.414580e-04 -2.066974e-06 -7.734645e-01
2.176466e+02 7.131411e-01 9.465832e-08 4.346296e-04 -2.003526e-06 -7.735149e-01
2.210021e+02 7.131585e-01 9.179352e-08 4.280093e-04 -1.942955e-06 -7.735637e-01
2.243575e+02 7.131754e-01 8.905683e-08 4.215877e-04 -1.885090e-06 -7.736111e-01
2.277130e+02 7.131918e-01 8.644072e-08 4.153559e-04 -1.829772e-06 -7.736571e-01
2.310684e+02 7.132077e-01 8.393822e-08 4.093056e-04 -1.776854e-06 -7.737017e-01
2.344238e+02 7.132231e-01 8.154284e-08 4.034291e-04 -1.726198e-06 -7.737451e-01
2.377793e+02 7.132381e-01 7.924855e-08 3.977189e-04 -1.677678e-06 -7.737872e-01
2.411347e+02 7.132527e-01 7.704974e-08 3.921681e-04 -1.631176e-06 -7.738282e-01
2.444902e+02 7.132669e-01 7.494119e-08 3.867701e-04 -1.586581e-06 -7.738680e-01
2.478456e+02 7.132808e-01 7.291803e-08 3.815187e-04 -1.543789e-06 -7.739068e-01
2.512011e+02 7.132942e-01 7.097569e-08 3.764080e-04 -1.502706e-06 -7.739445e-01
2.545565e+02 7.133073e-01 6.910995e-08 3.714324e-04 -1.463241e-06 -7.739812e-01
2.579119e+02 7.133200e-01 6.731682e-08 3.665866e-04 -1.425311e-06 -7.740170e-01
2.612674e+02 7.133325e-01 6.559258e-08 3.618657e-04 -1.388836e-06 -7.740519e-01
2.646228e+02 7.133446e-01 6.393374e-08 3.572648e-04 -1.353744e-06 -7.740858e-01
2.679783e+02 7.133564e-01 6.233705e-08 3.527794e-04 -1.319966e-06 -7.741190e-01
2.713337e+02 7.133679e-01 6.079943e-08 3.484052e-04 -1.287436e-06 -7.741513e-01
2.746892e+02 7.133791e-01 5.931801e-08 3.441382e-04 -1.256094e-06 -7.741828e-01
2.780446e+02 7.133901e-01 5.789008e-08 3.399745e-04 -1.225883e-06 -7.742135e-01
2.814000e+02 7.134008e-01 5.651310e-08 3.359103e-04 -1.196748e-06 -7.742436e-01
2.847555e+02 7.134112e-01 5.518466e-08 3.319421e-04 -1.168640e-06 -7.742729e-01
2.881109e+02 7.134214e-01 5.390253e-08 3.280666e-04 -1.141511e-06 -7.743015e-01
2.914664e+02 7.134314e-01 5.266456e-08 3.242805e-04 -1.115316e-06 -7.743295e-01
2.948218e+02 7.134411e-01 5.146875e-08 3.205808e-04 -1.090012e-06 -7.743568e-01
2.981773e+02 7.134507e-01 5.031322e-08 3.169646e-04 -1.065560e-06 -7.743835e-01
3.015327e+02 7.134600e-01 4.919617e-08 3.134290e-04 -1.041921e-06 -7.744096e-01
3.048882e+02 7.134691e-01 4.811591e-08 3.099715e-04 -1.019060e-06 -7.744352e-01
3.082436e+02 7.134780e-01 4.707084e-08 3.065894e-04 -9.969435e-07 -7.744602e-01
3.115990e+02 7.134867e-01 4.605945e-08 3.032803e-04 -9.755392e-07 -7.744846e-01
3.149545e+02 7.134952e-01 4.508032e-08 3.000419e-04 -9.548169e-07 -7.745086e-01
3.183099e+02 7.135036e-01 4.413208e-08 2.968719e-04 -9.347479e-07 -7.745320e-01
3.216654e+02 7.135118e-01 4.321344e-08 2.937682e-04 -9.153051e-07 -7.745549e-01
3.250208e+02 7.135198e-01 4.232319e-08 2.907288e-04 -8.964626e-07 -7.745774e-01
3.283763e+02 7.135276e-01 4.146017e-08 2.877515e-04 -8.781961e-07 -7.745994e-01
3.317317e+02 7.135353e-01 4.062328e-08 2.848347e-04 -8.604822e-07 -7.746210e-01
3.350871e+02 7.135428e-01 3.981148e-08 2.819763e-04 -8.432989e-07 -7.746421e-01
3.384426e+02 7.135502e-01 3.902377e-08 2.791748e-04 -8.266252e-07 -7.746628e-01
3.417980e+02 7.135574e-01 3.825920e-08 2.764284e-04 -8.104412e-07 -7.746831e-01
3.451535e+02 7.135645e-01 3.751689e-08 2.737355e-04 -7.947279e-07 -7.747030e-01
3.485089e+02 7.135715e-01 3.679598e-08 2.710946e-04 -7.794671e-07 -7.747226e-01
3.518644e+02 7.135783e-01 3.609564e-08 2.685041e-04 -7.646418e-07 -7.747417e-01
3.552198e+02 7.135850e-01 3.541511e-08 2.659627e-04 -7.502354e-07 -7.747605e-01
3.585752e+02 7.135916e-01 3.475365e-08 2.634689e-04 -7.362324e-07 -7.747790e-01
3.619307e+02 7.135980e-01 3.411055e-08 2.610215e-04 -7.226178e-07 -7.747970e-01
3.652861e+02 7.136044e-01 3.348513e-08 2.586191e-04 -7.093773e-07 -7.748148e-01
3.686416e+02 7.136106e-01 3.287676e-08 2.562605e-04 -6.964975e-07 -7.748323e-01
3.719970e+02 7.136167e-01 3.228481e-08 2.539446e-04 -6.839653e-07 -7.748494e-01
3.753525e+02 7.136227e-01 3.170871e-08 2.516701e-04 -6.717683e-07 -7.748662e-01
3.787079e+02 7.136286e-01 3.114790e-08 2.494361e-04 -6.598947e-07 -7.748827e-01
3.820633e+02 7.136344e-01 3.060183e-08 2.472413e-04 -6.483331e-07 -7.748990e-01
3.887742e+02 7.136456e-01 2.955191e-08 2.429657e-04 -6.261032e-07 -7.749306e-01
3.954851e+02 7.136565e-01 2.855511e-08 2.388354e-04 -6.049973e-07 -7.749611e-01
4.021960e+02 7.136670e-01 2.760790e-08 2.348432e-04 -5.849409e-07 -7.749907e-01
4.089069e+02 7.136772e-01 2.670705e-08 2.309822e-04 -5.658656e-07 -7.750192e-01
4.156178e+02 7.136871e-01 2.584959e-08 2.272462e-04 -5.477083e-07 -7.750469e-01
4.223287e+02 7.136966e-01 2.503276e-08 2.236291e-04 -5.304112e-07 -7.750736e-01
4.290395e+02 7.137058e-01 2.425405e-08 2.201253e-04 -5.139207e-07 -7.750996e-01
4.357504e+02 7.137148e-01 2.351112e-08 2.167297e-04 -4.981875e-07 -7.751247e-01
4.424613e+02 7.137235e-01 2.280181e-08 2.134372e-04 -4.831659e-07 -7.751491e-01
4.491722e+02 7.137319e-01 2.212412e-08 2.102432e-04 -4.688135e-07 -7.751727e-01
4.558831e+02 7.137401e-01 2.147619e-08 2.071435e-04 -4.550913e-07 -7.751956e-01
4.625940e+02 7.137480e-01 2.085632e-08 2.041338e-04 -4.419629e-07 -7.752179e-01
4.693049e+02 7.137557e-01 2.026290e-08 2.012103e-04 -4.293944e-07 -7.752396e-01
4.760158e+02 7.137632e-01 1.969445e-08 1.983694e-04 -4.173546e-07 -7.752606e-01
4.827266e+02 7.137705e-01 1.914959e-08 1.956075e-04 -4.058141e-07 -7.752810e-01
4.894375e+02 7.137776e-01 1.862704e-08 1.929216e-04 -3.947458e-07 -7.753009e-01
4.961484e+02 7.137845e-01 1.812558e-08 1.903083e-04 -3.841242e-07 -7.753203e-01
5.028593e+02 7.137912e-01 1.764410e-08 1.877650e-04 -3.739256e-07 -7.753391e-01
5.095702e+02 7.137977e-01 1.718156e-08 1.852887e-04 -3.641278e-07 -7.753574e-01
5.162811e+02 7.138041e-01 1.673696e-08 1.828769e-04 -3.547102e-07 -7.753753e-01
5.229920e+02 7.138103e-01 1.630941e-08 1.805271e-04 -3.456532e-07 -7.753927e-01
5.297028e+02 7.138163e-01 1.589803e-08 1.782368e-04 -3.369387e-07 -7.754096e-01
5.364137e+02 7.138222e-01 1.550202e-08 1.760040e-04 -3.285497e-07 -7.754262e-01
5.431246e+02 7.138280e-01 1.512062e-08 1.738264e-04 -3.204702e-07 -7.754423e-01
5.498355e+02 7.138336e-01 1.475313e-08 1.717021e-04 -3.126850e-07 -7.754580e-01
5.565464e+02 7.138391e-01 1.439887e-08 1.696290e-04 -3.051801e-07 -7.754734e-01
5.632573e+02 7.138444e-01 1.405722e-08 1.676054e-04 -2.979422e-07 -7.754884e-01
5.699682e+02 7.138496e-01 1.372759e-08 1.656295e-04 -2.909588e-07 -7.755030e-01
5.766790e+02 7.138547e-01 1.340942e-08 1.636997e-04 -2.842181e-07 -7.755173e-01
5.833899e+02 7.138597e-01 1.310218e-08 1.618143e-04 -2.777089e-07 -7.755312e-01
5.901008e+02 7.138645e-01 1.280538e-08 1.599719e-04 -2.714208e-07 -7.755449e-01
5.968117e+02 7.138693e-01 1.251855e-08 1.581709e-04 -2.653438e-07 -7.755582e-01
6.035226e+02 7.138739e-01 1.224125e-08 1.564100e-04 -2.594687e-07 -7.755713e-01
6.102335e+02 7.138785e-01 1.197307e-08 1.546879e-04 -2.537866e-07 -7.755840e-01
6.169444e+02 7.138829e-01 1.171360e-08 1.530033e-04 -2.482891e-07 -7.755965e-01
6.236553e+02 7.138873e-01 1.146248e-08 1.513550e-04 -2.429684e-07 -7.756087e-01
6.303661e+02 7.138915e-01 1.121934e-08 1.497419e-04 -2.378168e-07 -7.756207e-01
6.370770e+02 7.138957e-01 1.098386e-08 1.481628e-04 -2.328274e-07 -7.756324e-01
6.437879e+02 7.138998e-01 1.075572e-08 1.466166e-04 -2.279933e-07 -7.756438e-01
6.504988e+02 7.139038e-01 1.053461e-08 1.451024e-04 -2.233083e-07 -7.756550e-01
6.572097e+02 7.139077e-01 1.032025e-08 1.436191e-04 -2.187662e-07 -7.756660e-01
6.639206e+02 7.139115e-01 1.011236e-08 1.421658e-04 -2.143612e-07 -7.756768e-01
6.706315e+02 7.139153e-01 9.910696e-09 1.407417e-04 -2.100880e-07 -7.756873e-01
6.773423e+02 7.139190e-01 9.715002e-09 1.393458e-04 -2.059413e-07 -7.756977e-01
6.840532e+02 7.139226e-01 9.525048e-09 1.379773e-04 -2.019162e-07 -7.757078e-01
6.907641e+02 7.139261e-01 9.340611e-09 1.366354e-04 -1.980079e-07 -7.757178e-01
7.041859e+02 7.139330e-01 8.987451e-09 1.340285e-04 -1.905243e-07 -7.757371e-01
7.176077e+02 7.139397e-01 8.653947e-09 1.315192e-04 -1.834570e-07 -7.757557e-01
7.310294e+02 7.139460e-01 8.338666e-09 1.291022e-04 -1.767758e-07 -7.757736e-01
7.444512e+02 7.139522e-01 8.040306e-09 1.267723e-04 -1.704531e-07 -7.757908e-01
7.578730e+02 7.139581e-01 7.757676e-09 1.245251e-04 -1.644636e-07 -7.758075e-01
7.712948e+02 7.139638e-01 7.489690e-09 1.223562e-04 -1.587843e-07 -7.758236e-01
7.847165e+02 7.139694e-01 7.235353e-09 1.202615e-04 -1.533942e-07 -7.758391e-01
7.981383e+02 7.139747e-01 6.993755e-09 1.182373e-04 -1.482740e-07 -7.758541e-01
8.115601e+02 7.139799e-01 6.764057e-09 1.162802e-04 -1.434059e-07 -7.758686e-01
8.249818e+02 7.139849e-01 6.545492e-09 1.143867e-04 -1.387737e-07 -7.758826e-01
8.384036e+02 7.139897e-01 6.337351e-09 1.125540e-04 -1.343623e-07 -7.758962e-01
8.518254e+02 7.139944e-01 6.138982e-09 1.107791e-04 -1.301580e-07 -7.759094e-01
8.652472e+02 7.139990e-01 5.949782e-09 1.090592e-04 -1.261480e-07 -7.759221e-01
8.786689e+02 7.140034e-01 5.769196e-09 1.073920e-04 -1.223205e-07 -7.759345e-01
8.920907e+02 7.140076e-01 5.596707e-09 1.057749e-04 -1.186646e-07 -7.759464e-01
9.055125e+02 7.140118e-01 5.431840e-09 1.042059e-04 -1.151702e-07 -7.759581e-01
9.189343e+02 7.140158e-01 5.274151e-09 1.026827e-04 -1.118279e-07 -7.759694e-01
9.323560e+02 7.140197e-01 5.123230e-09 1.012034e-04 -1.086290e-07 -7.759803e-01
9.457778e+02 7.140235e-01 4.978695e-09 9.976609e-05 -1.055654e-07 -7.759910e-01
9.591996e+02 7.140272e-01 4.840190e-09 9.836906e-05 -1.026296e-07 -7.760013e-01
9.726213e+02 7.140308e-01 4.707385e-09 9.701061e-05 -9.981459e-08 -7.760114e-01
9.860431e+02 7.140343e-01 4.579972e-09 9.568917e-05 -9.711384e-08 -7.760212e-01
9.994649e+02 7.140377e-01 4.457662e-09 9.440325e-05 -9.452123e-08 -7.760307e-01
1.012887e+03 7.140410e-01 4.340186e-09 9.315143e-05 -9.203108e-08 -7.760400e-01
1.026308e+03 7.140442e-01 4.227294e-09 9.193237e-05 -8.963806e-08 -7.760491e-01
1.039730e+03 7.140473e-01 4.118749e-09 9.074481e-05 -8.733716e-08 -7.760579e-01
1.053152e+03 7.140504e-01 4.014331e-09 8.958754e-05 -8.512374e-08 -7.760665e-01
1.066574e+03 7.140534e-01 3.913834e-09 8.845942e-05 -8.299341e-08 -7.760748e-01
1.079996e+03 7.140563e-01 3.817063e-09 8.735935e-05 -8.094206e-08 -7.760830e-01
1.093417e+03 7.140591e-01 3.723838e-09 8.628631e-05 -7.896583e-08 -7.760909e-01
1.106839e+03 7.140619e-01 3.633986e-09 8.523931e-05 -7.706111e-08 -7.760987e-01
1.120261e+03 7.140646e-01 3.547347e-09 8.421741e-05 -7.522448e-08 -7.761063e-01
1.133683e+03 7.140672e-01 3.463769e-09 8.321972e-05 -7.345273e-08 -7.761137e-01
1.147104e+03 7.140698e-01 3.383110e-09 8.224540e-05 -7.174285e-08 -7.761209e-01
1.160526e+03 7.140723e-01 3.305236e-09 8.129363e-05 -7.009199e-08 -7.761279e-01
1.173948e+03 7.140748e-01 3.230020e-09 8.036363e-05 -6.849746e-08 -7.761348e-01
1.187370e+03 7.140772e-01 3.157342e-09 7.945467e-05 -6.695673e-08 -7.761416e-01
1.200791e+03 7.140795e-01 3.087089e-09 7.856605e-05 -6.546740e-08 -7.761482e-01
1.214213e+03 7.140818e-01 3.019155e-09 7.769708e-05 -6.402722e-08 -7.761546e-01
1.227635e+03 7.140841e-01 2.953439e-09 7.684712e-05 -6.263405e-08 -7.761609e-01
1.241057e+03 7.140863e-01 2.889844e-09 7.601555e-05 -6.128585e-08 -7.761671e-01
1.254479e+03 7.140884e-01 2.828282e-09 7.520180e-05 -5.998072e-08 -7.761731e-01
1.281322e+03 7.140926e-01 2.710915e-09 7.362545e-05 -5.749250e-08 -7.761848e-01
1.308166e+03 7.140966e-01 2.600703e-09 7.211383e-05 -5.515595e-08 -7.761960e-01
1.335009e+03 7.141004e-01 2.497077e-09 7.066304e-05 -5.295901e-08 -7.762068e-01
1.361853e+03 7.141041e-01 2.399523e-09 6.926947e-05 -5.089075e-08 -7.762171e-01
1.388696e+03 7.141076e-01 2.307574e-09 6.792980e-05 -4.894134e-08 -7.762271e-01
1.415540e+03 7.141110e-01 2.220811e-09 6.664097e-05 -4.710182e-08 -7.762366e-01
1.442383e+03 7.141143e-01 2.138849e-09 6.540013e-05 -4.536410e-08 -7.762458e-01
1.469227e+03 7.141175e-01 2.061341e-09 6.420466e-05 -4.372080e-08 -7.762547e-01
1.496070e+03 7.141205e-01 1.987971e-09 6.305210e-05 -4.216520e-08 -7.762632e-01
1.522914e+03 7.141235e-01 1.918449e-09 6.194020e-05 -4.069117e-08 -7.762715e-01
1.549758e+03 7.141263e-01 1.852510e-09 6.086683e-05 -3.929311e-08 -7.762794e-01
1.576601e+03 7.141290e-01 1.789912e-09 5.983003e-05 -3.796588e-08 -7.762871e-01
1.603445e+03 7.141317e-01 1.730433e-09 5.882796e-05 -3.670477e-08 -7.762946e-01
1.630288e+03 7.141343e-01 1.673871e-09 5.785891e-05 -3.550548e-08 -7.763017e-01
1.657132e+03 7.141367e-01 1.620036e-09 5.692126e-05 -3.436401e-08 -7.763087e-01
1.683975e+03 7.141391e-01 1.568756e-09 5.601352e-05 -3.327672e-08 -7.763154e-01
1.710819e+03 7.141415e-01 1.519873e-09 5.513427e-05 -3.224023e-08 -7.763220e-01
1.737662e+03 7.141437e-01 1.473238e-09 5.428221e-05 -3.125142e-08 -7.763283e-01
1.764506e+03 7.141459e-01 1.428717e-09 5.345608e-05 -3.030742e-08 -7.763344e-01
1.791349e+03 7.141480e-01 1.386184e-09 5.265471e-05 -2.940555e-08 -7.763404e-01
1.818193e+03 7.141501e-01 1.345521e-09 5.187702e-05 -2.854334e-08 -7.763461e-01
1.845037e+03 7.141521e-01 1.306621e-09 5.112197e-05 -2.771851e-08 -7.763517e-01
1.871880e+03 7.141540e-01 1.269383e-09 5.038858e-05 -2.692892e-08 -7.763572e-01
1.898724e+03 7.141559e-01 1.233715e-09 4.967594e-05 -2.617259e-08 -7.763625e-01
1.925567e+03 7.141577e-01 1.199528e-09 4.898317e-05 -2.544769e-08 -7.763676e-01
1.952411e+03 7.141595e-01 1.166743e-09 4.830946e-05 -2.475249e-08 -7.763726e-01
1.979254e+03 7.141612e-01 1.135282e-09 4.765403e-05 -2.408540e-08 -7.763775e-01
2.006098e+03 7.141629e-01 1.105077e-09 4.701615e-05 -2.344491e-08 -7.763822e-01
2.032941e+03 7.141646e-01 1.076062e-09 4.639511e-05 -2.282964e-08 -7.763868e-01
2.059785e+03 7.141662e-01 1.048173e-09 4.579027e-05 -2.223827e-08 -7.763913e-01
2.086628e+03 7.141677e-01 1.021355e-09 4.520100e-05 -2.166959e-08 -7.763957e-01
2.113472e+03 7.141692e-01 9.955521e-10 4.462671e-05 -2.112244e-08 -7.763999e-01
2.140316e+03 7.141707e-01 9.707147e-10 4.406682e-05 -2.059576e-08 -7.764041e-01
2.167159e+03 7.141722e-01 9.467948e-10 4.352080e-05 -2.008853e-08 -7.764081e-01
2.194003e+03 7.141736e-01 9.237479e-10 4.298816e-05 -1.959982e-08 -7.764121e-01
2.220846e+03 7.141749e-01 9.015320e-10 4.246839e-05 -1.912872e-08 -7.764159e-01
2.247690e+03 7.141763e-01 8.801077e-10 4.196104e-05 -1.867441e-08 -7.764197e-01
2.274533e+03 7.141776e-01 8.594377e-10 4.146567e-05 -1.823609e-08 -7.764234e-01
2.328220e+03 7.141801e-01 8.202228e-10 4.050921e-05 -1.740451e-08 -7.764305e-01
2.381907e+03 7.141825e-01 7.836305e-10 3.959588e-05 -1.662854e-08 -7.764372e-01
2.435595e+03 7.141848e-01 7.494323e-10 3.872283e-05 -1.590334e-08 -7.764437e-01
2.489282e+03 7.141871e-01 7.174236e-10 3.788744e-05 -1.522456e-08 -7.764499e-01
2.542969e+03 7.141892e-01 6.874214e-10 3.708734e-05 -1.458833e-08 -7.764559e-01
2.596656e+03 7.141912e-01 6.592616e-10 3.632034e-05 -1.399116e-08 -7.764615e-01
2.650343e+03 7.141931e-01 6.327962e-10 3.558441e-05 -1.342992e-08 -7.764670e-01
2.704030e+03 7.141950e-01 6.078920e-10 3.487772e-05 -1.290179e-08 -7.764722e-01
2.757717e+03 7.141968e-01 5.844286e-10 3.419855e-05 -1.240421e-08 -7.764773e-01
2.811404e+03 7.141985e-01 5.622970e-10 3.354532e-05 -1.193487e-08 -7.764821e-01
2.865091e+03 7.142002e-01 5.413982e-10 3.291658e-05 -1.149167e-08 -7.764868e-01
2.918778e+03 7.142018e-01 5.216424e-10 3.231098e-05 -1.107271e-08 -7.764913e-01
2.972465e+03 7.142033e-01 5.029477e-10 3.172726e-05 -1.067625e-08 -7.764956e-01
3.026153e+03 7.142048e-01 4.852394e-10 3.116425e-05 -1.030070e-08 -7.764998e-01
3.079840e+03 7.142063e-01 4.684493e-10 3.062088e-05 -9.944633e-09 -7.765038e-01
3.133527e+03 7.142077e-01 4.525151e-10 3.009613e-05 -9.606710e-09 -7.765077e-01
3.187214e+03 7.142090e-01 4.373796e-10 2.958906e-05 -9.285724e-09 -7.765115e-01
3.240901e+03 7.142103e-01 4.229902e-10 2.909880e-05 -8.980560e-09 -7.765151e-01
3.294588e+03 7.142116e-01 4.092987e-10 2.862452e-05 -8.690196e-09 -7.765187e-01
3.348275e+03 7.142128e-01 3.962607e-10 2.816545e-05 -8.413690e-09 -7.765221e-01
3.401962e+03 7.142139e-01 3.838352e-10 2.772087e-05 -8.150174e-09 -7.765254e-01
3.455649e+03 7.142151e-01 3.719845e-10 2.729011e-05 -7.898847e-09 -7.765286e-01
3.509336e+03 7.142162e-01 3.606737e-10 2.687253e-05 -7.658969e-09 -7.765317e-01
3.563023e+03 7.142173e-01 3.498705e-10 2.646754e-05 -7.429854e-09 -7.765347e-01
3.616711e+03 7.142183e-01 3.395448e-10 2.607458e-05 -7.210868e-09 -7.765376e-01
3.670398e+03 7.142193e-01 3.296691e-10 2.569311e-05 -7.001423e-09 -7.765404e-01
3.724085e+03 7.142203e-01 3.202175e-10 2.532265e-05 -6.800972e-09 -7.765432e-01
3.777772e+03 7.142212e-01 3.111661e-10 2.496271e-05 -6.609008e-09 -7.765458e-01
3.831459e+03 7.142222e-01 3.024926e-10 2.461286e-05 -6.425058e-09 -7.765484e-01
3.885146e+03 7.142231e-01 2.941763e-10 2.427269e-05 -6.248683e-09 -7.765509e-01
3.938833e+03 7.142239e-01 2.861978e-10 2.394179e-05 -6.079472e-09 -7.765534e-01
3.992520e+03 7.142248e-01 2.785390e-10 2.361979e-05 -5.917042e-09 -7.765558e-01
4.046207e+03 7.142256e-01 2.711832e-10 2.330634e-05 -5.761036e-09 -7.765581e-01
4.099894e+03 7.142264e-01 2.641145e-10 2.300109e-05 -5.611119e-09 -7.765604e-01
4.207269e+03 7.142280e-01 2.507804e-10 2.241398e-05 -5.328322e-09 -7.765647e-01
4.314643e+03 7.142295e-01 2.384296e-10 2.185610e-05 -5.066378e-09 -7.765689e-01
4.422017e+03 7.142309e-01 2.269678e-10 2.132531e-05 -4.823286e-09 -7.765728e-01
4.529391e+03 7.142322e-01 2.163115e-10 2.081970e-05 -4.597279e-09 -7.765766e-01
4.636765e+03 7.142335e-01 2.063871e-10 2.033750e-05 -4.386792e-09 -7.765802e-01
4.744140e+03 7.142347e-01 1.971290e-10 1.987713e-05 -4.190438e-09 -7.765836e-01
4.851514e+03 7.142358e-01 1.884789e-10 1.943715e-05 -4.006977e-09 -7.765868e-01
4.958888e+03 7.142370e-01 1.803847e-10 1.901622e-05 -3.835306e-09 -7.765900e-01
5.066262e+03 7.142380e-01 1.727998e-10 1.861314e-05 -3.674436e-09 -7.765930e-01
5.173636e+03 7.142391e-01 1.656823e-10 1.822679e-05 -3.523479e-09 -7.765958e-01
5.281010e+03 7.142400e-01 1.589946e-10 1.785615e-05 -3.381637e-09 -7.765986e-01
5.388385e+03 7.142410e-01 1.527027e-10 1.750029e-05 -3.248190e-09 -7.766012e-01
5.495759e+03 7.142419e-01 1.467761e-10 1.715833e-05 -3.122490e-09 -7.766038e-01
5.603133e+03 7.142427e-01 1.411870e-10 1.682948e-05 -3.003948e-09 -7.766062e-01
5.710507e+03 7.142436e-01 1.359102e-10 1.651300e-05 -2.892030e-09 -7.766085e-01
5.817881e+03 7.142444e-01 1.309230e-10 1.620820e-05 -2.786252e-09 -7.766108e-01
5.925256e+03 7.142452e-01 1.262044e-10 1.591445e-05 -2.686173e-09 -7.766130e-01
6.032630e+03 7.142459e-01 1.217356e-10 1.563116e-05 -2.591391e-09 -7.766151e-01
6.140004e+03 7.142466e-01 1.174992e-10 1.535778e-05 -2.501539e-09 -7.766171e-01
6.247378e+03 7.142473e-01 1.134794e-10 1.509379e-05 -2.416280e-09 -7.766191e-01
6.354752e+03 7.142480e-01 1.096617e-10 1.483873e-05 -2.335306e-09 -7.766210e-01
6.462126e+03 7.142487e-01 1.060327e-10 1.459215e-05 -2.258336e-09 -7.766228e-01
6.569501e+03 7.142493e-01 1.025803e-10 1.435362e-05 -2.185110e-09 -7.766246e-01
6.676875e+03 7.142499e-01 9.929302e-11 1.412277e-05 -2.115388e-09 -7.766263e-01
6.784249e+03 7.142505e-01 9.616066e-11 1.389923e-05 -2.048950e-09 -7.766279e-01
6.891623e+03 7.142511e-01 9.317358e-11 1.368265e-05 -1.985594e-09 -7.766295e-01
6.998997e+03 7.142516e-01 9.032294e-11 1.347272e-05 -1.925132e-09 -7.766311e-01
7.106372e+03 7.142522e-01 8.760055e-11 1.326914e-05 -1.867390e-09 -7.766326e-01
7.213746e+03 7.142527e-01 8.499884e-11 1.307161e-05 -1.812207e-09 -7.766341e-01
7.321120e+03 7.142532e-01 8.251077e-11 1.287988e-05 -1.759435e-09 -7.766355e-01
7.428494e+03 7.142537e-01 8.012983e-11 1.269370e-05 -1.708935e-09 -7.766369e-01
7.643242e+03 7.142546e-01 7.566548e-11 1.233702e-05 -1.614245e-09 -7.766395e-01
7.857991e+03 7.142555e-01 7.156217e-11 1.199984e-05 -1.527212e-09 -7.766420e-01
8.072739e+03 7.142564e-01 6.778198e-11 1.168059e-05 -1.447033e-09 -7.766444e-01
8.287488e+03 7.142572e-01 6.429186e-11 1.137790e-05 -1.373006e-09 -7.766467e-01
8.502236e+03 7.142579e-01 6.106287e-11 1.109050e-05 -1.304518e-09 -7.766488e-01
8.716984e+03 7.142586e-01 5.806960e-11 1.081726e-05 -1.241030e-09 -7.766508e-01
8.931733e+03 7.142593e-01 5.528965e-11 1.055715e-05 -1.182065e-09 -7.766527e-01
9.146481e+03 7.142600e-01 5.270323e-11 1.030927e-05 -1.127206e-09 -7.766546e-01
9.361229e+03 7.142606e-01 5.029277e-11 1.007276e-05 -1.076079e-09 -7.766563e-01
9.575978e+03 7.142612e-01 4.804267e-11 9.846853e-06 -1.028353e-09 -7.766580e-01
9.790726e+03 7.142618e-01 4.593901e-11 9.630860e-06 -9.837326e-10 -7.766596e-01
1.000547e+04 7.142623e-01 4.396936e-11 9.424140e-06 -9.419549e-10 -7.766612e-01
1.022022e+04 7.142629e-01 4.212258e-11 9.226107e-06 -9.027832e-10 -7.766626e-01
1.043497e+04 7.142634e-01 4.038864e-11 9.036226e-06 -8.660051e-10 -7.766640e-01
1.064972e+04 7.142638e-01 3.875854e-11 8.854003e-06 -8.314295e-10 -7.766654e-01
1.086447e+04 7.142643e-01 3.722416e-11 8.678985e-06 -7.988839e-10 -7.766667e-01
1.107922e+04 7.142648e-01 3.577814e-11 8.510751e-06 -7.682126e-10 -7.766679e-01
1.129396e+04 7.142652e-01 3.441383e-11 8.348916e-06 -7.392742e-10 -7.766691e-01
1.150871e+04 7.142656e-01 3.312518e-11 8.193120e-06 -7.119408e-10 -7.766703e-01
1.172346e+04 7.142660e-01 3.190670e-11 8.043033e-06 -6.860957e-10 -7.766714e-01
1.193821e+04 7.142664e-01 3.075338e-11 7.898346e-06 -6.616328e-10 -7.766725e-01
1.215296e+04 7.142667e-01 2.966067e-11 7.758772e-06 -6.384554e-10 -7.766735e-01
1.236771e+04 7.142671e-01 2.862439e-11 7.624045e-06 -6.164748e-10 -7.766745e-01
1.258245e+04 7.142674e-01 2.764072e-11 7.493918e-06 -5.956101e-10 -7.766755e-01
1.279720e+04 7.142678e-01 2.670615e-11 7.368158e-06 -5.757870e-10 -7.766764e-01
1.301195e+04 7.142681e-01 2.581748e-11 7.246550e-06 -5.569373e-10 -7.766773e-01
1.322670e+04 7.142684e-01 2.497174e-11 7.128890e-06 -5.389983e-10 -7.766782e-01
1.344145e+04 7.142687e-01 2.416622e-11 7.014991e-06 -5.219123e-10 -7.766790e-01
1.387095e+04 7.142693e-01 2.266597e-11 6.797772e-06 -4.900903e-10 -7.766807e-01
1.430044e+04 7.142698e-01 2.129887e-11 6.593602e-06 -4.610924e-10 -7.766822e-01
1.472994e+04 7.142703e-01 2.004960e-11 6.401339e-06 -4.345940e-10 -7.766836e-01
1.515944e+04 7.142708e-01 1.890501e-11 6.219971e-06 -4.103159e-10 -7.766849e-01
1.558893e+04 7.142713e-01 1.785373e-11 6.048598e-06 -3.880168e-10 -7.766862e-01
1.601843e+04 7.142717e-01 1.688587e-11 5.886414e-06 -3.674874e-10 -7.766874e-01
1.644793e+04 7.142721e-01 1.599284e-11 5.732701e-06 -3.485451e-10 -7.766886e-01
1.687742e+04 7.142725e-01 1.516713e-11 5.586812e-06 -3.310305e-10 -7.766896e-01
1.730692e+04 7.142729e-01 1.440212e-11 5.448164e-06 -3.148037e-10 -7.766907e-01
1.773642e+04 7.142732e-01 1.369202e-11 5.316231e-06 -2.997414e-10 -7.766917e-01
1.816591e+04 7.142735e-01 1.303168e-11 5.190537e-06 -2.857349e-10 -7.766926e-01
1.859541e+04 7.142739e-01 1.241658e-11 5.070649e-06 -2.726876e-10 -7.766935e-01
1.902491e+04 7.142742e-01 1.184266e-11 4.956175e-06 -2.605140e-10 -7.766943e-01
1.945440e+04 7.142744e-01 1.130634e-11 4.846755e-06 -2.491378e-10 -7.766951e-01
1.988390e+04 7.142747e-01 1.080439e-11 4.742063e-06 -2.384908e-10 -7.766959e-01
2.031340e+04 7.142750e-01 1.033395e-11 4.641798e-06 -2.285120e-10 -7.766967e-01
2.074289e+04 7.142752e-01 9.892426e-12 4.545685e-06 -2.191466e-10 -7.766974e-01
2.117239e+04 7.142755e-01 9.477501e-12 4.453471e-06 -2.103454e-10 -7.766981e-01
2.160189e+04 7.142757e-01 9.087079e-12 4.364925e-06 -2.020640e-10 -7.766987e-01
2.203138e+04 7.142759e-01 8.719268e-12 4.279831e-06 -1.942621e-10 -7.766993e-01
2.246088e+04 7.142762e-01 8.372355e-12 4.197992e-06 -1.869036e-10 -7.767000e-01
2.289038e+04 7.142764e-01 8.044787e-12 4.119223e-06 -1.799553e-10 -7.767005e-01
2.331987e+04 7.142766e-01 7.735152e-12 4.043357e-06 -1.733875e-10 -7.767011e-01
2.374937e+04 7.142768e-01 7.442164e-12 3.970234e-06 -1.671727e-10 -7.767016e-01
2.417887e+04 7.142769e-01 7.164650e-12 3.899710e-06 -1.612862e-10 -7.767022e-01
2.503786e+04 7.142773e-01 6.651855e-12 3.765919e-06 -1.504090e-10 -7.767032e-01
2.589685e+04 7.142776e-01 6.189239e-12 3.641004e-06 -1.405962e-10 -7.767041e-01
2.675585e+04 7.142779e-01 5.770461e-12 3.524111e-06 -1.317132e-10 -7.767050e-01
2.761484e+04 7.142782e-01 5.390154e-12 3.414489e-06 -1.236462e-10 -7.767058e-01
2.847383e+04 7.142785e-01 5.043745e-12 3.311482e-06 -1.162983e-10 -7.767065e-01
2.933283e+04 7.142788e-01 4.727322e-12 3.214508e-06 -1.095864e-10 -7.767073e-01
3.019182e+04 7.142790e-01 4.437522e-12 3.123053e-06 -1.034393e-10 -7.767079e-01
3.105081e+04 7.142792e-01 4.171439e-12 3.036657e-06 -9.779519e-11 -7.767086e-01
3.190981e+04 7.142794e-01 3.926555e-12 2.954913e-06 -9.260076e-11 -7.767092e-01
3.276880e+04 7.142797e-01 3.700675e-12 2.877455e-06 -8.780946e-11 -7.767098e-01
3.362779e+04 7.142798e-01 3.491884e-12 2.803954e-06 -8.338063e-11 -7.767103e-01
3.448679e+04 7.142800e-01 3.298500e-12 2.734114e-06 -7.927860e-11 -7.767108e-01
3.534578e+04 7.142802e-01 3.119043e-12 2.667670e-06 -7.547200e-11 -7.767113e-01
3.620477e+04 7.142804e-01 2.952208e-12 2.604378e-06 -7.193312e-11 -7.767118e-01
3.706377e+04 7.142805e-01 2.796838e-12 2.544020e-06 -6.863744e-11 -7.767122e-01
3.792276e+04 7.142807e-01 2.651906e-12 2.486396e-06 -6.556317e-11 -7.767127e-01
3.878176e+04 7.142808e-01 2.516498e-12 2.431325e-06 -6.269091e-11 -7.767131e-01
3.964075e+04 7.142810e-01 2.389796e-12 2.378641e-06 -6.000334e-11 -7.767135e-01
4.049974e+04 7.142811e-01 2.271072e-12 2.328192e-06 -5.748497e-11 -7.767138e-01
4.135874e+04 7.142812e-01 2.159667e-12 2.279838e-06 -5.512187e-11 -7.767142e-01
4.221773e+04 7.142814e-01 2.054994e-12 2.233452e-06 -5.290156e-11 -7.767145e-01
4.307672e+04 7.142815e-01 1.956520e-12 2.188917e-06 -5.081274e-11 -7.767149e-01
4.393572e+04 7.142816e-01 1.863765e-12 2.146122e-06 -4.884523e-11 -7.767152e-01
4.565370e+04 7.142818e-01 1.693716e-12 2.065364e-06 -4.523817e-11 -7.767158e-01
4.737169e+04 7.142820e-01 1.541831e-12 1.990464e-06 -4.201640e-11 -7.767163e-01
4.908968e+04 7.142822e-01 1.405612e-12 1.920807e-06 -3.912693e-11 -7.767169e-01
5.080766e+04 7.142824e-01 1.282976e-12 1.855860e-06 -3.652559e-11 -7.767173e-01
5.252565e+04 7.142825e-01 1.172176e-12 1.795162e-06 -3.417531e-11 -7.767178e-01
5.424364e+04 7.142827e-01 1.071737e-12 1.738309e-06 -3.204478e-11 -7.767182e-01
5.596162e+04 7.142828e-01 9.804045e-13 1.684947e-06 -3.010745e-11 -7.767186e-01
5.767961e+04 7.142829e-01 8.971114e-13 1.634763e-06 -2.834064e-11 -7.767190e-01
5.939760e+04 7.142831e-01 8.209407e-13 1.587483e-06 -2.672490e-11 -7.767193e-01
6.111559e+04 7.142832e-01 7.511029e-13 1.542860e-06 -2.524351e-11 -7.767197e-01
6.283357e+04 7.142833e-01 6.869150e-13 1.500678e-06 -2.388195e-11 -7.767200e-01
6.455156e+04 7.142834e-01 6.277836e-13 1.460741e-06 -2.262766e-11 -7.767203e-01
6.626955e+04 7.142835e-01 5.731912e-13 1.422875e-06 -2.146964e-11 -7.767206e-01
6.798753e+04 7.142836e-01 5.226849e-13 1.386922e-06 -2.039830e-11 -7.767208e-01
6.970552e+04 7.142837e-01 4.758668e-13 1.352742e-06 -1.940520e-11 -7.767211e-01
7.142351e+04 7.142838e-01 4.323863e-13 1.320206e-06 -1.848289e-11 -7.767213e-01
7.314149e+04 7.142839e-01 3.919337e-13 1.289199e-06 -1.762481e-11 -7.767216e-01
7.485948e+04 7.142839e-01 3.542340e-13 1.259614e-06 -1.682512e-11 -7.767218e-01
7.657747e+04 7.142840e-01 3.190432e-13 1.231357e-06 -1.607865e-11 -7.767220e-01
7.829545e+04 7.142841e-01 2.861434e-13 1.204341e-06 -1.538078e-11 -7.767222e-01
8.001344e+04 7.142841e-01 2.553400e-13 1.178484e-06 -1.472737e-11 -7.767224e-01
8.344942e+04 7.142843e-01 1.993425e-13 1.129965e-06 -1.353955e-11 -7.767227e-01
8.688539e+04 7.142844e-01 1.498562e-13 1.085283e-06 -1.248985e-11 -7.767231e-01
9.032136e+04 7.142845e-01 1.059095e-13 1.044001e-06 -1.155765e-11 -7.767234e-01
9.375734e+04 7.142846e-01 6.670532e-14 1.005744e-06 -1.072604e-11 -7.767237e-01
9.719331e+04 7.142847e-01 3.158506e-14 9.701928e-07 -9.981070e-12 -7.767239e-01


==> Imagens/Profile_f_Q/B1/aux1.txt <==
0.827  -0.3
0.827   0.1
0.827   0.8




==> Imagens/Profile_f_Q/B1/plot1.txt <==
reset

set out 'ProfileQ1.eps' 
set term postscript eps enhanced color 

# set multiplot

 
set style line  1 linetype   1 linewidth 3 lc rgb "red"
set style line  13 linetype   1 linewidth 3 lc rgb "green"
# dotted green 
set style line  2 linetype  2 linewidth 3 
# dotted blue
set style line  3 linetype  3 linewidth 3
set style line  4 linetype  4 linewidth 3
set style line  5 linetype  5 linewidth 3
set style line  6 linetype  6 linewidth 3
set style line  7 linetype  7 linewidth 3
set style line  8 linetype  8 linewidth 3
set style line  81 linetype  1 linewidth 3  lc rgb "black"
set style line  81 linetype  1 linewidth 3  lc rgb "black" 
set style line  9 linetype  9 linewidth 3
set style line 10 linetype 10 dashtype '.' lc rgb "black"
set style line 13 linetype   1 linewidth 3 lc rgb "blue"
set style line 14 linetype   1 linewidth 3 lc rgb "red"

# set style line 10 lt 1 lw 5

#pi=3.1412

#  set  label "{/Symbol m}={/Symbol l}=1" at -0.3,180  font "Times-Roman,24"
 

#  set ylabel "A_H" font "Times-Roman,26"
   set xlabel "log_{10}(r)" font "Times-Roman,26"
 
 
           set xtics 1 font "Times-Roman,22"
           set ytics 0.15 font "Times-Roman,22" 
#

    set xrange [ -.35 : 2.5 ]
   set yrange [0 :0.8 ] 

 # set  label "{/Symbol a}=-10" at 1.5 ,0.93  font "Times-Roman,22"


 
#  set label  'event horizon RN'   at  -1.03, 0.2  rotate font "Times-Italic,22"
  set label  'event horizon'   at  -0.2, 0.35  rotate font "Times-Italic,22"


#  set  label "r^2V'_{(RN)}" at  1.  ,0.42  font "Times-Italic,22"
#  set  label "m^{(RN)}" at   0.  ,0.36  font "Times-Italic,22"

  set  label "V(r)" at  0.4  ,0.47 font "Times-Italic,22"
  set  label "{/Symbol f}(r)" at   0.3 ,0.1  font "Times-Italic,22"
  set  label "m(r)" at   0.1  ,0.6  font "Times-Italic,22"
  set  label "-ln {/Symbol s}(r)" at  0.11  ,0.035   font "Times-Italic,22"


 

# 1  2   3     4  5   6
# r, m, delta, Z, Z', V 
 
#	 

plot  "Solution.dat"   using (  log10($1)  ) :(   ($2) )   notitle with line ls 81,\
"Solution.dat"   using (  log10($1)  ) :(   ($3) )   notitle with line ls 81 lc rgb "green" ,\
"Solution.dat"   using (  log10($1)  ) :(   ($4) )   notitle with line ls 14,\
"Solution.dat"   using (  log10($1)  ) :(  -($6)  )   notitle with line ls 13,\
"aux1.txt"   using (  log10($1)  ) :(   ($2) )   notitle with line ls 10


 


==> Imagens/Profile_f_Q/B2/Solution.dat <==
8.274800e-01 4.137400e-01 3.252669e-01 5.757314e-01 -1.137141e+00 0.000000e+00
8.274815e-01 4.137403e-01 3.252653e-01 5.757297e-01 -1.137139e+00 -5.277922e-07
8.274831e-01 4.137405e-01 3.252636e-01 5.757278e-01 -1.137138e+00 -1.090773e-06
8.274863e-01 4.137411e-01 3.252602e-01 5.757242e-01 -1.137135e+00 -2.216742e-06
8.274927e-01 4.137422e-01 3.252533e-01 5.757169e-01 -1.137129e+00 -4.468710e-06
8.275055e-01 4.137443e-01 3.252396e-01 5.757024e-01 -1.137118e+00 -8.972768e-06
8.275311e-01 4.137487e-01 3.252122e-01 5.756733e-01 -1.137094e+00 -1.798136e-05
8.275823e-01 4.137574e-01 3.251575e-01 5.756150e-01 -1.137048e+00 -3.600049e-05
8.276847e-01 4.137749e-01 3.250479e-01 5.754986e-01 -1.136955e+00 -7.204645e-05
8.277871e-01 4.137924e-01 3.249383e-01 5.753822e-01 -1.136861e+00 -1.081027e-04
8.278895e-01 4.138099e-01 3.248288e-01 5.752658e-01 -1.136768e+00 -1.441692e-04
8.279919e-01 4.138274e-01 3.247192e-01 5.751494e-01 -1.136675e+00 -1.802461e-04
8.281967e-01 4.138624e-01 3.245002e-01 5.749166e-01 -1.136488e+00 -2.524306e-04
8.284015e-01 4.138974e-01 3.242811e-01 5.746839e-01 -1.136300e+00 -3.246563e-04
8.286063e-01 4.139324e-01 3.240620e-01 5.744512e-01 -1.136113e+00 -3.969232e-04
8.288111e-01 4.139675e-01 3.238430e-01 5.742185e-01 -1.135925e+00 -4.692312e-04
8.290159e-01 4.140026e-01 3.236240e-01 5.739859e-01 -1.135736e+00 -5.415803e-04
8.292207e-01 4.140377e-01 3.234050e-01 5.737533e-01 -1.135548e+00 -6.139706e-04
8.294255e-01 4.140729e-01 3.231860e-01 5.735208e-01 -1.135359e+00 -6.864020e-04
8.298351e-01 4.141433e-01 3.227481e-01 5.730558e-01 -1.134979e+00 -8.313884e-04
8.302447e-01 4.142138e-01 3.223103e-01 5.725910e-01 -1.134599e+00 -9.765393e-04
8.306543e-01 4.142844e-01 3.218726e-01 5.721264e-01 -1.134217e+00 -1.121855e-03
8.310639e-01 4.143552e-01 3.214349e-01 5.716619e-01 -1.133834e+00 -1.267335e-03
8.314735e-01 4.144260e-01 3.209974e-01 5.711975e-01 -1.133450e+00 -1.412979e-03
8.318831e-01 4.144969e-01 3.205599e-01 5.707333e-01 -1.133064e+00 -1.558788e-03
8.322927e-01 4.145680e-01 3.201225e-01 5.702693e-01 -1.132677e+00 -1.704761e-03
8.327023e-01 4.146391e-01 3.196851e-01 5.698055e-01 -1.132289e+00 -1.850899e-03
8.331119e-01 4.147104e-01 3.192479e-01 5.693418e-01 -1.131899e+00 -1.997201e-03
8.335215e-01 4.147817e-01 3.188107e-01 5.688782e-01 -1.131508e+00 -2.143668e-03
8.339311e-01 4.148532e-01 3.183737e-01 5.684148e-01 -1.131115e+00 -2.290299e-03
8.343407e-01 4.149248e-01 3.179367e-01 5.679516e-01 -1.130721e+00 -2.437094e-03
8.347503e-01 4.149965e-01 3.174998e-01 5.674885e-01 -1.130326e+00 -2.584053e-03
8.351599e-01 4.150683e-01 3.170630e-01 5.670256e-01 -1.129930e+00 -2.731177e-03
8.355695e-01 4.151401e-01 3.166263e-01 5.665629e-01 -1.129532e+00 -2.878465e-03
8.363887e-01 4.152843e-01 3.157532e-01 5.656379e-01 -1.128732e+00 -3.173533e-03
8.372079e-01 4.154288e-01 3.148804e-01 5.647136e-01 -1.127926e+00 -3.469258e-03
8.380271e-01 4.155737e-01 3.140081e-01 5.637899e-01 -1.127115e+00 -3.765638e-03
8.388463e-01 4.157191e-01 3.131362e-01 5.628669e-01 -1.126298e+00 -4.062674e-03
8.396655e-01 4.158649e-01 3.122647e-01 5.619446e-01 -1.125476e+00 -4.360365e-03
8.404847e-01 4.160111e-01 3.113936e-01 5.610229e-01 -1.124648e+00 -4.658710e-03
8.413039e-01 4.161577e-01 3.105229e-01 5.601020e-01 -1.123814e+00 -4.957710e-03
8.421231e-01 4.163047e-01 3.096527e-01 5.591817e-01 -1.122975e+00 -5.257364e-03
8.429423e-01 4.164522e-01 3.087830e-01 5.582621e-01 -1.122130e+00 -5.557671e-03
8.437615e-01 4.166000e-01 3.079137e-01 5.573432e-01 -1.121280e+00 -5.858631e-03
8.445807e-01 4.167483e-01 3.070449e-01 5.564250e-01 -1.120423e+00 -6.160243e-03
8.453999e-01 4.168970e-01 3.061766e-01 5.555075e-01 -1.119561e+00 -6.462506e-03
8.462191e-01 4.170461e-01 3.053088e-01 5.545907e-01 -1.118694e+00 -6.765420e-03
8.470383e-01 4.171956e-01 3.044415e-01 5.536746e-01 -1.117820e+00 -7.068985e-03
8.478575e-01 4.173455e-01 3.035747e-01 5.527593e-01 -1.116941e+00 -7.373199e-03
8.486767e-01 4.174958e-01 3.027085e-01 5.518446e-01 -1.116055e+00 -7.678063e-03
8.494959e-01 4.176465e-01 3.018428e-01 5.509307e-01 -1.115164e+00 -7.983574e-03
8.503151e-01 4.177976e-01 3.009777e-01 5.500175e-01 -1.114267e+00 -8.289733e-03
8.511343e-01 4.179491e-01 3.001131e-01 5.491051e-01 -1.113365e+00 -8.596539e-03
8.519535e-01 4.181010e-01 2.992491e-01 5.481934e-01 -1.112456e+00 -8.903991e-03
8.527727e-01 4.182533e-01 2.983856e-01 5.472825e-01 -1.111542e+00 -9.212088e-03
8.535919e-01 4.184060e-01 2.975228e-01 5.463723e-01 -1.110621e+00 -9.520829e-03
8.544111e-01 4.185591e-01 2.966606e-01 5.454628e-01 -1.109695e+00 -9.830214e-03
8.552303e-01 4.187125e-01 2.957990e-01 5.445541e-01 -1.108763e+00 -1.014024e-02
8.560495e-01 4.188664e-01 2.949380e-01 5.436462e-01 -1.107824e+00 -1.045091e-02
8.568687e-01 4.190207e-01 2.940777e-01 5.427391e-01 -1.106880e+00 -1.076222e-02
8.576879e-01 4.191753e-01 2.932180e-01 5.418327e-01 -1.105930e+00 -1.107417e-02
8.585071e-01 4.193304e-01 2.923590e-01 5.409271e-01 -1.104974e+00 -1.138676e-02
8.593263e-01 4.194858e-01 2.915006e-01 5.400223e-01 -1.104011e+00 -1.169998e-02
8.601455e-01 4.196416e-01 2.906429e-01 5.391183e-01 -1.103043e+00 -1.201384e-02
8.609647e-01 4.197978e-01 2.897860e-01 5.382151e-01 -1.102069e+00 -1.232834e-02
8.617839e-01 4.199543e-01 2.889297e-01 5.373127e-01 -1.101089e+00 -1.264347e-02
8.626031e-01 4.201113e-01 2.880741e-01 5.364111e-01 -1.100102e+00 -1.295924e-02
8.634223e-01 4.202686e-01 2.872193e-01 5.355103e-01 -1.099110e+00 -1.327563e-02
8.642415e-01 4.204263e-01 2.863652e-01 5.346103e-01 -1.098112e+00 -1.359266e-02
8.650607e-01 4.205844e-01 2.855118e-01 5.337111e-01 -1.097107e+00 -1.391032e-02
8.658799e-01 4.207428e-01 2.846593e-01 5.328128e-01 -1.096096e+00 -1.422861e-02
8.666991e-01 4.209016e-01 2.838074e-01 5.319153e-01 -1.095080e+00 -1.454752e-02
8.675183e-01 4.210608e-01 2.829564e-01 5.310186e-01 -1.094057e+00 -1.486706e-02
8.683375e-01 4.212203e-01 2.821061e-01 5.301228e-01 -1.093028e+00 -1.518722e-02
8.691567e-01 4.213802e-01 2.812567e-01 5.292278e-01 -1.091993e+00 -1.550801e-02
8.699759e-01 4.215405e-01 2.804081e-01 5.283337e-01 -1.090952e+00 -1.582941e-02
8.707951e-01 4.217011e-01 2.795603e-01 5.274404e-01 -1.089904e+00 -1.615144e-02
8.716143e-01 4.218621e-01 2.787133e-01 5.265480e-01 -1.088851e+00 -1.647409e-02
8.724335e-01 4.220235e-01 2.778672e-01 5.256564e-01 -1.087792e+00 -1.679736e-02
8.732527e-01 4.221852e-01 2.770219e-01 5.247657e-01 -1.086726e+00 -1.712124e-02
8.740719e-01 4.223473e-01 2.761775e-01 5.238759e-01 -1.085654e+00 -1.744573e-02
8.748911e-01 4.225097e-01 2.753340e-01 5.229870e-01 -1.084576e+00 -1.777084e-02
8.757103e-01 4.226724e-01 2.744914e-01 5.220990e-01 -1.083492e+00 -1.809656e-02
8.765295e-01 4.228355e-01 2.736497e-01 5.212118e-01 -1.082402e+00 -1.842289e-02
8.773487e-01 4.229990e-01 2.728088e-01 5.203256e-01 -1.081306e+00 -1.874982e-02
8.789871e-01 4.233270e-01 2.711300e-01 5.185558e-01 -1.079095e+00 -1.940552e-02
8.806255e-01 4.236563e-01 2.694550e-01 5.167896e-01 -1.076859e+00 -2.006362e-02
8.822639e-01 4.239869e-01 2.677838e-01 5.150271e-01 -1.074599e+00 -2.072412e-02
8.839023e-01 4.243189e-01 2.661166e-01 5.132684e-01 -1.072314e+00 -2.138701e-02
8.855407e-01 4.246522e-01 2.644534e-01 5.115134e-01 -1.070005e+00 -2.205226e-02
8.871791e-01 4.249868e-01 2.627944e-01 5.097622e-01 -1.067671e+00 -2.271987e-02
8.888175e-01 4.253227e-01 2.611396e-01 5.080148e-01 -1.065313e+00 -2.338982e-02
8.904559e-01 4.256599e-01 2.594890e-01 5.062714e-01 -1.062931e+00 -2.406208e-02
8.920943e-01 4.259983e-01 2.578429e-01 5.045318e-01 -1.060525e+00 -2.473666e-02
8.937327e-01 4.263379e-01 2.562013e-01 5.027963e-01 -1.058094e+00 -2.541352e-02
8.953711e-01 4.266788e-01 2.545642e-01 5.010647e-01 -1.055639e+00 -2.609265e-02
8.970095e-01 4.270208e-01 2.529318e-01 4.993372e-01 -1.053161e+00 -2.677404e-02
8.986479e-01 4.273640e-01 2.513041e-01 4.976137e-01 -1.050658e+00 -2.745767e-02
9.002863e-01 4.277084e-01 2.496812e-01 4.958944e-01 -1.048132e+00 -2.814351e-02
9.019247e-01 4.280540e-01 2.480633e-01 4.941792e-01 -1.045582e+00 -2.883155e-02
9.035631e-01 4.284007e-01 2.464503e-01 4.924682e-01 -1.043008e+00 -2.952177e-02
9.052015e-01 4.287484e-01 2.448424e-01 4.907615e-01 -1.040411e+00 -3.021415e-02
9.068399e-01 4.290973e-01 2.432396e-01 4.890590e-01 -1.037791e+00 -3.090867e-02
9.084783e-01 4.294473e-01 2.416420e-01 4.873609e-01 -1.035148e+00 -3.160531e-02
9.101167e-01 4.297983e-01 2.400497e-01 4.856671e-01 -1.032482e+00 -3.230404e-02
9.117551e-01 4.301503e-01 2.384629e-01 4.839776e-01 -1.029793e+00 -3.300486e-02
9.133935e-01 4.305034e-01 2.368815e-01 4.822926e-01 -1.027082e+00 -3.370773e-02
9.150319e-01 4.308574e-01 2.353056e-01 4.806121e-01 -1.024349e+00 -3.441264e-02
9.166703e-01 4.312125e-01 2.337353e-01 4.789361e-01 -1.021593e+00 -3.511956e-02
9.183087e-01 4.315685e-01 2.321707e-01 4.772646e-01 -1.018816e+00 -3.582847e-02
9.199471e-01 4.319254e-01 2.306119e-01 4.755976e-01 -1.016016e+00 -3.653935e-02
9.215855e-01 4.322833e-01 2.290589e-01 4.739353e-01 -1.013196e+00 -3.725218e-02
9.232239e-01 4.326421e-01 2.275119e-01 4.722776e-01 -1.010354e+00 -3.796693e-02
9.248623e-01 4.330017e-01 2.259708e-01 4.706246e-01 -1.007491e+00 -3.868357e-02
9.265007e-01 4.333623e-01 2.244357e-01 4.689763e-01 -1.004607e+00 -3.940209e-02
9.281391e-01 4.337236e-01 2.229068e-01 4.673327e-01 -1.001703e+00 -4.012246e-02
9.297775e-01 4.340858e-01 2.213841e-01 4.656939e-01 -9.987783e-01 -4.084466e-02
9.314159e-01 4.344489e-01 2.198676e-01 4.640599e-01 -9.958339e-01 -4.156866e-02
9.330543e-01 4.348127e-01 2.183574e-01 4.624308e-01 -9.928698e-01 -4.229443e-02
9.346927e-01 4.351772e-01 2.168536e-01 4.608065e-01 -9.898863e-01 -4.302196e-02
9.363311e-01 4.355425e-01 2.153563e-01 4.591871e-01 -9.868837e-01 -4.375121e-02
9.379695e-01 4.359086e-01 2.138654e-01 4.575727e-01 -9.838623e-01 -4.448217e-02
9.396079e-01 4.362753e-01 2.123811e-01 4.559632e-01 -9.808224e-01 -4.521479e-02
9.412463e-01 4.366428e-01 2.109035e-01 4.543587e-01 -9.777642e-01 -4.594907e-02
9.428847e-01 4.370109e-01 2.094325e-01 4.527593e-01 -9.746882e-01 -4.668497e-02
9.445231e-01 4.373797e-01 2.079683e-01 4.511649e-01 -9.715946e-01 -4.742247e-02
9.461615e-01 4.377491e-01 2.065109e-01 4.495756e-01 -9.684837e-01 -4.816153e-02
9.477999e-01 4.381191e-01 2.050603e-01 4.479914e-01 -9.653560e-01 -4.890214e-02
9.494383e-01 4.384897e-01 2.036166e-01 4.464123e-01 -9.622116e-01 -4.964426e-02
9.510767e-01 4.388609e-01 2.021799e-01 4.448384e-01 -9.590510e-01 -5.038788e-02
9.527151e-01 4.392326e-01 2.007501e-01 4.432697e-01 -9.558745e-01 -5.113295e-02
9.543535e-01 4.396049e-01 1.993274e-01 4.417062e-01 -9.526824e-01 -5.187946e-02
9.559919e-01 4.399777e-01 1.979119e-01 4.401479e-01 -9.494751e-01 -5.262738e-02
9.576303e-01 4.403510e-01 1.965034e-01 4.385950e-01 -9.462530e-01 -5.337667e-02
9.592687e-01 4.407248e-01 1.951022e-01 4.370473e-01 -9.430164e-01 -5.412732e-02
9.609071e-01 4.410990e-01 1.937081e-01 4.355049e-01 -9.397657e-01 -5.487929e-02
9.625455e-01 4.414736e-01 1.923214e-01 4.339679e-01 -9.365012e-01 -5.563255e-02
9.641839e-01 4.418487e-01 1.909419e-01 4.324362e-01 -9.332233e-01 -5.638709e-02
9.658223e-01 4.422242e-01 1.895698e-01 4.309099e-01 -9.299324e-01 -5.714286e-02
9.674607e-01 4.426000e-01 1.882051e-01 4.293890e-01 -9.266288e-01 -5.789985e-02
9.690991e-01 4.429763e-01 1.868478e-01 4.278735e-01 -9.233130e-01 -5.865801e-02
9.707375e-01 4.433528e-01 1.854979e-01 4.263635e-01 -9.199853e-01 -5.941734e-02
9.723759e-01 4.437297e-01 1.841556e-01 4.248589e-01 -9.166460e-01 -6.017779e-02
9.740143e-01 4.441069e-01 1.828207e-01 4.233598e-01 -9.132957e-01 -6.093934e-02
9.756527e-01 4.444844e-01 1.814934e-01 4.218662e-01 -9.099346e-01 -6.170196e-02
9.772911e-01 4.448621e-01 1.801736e-01 4.203781e-01 -9.065631e-01 -6.246562e-02
9.789295e-01 4.452401e-01 1.788615e-01 4.188956e-01 -9.031817e-01 -6.323029e-02
9.805679e-01 4.456184e-01 1.775570e-01 4.174186e-01 -8.997907e-01 -6.399595e-02
9.822063e-01 4.459968e-01 1.762601e-01 4.159472e-01 -8.963905e-01 -6.476257e-02
9.838447e-01 4.463755e-01 1.749709e-01 4.144813e-01 -8.929815e-01 -6.553011e-02
9.854831e-01 4.467543e-01 1.736893e-01 4.130211e-01 -8.895640e-01 -6.629856e-02
9.871215e-01 4.471333e-01 1.724155e-01 4.115664e-01 -8.861385e-01 -6.706787e-02
9.887599e-01 4.475124e-01 1.711494e-01 4.101174e-01 -8.827054e-01 -6.783804e-02
9.903983e-01 4.478917e-01 1.698910e-01 4.086740e-01 -8.792650e-01 -6.860901e-02
9.920367e-01 4.482711e-01 1.686404e-01 4.072362e-01 -8.758178e-01 -6.938078e-02
9.936751e-01 4.486505e-01 1.673975e-01 4.058041e-01 -8.723640e-01 -7.015330e-02
9.953135e-01 4.490301e-01 1.661625e-01 4.043776e-01 -8.689042e-01 -7.092656e-02
9.969519e-01 4.494097e-01 1.649352e-01 4.029569e-01 -8.654386e-01 -7.170052e-02
9.985903e-01 4.497893e-01 1.637157e-01 4.015418e-01 -8.619677e-01 -7.247516e-02
1.000229e+00 4.501690e-01 1.625040e-01 4.001324e-01 -8.584919e-01 -7.325044e-02
1.001867e+00 4.505487e-01 1.613001e-01 3.987287e-01 -8.550114e-01 -7.402635e-02
1.003505e+00 4.509284e-01 1.601040e-01 3.973307e-01 -8.515268e-01 -7.480285e-02
1.005144e+00 4.513080e-01 1.589158e-01 3.959384e-01 -8.480384e-01 -7.557991e-02
1.006782e+00 4.516877e-01 1.577353e-01 3.945518e-01 -8.445465e-01 -7.635752e-02
1.008421e+00 4.520672e-01 1.565627e-01 3.931710e-01 -8.410515e-01 -7.713564e-02
1.010059e+00 4.524467e-01 1.553979e-01 3.917959e-01 -8.375538e-01 -7.791424e-02
1.011697e+00 4.528262e-01 1.542409e-01 3.904265e-01 -8.340538e-01 -7.869330e-02
1.014974e+00 4.535847e-01 1.519504e-01 3.877049e-01 -8.270482e-01 -8.025269e-02
1.018251e+00 4.543427e-01 1.496911e-01 3.850063e-01 -8.200375e-01 -8.181359e-02
1.021528e+00 4.551001e-01 1.474629e-01 3.823307e-01 -8.130246e-01 -8.337580e-02
1.024805e+00 4.558568e-01 1.452658e-01 3.796781e-01 -8.060123e-01 -8.493912e-02
1.028081e+00 4.566126e-01 1.430997e-01 3.770484e-01 -7.990032e-01 -8.650333e-02
1.031358e+00 4.573675e-01 1.409644e-01 3.744417e-01 -7.920000e-01 -8.806823e-02
1.034635e+00 4.581213e-01 1.388599e-01 3.718580e-01 -7.850052e-01 -8.963364e-02
1.037912e+00 4.588740e-01 1.367859e-01 3.692971e-01 -7.780215e-01 -9.119936e-02
1.039550e+00 4.592498e-01 1.357604e-01 3.680253e-01 -7.745346e-01 -9.198227e-02
1.041189e+00 4.596254e-01 1.347424e-01 3.667591e-01 -7.710513e-01 -9.276520e-02
1.042827e+00 4.600006e-01 1.337320e-01 3.654987e-01 -7.675719e-01 -9.354810e-02
1.044465e+00 4.603754e-01 1.327291e-01 3.642439e-01 -7.640968e-01 -9.433096e-02
1.046104e+00 4.607499e-01 1.317338e-01 3.629949e-01 -7.606263e-01 -9.511376e-02
1.047742e+00 4.611241e-01 1.307459e-01 3.617515e-01 -7.571605e-01 -9.589648e-02
1.049381e+00 4.614978e-01 1.297655e-01 3.605138e-01 -7.536999e-01 -9.667908e-02
1.051019e+00 4.618712e-01 1.287926e-01 3.592818e-01 -7.502446e-01 -9.746156e-02
1.052658e+00 4.622442e-01 1.278270e-01 3.580554e-01 -7.467950e-01 -9.824389e-02
1.054296e+00 4.626167e-01 1.268688e-01 3.568347e-01 -7.433512e-01 -9.902604e-02
1.055934e+00 4.629888e-01 1.259180e-01 3.556196e-01 -7.399137e-01 -9.980799e-02
1.057573e+00 4.633605e-01 1.249745e-01 3.544101e-01 -7.364825e-01 -1.005897e-01
1.059211e+00 4.637318e-01 1.240383e-01 3.532063e-01 -7.330580e-01 -1.013712e-01
1.060850e+00 4.641026e-01 1.231094e-01 3.520081e-01 -7.296403e-01 -1.021525e-01
1.062488e+00 4.644729e-01 1.221877e-01 3.508154e-01 -7.262299e-01 -1.029335e-01
1.064126e+00 4.648428e-01 1.212732e-01 3.496283e-01 -7.228268e-01 -1.037141e-01
1.065765e+00 4.652122e-01 1.203658e-01 3.484468e-01 -7.194313e-01 -1.044945e-01
1.067403e+00 4.655811e-01 1.194656e-01 3.472709e-01 -7.160436e-01 -1.052745e-01
1.069041e+00 4.659495e-01 1.185725e-01 3.461005e-01 -7.126640e-01 -1.060542e-01
1.070680e+00 4.663174e-01 1.176864e-01 3.449356e-01 -7.092926e-01 -1.068334e-01
1.072318e+00 4.666848e-01 1.168074e-01 3.437763e-01 -7.059297e-01 -1.076123e-01
1.073957e+00 4.670517e-01 1.159354e-01 3.426224e-01 -7.025755e-01 -1.083908e-01
1.075595e+00 4.674180e-01 1.150703e-01 3.414741e-01 -6.992301e-01 -1.091689e-01
1.077233e+00 4.677838e-01 1.142122e-01 3.403312e-01 -6.958939e-01 -1.099465e-01
1.078872e+00 4.681491e-01 1.133609e-01 3.391938e-01 -6.925669e-01 -1.107236e-01
1.080510e+00 4.685138e-01 1.125165e-01 3.380618e-01 -6.892493e-01 -1.115002e-01
1.082149e+00 4.688780e-01 1.116789e-01 3.369352e-01 -6.859414e-01 -1.122764e-01
1.083787e+00 4.692416e-01 1.108480e-01 3.358141e-01 -6.826433e-01 -1.130520e-01
1.085425e+00 4.696046e-01 1.100239e-01 3.346983e-01 -6.793551e-01 -1.138271e-01
1.087064e+00 4.699670e-01 1.092065e-01 3.335880e-01 -6.760771e-01 -1.146016e-01
1.088702e+00 4.703289e-01 1.083957e-01 3.324830e-01 -6.728094e-01 -1.153755e-01
1.090341e+00 4.706901e-01 1.075916e-01 3.313833e-01 -6.695522e-01 -1.161489e-01
1.091979e+00 4.710508e-01 1.067940e-01 3.302890e-01 -6.663056e-01 -1.169217e-01
1.093617e+00 4.714108e-01 1.060030e-01 3.292000e-01 -6.630698e-01 -1.176938e-01
1.095256e+00 4.717703e-01 1.052185e-01 3.281162e-01 -6.598448e-01 -1.184653e-01
1.096894e+00 4.721291e-01 1.044404e-01 3.270378e-01 -6.566310e-01 -1.192362e-01
1.098533e+00 4.724873e-01 1.036687e-01 3.259646e-01 -6.534283e-01 -1.200064e-01
1.100171e+00 4.728449e-01 1.029034e-01 3.248966e-01 -6.502369e-01 -1.207759e-01
1.101809e+00 4.732018e-01 1.021445e-01 3.238339e-01 -6.470570e-01 -1.215448e-01
1.103448e+00 4.735581e-01 1.013918e-01 3.227763e-01 -6.438887e-01 -1.223129e-01
1.105086e+00 4.739138e-01 1.006454e-01 3.217240e-01 -6.407320e-01 -1.230803e-01
1.106725e+00 4.742688e-01 9.990515e-02 3.206768e-01 -6.375872e-01 -1.238469e-01
1.108363e+00 4.746231e-01 9.917111e-02 3.196347e-01 -6.344543e-01 -1.246129e-01
1.110001e+00 4.749768e-01 9.844319e-02 3.185978e-01 -6.313333e-01 -1.253780e-01
1.111640e+00 4.753299e-01 9.772135e-02 3.175660e-01 -6.282246e-01 -1.261424e-01
1.113278e+00 4.756822e-01 9.700555e-02 3.165392e-01 -6.251280e-01 -1.269060e-01
1.114917e+00 4.760339e-01 9.629576e-02 3.155175e-01 -6.220438e-01 -1.276688e-01
1.116555e+00 4.763849e-01 9.559192e-02 3.145009e-01 -6.189719e-01 -1.284307e-01
1.118193e+00 4.767353e-01 9.489399e-02 3.134893e-01 -6.159126e-01 -1.291919e-01
1.119832e+00 4.770849e-01 9.420193e-02 3.124827e-01 -6.128658e-01 -1.299522e-01
1.121470e+00 4.774339e-01 9.351571e-02 3.114810e-01 -6.098317e-01 -1.307117e-01
1.123109e+00 4.777822e-01 9.283527e-02 3.104844e-01 -6.068104e-01 -1.314703e-01
1.124747e+00 4.781298e-01 9.216057e-02 3.094926e-01 -6.038018e-01 -1.322280e-01
1.126385e+00 4.784767e-01 9.149158e-02 3.085058e-01 -6.008061e-01 -1.329848e-01
1.128024e+00 4.788228e-01 9.082825e-02 3.075239e-01 -5.978234e-01 -1.337408e-01
1.129662e+00 4.791683e-01 9.017053e-02 3.065469e-01 -5.948537e-01 -1.344958e-01
1.131301e+00 4.795131e-01 8.951839e-02 3.055747e-01 -5.918970e-01 -1.352500e-01
1.132939e+00 4.798572e-01 8.887178e-02 3.046073e-01 -5.889534e-01 -1.360032e-01
1.134578e+00 4.802005e-01 8.823067e-02 3.036448e-01 -5.860231e-01 -1.367554e-01
1.136216e+00 4.805432e-01 8.759500e-02 3.026870e-01 -5.831059e-01 -1.375067e-01
1.137854e+00 4.808851e-01 8.696473e-02 3.017341e-01 -5.802020e-01 -1.382571e-01
1.139493e+00 4.812263e-01 8.633983e-02 3.007858e-01 -5.773115e-01 -1.390065e-01
1.141131e+00 4.815667e-01 8.572026e-02 2.998423e-01 -5.744342e-01 -1.397549e-01
1.142769e+00 4.819065e-01 8.510596e-02 2.989035e-01 -5.715704e-01 -1.405024e-01
1.144408e+00 4.822455e-01 8.449690e-02 2.979694e-01 -5.687200e-01 -1.412488e-01
1.146046e+00 4.825838e-01 8.389304e-02 2.970399e-01 -5.658831e-01 -1.419942e-01
1.147685e+00 4.829214e-01 8.329433e-02 2.961151e-01 -5.630596e-01 -1.427387e-01
1.149323e+00 4.832582e-01 8.270074e-02 2.951949e-01 -5.602496e-01 -1.434821e-01
1.150961e+00 4.835943e-01 8.211221e-02 2.942793e-01 -5.574532e-01 -1.442245e-01
1.152600e+00 4.839296e-01 8.152872e-02 2.933682e-01 -5.546704e-01 -1.449658e-01
1.154238e+00 4.842642e-01 8.095022e-02 2.924617e-01 -5.519011e-01 -1.457061e-01
1.155877e+00 4.845981e-01 8.037667e-02 2.915597e-01 -5.491454e-01 -1.464454e-01
1.157515e+00 4.849312e-01 7.980802e-02 2.906623e-01 -5.464033e-01 -1.471836e-01
1.159153e+00 4.852636e-01 7.924425e-02 2.897693e-01 -5.436748e-01 -1.479207e-01
1.162430e+00 4.859262e-01 7.813113e-02 2.879966e-01 -5.382587e-01 -1.493918e-01
1.165707e+00 4.865857e-01 7.703700e-02 2.862417e-01 -5.328971e-01 -1.508585e-01
1.168984e+00 4.872423e-01 7.596154e-02 2.845042e-01 -5.275901e-01 -1.523208e-01
1.172261e+00 4.878958e-01 7.490444e-02 2.827840e-01 -5.223375e-01 -1.537787e-01
1.175537e+00 4.885464e-01 7.386537e-02 2.810809e-01 -5.171395e-01 -1.552320e-01
1.178814e+00 4.891939e-01 7.284403e-02 2.793948e-01 -5.119958e-01 -1.566809e-01
1.182091e+00 4.898384e-01 7.184011e-02 2.777255e-01 -5.069063e-01 -1.581251e-01
1.185368e+00 4.904799e-01 7.085332e-02 2.760727e-01 -5.018710e-01 -1.595647e-01
1.188645e+00 4.911184e-01 6.988334e-02 2.744363e-01 -4.968896e-01 -1.609997e-01
1.191921e+00 4.917538e-01 6.892990e-02 2.728162e-01 -4.919620e-01 -1.624300e-01
1.195198e+00 4.923863e-01 6.799268e-02 2.712122e-01 -4.870879e-01 -1.638555e-01
1.198475e+00 4.930157e-01 6.707142e-02 2.696240e-01 -4.822671e-01 -1.652763e-01
1.201752e+00 4.936421e-01 6.616582e-02 2.680515e-01 -4.774993e-01 -1.666923e-01
1.205029e+00 4.942654e-01 6.527560e-02 2.664946e-01 -4.727843e-01 -1.681035e-01
1.208306e+00 4.948858e-01 6.440049e-02 2.649530e-01 -4.681217e-01 -1.695098e-01
1.211582e+00 4.955031e-01 6.354021e-02 2.634267e-01 -4.635113e-01 -1.709112e-01
1.214859e+00 4.961175e-01 6.269450e-02 2.619153e-01 -4.589527e-01 -1.723078e-01
1.218136e+00 4.967288e-01 6.186309e-02 2.604188e-01 -4.544456e-01 -1.736994e-01
1.221413e+00 4.973372e-01 6.104572e-02 2.589370e-01 -4.499896e-01 -1.750862e-01
1.224689e+00 4.979426e-01 6.024214e-02 2.574697e-01 -4.455844e-01 -1.764679e-01
1.227966e+00 4.985449e-01 5.945209e-02 2.560168e-01 -4.412296e-01 -1.778447e-01
1.231243e+00 4.991444e-01 5.867532e-02 2.545780e-01 -4.369247e-01 -1.792166e-01
1.234520e+00 4.997408e-01 5.791160e-02 2.531533e-01 -4.326694e-01 -1.805834e-01
1.237797e+00 5.003343e-01 5.716067e-02 2.517424e-01 -4.284633e-01 -1.819452e-01
1.241073e+00 5.009249e-01 5.642231e-02 2.503452e-01 -4.243060e-01 -1.833021e-01
1.244350e+00 5.015125e-01 5.569627e-02 2.489616e-01 -4.201969e-01 -1.846538e-01
1.247627e+00 5.020972e-01 5.498234e-02 2.475914e-01 -4.161358e-01 -1.860006e-01
1.250904e+00 5.026790e-01 5.428029e-02 2.462344e-01 -4.121221e-01 -1.873423e-01
1.254181e+00 5.032579e-01 5.358990e-02 2.448904e-01 -4.081553e-01 -1.886790e-01
1.257457e+00 5.038339e-01 5.291094e-02 2.435594e-01 -4.042352e-01 -1.900107e-01
1.260734e+00 5.044070e-01 5.224322e-02 2.422412e-01 -4.003611e-01 -1.913372e-01
1.264011e+00 5.049773e-01 5.158651e-02 2.409356e-01 -3.965327e-01 -1.926588e-01
1.267288e+00 5.055447e-01 5.094062e-02 2.396424e-01 -3.927494e-01 -1.939753e-01
1.270565e+00 5.061092e-01 5.030534e-02 2.383616e-01 -3.890108e-01 -1.952867e-01
1.273841e+00 5.066710e-01 4.968047e-02 2.370930e-01 -3.853165e-01 -1.965931e-01
1.277118e+00 5.072299e-01 4.906582e-02 2.358364e-01 -3.816659e-01 -1.978944e-01
1.280395e+00 5.077860e-01 4.846120e-02 2.345916e-01 -3.780587e-01 -1.991907e-01
1.283672e+00 5.083393e-01 4.786641e-02 2.333587e-01 -3.744942e-01 -2.004820e-01
1.286949e+00 5.088898e-01 4.728129e-02 2.321373e-01 -3.709721e-01 -2.017682e-01
1.290226e+00 5.094376e-01 4.670565e-02 2.309274e-01 -3.674919e-01 -2.030493e-01
1.293502e+00 5.099826e-01 4.613930e-02 2.297289e-01 -3.640531e-01 -2.043255e-01
1.296779e+00 5.105249e-01 4.558208e-02 2.285415e-01 -3.606552e-01 -2.055966e-01
1.300056e+00 5.110645e-01 4.503381e-02 2.273652e-01 -3.572978e-01 -2.068627e-01
1.303333e+00 5.116013e-01 4.449434e-02 2.261999e-01 -3.539803e-01 -2.081238e-01
1.306609e+00 5.121355e-01 4.396349e-02 2.250453e-01 -3.507024e-01 -2.093799e-01
1.309886e+00 5.126670e-01 4.344111e-02 2.239015e-01 -3.474636e-01 -2.106311e-01
1.313163e+00 5.131958e-01 4.292703e-02 2.227682e-01 -3.442633e-01 -2.118772e-01
1.316440e+00 5.137220e-01 4.242110e-02 2.216453e-01 -3.411012e-01 -2.131184e-01
1.319717e+00 5.142455e-01 4.192318e-02 2.205327e-01 -3.379767e-01 -2.143546e-01
1.322993e+00 5.147664e-01 4.143310e-02 2.194303e-01 -3.348894e-01 -2.155859e-01
1.326270e+00 5.152848e-01 4.095074e-02 2.183379e-01 -3.318389e-01 -2.168122e-01
1.329547e+00 5.158005e-01 4.047594e-02 2.172555e-01 -3.288247e-01 -2.180337e-01
1.332824e+00 5.163136e-01 4.000856e-02 2.161829e-01 -3.258463e-01 -2.192502e-01
1.339377e+00 5.173323e-01 3.909553e-02 2.140667e-01 -3.199953e-01 -2.216685e-01
1.342654e+00 5.178378e-01 3.864961e-02 2.130228e-01 -3.171218e-01 -2.228704e-01
1.345931e+00 5.183408e-01 3.821058e-02 2.119883e-01 -3.142824e-01 -2.240674e-01
1.349208e+00 5.188413e-01 3.777832e-02 2.109631e-01 -3.114766e-01 -2.252596e-01
1.352485e+00 5.193394e-01 3.735269e-02 2.099470e-01 -3.087041e-01 -2.264470e-01
1.355761e+00 5.198349e-01 3.693359e-02 2.089399e-01 -3.059643e-01 -2.276296e-01
1.359038e+00 5.203280e-01 3.652088e-02 2.079418e-01 -3.032569e-01 -2.288073e-01
1.362315e+00 5.208187e-01 3.611446e-02 2.069525e-01 -3.005815e-01 -2.299803e-01
1.365592e+00 5.213069e-01 3.571420e-02 2.059719e-01 -2.979376e-01 -2.311486e-01
1.368869e+00 5.217928e-01 3.532000e-02 2.049999e-01 -2.953249e-01 -2.323121e-01
1.372146e+00 5.222762e-01 3.493174e-02 2.040364e-01 -2.927428e-01 -2.334708e-01
1.375422e+00 5.227573e-01 3.454932e-02 2.030813e-01 -2.901911e-01 -2.346249e-01
1.378699e+00 5.232360e-01 3.417263e-02 2.021346e-01 -2.876694e-01 -2.357743e-01
1.381976e+00 5.237123e-01 3.380157e-02 2.011960e-01 -2.851771e-01 -2.369190e-01
1.385253e+00 5.241863e-01 3.343603e-02 2.002656e-01 -2.827141e-01 -2.380590e-01
1.388529e+00 5.246580e-01 3.307593e-02 1.993432e-01 -2.802798e-01 -2.391945e-01
1.391806e+00 5.251274e-01 3.272115e-02 1.984287e-01 -2.778738e-01 -2.403252e-01
1.395083e+00 5.255945e-01 3.237160e-02 1.975221e-01 -2.754959e-01 -2.414514e-01
1.398360e+00 5.260594e-01 3.202719e-02 1.966232e-01 -2.731457e-01 -2.425731e-01
1.401637e+00 5.265219e-01 3.168784e-02 1.957320e-01 -2.708227e-01 -2.436901e-01
1.404913e+00 5.269823e-01 3.135343e-02 1.948483e-01 -2.685266e-01 -2.448026e-01
1.408190e+00 5.274404e-01 3.102390e-02 1.939721e-01 -2.662571e-01 -2.459106e-01
1.411467e+00 5.278962e-01 3.069916e-02 1.931033e-01 -2.640138e-01 -2.470141e-01
1.414744e+00 5.283499e-01 3.037911e-02 1.922419e-01 -2.617964e-01 -2.481131e-01
1.418021e+00 5.288014e-01 3.006367e-02 1.913876e-01 -2.596044e-01 -2.492076e-01
1.421297e+00 5.292507e-01 2.975277e-02 1.905405e-01 -2.574376e-01 -2.502976e-01
1.424574e+00 5.296979e-01 2.944633e-02 1.897004e-01 -2.552957e-01 -2.513833e-01
1.427851e+00 5.301429e-01 2.914426e-02 1.888674e-01 -2.531783e-01 -2.524645e-01
1.431128e+00 5.305858e-01 2.884649e-02 1.880412e-01 -2.510850e-01 -2.535413e-01
1.434405e+00 5.310265e-01 2.855295e-02 1.872218e-01 -2.490156e-01 -2.546138e-01
1.437681e+00 5.314652e-01 2.826355e-02 1.864092e-01 -2.469698e-01 -2.556819e-01
1.440958e+00 5.319018e-01 2.797824e-02 1.856033e-01 -2.449471e-01 -2.567457e-01
1.444235e+00 5.323363e-01 2.769693e-02 1.848039e-01 -2.429474e-01 -2.578052e-01
1.447512e+00 5.327687e-01 2.741956e-02 1.840111e-01 -2.409703e-01 -2.588604e-01
1.450789e+00 5.331991e-01 2.714606e-02 1.832247e-01 -2.390155e-01 -2.599113e-01
1.454066e+00 5.336275e-01 2.687637e-02 1.824446e-01 -2.370827e-01 -2.609579e-01
1.457342e+00 5.340538e-01 2.661041e-02 1.816709e-01 -2.351716e-01 -2.620003e-01
1.460619e+00 5.344781e-01 2.634813e-02 1.809034e-01 -2.332819e-01 -2.630386e-01
1.463896e+00 5.349005e-01 2.608946e-02 1.801420e-01 -2.314133e-01 -2.640726e-01
1.467173e+00 5.353208e-01 2.583434e-02 1.793868e-01 -2.295656e-01 -2.651024e-01
1.470449e+00 5.357392e-01 2.558271e-02 1.786375e-01 -2.277385e-01 -2.661281e-01
1.473726e+00 5.361556e-01 2.533452e-02 1.778942e-01 -2.259317e-01 -2.671496e-01
1.477003e+00 5.365701e-01 2.508969e-02 1.771568e-01 -2.241449e-01 -2.681671e-01
1.480280e+00 5.369827e-01 2.484818e-02 1.764253e-01 -2.223779e-01 -2.691804e-01
1.483557e+00 5.373933e-01 2.460993e-02 1.756994e-01 -2.206304e-01 -2.701897e-01
1.486833e+00 5.378020e-01 2.437489e-02 1.749793e-01 -2.189021e-01 -2.711949e-01
1.490110e+00 5.382089e-01 2.414299e-02 1.742648e-01 -2.171928e-01 -2.721961e-01
1.493387e+00 5.386138e-01 2.391420e-02 1.735559e-01 -2.155022e-01 -2.731933e-01
1.496664e+00 5.390169e-01 2.368845e-02 1.728525e-01 -2.138301e-01 -2.741864e-01
1.499941e+00 5.394182e-01 2.346570e-02 1.721545e-01 -2.121763e-01 -2.751756e-01
1.503217e+00 5.398176e-01 2.324590e-02 1.714619e-01 -2.105404e-01 -2.761609e-01
1.506494e+00 5.402151e-01 2.302900e-02 1.707747e-01 -2.089223e-01 -2.771422e-01
1.509771e+00 5.406109e-01 2.281495e-02 1.700927e-01 -2.073218e-01 -2.781195e-01
1.513048e+00 5.410048e-01 2.260370e-02 1.694160e-01 -2.057385e-01 -2.790930e-01
1.516325e+00 5.413970e-01 2.239521e-02 1.687444e-01 -2.041723e-01 -2.800626e-01
1.519601e+00 5.417873e-01 2.218943e-02 1.680779e-01 -2.026229e-01 -2.810284e-01
1.522878e+00 5.421759e-01 2.198632e-02 1.674165e-01 -2.010902e-01 -2.819903e-01
1.526155e+00 5.425628e-01 2.178584e-02 1.667600e-01 -1.995738e-01 -2.829484e-01
1.529432e+00 5.429478e-01 2.158794e-02 1.661085e-01 -1.980737e-01 -2.839027e-01
1.532709e+00 5.433312e-01 2.139258e-02 1.654619e-01 -1.965895e-01 -2.848532e-01
1.535986e+00 5.437128e-01 2.119972e-02 1.648201e-01 -1.951211e-01 -2.857999e-01
1.539262e+00 5.440927e-01 2.100932e-02 1.641831e-01 -1.936682e-01 -2.867430e-01
1.542539e+00 5.444710e-01 2.082134e-02 1.635509e-01 -1.922307e-01 -2.876822e-01
1.545816e+00 5.448475e-01 2.063575e-02 1.629233e-01 -1.908083e-01 -2.886178e-01
1.549093e+00 5.452223e-01 2.045250e-02 1.623004e-01 -1.894009e-01 -2.895497e-01
1.552369e+00 5.455955e-01 2.027155e-02 1.616820e-01 -1.880083e-01 -2.904779e-01
1.555646e+00 5.459670e-01 2.009288e-02 1.610682e-01 -1.866302e-01 -2.914025e-01
1.558923e+00 5.463369e-01 1.991644e-02 1.604589e-01 -1.852665e-01 -2.923234e-01
1.562200e+00 5.467051e-01 1.974219e-02 1.598541e-01 -1.839170e-01 -2.932408e-01
1.565477e+00 5.470717e-01 1.957012e-02 1.592536e-01 -1.825816e-01 -2.941545e-01
1.568753e+00 5.474367e-01 1.940017e-02 1.586575e-01 -1.812599e-01 -2.950647e-01
1.572030e+00 5.478000e-01 1.923232e-02 1.580657e-01 -1.799519e-01 -2.959713e-01
1.575307e+00 5.481618e-01 1.906654e-02 1.574781e-01 -1.786574e-01 -2.968744e-01
1.578584e+00 5.485220e-01 1.890279e-02 1.568948e-01 -1.773762e-01 -2.977739e-01
1.581861e+00 5.488807e-01 1.874104e-02 1.563157e-01 -1.761081e-01 -2.986700e-01
1.585137e+00 5.492377e-01 1.858126e-02 1.557407e-01 -1.748530e-01 -2.995625e-01
1.588414e+00 5.495932e-01 1.842342e-02 1.551697e-01 -1.736107e-01 -3.004516e-01
1.591691e+00 5.499472e-01 1.826749e-02 1.546029e-01 -1.723811e-01 -3.013373e-01
1.594968e+00 5.502996e-01 1.811344e-02 1.540400e-01 -1.711639e-01 -3.022195e-01
1.598245e+00 5.506505e-01 1.796124e-02 1.534811e-01 -1.699590e-01 -3.030983e-01
1.601521e+00 5.509999e-01 1.781087e-02 1.529262e-01 -1.687663e-01 -3.039738e-01
1.604798e+00 5.513478e-01 1.766230e-02 1.523751e-01 -1.675856e-01 -3.048458e-01
1.608075e+00 5.516942e-01 1.751549e-02 1.518279e-01 -1.664168e-01 -3.057145e-01
1.611352e+00 5.520391e-01 1.737042e-02 1.512844e-01 -1.652596e-01 -3.065799e-01
1.614629e+00 5.523825e-01 1.722707e-02 1.507448e-01 -1.641140e-01 -3.074419e-01
1.617905e+00 5.527245e-01 1.708541e-02 1.502089e-01 -1.629799e-01 -3.083006e-01
1.621182e+00 5.530650e-01 1.694542e-02 1.496767e-01 -1.618570e-01 -3.091560e-01
1.624459e+00 5.534040e-01 1.680707e-02 1.491481e-01 -1.607453e-01 -3.100082e-01
1.627736e+00 5.537416e-01 1.667033e-02 1.486232e-01 -1.596445e-01 -3.108571e-01
1.631013e+00 5.540778e-01 1.653518e-02 1.481019e-01 -1.585546e-01 -3.117027e-01
1.634289e+00 5.544126e-01 1.640160e-02 1.475841e-01 -1.574754e-01 -3.125452e-01
1.637566e+00 5.547459e-01 1.626957e-02 1.470698e-01 -1.564068e-01 -3.133844e-01
1.640843e+00 5.550778e-01 1.613906e-02 1.465590e-01 -1.553487e-01 -3.142205e-01
1.644120e+00 5.554084e-01 1.601005e-02 1.460517e-01 -1.543008e-01 -3.150533e-01
1.647397e+00 5.557375e-01 1.588252e-02 1.455478e-01 -1.532632e-01 -3.158831e-01
1.650673e+00 5.560653e-01 1.575644e-02 1.450473e-01 -1.522357e-01 -3.167097e-01
1.653950e+00 5.563917e-01 1.563180e-02 1.445501e-01 -1.512181e-01 -3.175331e-01
1.657227e+00 5.567168e-01 1.550857e-02 1.440563e-01 -1.502103e-01 -3.183535e-01
1.660504e+00 5.570405e-01 1.538674e-02 1.435657e-01 -1.492123e-01 -3.191707e-01
1.663781e+00 5.573629e-01 1.526628e-02 1.430784e-01 -1.482238e-01 -3.199849e-01
1.667057e+00 5.576839e-01 1.514717e-02 1.425943e-01 -1.472448e-01 -3.207961e-01
1.670334e+00 5.580036e-01 1.502940e-02 1.421134e-01 -1.462751e-01 -3.216042e-01
1.673611e+00 5.583220e-01 1.491295e-02 1.416356e-01 -1.453147e-01 -3.224092e-01
1.676888e+00 5.586390e-01 1.479779e-02 1.411610e-01 -1.443635e-01 -3.232113e-01
1.680165e+00 5.589548e-01 1.468391e-02 1.406895e-01 -1.434212e-01 -3.240103e-01
1.683441e+00 5.592693e-01 1.457129e-02 1.402211e-01 -1.424879e-01 -3.248064e-01
1.686718e+00 5.595824e-01 1.445991e-02 1.397557e-01 -1.415634e-01 -3.255995e-01
1.689995e+00 5.598943e-01 1.434975e-02 1.392933e-01 -1.406475e-01 -3.263897e-01
1.693272e+00 5.602050e-01 1.424081e-02 1.388339e-01 -1.397403e-01 -3.271770e-01
1.696549e+00 5.605144e-01 1.413305e-02 1.383775e-01 -1.388415e-01 -3.279613e-01
1.699825e+00 5.608225e-01 1.402647e-02 1.379240e-01 -1.379512e-01 -3.287427e-01
1.703102e+00 5.611293e-01 1.392105e-02 1.374734e-01 -1.370691e-01 -3.295212e-01
1.709656e+00 5.617394e-01 1.371361e-02 1.365809e-01 -1.353295e-01 -3.310697e-01
1.716209e+00 5.623445e-01 1.351061e-02 1.356996e-01 -1.336218e-01 -3.326068e-01
1.722763e+00 5.629448e-01 1.331193e-02 1.348294e-01 -1.319454e-01 -3.341326e-01
1.729317e+00 5.635402e-01 1.311745e-02 1.339701e-01 -1.302995e-01 -3.356473e-01
1.735870e+00 5.641310e-01 1.292706e-02 1.331215e-01 -1.286834e-01 -3.371510e-01
1.742424e+00 5.647171e-01 1.274065e-02 1.322833e-01 -1.270964e-01 -3.386437e-01
1.748977e+00 5.652986e-01 1.255811e-02 1.314555e-01 -1.255379e-01 -3.401257e-01
1.755531e+00 5.658755e-01 1.237934e-02 1.306378e-01 -1.240071e-01 -3.415969e-01
1.762085e+00 5.664479e-01 1.220423e-02 1.298301e-01 -1.225035e-01 -3.430576e-01
1.768638e+00 5.670159e-01 1.203270e-02 1.290321e-01 -1.210265e-01 -3.445078e-01
1.775192e+00 5.675794e-01 1.186465e-02 1.282437e-01 -1.195754e-01 -3.459477e-01
1.781745e+00 5.681386e-01 1.169998e-02 1.274647e-01 -1.181496e-01 -3.473773e-01
1.788299e+00 5.686935e-01 1.153862e-02 1.266950e-01 -1.167487e-01 -3.487967e-01
1.794853e+00 5.692442e-01 1.138047e-02 1.259344e-01 -1.153719e-01 -3.502061e-01
1.801406e+00 5.697906e-01 1.122545e-02 1.251828e-01 -1.140189e-01 -3.516055e-01
1.807960e+00 5.703329e-01 1.107349e-02 1.244399e-01 -1.126890e-01 -3.529951e-01
1.814513e+00 5.708711e-01 1.092450e-02 1.237057e-01 -1.113817e-01 -3.543749e-01
1.821067e+00 5.714053e-01 1.077841e-02 1.229800e-01 -1.100967e-01 -3.557451e-01
1.827621e+00 5.719354e-01 1.063515e-02 1.222626e-01 -1.088333e-01 -3.571057e-01
1.834174e+00 5.724615e-01 1.049465e-02 1.215534e-01 -1.075911e-01 -3.584569e-01
1.840728e+00 5.729838e-01 1.035683e-02 1.208523e-01 -1.063696e-01 -3.597986e-01
1.847281e+00 5.735021e-01 1.022164e-02 1.201592e-01 -1.051684e-01 -3.611312e-01
1.853835e+00 5.740166e-01 1.008901e-02 1.194738e-01 -1.039871e-01 -3.624545e-01
1.860389e+00 5.745274e-01 9.958874e-03 1.187961e-01 -1.028253e-01 -3.637687e-01
1.866942e+00 5.750343e-01 9.831172e-03 1.181260e-01 -1.016824e-01 -3.650740e-01
1.873496e+00 5.755376e-01 9.705847e-03 1.174633e-01 -1.005582e-01 -3.663703e-01
1.880049e+00 5.760372e-01 9.582842e-03 1.168079e-01 -9.945216e-02 -3.676578e-01
1.886603e+00 5.765332e-01 9.462100e-03 1.161597e-01 -9.836399e-02 -3.689366e-01
1.893157e+00 5.770256e-01 9.343568e-03 1.155186e-01 -9.729329e-02 -3.702067e-01
1.899710e+00 5.775144e-01 9.227194e-03 1.148845e-01 -9.623969e-02 -3.714683e-01
1.906264e+00 5.779997e-01 9.112927e-03 1.142572e-01 -9.520285e-02 -3.727214e-01
1.912817e+00 5.784816e-01 9.000717e-03 1.136366e-01 -9.418241e-02 -3.739660e-01
1.919371e+00 5.789600e-01 8.890517e-03 1.130227e-01 -9.317803e-02 -3.752024e-01
1.925925e+00 5.794350e-01 8.782280e-03 1.124153e-01 -9.218940e-02 -3.764305e-01
1.932478e+00 5.799066e-01 8.675961e-03 1.118143e-01 -9.121618e-02 -3.776505e-01
1.939032e+00 5.803750e-01 8.571515e-03 1.112196e-01 -9.025807e-02 -3.788624e-01
1.945585e+00 5.808400e-01 8.468901e-03 1.106312e-01 -8.931476e-02 -3.800663e-01
1.952139e+00 5.813018e-01 8.368075e-03 1.100489e-01 -8.838595e-02 -3.812622e-01
1.958693e+00 5.817604e-01 8.268999e-03 1.094727e-01 -8.747136e-02 -3.824503e-01
1.965246e+00 5.822158e-01 8.171632e-03 1.089024e-01 -8.657070e-02 -3.836307e-01
1.971800e+00 5.826680e-01 8.075937e-03 1.083380e-01 -8.568369e-02 -3.848033e-01
1.978353e+00 5.831171e-01 7.981876e-03 1.077793e-01 -8.481006e-02 -3.859683e-01
1.984907e+00 5.835631e-01 7.889412e-03 1.072263e-01 -8.394956e-02 -3.871258e-01
1.991461e+00 5.840061e-01 7.798512e-03 1.066789e-01 -8.310192e-02 -3.882758e-01
1.998014e+00 5.844460e-01 7.709139e-03 1.061370e-01 -8.226689e-02 -3.894184e-01
2.004568e+00 5.848829e-01 7.621262e-03 1.056006e-01 -8.144423e-02 -3.905536e-01
2.011121e+00 5.853169e-01 7.534847e-03 1.050695e-01 -8.063370e-02 -3.916815e-01
2.017675e+00 5.857480e-01 7.449863e-03 1.045437e-01 -7.983507e-02 -3.928023e-01
2.024229e+00 5.861761e-01 7.366279e-03 1.040231e-01 -7.904810e-02 -3.939159e-01
2.030782e+00 5.866014e-01 7.284066e-03 1.035076e-01 -7.827258e-02 -3.950225e-01
2.037336e+00 5.870238e-01 7.203193e-03 1.029971e-01 -7.750829e-02 -3.961220e-01
2.043889e+00 5.874434e-01 7.123632e-03 1.024916e-01 -7.675501e-02 -3.972146e-01
2.050443e+00 5.878603e-01 7.045357e-03 1.019911e-01 -7.601254e-02 -3.983004e-01
2.056997e+00 5.882743e-01 6.968339e-03 1.014953e-01 -7.528068e-02 -3.993793e-01
2.063550e+00 5.886857e-01 6.892553e-03 1.010043e-01 -7.455922e-02 -4.004514e-01
2.070104e+00 5.890943e-01 6.817972e-03 1.005180e-01 -7.384798e-02 -4.015169e-01
2.076658e+00 5.895003e-01 6.744573e-03 1.000363e-01 -7.314676e-02 -4.025758e-01
2.083211e+00 5.899036e-01 6.672329e-03 9.955924e-02 -7.245538e-02 -4.036281e-01
2.089765e+00 5.903043e-01 6.601219e-03 9.908664e-02 -7.177366e-02 -4.046739e-01
2.096318e+00 5.907024e-01 6.531218e-03 9.861847e-02 -7.110142e-02 -4.057132e-01
2.102872e+00 5.910979e-01 6.462305e-03 9.815468e-02 -7.043849e-02 -4.067461e-01
2.109425e+00 5.914908e-01 6.394456e-03 9.769520e-02 -6.978470e-02 -4.077728e-01
2.115979e+00 5.918813e-01 6.327651e-03 9.723998e-02 -6.913988e-02 -4.087931e-01
2.122533e+00 5.922692e-01 6.261869e-03 9.678895e-02 -6.850388e-02 -4.098072e-01
2.129086e+00 5.926547e-01 6.197089e-03 9.634206e-02 -6.787654e-02 -4.108152e-01
2.135640e+00 5.930377e-01 6.133292e-03 9.589926e-02 -6.725770e-02 -4.118171e-01
2.142193e+00 5.934183e-01 6.070457e-03 9.546049e-02 -6.664720e-02 -4.128129e-01
2.148747e+00 5.937965e-01 6.008567e-03 9.502568e-02 -6.604491e-02 -4.138027e-01
2.155301e+00 5.941723e-01 5.947601e-03 9.459480e-02 -6.545068e-02 -4.147866e-01
2.161854e+00 5.945457e-01 5.887544e-03 9.416779e-02 -6.486437e-02 -4.157646e-01
2.168408e+00 5.949168e-01 5.828376e-03 9.374460e-02 -6.428583e-02 -4.167367e-01
2.174961e+00 5.952856e-01 5.770080e-03 9.332517e-02 -6.371493e-02 -4.177030e-01
2.181515e+00 5.956521e-01 5.712641e-03 9.290946e-02 -6.315155e-02 -4.186637e-01
2.188069e+00 5.960164e-01 5.656041e-03 9.249741e-02 -6.259554e-02 -4.196186e-01
2.194622e+00 5.963784e-01 5.600264e-03 9.208899e-02 -6.204679e-02 -4.205679e-01
2.201176e+00 5.967381e-01 5.545294e-03 9.168414e-02 -6.150517e-02 -4.215116e-01
2.207729e+00 5.970957e-01 5.491118e-03 9.128281e-02 -6.097056e-02 -4.224497e-01
2.214283e+00 5.974510e-01 5.437718e-03 9.088497e-02 -6.044283e-02 -4.233824e-01
2.220837e+00 5.978042e-01 5.385082e-03 9.049056e-02 -5.992188e-02 -4.243096e-01
2.227390e+00 5.981553e-01 5.333194e-03 9.009955e-02 -5.940758e-02 -4.252314e-01
2.233944e+00 5.985042e-01 5.282041e-03 8.971188e-02 -5.889983e-02 -4.261479e-01
2.240498e+00 5.988510e-01 5.231609e-03 8.932752e-02 -5.839852e-02 -4.270591e-01
2.247051e+00 5.991957e-01 5.181885e-03 8.894642e-02 -5.790353e-02 -4.279650e-01
2.253605e+00 5.995384e-01 5.132856e-03 8.856855e-02 -5.741477e-02 -4.288657e-01
2.260158e+00 5.998790e-01 5.084509e-03 8.819386e-02 -5.693213e-02 -4.297612e-01
2.266712e+00 6.002176e-01 5.036831e-03 8.782232e-02 -5.645551e-02 -4.306516e-01
2.273265e+00 6.005541e-01 4.989811e-03 8.745388e-02 -5.598481e-02 -4.315369e-01
2.279819e+00 6.008887e-01 4.943437e-03 8.708850e-02 -5.551993e-02 -4.324172e-01
2.286373e+00 6.012212e-01 4.897697e-03 8.672615e-02 -5.506078e-02 -4.332925e-01
2.292926e+00 6.015519e-01 4.852580e-03 8.636680e-02 -5.460727e-02 -4.341628e-01
2.299480e+00 6.018805e-01 4.808074e-03 8.601039e-02 -5.415931e-02 -4.350282e-01
2.306033e+00 6.022073e-01 4.764170e-03 8.565691e-02 -5.371680e-02 -4.358888e-01
2.312587e+00 6.025321e-01 4.720855e-03 8.530631e-02 -5.327966e-02 -4.367445e-01
2.319141e+00 6.028551e-01 4.678120e-03 8.495855e-02 -5.284780e-02 -4.375954e-01
2.325694e+00 6.031762e-01 4.635955e-03 8.461361e-02 -5.242115e-02 -4.384415e-01
2.332248e+00 6.034954e-01 4.594349e-03 8.427144e-02 -5.199960e-02 -4.392830e-01
2.338801e+00 6.038127e-01 4.553294e-03 8.393203e-02 -5.158310e-02 -4.401197e-01
2.345355e+00 6.041283e-01 4.512779e-03 8.359532e-02 -5.117155e-02 -4.409519e-01
2.351909e+00 6.044420e-01 4.472794e-03 8.326130e-02 -5.076488e-02 -4.417794e-01
2.358462e+00 6.047540e-01 4.433332e-03 8.292993e-02 -5.036301e-02 -4.426024e-01
2.365016e+00 6.050641e-01 4.394383e-03 8.260117e-02 -4.996586e-02 -4.434208e-01
2.371569e+00 6.053725e-01 4.355938e-03 8.227500e-02 -4.957338e-02 -4.442348e-01
2.378123e+00 6.056792e-01 4.317989e-03 8.195139e-02 -4.918547e-02 -4.450443e-01
2.384677e+00 6.059841e-01 4.280527e-03 8.163031e-02 -4.880208e-02 -4.458494e-01
2.391230e+00 6.062873e-01 4.243545e-03 8.131173e-02 -4.842312e-02 -4.466502e-01
2.397784e+00 6.065887e-01 4.207033e-03 8.099561e-02 -4.804855e-02 -4.474465e-01
2.404338e+00 6.068885e-01 4.170985e-03 8.068193e-02 -4.767828e-02 -4.482386e-01
2.410891e+00 6.071867e-01 4.135392e-03 8.037067e-02 -4.731225e-02 -4.490264e-01
2.417445e+00 6.074831e-01 4.100247e-03 8.006179e-02 -4.695040e-02 -4.498100e-01
2.423998e+00 6.077779e-01 4.065543e-03 7.975527e-02 -4.659267e-02 -4.505894e-01
2.430552e+00 6.080711e-01 4.031272e-03 7.945109e-02 -4.623899e-02 -4.513645e-01
2.437105e+00 6.083627e-01 3.997428e-03 7.914920e-02 -4.588931e-02 -4.521356e-01
2.443659e+00 6.086526e-01 3.964002e-03 7.884960e-02 -4.554356e-02 -4.529025e-01
2.450213e+00 6.089410e-01 3.930989e-03 7.855225e-02 -4.520168e-02 -4.536654e-01
2.456766e+00 6.092277e-01 3.898382e-03 7.825712e-02 -4.486362e-02 -4.544242e-01
2.463320e+00 6.095129e-01 3.866174e-03 7.796420e-02 -4.452933e-02 -4.551791e-01
2.469873e+00 6.097966e-01 3.834359e-03 7.767346e-02 -4.419874e-02 -4.559299e-01
2.476427e+00 6.100787e-01 3.802930e-03 7.738487e-02 -4.387180e-02 -4.566768e-01
2.482981e+00 6.103593e-01 3.771882e-03 7.709841e-02 -4.354846e-02 -4.574198e-01
2.489534e+00 6.106383e-01 3.741208e-03 7.681406e-02 -4.322867e-02 -4.581589e-01
2.496088e+00 6.109159e-01 3.710902e-03 7.653180e-02 -4.291237e-02 -4.588941e-01
2.502641e+00 6.111920e-01 3.680959e-03 7.625160e-02 -4.259952e-02 -4.596256e-01
2.509195e+00 6.114666e-01 3.651373e-03 7.597343e-02 -4.229006e-02 -4.603532e-01
2.515749e+00 6.117397e-01 3.622138e-03 7.569728e-02 -4.198395e-02 -4.610770e-01
2.522302e+00 6.120113e-01 3.593248e-03 7.542313e-02 -4.168113e-02 -4.617972e-01
2.528856e+00 6.122816e-01 3.564700e-03 7.515095e-02 -4.138157e-02 -4.625136e-01
2.535409e+00 6.125503e-01 3.536486e-03 7.488073e-02 -4.108522e-02 -4.632263e-01
2.541963e+00 6.128177e-01 3.508602e-03 7.461244e-02 -4.079202e-02 -4.639354e-01
2.548517e+00 6.130837e-01 3.481043e-03 7.434605e-02 -4.050194e-02 -4.646408e-01
2.555070e+00 6.133482e-01 3.453805e-03 7.408156e-02 -4.021493e-02 -4.653427e-01
2.561624e+00 6.136114e-01 3.426881e-03 7.381894e-02 -3.993095e-02 -4.660410e-01
2.568178e+00 6.138732e-01 3.400267e-03 7.355817e-02 -3.964996e-02 -4.667357e-01
2.574731e+00 6.141336e-01 3.373959e-03 7.329924e-02 -3.937191e-02 -4.674270e-01
2.581285e+00 6.143927e-01 3.347952e-03 7.304211e-02 -3.909677e-02 -4.681147e-01
2.587838e+00 6.146504e-01 3.322241e-03 7.278678e-02 -3.882449e-02 -4.687990e-01
2.594392e+00 6.149068e-01 3.296823e-03 7.253322e-02 -3.855504e-02 -4.694798e-01
2.600945e+00 6.151618e-01 3.271691e-03 7.228143e-02 -3.828837e-02 -4.701573e-01
2.607499e+00 6.154156e-01 3.246844e-03 7.203136e-02 -3.802445e-02 -4.708313e-01
2.614053e+00 6.156680e-01 3.222275e-03 7.178303e-02 -3.776324e-02 -4.715020e-01
2.627160e+00 6.161691e-01 3.173958e-03 7.129144e-02 -3.724880e-02 -4.728334e-01
2.640267e+00 6.166650e-01 3.126710e-03 7.080652e-02 -3.674477e-02 -4.741516e-01
2.653374e+00 6.171559e-01 3.080498e-03 7.032815e-02 -3.625088e-02 -4.754569e-01
2.666481e+00 6.176419e-01 3.035294e-03 6.985619e-02 -3.576684e-02 -4.767494e-01
2.679589e+00 6.181230e-01 2.991068e-03 6.939050e-02 -3.529241e-02 -4.780294e-01
2.692696e+00 6.185993e-01 2.947792e-03 6.893098e-02 -3.482733e-02 -4.792969e-01
2.705803e+00 6.190709e-01 2.905441e-03 6.847749e-02 -3.437135e-02 -4.805523e-01
2.718910e+00 6.195379e-01 2.863987e-03 6.802991e-02 -3.392425e-02 -4.817955e-01
2.732017e+00 6.200003e-01 2.823406e-03 6.758814e-02 -3.348579e-02 -4.830270e-01
2.745125e+00 6.204581e-01 2.783674e-03 6.715207e-02 -3.305576e-02 -4.842467e-01
2.758232e+00 6.209115e-01 2.744767e-03 6.672157e-02 -3.263393e-02 -4.854548e-01
2.771339e+00 6.213606e-01 2.706663e-03 6.629655e-02 -3.222011e-02 -4.866516e-01
2.784446e+00 6.218053e-01 2.669340e-03 6.587691e-02 -3.181409e-02 -4.878372e-01
2.797553e+00 6.222457e-01 2.632777e-03 6.546253e-02 -3.141568e-02 -4.890117e-01
2.810661e+00 6.226820e-01 2.596955e-03 6.505333e-02 -3.102469e-02 -4.901753e-01
2.823768e+00 6.231141e-01 2.561852e-03 6.464921e-02 -3.064094e-02 -4.913282e-01
2.836875e+00 6.235421e-01 2.527450e-03 6.425007e-02 -3.026425e-02 -4.924704e-01
2.849982e+00 6.239662e-01 2.493731e-03 6.385582e-02 -2.989445e-02 -4.936022e-01
2.863090e+00 6.243862e-01 2.460677e-03 6.346637e-02 -2.953137e-02 -4.947237e-01
2.876197e+00 6.248024e-01 2.428271e-03 6.308164e-02 -2.917485e-02 -4.958349e-01
2.889304e+00 6.252147e-01 2.396495e-03 6.270154e-02 -2.882473e-02 -4.969362e-01
2.902411e+00 6.256232e-01 2.365335e-03 6.232599e-02 -2.848087e-02 -4.980275e-01
2.915518e+00 6.260280e-01 2.334773e-03 6.195491e-02 -2.814311e-02 -4.991091e-01
2.928625e+00 6.264290e-01 2.304796e-03 6.158821e-02 -2.781132e-02 -5.001810e-01
2.941733e+00 6.268264e-01 2.275387e-03 6.122582e-02 -2.748534e-02 -5.012434e-01
2.954840e+00 6.272203e-01 2.246534e-03 6.086767e-02 -2.716506e-02 -5.022964e-01
2.967947e+00 6.276105e-01 2.218222e-03 6.051368e-02 -2.685033e-02 -5.033401e-01
2.981054e+00 6.279973e-01 2.190439e-03 6.016379e-02 -2.654103e-02 -5.043747e-01
2.994161e+00 6.283807e-01 2.163170e-03 5.981790e-02 -2.623703e-02 -5.054002e-01
3.007269e+00 6.287606e-01 2.136403e-03 5.947597e-02 -2.593822e-02 -5.064169e-01
3.020376e+00 6.291372e-01 2.110127e-03 5.913793e-02 -2.564447e-02 -5.074247e-01
3.033483e+00 6.295104e-01 2.084329e-03 5.880370e-02 -2.535568e-02 -5.084239e-01
3.046590e+00 6.298804e-01 2.058998e-03 5.847322e-02 -2.507174e-02 -5.094145e-01
3.059697e+00 6.302471e-01 2.034123e-03 5.814644e-02 -2.479253e-02 -5.103967e-01
3.072805e+00 6.306107e-01 2.009693e-03 5.782328e-02 -2.451795e-02 -5.113705e-01
3.085912e+00 6.309711e-01 1.985698e-03 5.750369e-02 -2.424790e-02 -5.123360e-01
3.099019e+00 6.313285e-01 1.962127e-03 5.718762e-02 -2.398228e-02 -5.132934e-01
3.112126e+00 6.316827e-01 1.938970e-03 5.687499e-02 -2.372099e-02 -5.142428e-01
3.125233e+00 6.320340e-01 1.916218e-03 5.656577e-02 -2.346395e-02 -5.151842e-01
3.138341e+00 6.323822e-01 1.893862e-03 5.625988e-02 -2.321106e-02 -5.161178e-01
3.151448e+00 6.327275e-01 1.871892e-03 5.595729e-02 -2.296222e-02 -5.170436e-01
3.164555e+00 6.330699e-01 1.850300e-03 5.565792e-02 -2.271737e-02 -5.179618e-01
3.177662e+00 6.334094e-01 1.829077e-03 5.536175e-02 -2.247640e-02 -5.188725e-01
3.190770e+00 6.337461e-01 1.808215e-03 5.506870e-02 -2.223924e-02 -5.197757e-01
3.203877e+00 6.340800e-01 1.787706e-03 5.477874e-02 -2.200582e-02 -5.206715e-01
3.216984e+00 6.344111e-01 1.767541e-03 5.449182e-02 -2.177604e-02 -5.215600e-01
3.230091e+00 6.347395e-01 1.747713e-03 5.420788e-02 -2.154984e-02 -5.224413e-01
3.243198e+00 6.350652e-01 1.728216e-03 5.392689e-02 -2.132714e-02 -5.233156e-01
3.256305e+00 6.353882e-01 1.709041e-03 5.364879e-02 -2.110787e-02 -5.241828e-01
3.269413e+00 6.357086e-01 1.690181e-03 5.337354e-02 -2.089197e-02 -5.250431e-01
3.282520e+00 6.360264e-01 1.671630e-03 5.310110e-02 -2.067935e-02 -5.258965e-01
3.295627e+00 6.363416e-01 1.653381e-03 5.283143e-02 -2.046996e-02 -5.267431e-01
3.308734e+00 6.366543e-01 1.635428e-03 5.256448e-02 -2.026373e-02 -5.275831e-01
3.321841e+00 6.369645e-01 1.617763e-03 5.230021e-02 -2.006060e-02 -5.284165e-01
3.334949e+00 6.372722e-01 1.600382e-03 5.203859e-02 -1.986051e-02 -5.292433e-01
3.348056e+00 6.375775e-01 1.583278e-03 5.177957e-02 -1.966339e-02 -5.300636e-01
3.361163e+00 6.378803e-01 1.566445e-03 5.152311e-02 -1.946919e-02 -5.308776e-01
3.374270e+00 6.381807e-01 1.549878e-03 5.126918e-02 -1.927785e-02 -5.316853e-01
3.387377e+00 6.384788e-01 1.533571e-03 5.101774e-02 -1.908931e-02 -5.324867e-01
3.400485e+00 6.387746e-01 1.517518e-03 5.076876e-02 -1.890353e-02 -5.332820e-01
3.413592e+00 6.390680e-01 1.501715e-03 5.052219e-02 -1.872044e-02 -5.340711e-01
3.426699e+00 6.393592e-01 1.486156e-03 5.027800e-02 -1.853999e-02 -5.348543e-01
3.439806e+00 6.396481e-01 1.470836e-03 5.003616e-02 -1.836214e-02 -5.356315e-01
3.452913e+00 6.399348e-01 1.455751e-03 4.979664e-02 -1.818684e-02 -5.364028e-01
3.466021e+00 6.402193e-01 1.440895e-03 4.955939e-02 -1.801403e-02 -5.371683e-01
3.479128e+00 6.405016e-01 1.426265e-03 4.932440e-02 -1.784367e-02 -5.379280e-01
3.492235e+00 6.407818e-01 1.411855e-03 4.909162e-02 -1.767571e-02 -5.386820e-01
3.505342e+00 6.410599e-01 1.397661e-03 4.886103e-02 -1.751011e-02 -5.394304e-01
3.518450e+00 6.413358e-01 1.383680e-03 4.863260e-02 -1.734683e-02 -5.401733e-01
3.531557e+00 6.416097e-01 1.369906e-03 4.840628e-02 -1.718582e-02 -5.409106e-01
3.544664e+00 6.418815e-01 1.356335e-03 4.818207e-02 -1.702704e-02 -5.416425e-01
3.557771e+00 6.421513e-01 1.342965e-03 4.795992e-02 -1.687044e-02 -5.423690e-01
3.570878e+00 6.424190e-01 1.329790e-03 4.773981e-02 -1.671600e-02 -5.430902e-01
3.583985e+00 6.426848e-01 1.316807e-03 4.752171e-02 -1.656367e-02 -5.438062e-01
3.597093e+00 6.429486e-01 1.304012e-03 4.730560e-02 -1.641340e-02 -5.445169e-01
3.610200e+00 6.432105e-01 1.291402e-03 4.709144e-02 -1.626517e-02 -5.452225e-01
3.623307e+00 6.434705e-01 1.278974e-03 4.687921e-02 -1.611894e-02 -5.459229e-01
3.636414e+00 6.437286e-01 1.266723e-03 4.666888e-02 -1.597467e-02 -5.466184e-01
3.649521e+00 6.439847e-01 1.254646e-03 4.646043e-02 -1.583233e-02 -5.473088e-01
3.662629e+00 6.442391e-01 1.242741e-03 4.625384e-02 -1.569188e-02 -5.479943e-01
3.675736e+00 6.444915e-01 1.231003e-03 4.604907e-02 -1.555329e-02 -5.486750e-01
3.688843e+00 6.447422e-01 1.219430e-03 4.584611e-02 -1.541653e-02 -5.493508e-01
3.701950e+00 6.449911e-01 1.208019e-03 4.564493e-02 -1.528156e-02 -5.500218e-01
3.715057e+00 6.452382e-01 1.196767e-03 4.544550e-02 -1.514836e-02 -5.506881e-01
3.728165e+00 6.454835e-01 1.185671e-03 4.524781e-02 -1.501689e-02 -5.513497e-01
3.741272e+00 6.457271e-01 1.174727e-03 4.505184e-02 -1.488712e-02 -5.520067e-01
3.754379e+00 6.459690e-01 1.163934e-03 4.485755e-02 -1.475902e-02 -5.526591e-01
3.767486e+00 6.462091e-01 1.153288e-03 4.466493e-02 -1.463258e-02 -5.533070e-01
3.780593e+00 6.464476e-01 1.142786e-03 4.447396e-02 -1.450774e-02 -5.539504e-01
3.793701e+00 6.466844e-01 1.132427e-03 4.428461e-02 -1.438450e-02 -5.545894e-01
3.806808e+00 6.469196e-01 1.122208e-03 4.409687e-02 -1.426282e-02 -5.552239e-01
3.819915e+00 6.471531e-01 1.112126e-03 4.391071e-02 -1.414268e-02 -5.558542e-01
3.833022e+00 6.473850e-01 1.102178e-03 4.372612e-02 -1.402405e-02 -5.564801e-01
3.846129e+00 6.476153e-01 1.092363e-03 4.354307e-02 -1.390691e-02 -5.571017e-01
3.859237e+00 6.478440e-01 1.082678e-03 4.336155e-02 -1.379122e-02 -5.577192e-01
3.872344e+00 6.480712e-01 1.073121e-03 4.318154e-02 -1.367697e-02 -5.583324e-01
3.885451e+00 6.482968e-01 1.063689e-03 4.300301e-02 -1.356414e-02 -5.589416e-01
3.898558e+00 6.485209e-01 1.054380e-03 4.282596e-02 -1.345270e-02 -5.595466e-01
3.911665e+00 6.487434e-01 1.045193e-03 4.265035e-02 -1.334262e-02 -5.601476e-01
3.924773e+00 6.489645e-01 1.036124e-03 4.247618e-02 -1.323389e-02 -5.607446e-01
3.937880e+00 6.491840e-01 1.027173e-03 4.230343e-02 -1.312648e-02 -5.613376e-01
3.950987e+00 6.494021e-01 1.018337e-03 4.213208e-02 -1.302037e-02 -5.619267e-01
3.964094e+00 6.496187e-01 1.009614e-03 4.196210e-02 -1.291555e-02 -5.625119e-01
3.977201e+00 6.498339e-01 1.001002e-03 4.179350e-02 -1.281198e-02 -5.630933e-01
3.990309e+00 6.500476e-01 9.924991e-04 4.162624e-02 -1.270965e-02 -5.636708e-01
4.003416e+00 6.502600e-01 9.841040e-04 4.146031e-02 -1.260855e-02 -5.642446e-01
4.016523e+00 6.504709e-01 9.758145e-04 4.129571e-02 -1.250864e-02 -5.648146e-01
4.029630e+00 6.506805e-01 9.676289e-04 4.113240e-02 -1.240992e-02 -5.653809e-01
4.042737e+00 6.508886e-01 9.595456e-04 4.097038e-02 -1.231237e-02 -5.659435e-01
4.055845e+00 6.510954e-01 9.515627e-04 4.080964e-02 -1.221595e-02 -5.665026e-01
4.068952e+00 6.513009e-01 9.436787e-04 4.065015e-02 -1.212067e-02 -5.670580e-01
4.082059e+00 6.515050e-01 9.358920e-04 4.049190e-02 -1.202649e-02 -5.676098e-01
4.095166e+00 6.517078e-01 9.282008e-04 4.033487e-02 -1.193341e-02 -5.681582e-01
4.108274e+00 6.519093e-01 9.206038e-04 4.017906e-02 -1.184141e-02 -5.687030e-01
4.121381e+00 6.521095e-01 9.130993e-04 4.002445e-02 -1.175046e-02 -5.692444e-01
4.134488e+00 6.523084e-01 9.056859e-04 3.987103e-02 -1.166056e-02 -5.697823e-01
4.147595e+00 6.525061e-01 8.983621e-04 3.971877e-02 -1.157168e-02 -5.703169e-01
4.160702e+00 6.527025e-01 8.911265e-04 3.956768e-02 -1.148382e-02 -5.708480e-01
4.173809e+00 6.528976e-01 8.839777e-04 3.941773e-02 -1.139695e-02 -5.713759e-01
4.200024e+00 6.532842e-01 8.699348e-04 3.912121e-02 -1.122615e-02 -5.724217e-01
4.226238e+00 6.536659e-01 8.562229e-04 3.882912e-02 -1.105916e-02 -5.734546e-01
4.252453e+00 6.540429e-01 8.428316e-04 3.854136e-02 -1.089586e-02 -5.744748e-01
4.278667e+00 6.544153e-01 8.297510e-04 3.825783e-02 -1.073616e-02 -5.754824e-01
4.304881e+00 6.547830e-01 8.169716e-04 3.797845e-02 -1.057994e-02 -5.764778e-01
4.331096e+00 6.551462e-01 8.044843e-04 3.770311e-02 -1.042710e-02 -5.774612e-01
4.357310e+00 6.555051e-01 7.922802e-04 3.743174e-02 -1.027755e-02 -5.784328e-01
4.383525e+00 6.558595e-01 7.803509e-04 3.716424e-02 -1.013119e-02 -5.793927e-01
4.409739e+00 6.562098e-01 7.686883e-04 3.690054e-02 -9.987941e-03 -5.803412e-01
4.435954e+00 6.565558e-01 7.572843e-04 3.664056e-02 -9.847705e-03 -5.812786e-01
4.462168e+00 6.568978e-01 7.461316e-04 3.638422e-02 -9.710401e-03 -5.822049e-01
4.488382e+00 6.572357e-01 7.352227e-04 3.613143e-02 -9.575948e-03 -5.831205e-01
4.514597e+00 6.575697e-01 7.245507e-04 3.588214e-02 -9.444268e-03 -5.840254e-01
4.540811e+00 6.578997e-01 7.141087e-04 3.563626e-02 -9.315286e-03 -5.849198e-01
4.567025e+00 6.582259e-01 7.038902e-04 3.539372e-02 -9.188927e-03 -5.858041e-01
4.593240e+00 6.585484e-01 6.938889e-04 3.515447e-02 -9.065121e-03 -5.866782e-01
4.619454e+00 6.588672e-01 6.840986e-04 3.491843e-02 -8.943801e-03 -5.875424e-01
4.645669e+00 6.591824e-01 6.745136e-04 3.468554e-02 -8.824899e-03 -5.883969e-01
4.671883e+00 6.594939e-01 6.651281e-04 3.445573e-02 -8.708352e-03 -5.892418e-01
4.698097e+00 6.598020e-01 6.559366e-04 3.422895e-02 -8.594099e-03 -5.900772e-01
4.724312e+00 6.601066e-01 6.469338e-04 3.400513e-02 -8.482079e-03 -5.909034e-01
4.750526e+00 6.604079e-01 6.381147e-04 3.378422e-02 -8.372235e-03 -5.917205e-01
4.776741e+00 6.607058e-01 6.294742e-04 3.356617e-02 -8.264510e-03 -5.925287e-01
4.802955e+00 6.610004e-01 6.210076e-04 3.335091e-02 -8.158851e-03 -5.933280e-01
4.829169e+00 6.612918e-01 6.127103e-04 3.313839e-02 -8.055206e-03 -5.941186e-01
4.855384e+00 6.615800e-01 6.045777e-04 3.292856e-02 -7.953522e-03 -5.949008e-01
4.881598e+00 6.618651e-01 5.966057e-04 3.272138e-02 -7.853752e-03 -5.956745e-01
4.907813e+00 6.621471e-01 5.887898e-04 3.251679e-02 -7.755847e-03 -5.964399e-01
4.934027e+00 6.624261e-01 5.811263e-04 3.231473e-02 -7.659761e-03 -5.971973e-01
4.960241e+00 6.627022e-01 5.736110e-04 3.211518e-02 -7.565449e-03 -5.979466e-01
4.986456e+00 6.629753e-01 5.662403e-04 3.191807e-02 -7.472869e-03 -5.986881e-01
5.012670e+00 6.632455e-01 5.590103e-04 3.172337e-02 -7.381977e-03 -5.994218e-01
5.038885e+00 6.635129e-01 5.519177e-04 3.153103e-02 -7.292734e-03 -6.001479e-01
5.065099e+00 6.637775e-01 5.449589e-04 3.134101e-02 -7.205099e-03 -6.008665e-01
5.091314e+00 6.640393e-01 5.381306e-04 3.115326e-02 -7.119034e-03 -6.015776e-01
5.117528e+00 6.642985e-01 5.314296e-04 3.096775e-02 -7.034502e-03 -6.022815e-01
5.143742e+00 6.645550e-01 5.248527e-04 3.078444e-02 -6.951466e-03 -6.029783e-01
5.169957e+00 6.648088e-01 5.183969e-04 3.060328e-02 -6.869892e-03 -6.036680e-01
5.196171e+00 6.650601e-01 5.120592e-04 3.042424e-02 -6.789746e-03 -6.043507e-01
5.222385e+00 6.653089e-01 5.058368e-04 3.024729e-02 -6.710993e-03 -6.050265e-01
5.248600e+00 6.655551e-01 4.997269e-04 3.007238e-02 -6.633603e-03 -6.056957e-01
5.274814e+00 6.657989e-01 4.937268e-04 2.989949e-02 -6.557544e-03 -6.063581e-01
5.301029e+00 6.660402e-01 4.878339e-04 2.972857e-02 -6.482785e-03 -6.070140e-01
5.327243e+00 6.662792e-01 4.820457e-04 2.955959e-02 -6.409298e-03 -6.076635e-01
5.353457e+00 6.665158e-01 4.763597e-04 2.939252e-02 -6.337053e-03 -6.083066e-01
5.379672e+00 6.667500e-01 4.707735e-04 2.922734e-02 -6.266022e-03 -6.089435e-01
5.405886e+00 6.669820e-01 4.652848e-04 2.906399e-02 -6.196179e-03 -6.095742e-01
5.432101e+00 6.672117e-01 4.598913e-04 2.890247e-02 -6.127497e-03 -6.101988e-01
5.458315e+00 6.674392e-01 4.545909e-04 2.874273e-02 -6.059951e-03 -6.108174e-01
5.484529e+00 6.676645e-01 4.493815e-04 2.858474e-02 -5.993515e-03 -6.114301e-01
5.510744e+00 6.678877e-01 4.442609e-04 2.842848e-02 -5.928166e-03 -6.120369e-01
5.536958e+00 6.681087e-01 4.392272e-04 2.827393e-02 -5.863880e-03 -6.126380e-01
5.563173e+00 6.683277e-01 4.342784e-04 2.812104e-02 -5.800634e-03 -6.132335e-01
5.589387e+00 6.685445e-01 4.294127e-04 2.796980e-02 -5.738406e-03 -6.138234e-01
5.615601e+00 6.687593e-01 4.246281e-04 2.782017e-02 -5.677174e-03 -6.144078e-01
5.641816e+00 6.689721e-01 4.199229e-04 2.767214e-02 -5.616916e-03 -6.149867e-01
5.668030e+00 6.691830e-01 4.152953e-04 2.752568e-02 -5.557613e-03 -6.155603e-01
5.694245e+00 6.693918e-01 4.107436e-04 2.738075e-02 -5.499244e-03 -6.161286e-01
5.720459e+00 6.695988e-01 4.062663e-04 2.723735e-02 -5.441789e-03 -6.166917e-01
5.746673e+00 6.698038e-01 4.018617e-04 2.709544e-02 -5.385231e-03 -6.172497e-01
5.772888e+00 6.700070e-01 3.975281e-04 2.695500e-02 -5.329549e-03 -6.178026e-01
5.799102e+00 6.702083e-01 3.932642e-04 2.681601e-02 -5.274727e-03 -6.183505e-01
5.825317e+00 6.704078e-01 3.890684e-04 2.667845e-02 -5.220746e-03 -6.188935e-01
5.851531e+00 6.706055e-01 3.849393e-04 2.654229e-02 -5.167590e-03 -6.194316e-01
5.877745e+00 6.708015e-01 3.808755e-04 2.640751e-02 -5.115241e-03 -6.199649e-01
5.903960e+00 6.709956e-01 3.768756e-04 2.627409e-02 -5.063684e-03 -6.204935e-01
5.930174e+00 6.711881e-01 3.729382e-04 2.614202e-02 -5.012902e-03 -6.210174e-01
5.956389e+00 6.713788e-01 3.690622e-04 2.601127e-02 -4.962881e-03 -6.215367e-01
5.982603e+00 6.715679e-01 3.652461e-04 2.588181e-02 -4.913604e-03 -6.220515e-01
6.008818e+00 6.717553e-01 3.614889e-04 2.575365e-02 -4.865058e-03 -6.225618e-01
6.035032e+00 6.719410e-01 3.577892e-04 2.562674e-02 -4.817227e-03 -6.230676e-01
6.061246e+00 6.721252e-01 3.541460e-04 2.550108e-02 -4.770099e-03 -6.235691e-01
6.087461e+00 6.723077e-01 3.505581e-04 2.537664e-02 -4.723658e-03 -6.240662e-01
6.113675e+00 6.724887e-01 3.470243e-04 2.525342e-02 -4.677893e-03 -6.245591e-01
6.139889e+00 6.726681e-01 3.435436e-04 2.513138e-02 -4.632789e-03 -6.250478e-01
6.166104e+00 6.728460e-01 3.401149e-04 2.501052e-02 -4.588335e-03 -6.255323e-01
6.192318e+00 6.730224e-01 3.367373e-04 2.489081e-02 -4.544517e-03 -6.260127e-01
6.218533e+00 6.731972e-01 3.334096e-04 2.477225e-02 -4.501325e-03 -6.264891e-01
6.244747e+00 6.733706e-01 3.301310e-04 2.465481e-02 -4.458745e-03 -6.269615e-01
6.270961e+00 6.735426e-01 3.269004e-04 2.453848e-02 -4.416766e-03 -6.274299e-01
6.297176e+00 6.737131e-01 3.237169e-04 2.442324e-02 -4.375377e-03 -6.278944e-01
6.323390e+00 6.738822e-01 3.205796e-04 2.430908e-02 -4.334568e-03 -6.283551e-01
6.349605e+00 6.740498e-01 3.174877e-04 2.419598e-02 -4.294326e-03 -6.288120e-01
6.375819e+00 6.742161e-01 3.144402e-04 2.408393e-02 -4.254643e-03 -6.292651e-01
6.402033e+00 6.743810e-01 3.114363e-04 2.397291e-02 -4.215507e-03 -6.297145e-01
6.428248e+00 6.745446e-01 3.084753e-04 2.386291e-02 -4.176909e-03 -6.301603e-01
6.454462e+00 6.747068e-01 3.055561e-04 2.375391e-02 -4.138838e-03 -6.306024e-01
6.480677e+00 6.748677e-01 3.026782e-04 2.364591e-02 -4.101285e-03 -6.310410e-01
6.506891e+00 6.750273e-01 2.998407e-04 2.353888e-02 -4.064242e-03 -6.314760e-01
6.533105e+00 6.751856e-01 2.970429e-04 2.343282e-02 -4.027697e-03 -6.319075e-01
6.559320e+00 6.753427e-01 2.942839e-04 2.332771e-02 -3.991644e-03 -6.323356e-01
6.585534e+00 6.754985e-01 2.915632e-04 2.322354e-02 -3.956072e-03 -6.327603e-01
6.611749e+00 6.756530e-01 2.888800e-04 2.312029e-02 -3.920974e-03 -6.331816e-01
6.637963e+00 6.758063e-01 2.862336e-04 2.301796e-02 -3.886341e-03 -6.335996e-01
6.664178e+00 6.759584e-01 2.836234e-04 2.291653e-02 -3.852165e-03 -6.340143e-01
6.690392e+00 6.761093e-01 2.810487e-04 2.281599e-02 -3.818437e-03 -6.344257e-01
6.716606e+00 6.762590e-01 2.785088e-04 2.271633e-02 -3.785151e-03 -6.348340e-01
6.742821e+00 6.764076e-01 2.760032e-04 2.261754e-02 -3.752298e-03 -6.352390e-01
6.769035e+00 6.765550e-01 2.735312e-04 2.251960e-02 -3.719871e-03 -6.356410e-01
6.795249e+00 6.767012e-01 2.710922e-04 2.242251e-02 -3.687862e-03 -6.360398e-01
6.821464e+00 6.768463e-01 2.686857e-04 2.232625e-02 -3.656265e-03 -6.364356e-01
6.847678e+00 6.769903e-01 2.663110e-04 2.223081e-02 -3.625072e-03 -6.368283e-01
6.873893e+00 6.771332e-01 2.639676e-04 2.213619e-02 -3.594276e-03 -6.372180e-01
6.900107e+00 6.772750e-01 2.616550e-04 2.204236e-02 -3.563872e-03 -6.376048e-01
6.926321e+00 6.774158e-01 2.593726e-04 2.194933e-02 -3.533851e-03 -6.379887e-01
6.952536e+00 6.775554e-01 2.571199e-04 2.185709e-02 -3.504208e-03 -6.383696e-01
6.978750e+00 6.776940e-01 2.548964e-04 2.176561e-02 -3.474937e-03 -6.387477e-01
7.004965e+00 6.778316e-01 2.527016e-04 2.167490e-02 -3.446031e-03 -6.391230e-01
7.057393e+00 6.781036e-01 2.483960e-04 2.149572e-02 -3.389290e-03 -6.398652e-01
7.109822e+00 6.783717e-01 2.441995e-04 2.131948e-02 -3.333940e-03 -6.405964e-01
7.162251e+00 6.786357e-01 2.401083e-04 2.114611e-02 -3.279934e-03 -6.413169e-01
7.214680e+00 6.788959e-01 2.361189e-04 2.097553e-02 -3.227230e-03 -6.420270e-01
7.267109e+00 6.791524e-01 2.322281e-04 2.080768e-02 -3.175786e-03 -6.427268e-01
7.319538e+00 6.794051e-01 2.284325e-04 2.064250e-02 -3.125563e-03 -6.434166e-01
7.371966e+00 6.796543e-01 2.247292e-04 2.047992e-02 -3.076522e-03 -6.440966e-01
7.424395e+00 6.798999e-01 2.211151e-04 2.031989e-02 -3.028626e-03 -6.447670e-01
7.476824e+00 6.801420e-01 2.175874e-04 2.016233e-02 -2.981839e-03 -6.454280e-01
7.529253e+00 6.803808e-01 2.141433e-04 2.000720e-02 -2.936129e-03 -6.460798e-01
7.581681e+00 6.806162e-01 2.107803e-04 1.985444e-02 -2.891462e-03 -6.467225e-01
7.634110e+00 6.808484e-01 2.074959e-04 1.970399e-02 -2.847806e-03 -6.473565e-01
7.686539e+00 6.810774e-01 2.042875e-04 1.955581e-02 -2.805132e-03 -6.479818e-01
7.738968e+00 6.813033e-01 2.011530e-04 1.940983e-02 -2.763409e-03 -6.485986e-01
7.791397e+00 6.815261e-01 1.980899e-04 1.926602e-02 -2.722611e-03 -6.492072e-01
7.843825e+00 6.817459e-01 1.950963e-04 1.912433e-02 -2.682709e-03 -6.498076e-01
7.896254e+00 6.819628e-01 1.921699e-04 1.898471e-02 -2.643679e-03 -6.504000e-01
7.948683e+00 6.821769e-01 1.893088e-04 1.884711e-02 -2.605494e-03 -6.509846e-01
8.001112e+00 6.823881e-01 1.865111e-04 1.871149e-02 -2.568130e-03 -6.515615e-01
8.053541e+00 6.825966e-01 1.837749e-04 1.857780e-02 -2.531565e-03 -6.521310e-01
8.105970e+00 6.828023e-01 1.810984e-04 1.844602e-02 -2.495774e-03 -6.526931e-01
8.158398e+00 6.830054e-01 1.784799e-04 1.831609e-02 -2.460738e-03 -6.532479e-01
8.210827e+00 6.832059e-01 1.759178e-04 1.818798e-02 -2.426434e-03 -6.537957e-01
8.263256e+00 6.834038e-01 1.734104e-04 1.806165e-02 -2.392843e-03 -6.543365e-01
8.315685e+00 6.835992e-01 1.709562e-04 1.793706e-02 -2.359944e-03 -6.548705e-01
8.368113e+00 6.837922e-01 1.685537e-04 1.781418e-02 -2.327719e-03 -6.553978e-01
8.420542e+00 6.839828e-01 1.662014e-04 1.769297e-02 -2.296150e-03 -6.559186e-01
8.472971e+00 6.841710e-01 1.638980e-04 1.757340e-02 -2.265218e-03 -6.564329e-01
8.525400e+00 6.843568e-01 1.616421e-04 1.745543e-02 -2.234908e-03 -6.569409e-01
8.577829e+00 6.845404e-01 1.594324e-04 1.733904e-02 -2.205202e-03 -6.574426e-01
8.630257e+00 6.847218e-01 1.572677e-04 1.722419e-02 -2.176084e-03 -6.579383e-01
8.682686e+00 6.849009e-01 1.551468e-04 1.711085e-02 -2.147539e-03 -6.584280e-01
8.735115e+00 6.850779e-01 1.530684e-04 1.699899e-02 -2.119552e-03 -6.589118e-01
8.787544e+00 6.852528e-01 1.510316e-04 1.688859e-02 -2.092109e-03 -6.593898e-01
8.839973e+00 6.854255e-01 1.490350e-04 1.677961e-02 -2.065195e-03 -6.598622e-01
8.892402e+00 6.855963e-01 1.470778e-04 1.667203e-02 -2.038797e-03 -6.603290e-01
8.944830e+00 6.857650e-01 1.451588e-04 1.656582e-02 -2.012903e-03 -6.607904e-01
8.997259e+00 6.859318e-01 1.432772e-04 1.646095e-02 -1.987498e-03 -6.612463e-01
9.049688e+00 6.860966e-01 1.414318e-04 1.635741e-02 -1.962571e-03 -6.616970e-01
9.102117e+00 6.862595e-01 1.396219e-04 1.625516e-02 -1.938111e-03 -6.621425e-01
9.154545e+00 6.864205e-01 1.378464e-04 1.615417e-02 -1.914105e-03 -6.625828e-01
9.206974e+00 6.865797e-01 1.361046e-04 1.605444e-02 -1.890542e-03 -6.630182e-01
9.259403e+00 6.867371e-01 1.343956e-04 1.595593e-02 -1.867411e-03 -6.634486e-01
9.311832e+00 6.868927e-01 1.327186e-04 1.585862e-02 -1.844703e-03 -6.638742e-01
9.364261e+00 6.870466e-01 1.310727e-04 1.576249e-02 -1.822406e-03 -6.642951e-01
9.416690e+00 6.871987e-01 1.294572e-04 1.566752e-02 -1.800511e-03 -6.647112e-01
9.469118e+00 6.873492e-01 1.278714e-04 1.557369e-02 -1.779009e-03 -6.651227e-01
9.521547e+00 6.874980e-01 1.263145e-04 1.548097e-02 -1.757889e-03 -6.655297e-01
9.573976e+00 6.876451e-01 1.247859e-04 1.538935e-02 -1.737143e-03 -6.659323e-01
9.626405e+00 6.877907e-01 1.232849e-04 1.529881e-02 -1.716762e-03 -6.663304e-01
9.678833e+00 6.879346e-01 1.218107e-04 1.520933e-02 -1.696738e-03 -6.667243e-01
9.731262e+00 6.880771e-01 1.203628e-04 1.512089e-02 -1.677062e-03 -6.671139e-01
9.783691e+00 6.882179e-01 1.189406e-04 1.503347e-02 -1.657726e-03 -6.674993e-01
9.836120e+00 6.883573e-01 1.175434e-04 1.494706e-02 -1.638723e-03 -6.678806e-01
9.888549e+00 6.884952e-01 1.161707e-04 1.486163e-02 -1.620045e-03 -6.682579e-01
9.940977e+00 6.886316e-01 1.148219e-04 1.477718e-02 -1.601684e-03 -6.686312e-01
9.993406e+00 6.887666e-01 1.134964e-04 1.469368e-02 -1.583634e-03 -6.690006e-01
1.004584e+01 6.889002e-01 1.121937e-04 1.461112e-02 -1.565887e-03 -6.693661e-01
1.009826e+01 6.890324e-01 1.109133e-04 1.452948e-02 -1.548437e-03 -6.697279e-01
1.015069e+01 6.891632e-01 1.096547e-04 1.444875e-02 -1.531277e-03 -6.700859e-01
1.020312e+01 6.892927e-01 1.084174e-04 1.436891e-02 -1.514400e-03 -6.704402e-01
1.025555e+01 6.894208e-01 1.072009e-04 1.428995e-02 -1.497801e-03 -6.707909e-01
1.030798e+01 6.895476e-01 1.060047e-04 1.421185e-02 -1.481474e-03 -6.711380e-01
1.036041e+01 6.896732e-01 1.048285e-04 1.413460e-02 -1.465412e-03 -6.714816e-01
1.041284e+01 6.897974e-01 1.036717e-04 1.405818e-02 -1.449610e-03 -6.718218e-01
1.046527e+01 6.899205e-01 1.025339e-04 1.398259e-02 -1.434062e-03 -6.721585e-01
1.051769e+01 6.900423e-01 1.014148e-04 1.390781e-02 -1.418763e-03 -6.724919e-01
1.057012e+01 6.901629e-01 1.003139e-04 1.383382e-02 -1.403707e-03 -6.728220e-01
1.062255e+01 6.902822e-01 9.923078e-05 1.376061e-02 -1.388890e-03 -6.731488e-01
1.067498e+01 6.904005e-01 9.816511e-05 1.368818e-02 -1.374306e-03 -6.734724e-01
1.072741e+01 6.905175e-01 9.711651e-05 1.361650e-02 -1.359951e-03 -6.737929e-01
1.077984e+01 6.906334e-01 9.608462e-05 1.354557e-02 -1.345819e-03 -6.741102e-01
1.083227e+01 6.907482e-01 9.506908e-05 1.347538e-02 -1.331907e-03 -6.744245e-01
1.088470e+01 6.908619e-01 9.406955e-05 1.340591e-02 -1.318209e-03 -6.747357e-01
1.093712e+01 6.909745e-01 9.308569e-05 1.333715e-02 -1.304721e-03 -6.750440e-01
1.098955e+01 6.910860e-01 9.211717e-05 1.326910e-02 -1.291440e-03 -6.753493e-01
1.104198e+01 6.911964e-01 9.116369e-05 1.320173e-02 -1.278360e-03 -6.756517e-01
1.109441e+01 6.913058e-01 9.022493e-05 1.313505e-02 -1.265478e-03 -6.759512e-01
1.114684e+01 6.914142e-01 8.930059e-05 1.306903e-02 -1.252789e-03 -6.762480e-01
1.119927e+01 6.915216e-01 8.839038e-05 1.300368e-02 -1.240291e-03 -6.765419e-01
1.125170e+01 6.916279e-01 8.749400e-05 1.293897e-02 -1.227978e-03 -6.768332e-01
1.130413e+01 6.917333e-01 8.661119e-05 1.287491e-02 -1.215848e-03 -6.771217e-01
1.135656e+01 6.918376e-01 8.574167e-05 1.281148e-02 -1.203897e-03 -6.774075e-01
1.140898e+01 6.919411e-01 8.488517e-05 1.274867e-02 -1.192121e-03 -6.776908e-01
1.146141e+01 6.920435e-01 8.404143e-05 1.268647e-02 -1.180518e-03 -6.779714e-01
1.151384e+01 6.921451e-01 8.321020e-05 1.262488e-02 -1.169082e-03 -6.782495e-01
1.156627e+01 6.922457e-01 8.239125e-05 1.256388e-02 -1.157813e-03 -6.785250e-01
1.161870e+01 6.923454e-01 8.158432e-05 1.250347e-02 -1.146705e-03 -6.787981e-01
1.167113e+01 6.924442e-01 8.078918e-05 1.244364e-02 -1.135756e-03 -6.790687e-01
1.172356e+01 6.925421e-01 8.000560e-05 1.238438e-02 -1.124964e-03 -6.793369e-01
1.177599e+01 6.926392e-01 7.923337e-05 1.232568e-02 -1.114324e-03 -6.796028e-01
1.182841e+01 6.927353e-01 7.847225e-05 1.226753e-02 -1.103835e-03 -6.798662e-01
1.188084e+01 6.928307e-01 7.772205e-05 1.220993e-02 -1.093493e-03 -6.801273e-01
1.193327e+01 6.929252e-01 7.698255e-05 1.215287e-02 -1.083296e-03 -6.803862e-01
1.198570e+01 6.930188e-01 7.625355e-05 1.209633e-02 -1.073241e-03 -6.806428e-01
1.203813e+01 6.931117e-01 7.553486e-05 1.204033e-02 -1.063325e-03 -6.808971e-01
1.209056e+01 6.932037e-01 7.482627e-05 1.198483e-02 -1.053546e-03 -6.811492e-01
1.219542e+01 6.933854e-01 7.343867e-05 1.187537e-02 -1.034389e-03 -6.816470e-01
1.230027e+01 6.935640e-01 7.208930e-05 1.176789e-02 -1.015749e-03 -6.821363e-01
1.240513e+01 6.937395e-01 7.077677e-05 1.166234e-02 -9.976085e-04 -6.826173e-01
1.250999e+01 6.939121e-01 6.949975e-05 1.155866e-02 -9.799497e-04 -6.830902e-01
1.261485e+01 6.940819e-01 6.825698e-05 1.145681e-02 -9.627557e-04 -6.835553e-01
1.271970e+01 6.942488e-01 6.704722e-05 1.135674e-02 -9.460103e-04 -6.840127e-01
1.282456e+01 6.944130e-01 6.586934e-05 1.125840e-02 -9.296980e-04 -6.844626e-01
1.292942e+01 6.945745e-01 6.472222e-05 1.116175e-02 -9.138040e-04 -6.849053e-01
1.303428e+01 6.947334e-01 6.360480e-05 1.106675e-02 -8.983142e-04 -6.853408e-01
1.313913e+01 6.948898e-01 6.251605e-05 1.097335e-02 -8.832149e-04 -6.857694e-01
1.324399e+01 6.950437e-01 6.145502e-05 1.088151e-02 -8.684931e-04 -6.861911e-01
1.334885e+01 6.951952e-01 6.042076e-05 1.079120e-02 -8.541364e-04 -6.866063e-01
1.345371e+01 6.953443e-01 5.941239e-05 1.070237e-02 -8.401327e-04 -6.870150e-01
1.355856e+01 6.954911e-01 5.842904e-05 1.061500e-02 -8.264707e-04 -6.874173e-01
1.366342e+01 6.956356e-01 5.746990e-05 1.052904e-02 -8.131392e-04 -6.878135e-01
1.376828e+01 6.957779e-01 5.653417e-05 1.044446e-02 -8.001277e-04 -6.882037e-01
1.387314e+01 6.959181e-01 5.562111e-05 1.036123e-02 -7.874260e-04 -6.885879e-01
1.397800e+01 6.960562e-01 5.472999e-05 1.027931e-02 -7.750244e-04 -6.889664e-01
1.408285e+01 6.961922e-01 5.386010e-05 1.019869e-02 -7.629135e-04 -6.893393e-01
1.418771e+01 6.963262e-01 5.301079e-05 1.011931e-02 -7.510843e-04 -6.897066e-01
1.429257e+01 6.964582e-01 5.218140e-05 1.004116e-02 -7.395280e-04 -6.900686e-01
1.439743e+01 6.965883e-01 5.137132e-05 9.964211e-03 -7.282365e-04 -6.904253e-01
1.450228e+01 6.967165e-01 5.057995e-05 9.888431e-03 -7.172016e-04 -6.907768e-01
1.460714e+01 6.968428e-01 4.980673e-05 9.813794e-03 -7.064156e-04 -6.911233e-01
1.471200e+01 6.969674e-01 4.905110e-05 9.740276e-03 -6.958712e-04 -6.914648e-01
1.481686e+01 6.970902e-01 4.831253e-05 9.667851e-03 -6.855610e-04 -6.918015e-01
1.492171e+01 6.972112e-01 4.759051e-05 9.596495e-03 -6.754784e-04 -6.921335e-01
1.502657e+01 6.973306e-01 4.688455e-05 9.526185e-03 -6.656165e-04 -6.924608e-01
1.513143e+01 6.974483e-01 4.619419e-05 9.456898e-03 -6.559691e-04 -6.927836e-01
1.523629e+01 6.975644e-01 4.551895e-05 9.388611e-03 -6.465298e-04 -6.931020e-01
1.534114e+01 6.976789e-01 4.485841e-05 9.321304e-03 -6.372929e-04 -6.934160e-01
1.544600e+01 6.977918e-01 4.421214e-05 9.254955e-03 -6.282525e-04 -6.937257e-01
1.555086e+01 6.979033e-01 4.357974e-05 9.189543e-03 -6.194032e-04 -6.940313e-01
1.565572e+01 6.980132e-01 4.296080e-05 9.125050e-03 -6.107395e-04 -6.943328e-01
1.576057e+01 6.981216e-01 4.235496e-05 9.061455e-03 -6.022563e-04 -6.946302e-01
1.586543e+01 6.982286e-01 4.176183e-05 8.998741e-03 -5.939486e-04 -6.949238e-01
1.597029e+01 6.983342e-01 4.118108e-05 8.936889e-03 -5.858117e-04 -6.952135e-01
1.607515e+01 6.984385e-01 4.061235e-05 8.875882e-03 -5.778408e-04 -6.954993e-01
1.618000e+01 6.985413e-01 4.005533e-05 8.815702e-03 -5.700316e-04 -6.957815e-01
1.628486e+01 6.986429e-01 3.950968e-05 8.756332e-03 -5.623795e-04 -6.960601e-01
1.638972e+01 6.987431e-01 3.897510e-05 8.697757e-03 -5.548806e-04 -6.963351e-01
1.649458e+01 6.988421e-01 3.845130e-05 8.639960e-03 -5.475306e-04 -6.966066e-01
1.659944e+01 6.989398e-01 3.793799e-05 8.582926e-03 -5.403257e-04 -6.968747e-01
1.670429e+01 6.990363e-01 3.743488e-05 8.526641e-03 -5.332621e-04 -6.971394e-01
1.680915e+01 6.991316e-01 3.694172e-05 8.471088e-03 -5.263361e-04 -6.974008e-01
1.691401e+01 6.992257e-01 3.645823e-05 8.416255e-03 -5.195441e-04 -6.976589e-01
1.701887e+01 6.993186e-01 3.598417e-05 8.362127e-03 -5.128828e-04 -6.979139e-01
1.712372e+01 6.994104e-01 3.551930e-05 8.308691e-03 -5.063488e-04 -6.981658e-01
1.722858e+01 6.995011e-01 3.506337e-05 8.255934e-03 -4.999388e-04 -6.984146e-01
1.733344e+01 6.995907e-01 3.461617e-05 8.203842e-03 -4.936499e-04 -6.986603e-01
1.743830e+01 6.996792e-01 3.417747e-05 8.152404e-03 -4.874788e-04 -6.989032e-01
1.754315e+01 6.997666e-01 3.374705e-05 8.101607e-03 -4.814227e-04 -6.991431e-01
1.764801e+01 6.998530e-01 3.332471e-05 8.051439e-03 -4.754788e-04 -6.993802e-01
1.775287e+01 6.999384e-01 3.291025e-05 8.001888e-03 -4.696443e-04 -6.996144e-01
1.785773e+01 7.000228e-01 3.250347e-05 7.952943e-03 -4.639165e-04 -6.998460e-01
1.796258e+01 7.001061e-01 3.210418e-05 7.904594e-03 -4.582929e-04 -7.000748e-01
1.806744e+01 7.001886e-01 3.171221e-05 7.856829e-03 -4.527709e-04 -7.003009e-01
1.817230e+01 7.002700e-01 3.132737e-05 7.809637e-03 -4.473482e-04 -7.005245e-01
1.827716e+01 7.003505e-01 3.094949e-05 7.763010e-03 -4.420222e-04 -7.007455e-01
1.838201e+01 7.004302e-01 3.057841e-05 7.716935e-03 -4.367909e-04 -7.009639e-01
1.848687e+01 7.005089e-01 3.021396e-05 7.671405e-03 -4.316518e-04 -7.011799e-01
1.859173e+01 7.005867e-01 2.985599e-05 7.626408e-03 -4.266029e-04 -7.013935e-01
1.869659e+01 7.006636e-01 2.950434e-05 7.581936e-03 -4.216421e-04 -7.016046e-01
1.880144e+01 7.007397e-01 2.915886e-05 7.537980e-03 -4.167673e-04 -7.018134e-01
1.890630e+01 7.008149e-01 2.881942e-05 7.494531e-03 -4.119766e-04 -7.020199e-01
1.901116e+01 7.008893e-01 2.848587e-05 7.451580e-03 -4.072680e-04 -7.022241e-01
1.911602e+01 7.009629e-01 2.815808e-05 7.409118e-03 -4.026396e-04 -7.024261e-01
1.922088e+01 7.010357e-01 2.783591e-05 7.367137e-03 -3.980897e-04 -7.026258e-01
1.932573e+01 7.011077e-01 2.751923e-05 7.325630e-03 -3.936165e-04 -7.028234e-01
1.943059e+01 7.011789e-01 2.720793e-05 7.284587e-03 -3.892183e-04 -7.030189e-01
1.953545e+01 7.012493e-01 2.690189e-05 7.244002e-03 -3.848934e-04 -7.032123e-01
1.964031e+01 7.013190e-01 2.660097e-05 7.203867e-03 -3.806402e-04 -7.034036e-01
1.974516e+01 7.013880e-01 2.630508e-05 7.164174e-03 -3.764571e-04 -7.035928e-01
1.985002e+01 7.014562e-01 2.601409e-05 7.124916e-03 -3.723425e-04 -7.037801e-01
1.995488e+01 7.015237e-01 2.572791e-05 7.086086e-03 -3.682951e-04 -7.039654e-01
2.005974e+01 7.015905e-01 2.544642e-05 7.047676e-03 -3.643133e-04 -7.041488e-01
2.016459e+01 7.016566e-01 2.516953e-05 7.009681e-03 -3.603957e-04 -7.043302e-01
2.026945e+01 7.017220e-01 2.489713e-05 6.972094e-03 -3.565410e-04 -7.045098e-01
2.037431e+01 7.017868e-01 2.462913e-05 6.934907e-03 -3.527478e-04 -7.046875e-01
2.047917e+01 7.018508e-01 2.436543e-05 6.898115e-03 -3.490148e-04 -7.048634e-01
2.058402e+01 7.019143e-01 2.410594e-05 6.861711e-03 -3.453407e-04 -7.050376e-01
2.068888e+01 7.019770e-01 2.385058e-05 6.825690e-03 -3.417244e-04 -7.052099e-01
2.079374e+01 7.020392e-01 2.359925e-05 6.790045e-03 -3.381646e-04 -7.053805e-01
2.089860e+01 7.021007e-01 2.335187e-05 6.754770e-03 -3.346601e-04 -7.055494e-01
2.100345e+01 7.021616e-01 2.310837e-05 6.719859e-03 -3.312098e-04 -7.057167e-01
2.110831e+01 7.022219e-01 2.286865e-05 6.685308e-03 -3.278126e-04 -7.058822e-01
2.121317e+01 7.022816e-01 2.263264e-05 6.651110e-03 -3.244673e-04 -7.060461e-01
2.131803e+01 7.023407e-01 2.240026e-05 6.617261e-03 -3.211731e-04 -7.062084e-01
2.152774e+01 7.024572e-01 2.194612e-05 6.550584e-03 -3.147333e-04 -7.065283e-01
2.173746e+01 7.025715e-01 2.150565e-05 6.485238e-03 -3.084853e-04 -7.068420e-01
2.194717e+01 7.026836e-01 2.107831e-05 6.421183e-03 -3.024215e-04 -7.071497e-01
2.215689e+01 7.027935e-01 2.066358e-05 6.358381e-03 -2.965347e-04 -7.074516e-01
2.236660e+01 7.029014e-01 2.026097e-05 6.296796e-03 -2.908182e-04 -7.077478e-01
2.257632e+01 7.030073e-01 1.987001e-05 6.236392e-03 -2.852654e-04 -7.080385e-01
2.278603e+01 7.031112e-01 1.949025e-05 6.177136e-03 -2.798701e-04 -7.083239e-01
2.299575e+01 7.032132e-01 1.912128e-05 6.118995e-03 -2.746265e-04 -7.086040e-01
2.320546e+01 7.033134e-01 1.876269e-05 6.061939e-03 -2.695288e-04 -7.088791e-01
2.341518e+01 7.034117e-01 1.841409e-05 6.005937e-03 -2.645718e-04 -7.091493e-01
2.362489e+01 7.035084e-01 1.807512e-05 5.950960e-03 -2.597503e-04 -7.094147e-01
2.383461e+01 7.036033e-01 1.774541e-05 5.896981e-03 -2.550594e-04 -7.096754e-01
2.404432e+01 7.036966e-01 1.742465e-05 5.843972e-03 -2.504945e-04 -7.099315e-01
2.425404e+01 7.037882e-01 1.711251e-05 5.791907e-03 -2.460510e-04 -7.101832e-01
2.446376e+01 7.038783e-01 1.680867e-05 5.740762e-03 -2.417247e-04 -7.104307e-01
2.467347e+01 7.039668e-01 1.651286e-05 5.690512e-03 -2.375115e-04 -7.106739e-01
2.488319e+01 7.040539e-01 1.622479e-05 5.641135e-03 -2.334075e-04 -7.109130e-01
2.509290e+01 7.041395e-01 1.594419e-05 5.592607e-03 -2.294089e-04 -7.111481e-01
2.530262e+01 7.042237e-01 1.567081e-05 5.544907e-03 -2.255123e-04 -7.113793e-01
2.551233e+01 7.043065e-01 1.540439e-05 5.498013e-03 -2.217140e-04 -7.116067e-01
2.572205e+01 7.043879e-01 1.514472e-05 5.451906e-03 -2.180110e-04 -7.118304e-01
2.593176e+01 7.044680e-01 1.489155e-05 5.406566e-03 -2.143999e-04 -7.120505e-01
2.614148e+01 7.045469e-01 1.464468e-05 5.361974e-03 -2.108779e-04 -7.122670e-01
2.635119e+01 7.046244e-01 1.440390e-05 5.318112e-03 -2.074419e-04 -7.124801e-01
2.656091e+01 7.047008e-01 1.416900e-05 5.274961e-03 -2.040892e-04 -7.126899e-01
2.677062e+01 7.047759e-01 1.393981e-05 5.232505e-03 -2.008171e-04 -7.128963e-01
2.698034e+01 7.048499e-01 1.371613e-05 5.190727e-03 -1.976231e-04 -7.130996e-01
2.719005e+01 7.049228e-01 1.349779e-05 5.149611e-03 -1.945047e-04 -7.132997e-01
2.739977e+01 7.049945e-01 1.328462e-05 5.109141e-03 -1.914595e-04 -7.134967e-01
2.760948e+01 7.050651e-01 1.307647e-05 5.069302e-03 -1.884853e-04 -7.136908e-01
2.781920e+01 7.051347e-01 1.287316e-05 5.030079e-03 -1.855799e-04 -7.138819e-01
2.802891e+01 7.052032e-01 1.267457e-05 4.991459e-03 -1.827411e-04 -7.140701e-01
2.823863e+01 7.052707e-01 1.248053e-05 4.953428e-03 -1.799670e-04 -7.142556e-01
2.844834e+01 7.053372e-01 1.229091e-05 4.915971e-03 -1.772555e-04 -7.144384e-01
2.865806e+01 7.054028e-01 1.210558e-05 4.879077e-03 -1.746049e-04 -7.146184e-01
2.886777e+01 7.054674e-01 1.192442e-05 4.842732e-03 -1.720133e-04 -7.147959e-01
2.907749e+01 7.055310e-01 1.174728e-05 4.806925e-03 -1.694790e-04 -7.149707e-01
2.928720e+01 7.055938e-01 1.157407e-05 4.771644e-03 -1.670002e-04 -7.151431e-01
2.949692e+01 7.056556e-01 1.140466e-05 4.736877e-03 -1.645755e-04 -7.153131e-01
2.970664e+01 7.057166e-01 1.123894e-05 4.702612e-03 -1.622032e-04 -7.154806e-01
2.991635e+01 7.057767e-01 1.107681e-05 4.668840e-03 -1.598818e-04 -7.156458e-01
3.012607e+01 7.058360e-01 1.091816e-05 4.635550e-03 -1.576099e-04 -7.158086e-01
3.033578e+01 7.058944e-01 1.076289e-05 4.602730e-03 -1.553860e-04 -7.159693e-01
3.054550e+01 7.059521e-01 1.061091e-05 4.570373e-03 -1.532089e-04 -7.161277e-01
3.075521e+01 7.060089e-01 1.046213e-05 4.538467e-03 -1.510773e-04 -7.162840e-01
3.096493e+01 7.060650e-01 1.031646e-05 4.507003e-03 -1.489898e-04 -7.164381e-01
3.117464e+01 7.061204e-01 1.017380e-05 4.475973e-03 -1.469453e-04 -7.165902e-01
3.138436e+01 7.061750e-01 1.003409e-05 4.445367e-03 -1.449426e-04 -7.167402e-01
3.159407e+01 7.062289e-01 9.897233e-06 4.415177e-03 -1.429806e-04 -7.168883e-01
3.180379e+01 7.062820e-01 9.763157e-06 4.385394e-03 -1.410581e-04 -7.170344e-01
3.201350e+01 7.063345e-01 9.631787e-06 4.356010e-03 -1.391741e-04 -7.171786e-01
3.222322e+01 7.063863e-01 9.503051e-06 4.327017e-03 -1.373277e-04 -7.173209e-01
3.243293e+01 7.064374e-01 9.376879e-06 4.298408e-03 -1.355177e-04 -7.174613e-01
3.264265e+01 7.064878e-01 9.253203e-06 4.270175e-03 -1.337433e-04 -7.176000e-01
3.285236e+01 7.065377e-01 9.131958e-06 4.242310e-03 -1.320035e-04 -7.177369e-01
3.306208e+01 7.065868e-01 9.013079e-06 4.214806e-03 -1.302974e-04 -7.178720e-01
3.327179e+01 7.066354e-01 8.896507e-06 4.187657e-03 -1.286242e-04 -7.180055e-01
3.348151e+01 7.066833e-01 8.782182e-06 4.160855e-03 -1.269830e-04 -7.181373e-01
3.369122e+01 7.067307e-01 8.670047e-06 4.134394e-03 -1.253731e-04 -7.182674e-01
3.390094e+01 7.067775e-01 8.560045e-06 4.108267e-03 -1.237935e-04 -7.183959e-01
3.411065e+01 7.068237e-01 8.452124e-06 4.082469e-03 -1.222437e-04 -7.185229e-01
3.432037e+01 7.068693e-01 8.346231e-06 4.056993e-03 -1.207227e-04 -7.186483e-01
3.453008e+01 7.069144e-01 8.242315e-06 4.031832e-03 -1.192300e-04 -7.187721e-01
3.473980e+01 7.069589e-01 8.140328e-06 4.006982e-03 -1.177647e-04 -7.188945e-01
3.494952e+01 7.070029e-01 8.040222e-06 3.982436e-03 -1.163264e-04 -7.190154e-01
3.515923e+01 7.070463e-01 7.941951e-06 3.958189e-03 -1.149142e-04 -7.191349e-01
3.536895e+01 7.070893e-01 7.845471e-06 3.934236e-03 -1.135276e-04 -7.192529e-01
3.557866e+01 7.071317e-01 7.750739e-06 3.910571e-03 -1.121659e-04 -7.193696e-01
3.578838e+01 7.071737e-01 7.657711e-06 3.887188e-03 -1.108285e-04 -7.194849e-01
3.599809e+01 7.072151e-01 7.566349e-06 3.864084e-03 -1.095150e-04 -7.195988e-01
3.620781e+01 7.072561e-01 7.476612e-06 3.841253e-03 -1.082247e-04 -7.197115e-01
3.641752e+01 7.072966e-01 7.388462e-06 3.818690e-03 -1.069570e-04 -7.198228e-01
3.662724e+01 7.073367e-01 7.301861e-06 3.796390e-03 -1.057115e-04 -7.199328e-01
3.683695e+01 7.073762e-01 7.216774e-06 3.774350e-03 -1.044876e-04 -7.200416e-01
3.704667e+01 7.074154e-01 7.133166e-06 3.752564e-03 -1.032848e-04 -7.201492e-01
3.725638e+01 7.074541e-01 7.051002e-06 3.731028e-03 -1.021027e-04 -7.202556e-01
3.746610e+01 7.074923e-01 6.970250e-06 3.709737e-03 -1.009408e-04 -7.203607e-01
3.767581e+01 7.075302e-01 6.890877e-06 3.688689e-03 -9.979857e-05 -7.204647e-01
3.788553e+01 7.075676e-01 6.812852e-06 3.667877e-03 -9.867563e-05 -7.205676e-01
3.809524e+01 7.076046e-01 6.736144e-06 3.647300e-03 -9.757155e-05 -7.206693e-01
3.851467e+01 7.076774e-01 6.586566e-06 3.606829e-03 -9.541825e-05 -7.208694e-01
3.893410e+01 7.077486e-01 6.441914e-06 3.567247e-03 -9.333546e-05 -7.210652e-01
3.935353e+01 7.078183e-01 6.301976e-06 3.528524e-03 -9.132012e-05 -7.212568e-01
3.977296e+01 7.078865e-01 6.166548e-06 3.490633e-03 -8.936936e-05 -7.214444e-01
4.019240e+01 7.079534e-01 6.035439e-06 3.453547e-03 -8.748045e-05 -7.216281e-01
4.061183e+01 7.080188e-01 5.908468e-06 3.417241e-03 -8.565080e-05 -7.218079e-01
4.103126e+01 7.080829e-01 5.785461e-06 3.381690e-03 -8.387795e-05 -7.219841e-01
4.145069e+01 7.081457e-01 5.666256e-06 3.346872e-03 -8.215958e-05 -7.221568e-01
4.187012e+01 7.082072e-01 5.550697e-06 3.312762e-03 -8.049348e-05 -7.223259e-01
4.228955e+01 7.082675e-01 5.438638e-06 3.279342e-03 -7.887755e-05 -7.224917e-01
4.270898e+01 7.083266e-01 5.329938e-06 3.246588e-03 -7.730980e-05 -7.226543e-01
4.312841e+01 7.083846e-01 5.224464e-06 3.214483e-03 -7.578833e-05 -7.228137e-01
4.354784e+01 7.084415e-01 5.122091e-06 3.183006e-03 -7.431134e-05 -7.229700e-01
4.396727e+01 7.084973e-01 5.022697e-06 3.152140e-03 -7.287710e-05 -7.231233e-01
4.438670e+01 7.085520e-01 4.926168e-06 3.121867e-03 -7.148399e-05 -7.232738e-01
4.480613e+01 7.086057e-01 4.832396e-06 3.092170e-03 -7.013045e-05 -7.234214e-01
4.522556e+01 7.086584e-01 4.741276e-06 3.063032e-03 -6.881499e-05 -7.235663e-01
4.564499e+01 7.087101e-01 4.652708e-06 3.034438e-03 -6.753619e-05 -7.237085e-01
4.606442e+01 7.087609e-01 4.566600e-06 3.006373e-03 -6.629272e-05 -7.238482e-01
4.648385e+01 7.088108e-01 4.482860e-06 2.978823e-03 -6.508327e-05 -7.239853e-01
4.690328e+01 7.088597e-01 4.401402e-06 2.951773e-03 -6.390662e-05 -7.241199e-01
4.732271e+01 7.089078e-01 4.322144e-06 2.925210e-03 -6.276160e-05 -7.242522e-01
4.774214e+01 7.089551e-01 4.245008e-06 2.899121e-03 -6.164707e-05 -7.243822e-01
4.816157e+01 7.090015e-01 4.169919e-06 2.873493e-03 -6.056197e-05 -7.245099e-01
4.858100e+01 7.090472e-01 4.096805e-06 2.848314e-03 -5.950528e-05 -7.246354e-01
4.900043e+01 7.090920e-01 4.025596e-06 2.823572e-03 -5.847599e-05 -7.247587e-01
4.941986e+01 7.091361e-01 3.956229e-06 2.799257e-03 -5.747319e-05 -7.248799e-01
4.983929e+01 7.091795e-01 3.888639e-06 2.775356e-03 -5.649596e-05 -7.249991e-01
5.025872e+01 7.092221e-01 3.822766e-06 2.751861e-03 -5.554344e-05 -7.251163e-01
5.067816e+01 7.092640e-01 3.758553e-06 2.728760e-03 -5.461482e-05 -7.252316e-01
5.109759e+01 7.093052e-01 3.695944e-06 2.706043e-03 -5.370928e-05 -7.253450e-01
5.151702e+01 7.093458e-01 3.634887e-06 2.683702e-03 -5.282609e-05 -7.254565e-01
5.193645e+01 7.093857e-01 3.575330e-06 2.661727e-03 -5.196450e-05 -7.255663e-01
5.235588e+01 7.094250e-01 3.517225e-06 2.640108e-03 -5.112381e-05 -7.256742e-01
5.277531e+01 7.094636e-01 3.460526e-06 2.618838e-03 -5.030337e-05 -7.257805e-01
5.319474e+01 7.095016e-01 3.405186e-06 2.597908e-03 -4.950252e-05 -7.258851e-01
5.361417e+01 7.095391e-01 3.351163e-06 2.577310e-03 -4.872064e-05 -7.259880e-01
5.403360e+01 7.095759e-01 3.298416e-06 2.557036e-03 -4.795714e-05 -7.260894e-01
5.445303e+01 7.096122e-01 3.246904e-06 2.537078e-03 -4.721145e-05 -7.261892e-01
5.487246e+01 7.096480e-01 3.196589e-06 2.517429e-03 -4.648302e-05 -7.262874e-01
5.529189e+01 7.096831e-01 3.147435e-06 2.498083e-03 -4.577131e-05 -7.263842e-01
5.571132e+01 7.097178e-01 3.099406e-06 2.479031e-03 -4.507583e-05 -7.264795e-01
5.613075e+01 7.097519e-01 3.052468e-06 2.460268e-03 -4.439608e-05 -7.265734e-01
5.655018e+01 7.097856e-01 3.006589e-06 2.441787e-03 -4.373159e-05 -7.266659e-01
5.696961e+01 7.098187e-01 2.961736e-06 2.423581e-03 -4.308191e-05 -7.267570e-01
5.738904e+01 7.098514e-01 2.917879e-06 2.405645e-03 -4.244660e-05 -7.268468e-01
5.780847e+01 7.098835e-01 2.874989e-06 2.387973e-03 -4.182524e-05 -7.269353e-01
5.822790e+01 7.099153e-01 2.833038e-06 2.370558e-03 -4.121742e-05 -7.270225e-01
5.864733e+01 7.099465e-01 2.791998e-06 2.353395e-03 -4.062276e-05 -7.271085e-01
5.906676e+01 7.099773e-01 2.751844e-06 2.336479e-03 -4.004087e-05 -7.271933e-01
5.948619e+01 7.100077e-01 2.712550e-06 2.319805e-03 -3.947140e-05 -7.272768e-01
5.990562e+01 7.100377e-01 2.674091e-06 2.303367e-03 -3.891399e-05 -7.273592e-01
6.032505e+01 7.100672e-01 2.636445e-06 2.287160e-03 -3.836830e-05 -7.274405e-01
6.074448e+01 7.100964e-01 2.599588e-06 2.271179e-03 -3.783402e-05 -7.275206e-01
6.116392e+01 7.101251e-01 2.563499e-06 2.255421e-03 -3.731081e-05 -7.275996e-01
6.158335e+01 7.101534e-01 2.528155e-06 2.239879e-03 -3.679839e-05 -7.276776e-01
6.200278e+01 7.101814e-01 2.493538e-06 2.224550e-03 -3.629645e-05 -7.277544e-01
6.242221e+01 7.102090e-01 2.459627e-06 2.209430e-03 -3.580471e-05 -7.278303e-01
6.284164e+01 7.102362e-01 2.426403e-06 2.194514e-03 -3.532289e-05 -7.279052e-01
6.326107e+01 7.102630e-01 2.393848e-06 2.179798e-03 -3.485074e-05 -7.279790e-01
6.368050e+01 7.102895e-01 2.361943e-06 2.165278e-03 -3.438799e-05 -7.280519e-01
6.409993e+01 7.103157e-01 2.330672e-06 2.150950e-03 -3.393440e-05 -7.281238e-01
6.451936e+01 7.103415e-01 2.300018e-06 2.136810e-03 -3.348972e-05 -7.281948e-01
6.493879e+01 7.103670e-01 2.269965e-06 2.122855e-03 -3.305372e-05 -7.282649e-01
6.535822e+01 7.103921e-01 2.240497e-06 2.109082e-03 -3.262619e-05 -7.283341e-01
6.577765e+01 7.104169e-01 2.211599e-06 2.095485e-03 -3.220689e-05 -7.284024e-01
6.619708e+01 7.104415e-01 2.183257e-06 2.082063e-03 -3.179563e-05 -7.284698e-01
6.661651e+01 7.104657e-01 2.155455e-06 2.068812e-03 -3.139219e-05 -7.285364e-01
6.703594e+01 7.104896e-01 2.128182e-06 2.055729e-03 -3.099639e-05 -7.286021e-01
6.745537e+01 7.105132e-01 2.101423e-06 2.042809e-03 -3.060802e-05 -7.286670e-01
6.787480e+01 7.105365e-01 2.075165e-06 2.030052e-03 -3.022691e-05 -7.287312e-01
6.829423e+01 7.105595e-01 2.049397e-06 2.017452e-03 -2.985287e-05 -7.287945e-01
6.913309e+01 7.106047e-01 1.999279e-06 1.992717e-03 -2.912532e-05 -7.289189e-01
6.997195e+01 7.106489e-01 1.950978e-06 1.968581e-03 -2.842405e-05 -7.290403e-01
7.081081e+01 7.106919e-01 1.904406e-06 1.945022e-03 -2.774781e-05 -7.291588e-01
7.164968e+01 7.107340e-01 1.859482e-06 1.922021e-03 -2.709541e-05 -7.292745e-01
7.248854e+01 7.107751e-01 1.816129e-06 1.899557e-03 -2.646576e-05 -7.293876e-01
7.332740e+01 7.108153e-01 1.774275e-06 1.877613e-03 -2.585780e-05 -7.294980e-01
7.416626e+01 7.108545e-01 1.733851e-06 1.856169e-03 -2.527055e-05 -7.296060e-01
7.500512e+01 7.108929e-01 1.694792e-06 1.835210e-03 -2.470308e-05 -7.297116e-01
7.584398e+01 7.109304e-01 1.657039e-06 1.814719e-03 -2.415452e-05 -7.298148e-01
7.668284e+01 7.109671e-01 1.620534e-06 1.794681e-03 -2.362402e-05 -7.299158e-01
7.752170e+01 7.110031e-01 1.585222e-06 1.775080e-03 -2.311081e-05 -7.300145e-01
7.836056e+01 7.110382e-01 1.551051e-06 1.755903e-03 -2.261415e-05 -7.301112e-01
7.919942e+01 7.110726e-01 1.517973e-06 1.737135e-03 -2.213333e-05 -7.302058e-01
8.003828e+01 7.111063e-01 1.485943e-06 1.718765e-03 -2.166767e-05 -7.302984e-01
8.087714e+01 7.111392e-01 1.454916e-06 1.700779e-03 -2.121657e-05 -7.303892e-01
8.171600e+01 7.111715e-01 1.424850e-06 1.683165e-03 -2.077940e-05 -7.304780e-01
8.255487e+01 7.112032e-01 1.395707e-06 1.665913e-03 -2.035561e-05 -7.305651e-01
8.339373e+01 7.112342e-01 1.367448e-06 1.649011e-03 -1.994465e-05 -7.306503e-01
8.423259e+01 7.112646e-01 1.340040e-06 1.632448e-03 -1.954601e-05 -7.307339e-01
8.507145e+01 7.112944e-01 1.313447e-06 1.616215e-03 -1.915920e-05 -7.308159e-01
8.591031e+01 7.113236e-01 1.287638e-06 1.600301e-03 -1.878377e-05 -7.308962e-01
8.674917e+01 7.113522e-01 1.262583e-06 1.584698e-03 -1.841926e-05 -7.309750e-01
8.758803e+01 7.113803e-01 1.238251e-06 1.569396e-03 -1.806526e-05 -7.310523e-01
8.842689e+01 7.114079e-01 1.214616e-06 1.554386e-03 -1.772137e-05 -7.311281e-01
8.926575e+01 7.114349e-01 1.191652e-06 1.539661e-03 -1.738721e-05 -7.312025e-01
9.010461e+01 7.114614e-01 1.169333e-06 1.525213e-03 -1.706241e-05 -7.312755e-01
9.094347e+01 7.114875e-01 1.147635e-06 1.511033e-03 -1.674662e-05 -7.313472e-01
9.178233e+01 7.115130e-01 1.126535e-06 1.497114e-03 -1.643952e-05 -7.314175e-01
9.262120e+01 7.115382e-01 1.106012e-06 1.483450e-03 -1.614080e-05 -7.314866e-01
9.346006e+01 7.115628e-01 1.086044e-06 1.470032e-03 -1.585014e-05 -7.315544e-01
9.429892e+01 7.115870e-01 1.066613e-06 1.456855e-03 -1.556726e-05 -7.316211e-01
9.513778e+01 7.116108e-01 1.047698e-06 1.443913e-03 -1.529189e-05 -7.316865e-01
9.597664e+01 7.116342e-01 1.029282e-06 1.431198e-03 -1.502376e-05 -7.317508e-01
9.681550e+01 7.116572e-01 1.011348e-06 1.418705e-03 -1.476262e-05 -7.318140e-01
9.765436e+01 7.116797e-01 9.938779e-07 1.406428e-03 -1.450823e-05 -7.318761e-01
9.849322e+01 7.117019e-01 9.768568e-07 1.394362e-03 -1.426036e-05 -7.319372e-01
9.933208e+01 7.117237e-01 9.602692e-07 1.382502e-03 -1.401879e-05 -7.319972e-01
1.001709e+02 7.117452e-01 9.441006e-07 1.370841e-03 -1.378331e-05 -7.320562e-01
1.010098e+02 7.117663e-01 9.283369e-07 1.359375e-03 -1.355371e-05 -7.321142e-01
1.018487e+02 7.117870e-01 9.129647e-07 1.348100e-03 -1.332980e-05 -7.321713e-01
1.026875e+02 7.118074e-01 8.979712e-07 1.337010e-03 -1.311139e-05 -7.322275e-01
1.035264e+02 7.118275e-01 8.833441e-07 1.326101e-03 -1.289831e-05 -7.322827e-01
1.043652e+02 7.118473e-01 8.690714e-07 1.315369e-03 -1.269038e-05 -7.323370e-01
1.052041e+02 7.118667e-01 8.551419e-07 1.304809e-03 -1.248743e-05 -7.323905e-01
1.060430e+02 7.118858e-01 8.415447e-07 1.294417e-03 -1.228932e-05 -7.324432e-01
1.068818e+02 7.119047e-01 8.282692e-07 1.284190e-03 -1.209588e-05 -7.324950e-01
1.077207e+02 7.119232e-01 8.153053e-07 1.274122e-03 -1.190698e-05 -7.325460e-01
1.085596e+02 7.119415e-01 8.026434e-07 1.264212e-03 -1.172247e-05 -7.325962e-01
1.093984e+02 7.119594e-01 7.902743e-07 1.254454e-03 -1.154221e-05 -7.326456e-01
1.102373e+02 7.119771e-01 7.781888e-07 1.244846e-03 -1.136608e-05 -7.326943e-01
1.110761e+02 7.119946e-01 7.663785e-07 1.235384e-03 -1.119395e-05 -7.327423e-01
1.119150e+02 7.120117e-01 7.548350e-07 1.226065e-03 -1.102570e-05 -7.327895e-01
1.127539e+02 7.120286e-01 7.435504e-07 1.216885e-03 -1.086121e-05 -7.328360e-01
1.135927e+02 7.120453e-01 7.325170e-07 1.207842e-03 -1.070038e-05 -7.328819e-01
1.144316e+02 7.120617e-01 7.217273e-07 1.198932e-03 -1.054309e-05 -7.329271e-01
1.152704e+02 7.120779e-01 7.111743e-07 1.190152e-03 -1.038925e-05 -7.329716e-01
1.161093e+02 7.120938e-01 7.008510e-07 1.181500e-03 -1.023875e-05 -7.330155e-01
1.169482e+02 7.121096e-01 6.907509e-07 1.172974e-03 -1.009150e-05 -7.330587e-01
1.177870e+02 7.121251e-01 6.808676e-07 1.164569e-03 -9.947400e-06 -7.331013e-01
1.186259e+02 7.121403e-01 6.711949e-07 1.156284e-03 -9.806365e-06 -7.331434e-01
1.194647e+02 7.121554e-01 6.617268e-07 1.148116e-03 -9.668309e-06 -7.331848e-01
1.203036e+02 7.121702e-01 6.524577e-07 1.140062e-03 -9.533148e-06 -7.332256e-01
1.211425e+02 7.121849e-01 6.433820e-07 1.132121e-03 -9.400801e-06 -7.332659e-01
1.219813e+02 7.121993e-01 6.344943e-07 1.124289e-03 -9.271191e-06 -7.333057e-01
1.228202e+02 7.122136e-01 6.257895e-07 1.116566e-03 -9.144243e-06 -7.333449e-01
1.244979e+02 7.122415e-01 6.089089e-07 1.101432e-03 -8.898047e-06 -7.334217e-01
1.261756e+02 7.122686e-01 5.927022e-07 1.086703e-03 -8.661661e-06 -7.334964e-01
1.278533e+02 7.122951e-01 5.771340e-07 1.072363e-03 -8.434572e-06 -7.335692e-01
1.295311e+02 7.123209e-01 5.621713e-07 1.058397e-03 -8.216297e-06 -7.336401e-01
1.312088e+02 7.123460e-01 5.477830e-07 1.044789e-03 -8.006387e-06 -7.337092e-01
1.328865e+02 7.123705e-01 5.339400e-07 1.031527e-03 -7.804419e-06 -7.337766e-01
1.345642e+02 7.123943e-01 5.206153e-07 1.018598e-03 -7.609999e-06 -7.338423e-01
1.362420e+02 7.124176e-01 5.077832e-07 1.005988e-03 -7.422754e-06 -7.339063e-01
1.379197e+02 7.124403e-01 4.954197e-07 9.936872e-04 -7.242335e-06 -7.339688e-01
1.395974e+02 7.124625e-01 4.835023e-07 9.816834e-04 -7.068416e-06 -7.340298e-01
1.412751e+02 7.124841e-01 4.720099e-07 9.699661e-04 -6.900687e-06 -7.340894e-01
1.429528e+02 7.125053e-01 4.609223e-07 9.585252e-04 -6.738858e-06 -7.341475e-01
1.446306e+02 7.125259e-01 4.502209e-07 9.473511e-04 -6.582656e-06 -7.342043e-01
1.463083e+02 7.125461e-01 4.398879e-07 9.364345e-04 -6.431822e-06 -7.342598e-01
1.479860e+02 7.125658e-01 4.299066e-07 9.257666e-04 -6.286114e-06 -7.343141e-01
1.496637e+02 7.125851e-01 4.202611e-07 9.153390e-04 -6.145301e-06 -7.343671e-01
1.513415e+02 7.126039e-01 4.109367e-07 9.051438e-04 -6.009168e-06 -7.344190e-01
1.530192e+02 7.126223e-01 4.019192e-07 8.951731e-04 -5.877509e-06 -7.344697e-01
1.546969e+02 7.126404e-01 3.931953e-07 8.854197e-04 -5.750129e-06 -7.345193e-01
1.563746e+02 7.126580e-01 3.847524e-07 8.758766e-04 -5.626846e-06 -7.345678e-01
1.580523e+02 7.126753e-01 3.765785e-07 8.665370e-04 -5.507486e-06 -7.346153e-01
1.597301e+02 7.126922e-01 3.686624e-07 8.573944e-04 -5.391884e-06 -7.346619e-01
1.614078e+02 7.127087e-01 3.609932e-07 8.484428e-04 -5.279883e-06 -7.347074e-01
1.630855e+02 7.127249e-01 3.535609e-07 8.396762e-04 -5.171337e-06 -7.347520e-01
1.647632e+02 7.127408e-01 3.463558e-07 8.310888e-04 -5.066104e-06 -7.347957e-01
1.664409e+02 7.127564e-01 3.393688e-07 8.226754e-04 -4.964050e-06 -7.348386e-01
1.681187e+02 7.127716e-01 3.325910e-07 8.144305e-04 -4.865050e-06 -7.348805e-01
1.697964e+02 7.127866e-01 3.260142e-07 8.063493e-04 -4.768981e-06 -7.349217e-01
1.714741e+02 7.128012e-01 3.196307e-07 7.984269e-04 -4.675731e-06 -7.349620e-01
1.731518e+02 7.128156e-01 3.134328e-07 7.906587e-04 -4.585189e-06 -7.350016e-01
1.748296e+02 7.128297e-01 3.074134e-07 7.830401e-04 -4.497252e-06 -7.350404e-01
1.765073e+02 7.128435e-01 3.015658e-07 7.755670e-04 -4.411820e-06 -7.350784e-01
1.781850e+02 7.128571e-01 2.958835e-07 7.682352e-04 -4.328800e-06 -7.351158e-01
1.798627e+02 7.128704e-01 2.903602e-07 7.610406e-04 -4.248101e-06 -7.351524e-01
1.815404e+02 7.128835e-01 2.849902e-07 7.539796e-04 -4.169638e-06 -7.351884e-01
1.832182e+02 7.128963e-01 2.797678e-07 7.470485e-04 -4.093330e-06 -7.352237e-01
1.848959e+02 7.129089e-01 2.746877e-07 7.402435e-04 -4.019096e-06 -7.352583e-01
1.865736e+02 7.129213e-01 2.697446e-07 7.335615e-04 -3.946864e-06 -7.352924e-01
1.882513e+02 7.129335e-01 2.649338e-07 7.269990e-04 -3.876562e-06 -7.353258e-01
1.899290e+02 7.129454e-01 2.602506e-07 7.205529e-04 -3.808122e-06 -7.353587e-01
1.916068e+02 7.129571e-01 2.556904e-07 7.142200e-04 -3.741478e-06 -7.353909e-01
1.932845e+02 7.129686e-01 2.512491e-07 7.079976e-04 -3.676569e-06 -7.354227e-01
1.949622e+02 7.129800e-01 2.469225e-07 7.018826e-04 -3.613334e-06 -7.354538e-01
1.966399e+02 7.129911e-01 2.427067e-07 6.958723e-04 -3.551716e-06 -7.354845e-01
1.983177e+02 7.130020e-01 2.385979e-07 6.899641e-04 -3.491662e-06 -7.355146e-01
1.999954e+02 7.130128e-01 2.345926e-07 6.841554e-04 -3.433118e-06 -7.355442e-01
2.016731e+02 7.130234e-01 2.306873e-07 6.784437e-04 -3.376034e-06 -7.355733e-01
2.033508e+02 7.130338e-01 2.268787e-07 6.728265e-04 -3.320361e-06 -7.356019e-01
2.050285e+02 7.130440e-01 2.231637e-07 6.673016e-04 -3.266055e-06 -7.356301e-01
2.067063e+02 7.130541e-01 2.195392e-07 6.618667e-04 -3.213070e-06 -7.356578e-01
2.083840e+02 7.130640e-01 2.160022e-07 6.565196e-04 -3.161365e-06 -7.356851e-01
2.100617e+02 7.130737e-01 2.125501e-07 6.512583e-04 -3.110897e-06 -7.357119e-01
2.117394e+02 7.130833e-01 2.091800e-07 6.460805e-04 -3.061628e-06 -7.357383e-01
2.134172e+02 7.130928e-01 2.058895e-07 6.409845e-04 -3.013521e-06 -7.357643e-01
2.150949e+02 7.131021e-01 2.026760e-07 6.359682e-04 -2.966538e-06 -7.357899e-01
2.167726e+02 7.131112e-01 1.995372e-07 6.310298e-04 -2.920646e-06 -7.358151e-01
2.184503e+02 7.131202e-01 1.964707e-07 6.261676e-04 -2.875810e-06 -7.358399e-01
2.201280e+02 7.131291e-01 1.934744e-07 6.213796e-04 -2.831999e-06 -7.358643e-01
2.218058e+02 7.131379e-01 1.905460e-07 6.166644e-04 -2.789182e-06 -7.358883e-01
2.251612e+02 7.131549e-01 1.848854e-07 6.074454e-04 -2.706410e-06 -7.359354e-01
2.285166e+02 7.131715e-01 1.794733e-07 5.984979e-04 -2.627268e-06 -7.359810e-01
2.318721e+02 7.131876e-01 1.742954e-07 5.898102e-04 -2.551548e-06 -7.360254e-01
2.352275e+02 7.132033e-01 1.693384e-07 5.813712e-04 -2.479055e-06 -7.360684e-01
2.385830e+02 7.132185e-01 1.645899e-07 5.731702e-04 -2.409607e-06 -7.361103e-01
2.419384e+02 7.132333e-01 1.600384e-07 5.651973e-04 -2.343038e-06 -7.361510e-01
2.452939e+02 7.132477e-01 1.556730e-07 5.574433e-04 -2.279190e-06 -7.361905e-01
2.486493e+02 7.132617e-01 1.514839e-07 5.498991e-04 -2.217916e-06 -7.362290e-01
2.520047e+02 7.132753e-01 1.474617e-07 5.425564e-04 -2.159080e-06 -7.362665e-01
2.553602e+02 7.132885e-01 1.435975e-07 5.354072e-04 -2.102555e-06 -7.363030e-01
2.587156e+02 7.133015e-01 1.398832e-07 5.284439e-04 -2.048221e-06 -7.363386e-01
2.620711e+02 7.133140e-01 1.363112e-07 5.216595e-04 -1.995966e-06 -7.363732e-01
2.654265e+02 7.133263e-01 1.328743e-07 5.150470e-04 -1.945686e-06 -7.364070e-01
2.687820e+02 7.133383e-01 1.295658e-07 5.086001e-04 -1.897282e-06 -7.364399e-01
2.721374e+02 7.133499e-01 1.263793e-07 5.023126e-04 -1.850662e-06 -7.364720e-01
2.754928e+02 7.133613e-01 1.233090e-07 4.961786e-04 -1.805740e-06 -7.365034e-01
2.788483e+02 7.133724e-01 1.203492e-07 4.901926e-04 -1.762433e-06 -7.365339e-01
2.822037e+02 7.133833e-01 1.174946e-07 4.843494e-04 -1.720666e-06 -7.365638e-01
2.855592e+02 7.133939e-01 1.147405e-07 4.786438e-04 -1.680366e-06 -7.365929e-01
2.889146e+02 7.134042e-01 1.120821e-07 4.730711e-04 -1.641466e-06 -7.366214e-01
2.922701e+02 7.134143e-01 1.095149e-07 4.676266e-04 -1.603901e-06 -7.366492e-01
2.956255e+02 7.134242e-01 1.070350e-07 4.623060e-04 -1.567611e-06 -7.366764e-01
2.989810e+02 7.134339e-01 1.046384e-07 4.571052e-04 -1.532538e-06 -7.367030e-01
3.023364e+02 7.134433e-01 1.023214e-07 4.520201e-04 -1.498630e-06 -7.367290e-01
3.056918e+02 7.134525e-01 1.000805e-07 4.470468e-04 -1.465835e-06 -7.367544e-01
3.090473e+02 7.134616e-01 9.791241e-08 4.421818e-04 -1.434104e-06 -7.367792e-01
3.124027e+02 7.134704e-01 9.581402e-08 4.374216e-04 -1.403393e-06 -7.368036e-01
3.157582e+02 7.134791e-01 9.378237e-08 4.327627e-04 -1.373658e-06 -7.368274e-01
3.191136e+02 7.134875e-01 9.181466e-08 4.282021e-04 -1.344858e-06 -7.368507e-01
3.224691e+02 7.134958e-01 8.990823e-08 4.237365e-04 -1.316955e-06 -7.368735e-01
3.258245e+02 7.135039e-01 8.806057e-08 4.193632e-04 -1.289910e-06 -7.368959e-01
3.291799e+02 7.135119e-01 8.626929e-08 4.150791e-04 -1.263691e-06 -7.369178e-01
3.325354e+02 7.135197e-01 8.453211e-08 4.108818e-04 -1.238263e-06 -7.369392e-01
3.358908e+02 7.135273e-01 8.284688e-08 4.067685e-04 -1.213594e-06 -7.369602e-01
3.392463e+02 7.135348e-01 8.121154e-08 4.027367e-04 -1.189656e-06 -7.369809e-01
3.426017e+02 7.135422e-01 7.962415e-08 3.987840e-04 -1.166419e-06 -7.370011e-01
3.459572e+02 7.135494e-01 7.808285e-08 3.949082e-04 -1.143856e-06 -7.370209e-01
3.493126e+02 7.135564e-01 7.658588e-08 3.911070e-04 -1.121942e-06 -7.370403e-01
3.526680e+02 7.135634e-01 7.513154e-08 3.873783e-04 -1.100651e-06 -7.370594e-01
3.560235e+02 7.135701e-01 7.371824e-08 3.837200e-04 -1.079961e-06 -7.370781e-01
3.593789e+02 7.135768e-01 7.234445e-08 3.801302e-04 -1.059848e-06 -7.370965e-01
3.627344e+02 7.135834e-01 7.100870e-08 3.766069e-04 -1.040292e-06 -7.371145e-01
3.660898e+02 7.135898e-01 6.970961e-08 3.731483e-04 -1.021273e-06 -7.371322e-01
3.694453e+02 7.135961e-01 6.844584e-08 3.697526e-04 -1.002770e-06 -7.371495e-01
3.728007e+02 7.136023e-01 6.721613e-08 3.664182e-04 -9.847663e-07 -7.371666e-01
3.761561e+02 7.136084e-01 6.601927e-08 3.631434e-04 -9.672426e-07 -7.371833e-01
3.795116e+02 7.136144e-01 6.485409e-08 3.599267e-04 -9.501825e-07 -7.371998e-01
3.828670e+02 7.136202e-01 6.371948e-08 3.567664e-04 -9.335698e-07 -7.372159e-01
3.862225e+02 7.136260e-01 6.261439e-08 3.536611e-04 -9.173891e-07 -7.372318e-01
3.895779e+02 7.136317e-01 6.153780e-08 3.506094e-04 -9.016254e-07 -7.372474e-01
3.929334e+02 7.136373e-01 6.048874e-08 3.476099e-04 -8.862645e-07 -7.372628e-01
3.962888e+02 7.136427e-01 5.946628e-08 3.446614e-04 -8.712929e-07 -7.372779e-01
3.996442e+02 7.136481e-01 5.846953e-08 3.417624e-04 -8.566974e-07 -7.372927e-01
4.029997e+02 7.136534e-01 5.749763e-08 3.389118e-04 -8.424657e-07 -7.373073e-01
4.097106e+02 7.136638e-01 5.562514e-08 3.333508e-04 -8.150459e-07 -7.373357e-01
4.164215e+02 7.136738e-01 5.384264e-08 3.279694e-04 -7.889432e-07 -7.373633e-01
4.231324e+02 7.136834e-01 5.214448e-08 3.227591e-04 -7.640747e-07 -7.373899e-01
4.298432e+02 7.136928e-01 5.052540e-08 3.177116e-04 -7.403638e-07 -7.374158e-01
4.365541e+02 7.137019e-01 4.898058e-08 3.128196e-04 -7.177396e-07 -7.374408e-01
4.432650e+02 7.137107e-01 4.750553e-08 3.080760e-04 -6.961369e-07 -7.374651e-01
4.499759e+02 7.137193e-01 4.609613e-08 3.034741e-04 -6.754950e-07 -7.374886e-01
4.566868e+02 7.137276e-01 4.474853e-08 2.990076e-04 -6.557578e-07 -7.375115e-01
4.633977e+02 7.137357e-01 4.345917e-08 2.946707e-04 -6.368732e-07 -7.375337e-01
4.701086e+02 7.137435e-01 4.222474e-08 2.904579e-04 -6.187927e-07 -7.375552e-01
4.768194e+02 7.137511e-01 4.104217e-08 2.863638e-04 -6.014714e-07 -7.375762e-01
4.835303e+02 7.137585e-01 3.990859e-08 2.823834e-04 -5.848674e-07 -7.375966e-01
4.902412e+02 7.137657e-01 3.882134e-08 2.785123e-04 -5.689415e-07 -7.376164e-01
4.969521e+02 7.137727e-01 3.777791e-08 2.747458e-04 -5.536573e-07 -7.376357e-01
5.036630e+02 7.137795e-01 3.677600e-08 2.710799e-04 -5.389809e-07 -7.376544e-01
5.103739e+02 7.137862e-01 3.581341e-08 2.675104e-04 -5.248804e-07 -7.376727e-01
5.170848e+02 7.137927e-01 3.488814e-08 2.640338e-04 -5.113261e-07 -7.376905e-01
5.237956e+02 7.137990e-01 3.399826e-08 2.606464e-04 -4.982901e-07 -7.377079e-01
5.305065e+02 7.138051e-01 3.314199e-08 2.573448e-04 -4.857464e-07 -7.377248e-01
5.372174e+02 7.138111e-01 3.231768e-08 2.541258e-04 -4.736704e-07 -7.377412e-01
5.439283e+02 7.138169e-01 3.152373e-08 2.509863e-04 -4.620392e-07 -7.377573e-01
5.506392e+02 7.138226e-01 3.075869e-08 2.479234e-04 -4.508312e-07 -7.377730e-01
5.573501e+02 7.138282e-01 3.002116e-08 2.449344e-04 -4.400262e-07 -7.377883e-01
5.640610e+02 7.138336e-01 2.930985e-08 2.420166e-04 -4.296050e-07 -7.378033e-01
5.707719e+02 7.138389e-01 2.862352e-08 2.391675e-04 -4.195496e-07 -7.378178e-01
5.774827e+02 7.138441e-01 2.796101e-08 2.363848e-04 -4.098432e-07 -7.378321e-01
5.841936e+02 7.138492e-01 2.732124e-08 2.336660e-04 -4.004698e-07 -7.378460e-01
5.909045e+02 7.138541e-01 2.670318e-08 2.310090e-04 -3.914144e-07 -7.378596e-01
5.976154e+02 7.138589e-01 2.610586e-08 2.284118e-04 -3.826626e-07 -7.378729e-01
6.043263e+02 7.138637e-01 2.552836e-08 2.258724e-04 -3.742011e-07 -7.378859e-01
6.110372e+02 7.138683e-01 2.496981e-08 2.233888e-04 -3.660172e-07 -7.378987e-01
6.177481e+02 7.138728e-01 2.442939e-08 2.209592e-04 -3.580988e-07 -7.379111e-01
6.244589e+02 7.138772e-01 2.390633e-08 2.185819e-04 -3.504347e-07 -7.379233e-01
6.311698e+02 7.138816e-01 2.339988e-08 2.162552e-04 -3.430140e-07 -7.379352e-01
6.378807e+02 7.138858e-01 2.290936e-08 2.139775e-04 -3.358265e-07 -7.379469e-01
6.445916e+02 7.138899e-01 2.243411e-08 2.117473e-04 -3.288626e-07 -7.379583e-01
6.513025e+02 7.138940e-01 2.197349e-08 2.095631e-04 -3.221131e-07 -7.379695e-01
6.580134e+02 7.138980e-01 2.152691e-08 2.074235e-04 -3.155693e-07 -7.379804e-01
6.647243e+02 7.139019e-01 2.109381e-08 2.053272e-04 -3.092228e-07 -7.379912e-01
6.714351e+02 7.139057e-01 2.067365e-08 2.032728e-04 -3.030659e-07 -7.380017e-01
6.781460e+02 7.139095e-01 2.026591e-08 2.012591e-04 -2.970911e-07 -7.380120e-01
6.848569e+02 7.139131e-01 1.987012e-08 1.992849e-04 -2.912913e-07 -7.380221e-01
6.915678e+02 7.139167e-01 1.948582e-08 1.973490e-04 -2.856596e-07 -7.380321e-01
6.982787e+02 7.139203e-01 1.911255e-08 1.954505e-04 -2.801897e-07 -7.380418e-01
7.049896e+02 7.139237e-01 1.874991e-08 1.935881e-04 -2.748754e-07 -7.380513e-01
7.117005e+02 7.139271e-01 1.839749e-08 1.917608e-04 -2.697109e-07 -7.380607e-01
7.184114e+02 7.139305e-01 1.805491e-08 1.899677e-04 -2.646905e-07 -7.380699e-01
7.251222e+02 7.139338e-01 1.772182e-08 1.882079e-04 -2.598091e-07 -7.380789e-01
7.385440e+02 7.139401e-01 1.708270e-08 1.847842e-04 -2.504428e-07 -7.380964e-01
7.519658e+02 7.139463e-01 1.647753e-08 1.814829e-04 -2.415739e-07 -7.381134e-01
7.653876e+02 7.139522e-01 1.590396e-08 1.782974e-04 -2.331680e-07 -7.381297e-01
7.788093e+02 7.139579e-01 1.535983e-08 1.752219e-04 -2.251933e-07 -7.381454e-01
7.922311e+02 7.139635e-01 1.484314e-08 1.722507e-04 -2.176208e-07 -7.381607e-01
8.056529e+02 7.139688e-01 1.435210e-08 1.693785e-04 -2.104240e-07 -7.381754e-01
8.190746e+02 7.139740e-01 1.388502e-08 1.666006e-04 -2.035784e-07 -7.381896e-01
8.324964e+02 7.139790e-01 1.344038e-08 1.639123e-04 -1.970614e-07 -7.382034e-01
8.459182e+02 7.139838e-01 1.301676e-08 1.613094e-04 -1.908525e-07 -7.382168e-01
8.593400e+02 7.139885e-01 1.261285e-08 1.587878e-04 -1.849324e-07 -7.382297e-01
8.727617e+02 7.139931e-01 1.222746e-08 1.563439e-04 -1.792836e-07 -7.382422e-01
8.861835e+02 7.139975e-01 1.185946e-08 1.539741e-04 -1.738897e-07 -7.382544e-01
8.996053e+02 7.140018e-01 1.150783e-08 1.516750e-04 -1.687356e-07 -7.382661e-01
9.130271e+02 7.140059e-01 1.117160e-08 1.494436e-04 -1.638073e-07 -7.382776e-01
9.264488e+02 7.140100e-01 1.084990e-08 1.472769e-04 -1.590918e-07 -7.382887e-01
9.398706e+02 7.140139e-01 1.054189e-08 1.451721e-04 -1.545770e-07 -7.382995e-01
9.532924e+02 7.140177e-01 1.024682e-08 1.431266e-04 -1.502518e-07 -7.383100e-01
9.667141e+02 7.140214e-01 9.963959e-09 1.411380e-04 -1.461055e-07 -7.383202e-01
9.801359e+02 7.140250e-01 9.692652e-09 1.392039e-04 -1.421286e-07 -7.383301e-01
9.935577e+02 7.140285e-01 9.432277e-09 1.373221e-04 -1.383118e-07 -7.383397e-01
1.006979e+03 7.140319e-01 9.182253e-09 1.354904e-04 -1.346467e-07 -7.383491e-01
1.020401e+03 7.140352e-01 8.942039e-09 1.337070e-04 -1.311255e-07 -7.383583e-01
1.033823e+03 7.140385e-01 8.711129e-09 1.319700e-04 -1.277405e-07 -7.383672e-01
1.047245e+03 7.140416e-01 8.489047e-09 1.302774e-04 -1.244850e-07 -7.383758e-01
1.060667e+03 7.140447e-01 8.275351e-09 1.286278e-04 -1.213523e-07 -7.383843e-01
1.074088e+03 7.140477e-01 8.069622e-09 1.270194e-04 -1.183365e-07 -7.383925e-01
1.087510e+03 7.140506e-01 7.871470e-09 1.254507e-04 -1.154316e-07 -7.384006e-01
1.100932e+03 7.140535e-01 7.680528e-09 1.239203e-04 -1.126325e-07 -7.384084e-01
1.114354e+03 7.140563e-01 7.496448e-09 1.224268e-04 -1.099339e-07 -7.384161e-01
1.127775e+03 7.140590e-01 7.318908e-09 1.209689e-04 -1.073312e-07 -7.384236e-01
1.141197e+03 7.140616e-01 7.147599e-09 1.195453e-04 -1.048198e-07 -7.384309e-01
1.154619e+03 7.140642e-01 6.982235e-09 1.181548e-04 -1.023955e-07 -7.384380e-01
1.168041e+03 7.140667e-01 6.822544e-09 1.167962e-04 -1.000544e-07 -7.384450e-01
1.181463e+03 7.140692e-01 6.668268e-09 1.154686e-04 -9.779264e-08 -7.384518e-01
1.194884e+03 7.140716e-01 6.519165e-09 1.141708e-04 -9.560673e-08 -7.384584e-01
1.208306e+03 7.140740e-01 6.375008e-09 1.129018e-04 -9.349330e-08 -7.384649e-01
1.221728e+03 7.140763e-01 6.235579e-09 1.116608e-04 -9.144918e-08 -7.384713e-01
1.235150e+03 7.140786e-01 6.100674e-09 1.104467e-04 -8.947137e-08 -7.384775e-01
1.248571e+03 7.140808e-01 5.970100e-09 1.092588e-04 -8.755704e-08 -7.384836e-01
1.261993e+03 7.140830e-01 5.843673e-09 1.080961e-04 -8.570349e-08 -7.384896e-01
1.275415e+03 7.140851e-01 5.721219e-09 1.069579e-04 -8.390819e-08 -7.384954e-01
1.288837e+03 7.140872e-01 5.602573e-09 1.058435e-04 -8.216871e-08 -7.385011e-01
1.302258e+03 7.140892e-01 5.487580e-09 1.047520e-04 -8.048277e-08 -7.385067e-01
1.315680e+03 7.140912e-01 5.376090e-09 1.036828e-04 -7.884819e-08 -7.385122e-01
1.342524e+03 7.140950e-01 5.163066e-09 1.016086e-04 -7.572496e-08 -7.385229e-01
1.369367e+03 7.140988e-01 4.962455e-09 9.961572e-05 -7.278368e-08 -7.385331e-01
1.396211e+03 7.141023e-01 4.773311e-09 9.769953e-05 -7.001050e-08 -7.385429e-01
1.423054e+03 7.141058e-01 4.594776e-09 9.585567e-05 -6.739285e-08 -7.385524e-01
1.449898e+03 7.141091e-01 4.426072e-09 9.408011e-05 -6.491931e-08 -7.385615e-01
1.476742e+03 7.141123e-01 4.266489e-09 9.236914e-05 -6.257949e-08 -7.385702e-01
1.503585e+03 7.141153e-01 4.115383e-09 9.071929e-05 -6.036393e-08 -7.385787e-01
1.530429e+03 7.141183e-01 3.972162e-09 8.912734e-05 -5.826397e-08 -7.385869e-01
1.557272e+03 7.141212e-01 3.836288e-09 8.759030e-05 -5.627172e-08 -7.385948e-01
1.584116e+03 7.141239e-01 3.707267e-09 8.610538e-05 -5.437994e-08 -7.386024e-01
1.610959e+03 7.141266e-01 3.584646e-09 8.466996e-05 -5.258197e-08 -7.386097e-01
1.637803e+03 7.141292e-01 3.468008e-09 8.328162e-05 -5.087172e-08 -7.386169e-01
1.664646e+03 7.141317e-01 3.356970e-09 8.193807e-05 -4.924358e-08 -7.386237e-01
1.691490e+03 7.141341e-01 3.251179e-09 8.063719e-05 -4.769236e-08 -7.386304e-01
1.718333e+03 7.141365e-01 3.150310e-09 7.937696e-05 -4.621330e-08 -7.386369e-01
1.745177e+03 7.141387e-01 3.054062e-09 7.815552e-05 -4.480200e-08 -7.386432e-01
1.772021e+03 7.141410e-01 2.962157e-09 7.697111e-05 -4.345437e-08 -7.386492e-01
1.798864e+03 7.141431e-01 2.874338e-09 7.582205e-05 -4.216664e-08 -7.386551e-01
1.825708e+03 7.141452e-01 2.790367e-09 7.470680e-05 -4.093532e-08 -7.386608e-01
1.852551e+03 7.141472e-01 2.710020e-09 7.362388e-05 -3.975716e-08 -7.386664e-01
1.879395e+03 7.141492e-01 2.633094e-09 7.257190e-05 -3.862913e-08 -7.386718e-01
1.906238e+03 7.141511e-01 2.559396e-09 7.154957e-05 -3.754844e-08 -7.386770e-01
1.933082e+03 7.141529e-01 2.488748e-09 7.055564e-05 -3.651248e-08 -7.386821e-01
1.959925e+03 7.141547e-01 2.420985e-09 6.958894e-05 -3.551880e-08 -7.386871e-01
1.986769e+03 7.141565e-01 2.355951e-09 6.864838e-05 -3.456515e-08 -7.386919e-01
2.013612e+03 7.141582e-01 2.293502e-09 6.773290e-05 -3.364939e-08 -7.386966e-01
2.040456e+03 7.141598e-01 2.233502e-09 6.684152e-05 -3.276955e-08 -7.387012e-01
2.067300e+03 7.141615e-01 2.175826e-09 6.597329e-05 -3.192377e-08 -7.387057e-01
2.094143e+03 7.141630e-01 2.120354e-09 6.512733e-05 -3.111031e-08 -7.387100e-01
2.120987e+03 7.141646e-01 2.066976e-09 6.430280e-05 -3.032756e-08 -7.387142e-01
2.147830e+03 7.141661e-01 2.015588e-09 6.349887e-05 -2.957398e-08 -7.387183e-01
2.174674e+03 7.141675e-01 1.966091e-09 6.271481e-05 -2.884815e-08 -7.387224e-01
2.201517e+03 7.141690e-01 1.918395e-09 6.194986e-05 -2.814871e-08 -7.387263e-01
2.228361e+03 7.141703e-01 1.872413e-09 6.120336e-05 -2.747440e-08 -7.387301e-01
2.255204e+03 7.141717e-01 1.828064e-09 6.047463e-05 -2.682404e-08 -7.387339e-01
2.282048e+03 7.141730e-01 1.785271e-09 5.976305e-05 -2.619649e-08 -7.387375e-01
2.308891e+03 7.141743e-01 1.743963e-09 5.906802e-05 -2.559072e-08 -7.387411e-01
2.335735e+03 7.141756e-01 1.704071e-09 5.838897e-05 -2.500572e-08 -7.387446e-01
2.362579e+03 7.141768e-01 1.665532e-09 5.772536e-05 -2.444055e-08 -7.387480e-01
2.389422e+03 7.141780e-01 1.628285e-09 5.707666e-05 -2.389432e-08 -7.387513e-01
2.443109e+03 7.141804e-01 1.557442e-09 5.582204e-05 -2.285541e-08 -7.387577e-01
2.496796e+03 7.141826e-01 1.491121e-09 5.462139e-05 -2.188281e-08 -7.387639e-01
2.550483e+03 7.141848e-01 1.428945e-09 5.347131e-05 -2.097100e-08 -7.387698e-01
2.604170e+03 7.141868e-01 1.370577e-09 5.236865e-05 -2.011501e-08 -7.387755e-01
2.657858e+03 7.141888e-01 1.315711e-09 5.131056e-05 -1.931038e-08 -7.387809e-01
2.711545e+03 7.141907e-01 1.264072e-09 5.029437e-05 -1.855308e-08 -7.387861e-01
2.765232e+03 7.141925e-01 1.215413e-09 4.931765e-05 -1.783948e-08 -7.387911e-01
2.818919e+03 7.141943e-01 1.169509e-09 4.837815e-05 -1.716626e-08 -7.387959e-01
2.872606e+03 7.141959e-01 1.126155e-09 4.747377e-05 -1.653045e-08 -7.388006e-01
2.926293e+03 7.141976e-01 1.085166e-09 4.660258e-05 -1.592932e-08 -7.388050e-01
2.979980e+03 7.141991e-01 1.046373e-09 4.576280e-05 -1.536039e-08 -7.388094e-01
3.033667e+03 7.142006e-01 1.009622e-09 4.495274e-05 -1.482141e-08 -7.388135e-01
3.087354e+03 7.142021e-01 9.747720e-10 4.417086e-05 -1.431030e-08 -7.388175e-01
3.141041e+03 7.142035e-01 9.416943e-10 4.341572e-05 -1.382519e-08 -7.388214e-01
3.194728e+03 7.142049e-01 9.102706e-10 4.268596e-05 -1.336433e-08 -7.388251e-01
3.248416e+03 7.142062e-01 8.803925e-10 4.198033e-05 -1.292613e-08 -7.388288e-01
3.302103e+03 7.142075e-01 8.519602e-10 4.129765e-05 -1.250914e-08 -7.388323e-01
3.355790e+03 7.142087e-01 8.248819e-10 4.063681e-05 -1.211201e-08 -7.388357e-01
3.409477e+03 7.142099e-01 7.990731e-10 3.999680e-05 -1.173349e-08 -7.388389e-01
3.463164e+03 7.142110e-01 7.744556e-10 3.937663e-05 -1.137244e-08 -7.388421e-01
3.516851e+03 7.142122e-01 7.509571e-10 3.877540e-05 -1.102781e-08 -7.388452e-01
3.570538e+03 7.142132e-01 7.285109e-10 3.819225e-05 -1.069861e-08 -7.388482e-01
3.624225e+03 7.142143e-01 7.070551e-10 3.762638e-05 -1.038393e-08 -7.388511e-01
3.677912e+03 7.142153e-01 6.865322e-10 3.707704e-05 -1.008293e-08 -7.388539e-01
3.731599e+03 7.142163e-01 6.668890e-10 3.654350e-05 -9.794833e-09 -7.388567e-01
3.785286e+03 7.142173e-01 6.480758e-10 3.602511e-05 -9.518909e-09 -7.388593e-01
3.838974e+03 7.142182e-01 6.300466e-10 3.552121e-05 -9.254483e-09 -7.388619e-01
3.892661e+03 7.142191e-01 6.127584e-10 3.503122e-05 -9.000923e-09 -7.388644e-01
3.946348e+03 7.142200e-01 5.961711e-10 3.455456e-05 -8.757644e-09 -7.388669e-01
4.000035e+03 7.142209e-01 5.802474e-10 3.409070e-05 -8.524096e-09 -7.388693e-01
4.053722e+03 7.142217e-01 5.649522e-10 3.363913e-05 -8.299767e-09 -7.388716e-01
4.107409e+03 7.142226e-01 5.502531e-10 3.319936e-05 -8.084179e-09 -7.388738e-01
4.161096e+03 7.142234e-01 5.361194e-10 3.277095e-05 -7.876883e-09 -7.388760e-01
4.214783e+03 7.142241e-01 5.225224e-10 3.235345e-05 -7.677459e-09 -7.388782e-01
4.268470e+03 7.142249e-01 5.094353e-10 3.194645e-05 -7.485514e-09 -7.388803e-01
4.322157e+03 7.142256e-01 4.968331e-10 3.154957e-05 -7.300678e-09 -7.388823e-01
4.429532e+03 7.142271e-01 4.729895e-10 3.078467e-05 -6.950967e-09 -7.388862e-01
4.536906e+03 7.142284e-01 4.508192e-10 3.005598e-05 -6.625795e-09 -7.388900e-01
4.644280e+03 7.142297e-01 4.301690e-10 2.936100e-05 -6.322919e-09 -7.388935e-01
4.751654e+03 7.142309e-01 4.109031e-10 2.869742e-05 -6.040344e-09 -7.388969e-01
4.859028e+03 7.142321e-01 3.929005e-10 2.806318e-05 -5.776298e-09 -7.389002e-01
4.966402e+03 7.142333e-01 3.760531e-10 2.745637e-05 -5.529195e-09 -7.389033e-01
5.073777e+03 7.142343e-01 3.602641e-10 2.687524e-05 -5.297615e-09 -7.389063e-01
5.181151e+03 7.142354e-01 3.454467e-10 2.631820e-05 -5.080285e-09 -7.389092e-01
5.288525e+03 7.142364e-01 3.315229e-10 2.578379e-05 -4.876059e-09 -7.389119e-01
5.395899e+03 7.142373e-01 3.184221e-10 2.527064e-05 -4.683905e-09 -7.389145e-01
5.503273e+03 7.142383e-01 3.060807e-10 2.477753e-05 -4.502890e-09 -7.389171e-01
5.610648e+03 7.142391e-01 2.944412e-10 2.430329e-05 -4.332169e-09 -7.389195e-01
5.718022e+03 7.142400e-01 2.834514e-10 2.384686e-05 -4.170976e-09 -7.389218e-01
5.825396e+03 7.142408e-01 2.730637e-10 2.340726e-05 -4.018615e-09 -7.389241e-01
5.932770e+03 7.142416e-01 2.632350e-10 2.298358e-05 -3.874452e-09 -7.389263e-01
6.040144e+03 7.142424e-01 2.539259e-10 2.257496e-05 -3.737910e-09 -7.389284e-01
6.147518e+03 7.142431e-01 2.451003e-10 2.218061e-05 -3.608461e-09 -7.389304e-01
6.254893e+03 7.142438e-01 2.367255e-10 2.179981e-05 -3.485622e-09 -7.389323e-01
6.362267e+03 7.142445e-01 2.287711e-10 2.143186e-05 -3.368950e-09 -7.389342e-01
6.469641e+03 7.142452e-01 2.212095e-10 2.107613e-05 -3.258039e-09 -7.389361e-01
6.577015e+03 7.142458e-01 2.140153e-10 2.073201e-05 -3.152517e-09 -7.389378e-01
6.684389e+03 7.142464e-01 2.071650e-10 2.039895e-05 -3.052039e-09 -7.389395e-01
6.791764e+03 7.142470e-01 2.006372e-10 2.007642e-05 -2.956290e-09 -7.389412e-01
6.899138e+03 7.142476e-01 1.944117e-10 1.976393e-05 -2.864976e-09 -7.389428e-01
7.006512e+03 7.142482e-01 1.884703e-10 1.946102e-05 -2.777829e-09 -7.389443e-01
7.113886e+03 7.142487e-01 1.827960e-10 1.916726e-05 -2.694599e-09 -7.389459e-01
7.221260e+03 7.142492e-01 1.773729e-10 1.888223e-05 -2.615054e-09 -7.389473e-01
7.328634e+03 7.142498e-01 1.721864e-10 1.860555e-05 -2.538980e-09 -7.389487e-01
7.436009e+03 7.142503e-01 1.672231e-10 1.833687e-05 -2.466178e-09 -7.389501e-01
7.543383e+03 7.142508e-01 1.624702e-10 1.807583e-05 -2.396463e-09 -7.389515e-01
7.650757e+03 7.142512e-01 1.579160e-10 1.782213e-05 -2.329663e-09 -7.389528e-01
7.758131e+03 7.142517e-01 1.535496e-10 1.757545e-05 -2.265617e-09 -7.389540e-01
7.865505e+03 7.142521e-01 1.493609e-10 1.733550e-05 -2.204177e-09 -7.389553e-01
8.080254e+03 7.142530e-01 1.414788e-10 1.687474e-05 -2.088563e-09 -7.389576e-01
8.295002e+03 7.142538e-01 1.342011e-10 1.643783e-05 -1.981812e-09 -7.389599e-01
8.509750e+03 7.142546e-01 1.274673e-10 1.602298e-05 -1.883042e-09 -7.389620e-01
8.724499e+03 7.142553e-01 1.212248e-10 1.562856e-05 -1.791476e-09 -7.389640e-01
8.939247e+03 7.142560e-01 1.154267e-10 1.525308e-05 -1.706429e-09 -7.389660e-01
9.153996e+03 7.142567e-01 1.100320e-10 1.489523e-05 -1.627298e-09 -7.389678e-01
9.368744e+03 7.142573e-01 1.050040e-10 1.455378e-05 -1.553546e-09 -7.389695e-01
9.583492e+03 7.142579e-01 1.003102e-10 1.422763e-05 -1.484697e-09 -7.389712e-01
9.798241e+03 7.142585e-01 9.592166e-11 1.391579e-05 -1.420325e-09 -7.389728e-01
1.001299e+04 7.142591e-01 9.181248e-11 1.361732e-05 -1.360051e-09 -7.389743e-01
1.022774e+04 7.142596e-01 8.795944e-11 1.333138e-05 -1.303534e-09 -7.389758e-01
1.044249e+04 7.142601e-01 8.434168e-11 1.305720e-05 -1.250467e-09 -7.389772e-01
1.065723e+04 7.142606e-01 8.094043e-11 1.279408e-05 -1.200577e-09 -7.389786e-01
1.087198e+04 7.142611e-01 7.773875e-11 1.254135e-05 -1.153614e-09 -7.389799e-01
1.108673e+04 7.142615e-01 7.472132e-11 1.229841e-05 -1.109353e-09 -7.389811e-01
1.130148e+04 7.142620e-01 7.187428e-11 1.206471e-05 -1.067591e-09 -7.389823e-01
1.151623e+04 7.142624e-01 6.918503e-11 1.183972e-05 -1.028144e-09 -7.389835e-01
1.173098e+04 7.142628e-01 6.664212e-11 1.162297e-05 -9.908442e-10 -7.389846e-01
1.194572e+04 7.142632e-01 6.423513e-11 1.141401e-05 -9.555375e-10 -7.389857e-01
1.216047e+04 7.142636e-01 6.195454e-11 1.121244e-05 -9.220848e-10 -7.389867e-01
1.237522e+04 7.142639e-01 5.979165e-11 1.101786e-05 -8.903586e-10 -7.389877e-01
1.258997e+04 7.142643e-01 5.773851e-11 1.082992e-05 -8.602421e-10 -7.389887e-01
1.280472e+04 7.142646e-01 5.578780e-11 1.064828e-05 -8.316282e-10 -7.389896e-01
1.301947e+04 7.142649e-01 5.393282e-11 1.047263e-05 -8.044185e-10 -7.389905e-01
1.323421e+04 7.142652e-01 5.216742e-11 1.030269e-05 -7.785227e-10 -7.389914e-01
1.344896e+04 7.142656e-01 5.048592e-11 1.013817e-05 -7.538576e-10 -7.389922e-01
1.366371e+04 7.142659e-01 4.888308e-11 9.978828e-06 -7.303463e-10 -7.389930e-01
1.387846e+04 7.142661e-01 4.735407e-11 9.824415e-06 -7.079180e-10 -7.389938e-01
1.409321e+04 7.142664e-01 4.589443e-11 9.674707e-06 -6.865071e-10 -7.389946e-01
1.452270e+04 7.142670e-01 4.316701e-11 9.388575e-06 -6.464999e-10 -7.389961e-01
1.495220e+04 7.142675e-01 4.067125e-11 9.118882e-06 -6.098906e-10 -7.389974e-01
1.538170e+04 7.142679e-01 3.838164e-11 8.864250e-06 -5.763052e-10 -7.389987e-01
1.581119e+04 7.142684e-01 3.627607e-11 8.623453e-06 -5.454194e-10 -7.390000e-01
1.624069e+04 7.142688e-01 3.433535e-11 8.395392e-06 -5.169516e-10 -7.390012e-01
1.667019e+04 7.142692e-01 3.254269e-11 8.179084e-06 -4.906558e-10 -7.390023e-01
1.709969e+04 7.142696e-01 3.088342e-11 7.973642e-06 -4.663165e-10 -7.390033e-01
1.752918e+04 7.142700e-01 2.934463e-11 7.778268e-06 -4.437444e-10 -7.390043e-01
1.795868e+04 7.142703e-01 2.791491e-11 7.592240e-06 -4.227723e-10 -7.390053e-01
1.838818e+04 7.142706e-01 2.658421e-11 7.414902e-06 -4.032526e-10 -7.390062e-01
1.881767e+04 7.142710e-01 2.534359e-11 7.245659e-06 -3.850543e-10 -7.390071e-01
1.924717e+04 7.142713e-01 2.418509e-11 7.083970e-06 -3.680606e-10 -7.390079e-01
1.967667e+04 7.142715e-01 2.310163e-11 6.929340e-06 -3.521675e-10 -7.390087e-01
2.010616e+04 7.142718e-01 2.208686e-11 6.781317e-06 -3.372821e-10 -7.390094e-01
2.053566e+04 7.142721e-01 2.113509e-11 6.639485e-06 -3.233208e-10 -7.390102e-01
2.096516e+04 7.142723e-01 2.024122e-11 6.503465e-06 -3.102088e-10 -7.390109e-01
2.139465e+04 7.142726e-01 1.940064e-11 6.372906e-06 -2.978786e-10 -7.390115e-01
2.182415e+04 7.142728e-01 1.860921e-11 6.247486e-06 -2.862691e-10 -7.390122e-01
2.225365e+04 7.142730e-01 1.786315e-11 6.126907e-06 -2.753254e-10 -7.390128e-01
2.268314e+04 7.142733e-01 1.715908e-11 6.010895e-06 -2.649974e-10 -7.390134e-01
2.311264e+04 7.142735e-01 1.649389e-11 5.899194e-06 -2.552399e-10 -7.390140e-01
2.354214e+04 7.142737e-01 1.586477e-11 5.791570e-06 -2.460115e-10 -7.390145e-01
2.397163e+04 7.142739e-01 1.526917e-11 5.687802e-06 -2.372747e-10 -7.390151e-01
2.440113e+04 7.142740e-01 1.470474e-11 5.587687e-06 -2.289952e-10 -7.390156e-01
2.483063e+04 7.142742e-01 1.416935e-11 5.491035e-06 -2.211416e-10 -7.390161e-01
2.526012e+04 7.142744e-01 1.366103e-11 5.397671e-06 -2.136852e-10 -7.390165e-01
2.568962e+04 7.142746e-01 1.317800e-11 5.307428e-06 -2.065996e-10 -7.390170e-01
2.654861e+04 7.142749e-01 1.228132e-11 5.135703e-06 -1.934463e-10 -7.390179e-01
2.740761e+04 7.142752e-01 1.146762e-11 4.974742e-06 -1.815103e-10 -7.390187e-01
2.826660e+04 7.142755e-01 1.072698e-11 4.823564e-06 -1.706458e-10 -7.390195e-01
2.912559e+04 7.142757e-01 1.005089e-11 4.681303e-06 -1.607284e-10 -7.390202e-01
2.998459e+04 7.142760e-01 9.432080e-12 4.547194e-06 -1.516510e-10 -7.390209e-01
3.084358e+04 7.142762e-01 8.864246e-12 4.420555e-06 -1.433215e-10 -7.390216e-01
3.170257e+04 7.142764e-01 8.341942e-12 4.300778e-06 -1.356598e-10 -7.390222e-01
3.256157e+04 7.142767e-01 7.860428e-12 4.187322e-06 -1.285965e-10 -7.390228e-01
3.342056e+04 7.142769e-01 7.415564e-12 4.079697e-06 -1.220708e-10 -7.390233e-01
3.427955e+04 7.142770e-01 7.003723e-12 3.977467e-06 -1.160295e-10 -7.390238e-01
3.513855e+04 7.142772e-01 6.621716e-12 3.880235e-06 -1.104259e-10 -7.390243e-01
3.599754e+04 7.142774e-01 6.266728e-12 3.787643e-06 -1.052186e-10 -7.390248e-01
3.685653e+04 7.142776e-01 5.936272e-12 3.699368e-06 -1.003711e-10 -7.390253e-01
3.771553e+04 7.142777e-01 5.628136e-12 3.615114e-06 -9.585104e-11 -7.390257e-01
3.857452e+04 7.142779e-01 5.340356e-12 3.534612e-06 -9.162959e-11 -7.390261e-01
3.943351e+04 7.142780e-01 5.071178e-12 3.457617e-06 -8.768100e-11 -7.390265e-01
4.029251e+04 7.142782e-01 4.819031e-12 3.383905e-06 -8.398226e-11 -7.390269e-01
4.115150e+04 7.142783e-01 4.582510e-12 3.313271e-06 -8.051271e-11 -7.390272e-01
4.201050e+04 7.142784e-01 4.360348e-12 3.245525e-06 -7.725381e-11 -7.390276e-01
4.286949e+04 7.142785e-01 4.151407e-12 3.180494e-06 -7.418885e-11 -7.390279e-01
4.372848e+04 7.142786e-01 3.954658e-12 3.118019e-06 -7.130273e-11 -7.390282e-01
4.458748e+04 7.142788e-01 3.769171e-12 3.057950e-06 -6.858180e-11 -7.390286e-01
4.544647e+04 7.142789e-01 3.594102e-12 3.000152e-06 -6.601371e-11 -7.390289e-01
4.630546e+04 7.142790e-01 3.428685e-12 2.944499e-06 -6.358720e-11 -7.390291e-01
4.802345e+04 7.142792e-01 3.124084e-12 2.839165e-06 -5.911899e-11 -7.390297e-01
4.974144e+04 7.142794e-01 2.850497e-12 2.741107e-06 -5.510571e-11 -7.390302e-01
5.145942e+04 7.142795e-01 2.603851e-12 2.649597e-06 -5.148764e-11 -7.390307e-01
5.317741e+04 7.142797e-01 2.380722e-12 2.564000e-06 -4.821454e-11 -7.390311e-01
5.489540e+04 7.142798e-01 2.178213e-12 2.483760e-06 -4.524392e-11 -7.390315e-01
5.661338e+04 7.142800e-01 1.993859e-12 2.408390e-06 -4.253961e-11 -7.390319e-01
5.833137e+04 7.142801e-01 1.825553e-12 2.337460e-06 -4.007071e-11 -7.390323e-01
6.004936e+04 7.142802e-01 1.671485e-12 2.270589e-06 -3.781067e-11 -7.390326e-01
6.176734e+04 7.142803e-01 1.530094e-12 2.207437e-06 -3.573658e-11 -7.390329e-01
6.348533e+04 7.142805e-01 1.400025e-12 2.147704e-06 -3.382858e-11 -7.390332e-01
6.520332e+04 7.142806e-01 1.280101e-12 2.091118e-06 -3.206940e-11 -7.390335e-01
6.692131e+04 7.142807e-01 1.169294e-12 2.037438e-06 -3.044397e-11 -7.390338e-01
6.863929e+04 7.142808e-01 1.066703e-12 1.986444e-06 -2.893905e-11 -7.390341e-01
7.035728e+04 7.142809e-01 9.715358e-13 1.937942e-06 -2.754302e-11 -7.390343e-01
7.207527e+04 7.142809e-01 8.830920e-13 1.891751e-06 -2.624562e-11 -7.390345e-01
7.379325e+04 7.142810e-01 8.007532e-13 1.847711e-06 -2.503778e-11 -7.390348e-01
7.551124e+04 7.142811e-01 7.239704e-13 1.805675e-06 -2.391144e-11 -7.390350e-01
7.722923e+04 7.142812e-01 6.522545e-13 1.765509e-06 -2.285943e-11 -7.390352e-01
7.894721e+04 7.142812e-01 5.851695e-13 1.727092e-06 -2.187535e-11 -7.390354e-01
8.066520e+04 7.142813e-01 5.223249e-13 1.690311e-06 -2.095347e-11 -7.390356e-01
8.238319e+04 7.142814e-01 4.633709e-13 1.655063e-06 -2.008867e-11 -7.390358e-01
8.410117e+04 7.142814e-01 4.079928e-13 1.621256e-06 -1.927631e-11 -7.390359e-01
8.753715e+04 7.142816e-01 3.068578e-13 1.557623e-06 -1.779275e-11 -7.390363e-01
9.097312e+04 7.142817e-01 2.169645e-13 1.498797e-06 -1.647409e-11 -7.390366e-01
9.440910e+04 7.142818e-01 1.367064e-13 1.444253e-06 -1.529677e-11 -7.390368e-01
9.784507e+04 7.142819e-01 6.475411e-14 1.393539e-06 -1.424129e-11 -7.390371e-01


==> Imagens/Profile_f_Q/B2/aux1.txt <==
0.827  -0.3
0.827   0.1
0.827   0.8




==> Imagens/Profile_f_Q/B2/plot1.txt <==
reset

set out 'ProfileQ2.eps' 
set term postscript eps enhanced color 

# set multiplot

 
set style line  1 linetype   1 linewidth 3 lc rgb "red"
set style line  13 linetype   1 linewidth 3 lc rgb "green"
# dotted green 
set style line  2 linetype  2 linewidth 3 
# dotted blue
set style line  3 linetype  3 linewidth 3
set style line  4 linetype  4 linewidth 3
set style line  5 linetype  5 linewidth 3
set style line  6 linetype  6 linewidth 3
set style line  7 linetype  7 linewidth 3
set style line  8 linetype  8 linewidth 3
set style line  81 linetype  1 linewidth 3  lc rgb "black"
set style line  81 linetype  1 linewidth 3  lc rgb "black" 
set style line  9 linetype  9 linewidth 3
set style line 10 linetype 10 dashtype '.' lc rgb "black"
set style line 13 linetype   1 linewidth 3 lc rgb "blue"
set style line 14 linetype   1 linewidth 3 lc rgb "red"

# set style line 10 lt 1 lw 5

#pi=3.1412

#  set  label "{/Symbol m}={/Symbol l}=1" at -0.3,180  font "Times-Roman,24"
 

#  set ylabel "A_H" font "Times-Roman,26"
   set xlabel "log_{10}(r)" font "Times-Roman,26"
 
 
           set xtics 1 font "Times-Roman,22"
           set ytics 0.15 font "Times-Roman,22" 
#

    set xrange [ -.35 : 2.5 ]
   set yrange [0 :0.8 ] 

 # set  label "{/Symbol a}=-10" at 1.5 ,0.93  font "Times-Roman,22"


 
#  set label  'event horizon RN'   at  -1.03, 0.2  rotate font "Times-Italic,22"
  set label  'event horizon'   at  -0.2, 0.35  rotate font "Times-Italic,22"


#  set  label "r^2V'_{(RN)}" at  1.  ,0.42  font "Times-Italic,22"
#  set  label "m^{(RN)}" at   0.  ,0.36  font "Times-Italic,22"

  set  label "V(r)" at  0.45  ,0.47 font "Times-Italic,22"
  set  label "{/Symbol f}(r)" at   0.4 ,0.1  font "Times-Italic,22"
  set  label "m(r)" at   0.1  ,0.6  font "Times-Italic,22"
  set  label "-ln {/Symbol s}(r)" at  0.2  ,0.035   font "Times-Italic,22"


 

# 1  2   3     4  5   6
# r, m, delta, Z, Z', V 
 
#	 

plot  "Solution.dat"   using (  log10($1)  ) :(   ($2) )   notitle with line ls 81,\
"Solution.dat"   using (  log10($1)  ) :(   ($3) )   notitle with line ls 81 lc rgb "green" ,\
"Solution.dat"   using (  log10($1)  ) :(   ($4) )   notitle with line ls 14,\
"Solution.dat"   using (  log10($1)  ) :(  -($6)  )   notitle with line ls 13,\
"aux1.txt"   using (  log10($1)  ) :(   ($2) )   notitle with line ls 10


 


==> Imagens/Profile_u/u=0/Solution.dat <==
2.799086e-01 1.399543e-01 3.206654e-02 2.276063e-01 -9.997031e-01 0.000000e+00
2.799199e-01 1.399549e-01 3.206340e-02 2.275950e-01 -9.996860e-01 -7.731209e-06
2.799224e-01 1.399551e-01 3.206270e-02 2.275925e-01 -9.996563e-01 -5.522364e-06
2.799249e-01 1.399552e-01 3.206200e-02 2.275900e-01 -9.996302e-01 -3.313531e-06
2.799274e-01 1.399553e-01 3.206130e-02 2.275875e-01 -9.996062e-01 -1.104712e-06
2.799299e-01 1.399555e-01 3.206060e-02 2.275850e-01 -9.995836e-01 1.104095e-06
2.799323e-01 1.399556e-01 3.205990e-02 2.275825e-01 -9.995620e-01 3.312889e-06
2.799374e-01 1.399559e-01 3.205850e-02 2.275775e-01 -9.995206e-01 7.730439e-06
2.799424e-01 1.399561e-01 3.205710e-02 2.275725e-01 -9.994807e-01 1.214794e-05
2.799474e-01 1.399564e-01 3.205571e-02 2.275675e-01 -9.994419e-01 1.656538e-05
2.799524e-01 1.399567e-01 3.205431e-02 2.275625e-01 -9.994036e-01 2.098278e-05
2.799573e-01 1.399570e-01 3.205291e-02 2.275576e-01 -9.993658e-01 2.540013e-05
2.799674e-01 1.399575e-01 3.205011e-02 2.275476e-01 -9.992911e-01 3.423466e-05
2.799774e-01 1.399581e-01 3.204732e-02 2.275376e-01 -9.992171e-01 4.306900e-05
2.799874e-01 1.399586e-01 3.204452e-02 2.275276e-01 -9.991436e-01 5.190312e-05
2.799974e-01 1.399592e-01 3.204173e-02 2.275176e-01 -9.990704e-01 6.073705e-05
2.800173e-01 1.399603e-01 3.203614e-02 2.274976e-01 -9.989246e-01 7.840428e-05
2.800374e-01 1.399613e-01 3.203055e-02 2.274776e-01 -9.987792e-01 9.607069e-05
2.800574e-01 1.399624e-01 3.202496e-02 2.274577e-01 -9.986342e-01 1.137363e-04
2.800774e-01 1.399635e-01 3.201938e-02 2.274377e-01 -9.984893e-01 1.314011e-04
2.800974e-01 1.399646e-01 3.201379e-02 2.274177e-01 -9.983446e-01 1.490650e-04
2.801374e-01 1.399668e-01 3.200263e-02 2.273778e-01 -9.980556e-01 1.843905e-04
2.801773e-01 1.399690e-01 3.199147e-02 2.273379e-01 -9.977668e-01 2.197126e-04
2.802174e-01 1.399712e-01 3.198032e-02 2.272980e-01 -9.974782e-01 2.550315e-04
2.802574e-01 1.399734e-01 3.196917e-02 2.272581e-01 -9.971899e-01 2.903471e-04
2.802974e-01 1.399756e-01 3.195802e-02 2.272182e-01 -9.969016e-01 3.256594e-04
2.803774e-01 1.399800e-01 3.193575e-02 2.271385e-01 -9.963256e-01 3.962742e-04
2.804573e-01 1.399843e-01 3.191349e-02 2.270588e-01 -9.957501e-01 4.668759e-04
2.805374e-01 1.399887e-01 3.189125e-02 2.269791e-01 -9.951750e-01 5.374643e-04
2.806174e-01 1.399931e-01 3.186904e-02 2.268995e-01 -9.946004e-01 6.080396e-04
2.807774e-01 1.400018e-01 3.182466e-02 2.267405e-01 -9.934524e-01 7.491506e-04
2.810974e-01 1.400194e-01 3.173614e-02 2.264230e-01 -9.911613e-01 1.031214e-03
2.812574e-01 1.400281e-01 3.169199e-02 2.262645e-01 -9.900182e-01 1.172166e-03
2.814174e-01 1.400369e-01 3.164792e-02 2.261062e-01 -9.888768e-01 1.313065e-03
2.815774e-01 1.400456e-01 3.160393e-02 2.259480e-01 -9.877369e-01 1.453911e-03
2.817373e-01 1.400544e-01 3.156001e-02 2.257901e-01 -9.865986e-01 1.594704e-03
2.818973e-01 1.400631e-01 3.151618e-02 2.256323e-01 -9.854619e-01 1.735443e-03
2.820574e-01 1.400719e-01 3.147241e-02 2.254747e-01 -9.843268e-01 1.876129e-03
2.822174e-01 1.400806e-01 3.142872e-02 2.253173e-01 -9.831932e-01 2.016761e-03
2.825374e-01 1.400981e-01 3.134158e-02 2.250031e-01 -9.809309e-01 2.297865e-03
2.828574e-01 1.401156e-01 3.125473e-02 2.246895e-01 -9.786750e-01 2.578753e-03
2.831773e-01 1.401331e-01 3.116819e-02 2.243767e-01 -9.764252e-01 2.859426e-03
2.834974e-01 1.401506e-01 3.108194e-02 2.240646e-01 -9.741818e-01 3.139882e-03
2.838174e-01 1.401681e-01 3.099599e-02 2.237532e-01 -9.719446e-01 3.420121e-03
2.841374e-01 1.401856e-01 3.091035e-02 2.234426e-01 -9.697137e-01 3.700143e-03
2.844573e-01 1.402031e-01 3.082499e-02 2.231326e-01 -9.674890e-01 3.979946e-03
2.847774e-01 1.402205e-01 3.073994e-02 2.228234e-01 -9.652704e-01 4.259530e-03
2.850974e-01 1.402380e-01 3.065518e-02 2.225149e-01 -9.630581e-01 4.538894e-03
2.854174e-01 1.402555e-01 3.057071e-02 2.222070e-01 -9.608519e-01 4.818038e-03
2.857374e-01 1.402730e-01 3.048653e-02 2.218999e-01 -9.586519e-01 5.096961e-03
2.860574e-01 1.402904e-01 3.040265e-02 2.215935e-01 -9.564580e-01 5.375663e-03
2.863774e-01 1.403079e-01 3.031905e-02 2.212878e-01 -9.542703e-01 5.654143e-03
2.866974e-01 1.403253e-01 3.023574e-02 2.209828e-01 -9.520886e-01 5.932400e-03
2.870174e-01 1.403428e-01 3.015272e-02 2.206784e-01 -9.499130e-01 6.210433e-03
2.873373e-01 1.403602e-01 3.006999e-02 2.203748e-01 -9.477435e-01 6.488243e-03
2.876574e-01 1.403777e-01 2.998755e-02 2.200719e-01 -9.455800e-01 6.765829e-03
2.879774e-01 1.403951e-01 2.990538e-02 2.197696e-01 -9.434226e-01 7.043189e-03
2.882974e-01 1.404125e-01 2.982350e-02 2.194681e-01 -9.412712e-01 7.320324e-03
2.886173e-01 1.404300e-01 2.974191e-02 2.191672e-01 -9.391258e-01 7.597233e-03
2.889374e-01 1.404474e-01 2.966059e-02 2.188670e-01 -9.369863e-01 7.873916e-03
2.892574e-01 1.404648e-01 2.957956e-02 2.185676e-01 -9.348529e-01 8.150371e-03
2.898973e-01 1.404996e-01 2.941833e-02 2.179706e-01 -9.306038e-01 8.702598e-03
2.905374e-01 1.405344e-01 2.925820e-02 2.173764e-01 -9.263784e-01 9.253909e-03
2.911774e-01 1.405692e-01 2.909918e-02 2.167848e-01 -9.221765e-01 9.804302e-03
2.918174e-01 1.406040e-01 2.894125e-02 2.161960e-01 -9.179981e-01 1.035377e-02
2.924574e-01 1.406387e-01 2.878440e-02 2.156098e-01 -9.138429e-01 1.090231e-02
2.930974e-01 1.406734e-01 2.862862e-02 2.150263e-01 -9.097109e-01 1.144993e-02
2.937374e-01 1.407081e-01 2.847392e-02 2.144454e-01 -9.056019e-01 1.199660e-02
2.943774e-01 1.407427e-01 2.832027e-02 2.138671e-01 -9.015158e-01 1.254234e-02
2.950174e-01 1.407774e-01 2.816768e-02 2.132914e-01 -8.974524e-01 1.308714e-02
2.956574e-01 1.408120e-01 2.801612e-02 2.127183e-01 -8.934117e-01 1.363099e-02
2.962974e-01 1.408465e-01 2.786561e-02 2.121478e-01 -8.893936e-01 1.417390e-02
2.969374e-01 1.408811e-01 2.771612e-02 2.115799e-01 -8.853978e-01 1.471585e-02
2.975774e-01 1.409156e-01 2.756765e-02 2.110145e-01 -8.814242e-01 1.525684e-02
2.982173e-01 1.409501e-01 2.742019e-02 2.104517e-01 -8.774728e-01 1.579688e-02
2.988574e-01 1.409845e-01 2.727374e-02 2.098914e-01 -8.735434e-01 1.633596e-02
2.994973e-01 1.410190e-01 2.712828e-02 2.093335e-01 -8.696359e-01 1.687407e-02
3.001374e-01 1.410534e-01 2.698382e-02 2.087782e-01 -8.657502e-01 1.741122e-02
3.007773e-01 1.410877e-01 2.684033e-02 2.082254e-01 -8.618860e-01 1.794739e-02
3.014174e-01 1.411221e-01 2.669782e-02 2.076750e-01 -8.580434e-01 1.848260e-02
3.020574e-01 1.411564e-01 2.655628e-02 2.071271e-01 -8.542222e-01 1.901683e-02
3.026974e-01 1.411906e-01 2.641569e-02 2.065816e-01 -8.504222e-01 1.955008e-02
3.033374e-01 1.412248e-01 2.627606e-02 2.060385e-01 -8.466434e-01 2.008235e-02
3.039774e-01 1.412590e-01 2.613738e-02 2.054979e-01 -8.428856e-01 2.061364e-02
3.046174e-01 1.412932e-01 2.599963e-02 2.049596e-01 -8.391487e-01 2.114394e-02
3.052574e-01 1.413273e-01 2.586281e-02 2.044238e-01 -8.354325e-01 2.167325e-02
3.058974e-01 1.413614e-01 2.572692e-02 2.038903e-01 -8.317371e-01 2.220158e-02
3.065374e-01 1.413954e-01 2.559194e-02 2.033591e-01 -8.280621e-01 2.272892e-02
3.071774e-01 1.414294e-01 2.545787e-02 2.028304e-01 -8.244076e-01 2.325526e-02
3.078174e-01 1.414634e-01 2.532471e-02 2.023039e-01 -8.207734e-01 2.378060e-02
3.084574e-01 1.414973e-01 2.519244e-02 2.017798e-01 -8.171594e-01 2.430495e-02
3.090973e-01 1.415312e-01 2.506106e-02 2.012579e-01 -8.135654e-01 2.482830e-02
3.097374e-01 1.415651e-01 2.493057e-02 2.007384e-01 -8.099914e-01 2.535065e-02
3.103773e-01 1.415989e-01 2.480095e-02 2.002211e-01 -8.064372e-01 2.587200e-02
3.110174e-01 1.416327e-01 2.467220e-02 1.997062e-01 -8.029027e-01 2.639234e-02
3.116573e-01 1.416664e-01 2.454431e-02 1.991934e-01 -7.993878e-01 2.691168e-02
3.122974e-01 1.417001e-01 2.441727e-02 1.986829e-01 -7.958924e-01 2.743001e-02
3.129374e-01 1.417337e-01 2.429109e-02 1.981747e-01 -7.924164e-01 2.794733e-02
3.135774e-01 1.417673e-01 2.416575e-02 1.976686e-01 -7.889596e-01 2.846364e-02
3.142174e-01 1.418009e-01 2.404125e-02 1.971648e-01 -7.855220e-01 2.897894e-02
3.148574e-01 1.418344e-01 2.391757e-02 1.966632e-01 -7.821034e-01 2.949322e-02
3.154974e-01 1.418679e-01 2.379473e-02 1.961637e-01 -7.787037e-01 3.000649e-02
3.161374e-01 1.419013e-01 2.367269e-02 1.956664e-01 -7.753228e-01 3.051875e-02
3.174174e-01 1.419680e-01 2.343106e-02 1.946783e-01 -7.686170e-01 3.154022e-02
3.186974e-01 1.420346e-01 2.319262e-02 1.936987e-01 -7.619851e-01 3.255761e-02
3.199773e-01 1.421009e-01 2.295734e-02 1.927276e-01 -7.554262e-01 3.357093e-02
3.212573e-01 1.421671e-01 2.272515e-02 1.917648e-01 -7.489394e-01 3.458016e-02
3.225374e-01 1.422331e-01 2.249602e-02 1.908103e-01 -7.425240e-01 3.558529e-02
3.238174e-01 1.422989e-01 2.226989e-02 1.898639e-01 -7.361789e-01 3.658634e-02
3.250974e-01 1.423645e-01 2.204673e-02 1.889256e-01 -7.299035e-01 3.758328e-02
3.263774e-01 1.424299e-01 2.182649e-02 1.879953e-01 -7.236968e-01 3.857613e-02
3.276574e-01 1.424951e-01 2.160912e-02 1.870729e-01 -7.175580e-01 3.956487e-02
3.289374e-01 1.425601e-01 2.139458e-02 1.861584e-01 -7.114864e-01 4.054950e-02
3.302174e-01 1.426249e-01 2.118284e-02 1.852515e-01 -7.054811e-01 4.153003e-02
3.314974e-01 1.426895e-01 2.097383e-02 1.843523e-01 -6.995413e-01 4.250646e-02
3.327774e-01 1.427539e-01 2.076754e-02 1.834606e-01 -6.936663e-01 4.347877e-02
3.340574e-01 1.428180e-01 2.056390e-02 1.825765e-01 -6.878552e-01 4.444699e-02
3.353374e-01 1.428820e-01 2.036290e-02 1.816997e-01 -6.821072e-01 4.541110e-02
3.366174e-01 1.429458e-01 2.016447e-02 1.808303e-01 -6.764217e-01 4.637111e-02
3.378974e-01 1.430093e-01 1.996860e-02 1.799680e-01 -6.707978e-01 4.732702e-02
3.391774e-01 1.430726e-01 1.977523e-02 1.791130e-01 -6.652349e-01 4.827884e-02
3.404574e-01 1.431357e-01 1.958433e-02 1.782650e-01 -6.597321e-01 4.922658e-02
3.417373e-01 1.431986e-01 1.939587e-02 1.774241e-01 -6.542887e-01 5.017023e-02
3.430173e-01 1.432613e-01 1.920980e-02 1.765900e-01 -6.489041e-01 5.110979e-02
3.442974e-01 1.433238e-01 1.902610e-02 1.757628e-01 -6.435775e-01 5.204529e-02
3.455774e-01 1.433860e-01 1.884472e-02 1.749424e-01 -6.383082e-01 5.297672e-02
3.468574e-01 1.434480e-01 1.866564e-02 1.741287e-01 -6.330955e-01 5.390409e-02
3.481374e-01 1.435098e-01 1.848881e-02 1.733217e-01 -6.279387e-01 5.482740e-02
3.494174e-01 1.435714e-01 1.831421e-02 1.725212e-01 -6.228371e-01 5.574667e-02
3.506974e-01 1.436327e-01 1.814180e-02 1.717272e-01 -6.177901e-01 5.666190e-02
3.519774e-01 1.436938e-01 1.797154e-02 1.709396e-01 -6.127970e-01 5.757310e-02
3.532574e-01 1.437547e-01 1.780342e-02 1.701584e-01 -6.078572e-01 5.848028e-02
3.545374e-01 1.438154e-01 1.763739e-02 1.693835e-01 -6.029699e-01 5.938345e-02
3.558174e-01 1.438758e-01 1.747342e-02 1.686148e-01 -5.981346e-01 6.028262e-02
3.570974e-01 1.439360e-01 1.731149e-02 1.678522e-01 -5.933506e-01 6.117779e-02
3.583774e-01 1.439960e-01 1.715157e-02 1.670958e-01 -5.886173e-01 6.206899e-02
3.609374e-01 1.441153e-01 1.683761e-02 1.656009e-01 -5.793003e-01 6.383947e-02
3.634973e-01 1.442337e-01 1.653132e-02 1.641296e-01 -5.701788e-01 6.559415e-02
3.660574e-01 1.443511e-01 1.623248e-02 1.626814e-01 -5.612480e-01 6.733313e-02
3.686174e-01 1.444676e-01 1.594088e-02 1.612559e-01 -5.525033e-01 6.905649e-02
3.711774e-01 1.445832e-01 1.565629e-02 1.598524e-01 -5.439402e-01 7.076435e-02
3.737374e-01 1.446979e-01 1.537853e-02 1.584707e-01 -5.355543e-01 7.245681e-02
3.762974e-01 1.448117e-01 1.510739e-02 1.571103e-01 -5.273414e-01 7.413397e-02
3.788574e-01 1.449245e-01 1.484269e-02 1.557706e-01 -5.192972e-01 7.579594e-02
3.801374e-01 1.449806e-01 1.471269e-02 1.551084e-01 -5.153371e-01 7.662126e-02
3.814174e-01 1.450365e-01 1.458424e-02 1.544513e-01 -5.114177e-01 7.744283e-02
3.826974e-01 1.450921e-01 1.445730e-02 1.537992e-01 -5.075384e-01 7.826066e-02
3.839774e-01 1.451475e-01 1.433187e-02 1.531520e-01 -5.036989e-01 7.907477e-02
3.852573e-01 1.452027e-01 1.420790e-02 1.525097e-01 -4.998985e-01 7.988517e-02
3.865374e-01 1.452576e-01 1.408539e-02 1.518722e-01 -4.961369e-01 8.069187e-02
3.878174e-01 1.453123e-01 1.396432e-02 1.512396e-01 -4.924136e-01 8.149489e-02
3.890974e-01 1.453668e-01 1.384466e-02 1.506117e-01 -4.887280e-01 8.229425e-02
3.903774e-01 1.454210e-01 1.372639e-02 1.499884e-01 -4.850799e-01 8.308996e-02
3.916574e-01 1.454751e-01 1.360950e-02 1.493698e-01 -4.814686e-01 8.388203e-02
3.929374e-01 1.455289e-01 1.349396e-02 1.487558e-01 -4.778938e-01 8.467049e-02
3.942174e-01 1.455825e-01 1.337976e-02 1.481464e-01 -4.743550e-01 8.545534e-02
3.954974e-01 1.456358e-01 1.326687e-02 1.475415e-01 -4.708518e-01 8.623661e-02
3.967774e-01 1.456889e-01 1.315529e-02 1.469410e-01 -4.673838e-01 8.701430e-02
3.980574e-01 1.457418e-01 1.304498e-02 1.463450e-01 -4.639505e-01 8.778844e-02
3.993374e-01 1.457945e-01 1.293593e-02 1.457533e-01 -4.605515e-01 8.855903e-02
4.006174e-01 1.458470e-01 1.282813e-02 1.451659e-01 -4.571864e-01 8.932611e-02
4.018974e-01 1.458992e-01 1.272156e-02 1.445829e-01 -4.538549e-01 9.008967e-02
4.031774e-01 1.459512e-01 1.261620e-02 1.440041e-01 -4.505564e-01 9.084975e-02
4.044574e-01 1.460030e-01 1.251203e-02 1.434294e-01 -4.472907e-01 9.160634e-02
4.057374e-01 1.460546e-01 1.240904e-02 1.428590e-01 -4.440573e-01 9.235948e-02
4.070174e-01 1.461060e-01 1.230721e-02 1.422926e-01 -4.408558e-01 9.310917e-02
4.082974e-01 1.461571e-01 1.220653e-02 1.417304e-01 -4.376859e-01 9.385544e-02
4.095774e-01 1.462080e-01 1.210697e-02 1.411721e-01 -4.345471e-01 9.459829e-02
4.108574e-01 1.462587e-01 1.200853e-02 1.406179e-01 -4.314392e-01 9.533775e-02
4.121374e-01 1.463092e-01 1.191118e-02 1.400676e-01 -4.283617e-01 9.607383e-02
4.134174e-01 1.463595e-01 1.181492e-02 1.395213e-01 -4.253144e-01 9.680655e-02
4.146974e-01 1.464095e-01 1.171973e-02 1.389788e-01 -4.222967e-01 9.753592e-02
4.159774e-01 1.464594e-01 1.162560e-02 1.384402e-01 -4.193085e-01 9.826196e-02
4.172574e-01 1.465090e-01 1.153250e-02 1.379054e-01 -4.163492e-01 9.898469e-02
4.185374e-01 1.465584e-01 1.144043e-02 1.373743e-01 -4.134187e-01 9.970412e-02
4.198174e-01 1.466076e-01 1.134936e-02 1.368470e-01 -4.105165e-01 1.004203e-01
4.210974e-01 1.466566e-01 1.125930e-02 1.363234e-01 -4.076424e-01 1.011332e-01
4.223774e-01 1.467054e-01 1.117023e-02 1.358034e-01 -4.047959e-01 1.018428e-01
4.236574e-01 1.467539e-01 1.108212e-02 1.352871e-01 -4.019768e-01 1.025492e-01
4.249374e-01 1.468023e-01 1.099497e-02 1.347744e-01 -3.991848e-01 1.032524e-01
4.262174e-01 1.468504e-01 1.090877e-02 1.342652e-01 -3.964195e-01 1.039524e-01
4.274974e-01 1.468984e-01 1.082350e-02 1.337595e-01 -3.936806e-01 1.046492e-01
4.287774e-01 1.469461e-01 1.073915e-02 1.332574e-01 -3.909678e-01 1.053428e-01
4.300574e-01 1.469936e-01 1.065571e-02 1.327586e-01 -3.882809e-01 1.060333e-01
4.313374e-01 1.470410e-01 1.057317e-02 1.322633e-01 -3.856194e-01 1.067206e-01
4.326174e-01 1.470881e-01 1.049151e-02 1.317714e-01 -3.829832e-01 1.074049e-01
4.338974e-01 1.471350e-01 1.041072e-02 1.312829e-01 -3.803719e-01 1.080860e-01
4.351774e-01 1.471817e-01 1.033079e-02 1.307977e-01 -3.777853e-01 1.087641e-01
4.364574e-01 1.472282e-01 1.025171e-02 1.303158e-01 -3.752230e-01 1.094390e-01
4.377374e-01 1.472745e-01 1.017348e-02 1.298371e-01 -3.726847e-01 1.101110e-01
4.390174e-01 1.473206e-01 1.009607e-02 1.293617e-01 -3.701703e-01 1.107798e-01
4.402974e-01 1.473665e-01 1.001947e-02 1.288895e-01 -3.676794e-01 1.114457e-01
4.415774e-01 1.474122e-01 9.943683e-03 1.284204e-01 -3.652117e-01 1.121086e-01
4.428574e-01 1.474578e-01 9.868691e-03 1.279545e-01 -3.627670e-01 1.127684e-01
4.441374e-01 1.475031e-01 9.794483e-03 1.274917e-01 -3.603451e-01 1.134253e-01
4.454174e-01 1.475482e-01 9.721051e-03 1.270320e-01 -3.579456e-01 1.140792e-01
4.466974e-01 1.475931e-01 9.648383e-03 1.265754e-01 -3.555683e-01 1.147302e-01
4.492574e-01 1.476824e-01 9.505303e-03 1.256711e-01 -3.508793e-01 1.160234e-01
4.518174e-01 1.477709e-01 9.365166e-03 1.247788e-01 -3.462762e-01 1.173051e-01
4.543774e-01 1.478586e-01 9.227896e-03 1.238981e-01 -3.417569e-01 1.185752e-01
4.569374e-01 1.479456e-01 9.093422e-03 1.230289e-01 -3.373197e-01 1.198341e-01
4.594974e-01 1.480318e-01 8.961672e-03 1.221710e-01 -3.329627e-01 1.210817e-01
4.620574e-01 1.481173e-01 8.832578e-03 1.213241e-01 -3.286840e-01 1.223182e-01
4.646174e-01 1.482020e-01 8.706072e-03 1.204881e-01 -3.244820e-01 1.235438e-01
4.671774e-01 1.482860e-01 8.582092e-03 1.196627e-01 -3.203550e-01 1.247585e-01
4.697374e-01 1.483693e-01 8.460573e-03 1.188478e-01 -3.163012e-01 1.259625e-01
4.722974e-01 1.484519e-01 8.341454e-03 1.180432e-01 -3.123191e-01 1.271559e-01
4.748574e-01 1.485338e-01 8.224678e-03 1.172486e-01 -3.084072e-01 1.283387e-01
4.774174e-01 1.486150e-01 8.110185e-03 1.164640e-01 -3.045638e-01 1.295112e-01
4.799774e-01 1.486954e-01 7.997921e-03 1.156892e-01 -3.007875e-01 1.306734e-01
4.825374e-01 1.487752e-01 7.887831e-03 1.149240e-01 -2.970769e-01 1.318255e-01
4.850974e-01 1.488543e-01 7.779863e-03 1.141681e-01 -2.934304e-01 1.329675e-01
4.876574e-01 1.489328e-01 7.673964e-03 1.134215e-01 -2.898468e-01 1.340996e-01
4.902174e-01 1.490105e-01 7.570087e-03 1.126841e-01 -2.863247e-01 1.352219e-01
4.927774e-01 1.490877e-01 7.468181e-03 1.119555e-01 -2.828627e-01 1.363345e-01
4.953374e-01 1.491641e-01 7.368201e-03 1.112358e-01 -2.794596e-01 1.374374e-01
4.978974e-01 1.492399e-01 7.270101e-03 1.105246e-01 -2.761141e-01 1.385309e-01
5.004574e-01 1.493151e-01 7.173836e-03 1.098220e-01 -2.728250e-01 1.396150e-01
5.030174e-01 1.493896e-01 7.079362e-03 1.091277e-01 -2.695912e-01 1.406898e-01
5.055774e-01 1.494636e-01 6.986640e-03 1.084416e-01 -2.664114e-01 1.417554e-01
5.081374e-01 1.495368e-01 6.895626e-03 1.077636e-01 -2.632845e-01 1.428119e-01
5.106974e-01 1.496095e-01 6.806283e-03 1.070936e-01 -2.602094e-01 1.438595e-01
5.132574e-01 1.496816e-01 6.718570e-03 1.064313e-01 -2.571851e-01 1.448982e-01
5.158174e-01 1.497531e-01 6.632452e-03 1.057768e-01 -2.542105e-01 1.459281e-01
5.183774e-01 1.498239e-01 6.547890e-03 1.051297e-01 -2.512845e-01 1.469493e-01
5.209374e-01 1.498942e-01 6.464850e-03 1.044901e-01 -2.484062e-01 1.479620e-01
5.234974e-01 1.499639e-01 6.383297e-03 1.038579e-01 -2.455745e-01 1.489661e-01
5.260574e-01 1.500331e-01 6.303198e-03 1.032328e-01 -2.427886e-01 1.499619e-01
5.286173e-01 1.501016e-01 6.224520e-03 1.026147e-01 -2.400475e-01 1.509493e-01
5.311773e-01 1.501696e-01 6.147230e-03 1.020037e-01 -2.373503e-01 1.519286e-01
5.337373e-01 1.502370e-01 6.071299e-03 1.013995e-01 -2.346961e-01 1.528997e-01
5.362974e-01 1.503039e-01 5.996695e-03 1.008020e-01 -2.320841e-01 1.538628e-01
5.388574e-01 1.503703e-01 5.923390e-03 1.002112e-01 -2.295133e-01 1.548180e-01
5.414174e-01 1.504361e-01 5.851354e-03 9.962685e-02 -2.269830e-01 1.557653e-01
5.439774e-01 1.505013e-01 5.780561e-03 9.904897e-02 -2.244924e-01 1.567049e-01
5.465374e-01 1.505661e-01 5.710982e-03 9.847742e-02 -2.220406e-01 1.576368e-01
5.490974e-01 1.506303e-01 5.642592e-03 9.791209e-02 -2.196270e-01 1.585611e-01
5.516574e-01 1.506939e-01 5.575364e-03 9.735290e-02 -2.172507e-01 1.594779e-01
5.542174e-01 1.507571e-01 5.509274e-03 9.679974e-02 -2.149110e-01 1.603872e-01
5.567774e-01 1.508198e-01 5.444297e-03 9.625252e-02 -2.126072e-01 1.612893e-01
5.593374e-01 1.508820e-01 5.380409e-03 9.571116e-02 -2.103387e-01 1.621840e-01
5.618974e-01 1.509436e-01 5.317587e-03 9.517556e-02 -2.081047e-01 1.630716e-01
5.644574e-01 1.510048e-01 5.255809e-03 9.464563e-02 -2.059045e-01 1.639521e-01
5.670174e-01 1.510655e-01 5.195053e-03 9.412130e-02 -2.037376e-01 1.648255e-01
5.695774e-01 1.511257e-01 5.135296e-03 9.360247e-02 -2.016032e-01 1.656920e-01
5.721373e-01 1.511854e-01 5.076519e-03 9.308906e-02 -1.995008e-01 1.665516e-01
5.746973e-01 1.512447e-01 5.018700e-03 9.258100e-02 -1.974297e-01 1.674045e-01
5.772574e-01 1.513035e-01 4.961820e-03 9.207820e-02 -1.953894e-01 1.682506e-01
5.798174e-01 1.513618e-01 4.905859e-03 9.158058e-02 -1.933793e-01 1.690900e-01
5.823774e-01 1.514197e-01 4.850799e-03 9.108807e-02 -1.913987e-01 1.699229e-01
5.849374e-01 1.514771e-01 4.796621e-03 9.060059e-02 -1.894472e-01 1.707493e-01
5.874974e-01 1.515341e-01 4.743306e-03 9.011807e-02 -1.875242e-01 1.715692e-01
5.900574e-01 1.515907e-01 4.690838e-03 8.964044e-02 -1.856291e-01 1.723827e-01
5.926174e-01 1.516468e-01 4.639199e-03 8.916763e-02 -1.837615e-01 1.731900e-01
5.951774e-01 1.517024e-01 4.588373e-03 8.869956e-02 -1.819209e-01 1.739910e-01
5.977374e-01 1.517577e-01 4.538342e-03 8.823617e-02 -1.801067e-01 1.747859e-01
6.002974e-01 1.518125e-01 4.489092e-03 8.777739e-02 -1.783184e-01 1.755747e-01
6.028574e-01 1.518669e-01 4.440607e-03 8.732316e-02 -1.765557e-01 1.763574e-01
6.054174e-01 1.519209e-01 4.392871e-03 8.687341e-02 -1.748179e-01 1.771341e-01
6.079774e-01 1.519744e-01 4.345870e-03 8.642807e-02 -1.731048e-01 1.779050e-01
6.105374e-01 1.520276e-01 4.299589e-03 8.598709e-02 -1.714157e-01 1.786700e-01
6.130974e-01 1.520803e-01 4.254015e-03 8.555040e-02 -1.697504e-01 1.794292e-01
6.156573e-01 1.521327e-01 4.209132e-03 8.511795e-02 -1.681083e-01 1.801828e-01
6.182173e-01 1.521847e-01 4.164929e-03 8.468967e-02 -1.664891e-01 1.809306e-01
6.207774e-01 1.522363e-01 4.121391e-03 8.426551e-02 -1.648923e-01 1.816729e-01
6.233374e-01 1.522875e-01 4.078506e-03 8.384540e-02 -1.633175e-01 1.824096e-01
6.258974e-01 1.523383e-01 4.036262e-03 8.342930e-02 -1.617644e-01 1.831408e-01
6.284574e-01 1.523887e-01 3.994645e-03 8.301715e-02 -1.602326e-01 1.838666e-01
6.310174e-01 1.524388e-01 3.953645e-03 8.260889e-02 -1.587217e-01 1.845870e-01
6.335774e-01 1.524884e-01 3.913249e-03 8.220448e-02 -1.572313e-01 1.853022e-01
6.361374e-01 1.525378e-01 3.873446e-03 8.180385e-02 -1.557611e-01 1.860120e-01
6.386974e-01 1.525867e-01 3.834225e-03 8.140696e-02 -1.543107e-01 1.867167e-01
6.412574e-01 1.526353e-01 3.795575e-03 8.101376e-02 -1.528797e-01 1.874162e-01
6.438174e-01 1.526836e-01 3.757485e-03 8.062420e-02 -1.514680e-01 1.881106e-01
6.463774e-01 1.527315e-01 3.719945e-03 8.023823e-02 -1.500750e-01 1.888000e-01
6.489374e-01 1.527790e-01 3.682944e-03 7.985580e-02 -1.487005e-01 1.894844e-01
6.514974e-01 1.528262e-01 3.646474e-03 7.947687e-02 -1.473443e-01 1.901638e-01
6.540574e-01 1.528731e-01 3.610523e-03 7.910139e-02 -1.460058e-01 1.908384e-01
6.566174e-01 1.529196e-01 3.575082e-03 7.872931e-02 -1.446850e-01 1.915081e-01
6.591773e-01 1.529658e-01 3.540143e-03 7.836058e-02 -1.433814e-01 1.921730e-01
6.617374e-01 1.530116e-01 3.505695e-03 7.799518e-02 -1.420948e-01 1.928332e-01
6.642974e-01 1.530572e-01 3.471731e-03 7.763304e-02 -1.408249e-01 1.934886e-01
6.668574e-01 1.531024e-01 3.438241e-03 7.727414e-02 -1.395714e-01 1.941395e-01
6.694174e-01 1.531472e-01 3.405217e-03 7.691843e-02 -1.383340e-01 1.947857e-01
6.719774e-01 1.531918e-01 3.372650e-03 7.656586e-02 -1.371125e-01 1.954274e-01
6.745374e-01 1.532361e-01 3.340533e-03 7.621640e-02 -1.359067e-01 1.960646e-01
6.770974e-01 1.532800e-01 3.308857e-03 7.587000e-02 -1.347161e-01 1.966973e-01
6.796574e-01 1.533236e-01 3.277615e-03 7.552664e-02 -1.335407e-01 1.973256e-01
6.822174e-01 1.533670e-01 3.246798e-03 7.518626e-02 -1.323802e-01 1.979495e-01
6.847774e-01 1.534100e-01 3.216400e-03 7.484884e-02 -1.312342e-01 1.985691e-01
6.873374e-01 1.534527e-01 3.186413e-03 7.451433e-02 -1.301027e-01 1.991844e-01
6.898974e-01 1.534951e-01 3.156830e-03 7.418270e-02 -1.289852e-01 1.997955e-01
6.924574e-01 1.535373e-01 3.127643e-03 7.385391e-02 -1.278817e-01 2.004023e-01
6.950174e-01 1.535791e-01 3.098847e-03 7.352793e-02 -1.267919e-01 2.010050e-01
6.975774e-01 1.536206e-01 3.070434e-03 7.320473e-02 -1.257155e-01 2.016036e-01
7.001374e-01 1.536619e-01 3.042398e-03 7.288426e-02 -1.246524e-01 2.021981e-01
7.026973e-01 1.537029e-01 3.014732e-03 7.256650e-02 -1.236024e-01 2.027885e-01
7.052574e-01 1.537436e-01 2.987430e-03 7.225140e-02 -1.225652e-01 2.033750e-01
7.078174e-01 1.537840e-01 2.960486e-03 7.193895e-02 -1.215406e-01 2.039575e-01
7.103774e-01 1.538242e-01 2.933894e-03 7.162910e-02 -1.205285e-01 2.045360e-01
7.129374e-01 1.538641e-01 2.907647e-03 7.132183e-02 -1.195286e-01 2.051107e-01
7.154974e-01 1.539037e-01 2.881740e-03 7.101711e-02 -1.185407e-01 2.056815e-01
7.180574e-01 1.539430e-01 2.856168e-03 7.071490e-02 -1.175647e-01 2.062486e-01
7.206174e-01 1.539821e-01 2.830925e-03 7.041517e-02 -1.166004e-01 2.068118e-01
7.231774e-01 1.540209e-01 2.806004e-03 7.011789e-02 -1.156476e-01 2.073713e-01
7.257374e-01 1.540595e-01 2.781402e-03 6.982304e-02 -1.147061e-01 2.079271e-01
7.282974e-01 1.540978e-01 2.757112e-03 6.953059e-02 -1.137758e-01 2.084792e-01
7.308574e-01 1.541359e-01 2.733130e-03 6.924050e-02 -1.128564e-01 2.090277e-01
7.334174e-01 1.541737e-01 2.709451e-03 6.895275e-02 -1.119479e-01 2.095727e-01
7.359774e-01 1.542112e-01 2.686068e-03 6.866732e-02 -1.110499e-01 2.101140e-01
7.385374e-01 1.542485e-01 2.662979e-03 6.838417e-02 -1.101625e-01 2.106518e-01
7.410974e-01 1.542856e-01 2.640178e-03 6.810328e-02 -1.092854e-01 2.111861e-01
7.436574e-01 1.543224e-01 2.617660e-03 6.782462e-02 -1.084184e-01 2.117170e-01
7.462174e-01 1.543590e-01 2.595420e-03 6.754817e-02 -1.075615e-01 2.122444e-01
7.487774e-01 1.543953e-01 2.573456e-03 6.727389e-02 -1.067144e-01 2.127684e-01
7.513374e-01 1.544314e-01 2.551760e-03 6.700178e-02 -1.058771e-01 2.132891e-01
7.538974e-01 1.544673e-01 2.530331e-03 6.673180e-02 -1.050493e-01 2.138064e-01
7.564574e-01 1.545029e-01 2.509163e-03 6.646392e-02 -1.042310e-01 2.143204e-01
7.590174e-01 1.545383e-01 2.488252e-03 6.619813e-02 -1.034219e-01 2.148311e-01
7.615774e-01 1.545735e-01 2.467595e-03 6.593439e-02 -1.026220e-01 2.153386e-01
7.641374e-01 1.546085e-01 2.447187e-03 6.567269e-02 -1.018311e-01 2.158429e-01
7.666974e-01 1.546432e-01 2.427024e-03 6.541301e-02 -1.010491e-01 2.163439e-01
7.692574e-01 1.546777e-01 2.407103e-03 6.515531e-02 -1.002759e-01 2.168419e-01
7.718174e-01 1.547120e-01 2.387419e-03 6.489959e-02 -9.951125e-02 2.173367e-01
7.743774e-01 1.547461e-01 2.367970e-03 6.464581e-02 -9.875515e-02 2.178284e-01
7.769374e-01 1.547800e-01 2.348751e-03 6.439396e-02 -9.800743e-02 2.183170e-01
7.794974e-01 1.548136e-01 2.329759e-03 6.414400e-02 -9.726797e-02 2.188026e-01
7.820574e-01 1.548471e-01 2.310990e-03 6.389594e-02 -9.653665e-02 2.192852e-01
7.846174e-01 1.548803e-01 2.292442e-03 6.364973e-02 -9.581336e-02 2.197647e-01
7.871774e-01 1.549133e-01 2.274110e-03 6.340537e-02 -9.509798e-02 2.202414e-01
7.897374e-01 1.549462e-01 2.255992e-03 6.316282e-02 -9.439040e-02 2.207150e-01
7.922974e-01 1.549788e-01 2.238084e-03 6.292208e-02 -9.369051e-02 2.211858e-01
7.948574e-01 1.550112e-01 2.220383e-03 6.268312e-02 -9.299820e-02 2.216537e-01
7.974174e-01 1.550434e-01 2.202885e-03 6.244592e-02 -9.231337e-02 2.221187e-01
7.999774e-01 1.550754e-01 2.185589e-03 6.221047e-02 -9.163590e-02 2.225809e-01
8.025374e-01 1.551073e-01 2.168491e-03 6.197674e-02 -9.096570e-02 2.230403e-01
8.050974e-01 1.551389e-01 2.151587e-03 6.174472e-02 -9.030267e-02 2.234970e-01
8.076574e-01 1.551703e-01 2.134876e-03 6.151439e-02 -8.964669e-02 2.239508e-01
8.102174e-01 1.552016e-01 2.118354e-03 6.128572e-02 -8.899769e-02 2.244019e-01
8.127774e-01 1.552326e-01 2.102018e-03 6.105871e-02 -8.835555e-02 2.248504e-01
8.153374e-01 1.552635e-01 2.085866e-03 6.083334e-02 -8.772019e-02 2.252961e-01
8.178974e-01 1.552942e-01 2.069895e-03 6.060958e-02 -8.709151e-02 2.257391e-01
8.204574e-01 1.553247e-01 2.054102e-03 6.038742e-02 -8.646943e-02 2.261796e-01
8.230174e-01 1.553550e-01 2.038485e-03 6.016685e-02 -8.585384e-02 2.266174e-01
8.281374e-01 1.554151e-01 2.007768e-03 5.973039e-02 -8.464182e-02 2.274853e-01
8.332574e-01 1.554744e-01 1.977725e-03 5.930007e-02 -8.345476e-02 2.283429e-01
8.383774e-01 1.555331e-01 1.948335e-03 5.887577e-02 -8.229200e-02 2.291906e-01
8.434974e-01 1.555911e-01 1.919582e-03 5.845736e-02 -8.115288e-02 2.300284e-01
8.486174e-01 1.556484e-01 1.891445e-03 5.804473e-02 -8.003678e-02 2.308565e-01
8.537374e-01 1.557050e-01 1.863910e-03 5.763775e-02 -7.894310e-02 2.316751e-01
8.588574e-01 1.557610e-01 1.836958e-03 5.723631e-02 -7.787125e-02 2.324843e-01
8.639774e-01 1.558164e-01 1.810574e-03 5.684031e-02 -7.682067e-02 2.332844e-01
8.690974e-01 1.558711e-01 1.784742e-03 5.644963e-02 -7.579080e-02 2.340753e-01
8.742174e-01 1.559252e-01 1.759448e-03 5.606418e-02 -7.478112e-02 2.348574e-01
8.793374e-01 1.559786e-01 1.734676e-03 5.568384e-02 -7.379110e-02 2.356307e-01
8.844574e-01 1.560315e-01 1.710413e-03 5.530853e-02 -7.282026e-02 2.363954e-01
8.895774e-01 1.560838e-01 1.686645e-03 5.493813e-02 -7.186810e-02 2.371517e-01
8.946974e-01 1.561355e-01 1.663359e-03 5.457256e-02 -7.093416e-02 2.378996e-01
8.998174e-01 1.561866e-01 1.640543e-03 5.421173e-02 -7.001799e-02 2.386393e-01
9.049374e-01 1.562372e-01 1.618183e-03 5.385555e-02 -6.911914e-02 2.393709e-01
9.100574e-01 1.562872e-01 1.596268e-03 5.350393e-02 -6.823719e-02 2.400946e-01
9.151774e-01 1.563367e-01 1.574787e-03 5.315677e-02 -6.737172e-02 2.408105e-01
9.202974e-01 1.563856e-01 1.553728e-03 5.281401e-02 -6.652233e-02 2.415186e-01
9.254174e-01 1.564340e-01 1.533081e-03 5.247556e-02 -6.568863e-02 2.422193e-01
9.305374e-01 1.564819e-01 1.512834e-03 5.214133e-02 -6.487025e-02 2.429124e-01
9.356574e-01 1.565292e-01 1.492979e-03 5.181126e-02 -6.406681e-02 2.435983e-01
9.407774e-01 1.565761e-01 1.473505e-03 5.148527e-02 -6.327797e-02 2.442769e-01
9.458974e-01 1.566225e-01 1.454402e-03 5.116327e-02 -6.250336e-02 2.449484e-01
9.510174e-01 1.566683e-01 1.435662e-03 5.084521e-02 -6.174267e-02 2.456129e-01
9.561374e-01 1.567137e-01 1.417275e-03 5.053100e-02 -6.099556e-02 2.462705e-01
9.612574e-01 1.567587e-01 1.399233e-03 5.022059e-02 -6.026171e-02 2.469213e-01
9.663774e-01 1.568031e-01 1.381527e-03 4.991390e-02 -5.954083e-02 2.475654e-01
9.714974e-01 1.568471e-01 1.364149e-03 4.961087e-02 -5.883260e-02 2.482030e-01
9.766174e-01 1.568907e-01 1.347091e-03 4.931143e-02 -5.813674e-02 2.488340e-01
9.817374e-01 1.569338e-01 1.330345e-03 4.901553e-02 -5.745296e-02 2.494587e-01
9.868574e-01 1.569764e-01 1.313905e-03 4.872310e-02 -5.678100e-02 2.500771e-01
9.919774e-01 1.570187e-01 1.297762e-03 4.843407e-02 -5.612059e-02 2.506893e-01
9.970974e-01 1.570605e-01 1.281910e-03 4.814840e-02 -5.547146e-02 2.512953e-01
1.002217e+00 1.571019e-01 1.266342e-03 4.786603e-02 -5.483336e-02 2.518954e-01
1.007337e+00 1.571428e-01 1.251051e-03 4.758689e-02 -5.420605e-02 2.524895e-01
1.012457e+00 1.571834e-01 1.236031e-03 4.731094e-02 -5.358929e-02 2.530778e-01
1.017577e+00 1.572236e-01 1.221276e-03 4.703812e-02 -5.298285e-02 2.536603e-01
1.022697e+00 1.572633e-01 1.206778e-03 4.676838e-02 -5.238650e-02 2.542371e-01
1.027817e+00 1.573027e-01 1.192534e-03 4.650166e-02 -5.180002e-02 2.548084e-01
1.032937e+00 1.573417e-01 1.178536e-03 4.623793e-02 -5.122320e-02 2.553741e-01
1.038057e+00 1.573803e-01 1.164779e-03 4.597712e-02 -5.065583e-02 2.559344e-01
1.043177e+00 1.574186e-01 1.151258e-03 4.571920e-02 -5.009771e-02 2.564893e-01
1.048297e+00 1.574564e-01 1.137967e-03 4.546410e-02 -4.954863e-02 2.570390e-01
1.053417e+00 1.574939e-01 1.124902e-03 4.521180e-02 -4.900842e-02 2.575834e-01
1.058537e+00 1.575311e-01 1.112057e-03 4.496224e-02 -4.847687e-02 2.581227e-01
1.063657e+00 1.575679e-01 1.099428e-03 4.471538e-02 -4.795381e-02 2.586569e-01
1.068777e+00 1.576043e-01 1.087009e-03 4.447118e-02 -4.743907e-02 2.591862e-01
1.073897e+00 1.576404e-01 1.074797e-03 4.422960e-02 -4.693246e-02 2.597105e-01
1.079017e+00 1.576762e-01 1.062786e-03 4.399058e-02 -4.643382e-02 2.602299e-01
1.084137e+00 1.577117e-01 1.050972e-03 4.375410e-02 -4.594298e-02 2.607446e-01
1.089257e+00 1.577468e-01 1.039352e-03 4.352011e-02 -4.545979e-02 2.612545e-01
1.094377e+00 1.577816e-01 1.027920e-03 4.328858e-02 -4.498408e-02 2.617598e-01
1.099497e+00 1.578160e-01 1.016673e-03 4.305946e-02 -4.451572e-02 2.622605e-01
1.104617e+00 1.578502e-01 1.005608e-03 4.283273e-02 -4.405454e-02 2.627566e-01
1.109737e+00 1.578840e-01 9.947192e-04 4.260833e-02 -4.360040e-02 2.632483e-01
1.114857e+00 1.579175e-01 9.840041e-04 4.238625e-02 -4.315316e-02 2.637355e-01
1.119977e+00 1.579508e-01 9.734589e-04 4.216643e-02 -4.271269e-02 2.642184e-01
1.125097e+00 1.579837e-01 9.630800e-04 4.194886e-02 -4.227885e-02 2.646969e-01
1.130217e+00 1.580163e-01 9.528640e-04 4.173349e-02 -4.185151e-02 2.651713e-01
1.135337e+00 1.580487e-01 9.428075e-04 4.152029e-02 -4.143054e-02 2.656414e-01
1.140457e+00 1.580807e-01 9.329073e-04 4.130923e-02 -4.101582e-02 2.661074e-01
1.145577e+00 1.581125e-01 9.231601e-04 4.110027e-02 -4.060722e-02 2.665693e-01
1.150697e+00 1.581440e-01 9.135629e-04 4.089340e-02 -4.020463e-02 2.670272e-01
1.155817e+00 1.581752e-01 9.041127e-04 4.068857e-02 -3.980792e-02 2.674812e-01
1.160937e+00 1.582061e-01 8.948065e-04 4.048575e-02 -3.941700e-02 2.679312e-01
1.166057e+00 1.582368e-01 8.856414e-04 4.028493e-02 -3.903174e-02 2.683773e-01
1.171177e+00 1.582672e-01 8.766146e-04 4.008606e-02 -3.865204e-02 2.688196e-01
1.176297e+00 1.582974e-01 8.677234e-04 3.988912e-02 -3.827780e-02 2.692581e-01
1.181417e+00 1.583272e-01 8.589651e-04 3.969409e-02 -3.790890e-02 2.696929e-01
1.186537e+00 1.583569e-01 8.503371e-04 3.950093e-02 -3.754526e-02 2.701240e-01
1.191657e+00 1.583863e-01 8.418368e-04 3.930961e-02 -3.718676e-02 2.705515e-01
1.196777e+00 1.584154e-01 8.334619e-04 3.912012e-02 -3.683332e-02 2.709753e-01
1.201897e+00 1.584443e-01 8.252098e-04 3.893243e-02 -3.648485e-02 2.713957e-01
1.207017e+00 1.584729e-01 8.170781e-04 3.874651e-02 -3.614124e-02 2.718125e-01
1.212137e+00 1.585013e-01 8.090647e-04 3.856234e-02 -3.580242e-02 2.722259e-01
1.217257e+00 1.585295e-01 8.011672e-04 3.837989e-02 -3.546829e-02 2.726358e-01
1.222377e+00 1.585574e-01 7.933834e-04 3.819913e-02 -3.513877e-02 2.730424e-01
1.227497e+00 1.585851e-01 7.857111e-04 3.802006e-02 -3.481377e-02 2.734457e-01
1.232617e+00 1.586126e-01 7.781484e-04 3.784263e-02 -3.449322e-02 2.738456e-01
1.237737e+00 1.586398e-01 7.706930e-04 3.766684e-02 -3.417703e-02 2.742423e-01
1.242857e+00 1.586668e-01 7.633431e-04 3.749265e-02 -3.386512e-02 2.746358e-01
1.247977e+00 1.586936e-01 7.560966e-04 3.732005e-02 -3.355743e-02 2.750261e-01
1.253097e+00 1.587202e-01 7.489517e-04 3.714902e-02 -3.325386e-02 2.754133e-01
1.258217e+00 1.587466e-01 7.419064e-04 3.697953e-02 -3.295436e-02 2.757974e-01
1.263337e+00 1.587727e-01 7.349590e-04 3.681156e-02 -3.265885e-02 2.761784e-01
1.268457e+00 1.587987e-01 7.281077e-04 3.664509e-02 -3.236725e-02 2.765564e-01
1.273577e+00 1.588244e-01 7.213507e-04 3.648011e-02 -3.207951e-02 2.769314e-01
1.278697e+00 1.588499e-01 7.146862e-04 3.631659e-02 -3.179555e-02 2.773035e-01
1.283817e+00 1.588753e-01 7.081128e-04 3.615452e-02 -3.151532e-02 2.776726e-01
1.288937e+00 1.589004e-01 7.016286e-04 3.599387e-02 -3.123873e-02 2.780388e-01
1.294057e+00 1.589253e-01 6.952322e-04 3.583463e-02 -3.096574e-02 2.784022e-01
1.299177e+00 1.589501e-01 6.889219e-04 3.567678e-02 -3.069627e-02 2.787627e-01
1.304297e+00 1.589746e-01 6.826962e-04 3.552029e-02 -3.043028e-02 2.791205e-01
1.309417e+00 1.589990e-01 6.765537e-04 3.536516e-02 -3.016770e-02 2.794755e-01
1.314537e+00 1.590231e-01 6.704929e-04 3.521137e-02 -2.990847e-02 2.798278e-01
1.319657e+00 1.590471e-01 6.645123e-04 3.505889e-02 -2.965255e-02 2.801774e-01
1.324777e+00 1.590709e-01 6.586105e-04 3.490772e-02 -2.939986e-02 2.805244e-01
1.329897e+00 1.590945e-01 6.527863e-04 3.475783e-02 -2.915036e-02 2.808687e-01
1.335017e+00 1.591179e-01 6.470381e-04 3.460922e-02 -2.890400e-02 2.812103e-01
1.340137e+00 1.591412e-01 6.413649e-04 3.446185e-02 -2.866071e-02 2.815495e-01
1.345257e+00 1.591643e-01 6.357651e-04 3.431573e-02 -2.842047e-02 2.818860e-01
1.350377e+00 1.591872e-01 6.302377e-04 3.417082e-02 -2.818320e-02 2.822201e-01
1.355497e+00 1.592099e-01 6.247814e-04 3.402713e-02 -2.794887e-02 2.825517e-01
1.360617e+00 1.592325e-01 6.193949e-04 3.388462e-02 -2.771742e-02 2.828808e-01
1.365737e+00 1.592548e-01 6.140771e-04 3.374329e-02 -2.748882e-02 2.832075e-01
1.370857e+00 1.592771e-01 6.088268e-04 3.360313e-02 -2.726300e-02 2.835317e-01
1.375977e+00 1.592991e-01 6.036430e-04 3.346412e-02 -2.703994e-02 2.838536e-01
1.381097e+00 1.593210e-01 5.985244e-04 3.332624e-02 -2.681958e-02 2.841731e-01
1.386217e+00 1.593428e-01 5.934701e-04 3.318948e-02 -2.660188e-02 2.844903e-01
1.391337e+00 1.593643e-01 5.884790e-04 3.305383e-02 -2.638680e-02 2.848052e-01
1.396457e+00 1.593857e-01 5.835499e-04 3.291927e-02 -2.617429e-02 2.851178e-01
1.401577e+00 1.594070e-01 5.786820e-04 3.278580e-02 -2.596433e-02 2.854282e-01
1.406697e+00 1.594281e-01 5.738741e-04 3.265339e-02 -2.575686e-02 2.857363e-01
1.411817e+00 1.594491e-01 5.691254e-04 3.252205e-02 -2.555184e-02 2.860423e-01
1.416937e+00 1.594699e-01 5.644349e-04 3.239174e-02 -2.534925e-02 2.863460e-01
1.422057e+00 1.594905e-01 5.598016e-04 3.226247e-02 -2.514904e-02 2.866476e-01
1.427177e+00 1.595110e-01 5.552246e-04 3.213421e-02 -2.495117e-02 2.869470e-01
1.432297e+00 1.595314e-01 5.507030e-04 3.200696e-02 -2.475561e-02 2.872443e-01
1.442537e+00 1.595717e-01 5.418225e-04 3.175544e-02 -2.437127e-02 2.878327e-01
1.452777e+00 1.596114e-01 5.331533e-04 3.150781e-02 -2.399575e-02 2.884129e-01
1.463017e+00 1.596506e-01 5.246888e-04 3.126398e-02 -2.362878e-02 2.889851e-01
1.473257e+00 1.596892e-01 5.164226e-04 3.102386e-02 -2.327010e-02 2.895494e-01
1.483497e+00 1.597273e-01 5.083486e-04 3.078738e-02 -2.291947e-02 2.901060e-01
1.493737e+00 1.597649e-01 5.004609e-04 3.055444e-02 -2.257665e-02 2.906551e-01
1.503977e+00 1.598019e-01 4.927539e-04 3.032498e-02 -2.224142e-02 2.911967e-01
1.514217e+00 1.598385e-01 4.852222e-04 3.009892e-02 -2.191354e-02 2.917311e-01
1.524457e+00 1.598745e-01 4.778606e-04 2.987617e-02 -2.159281e-02 2.922584e-01
1.534697e+00 1.599101e-01 4.706639e-04 2.965667e-02 -2.127903e-02 2.927788e-01
1.544937e+00 1.599453e-01 4.636273e-04 2.944035e-02 -2.097199e-02 2.932923e-01
1.555177e+00 1.599799e-01 4.567462e-04 2.922714e-02 -2.067150e-02 2.937991e-01
1.565417e+00 1.600141e-01 4.500159e-04 2.901698e-02 -2.037739e-02 2.942994e-01
1.575657e+00 1.600479e-01 4.434323e-04 2.880979e-02 -2.008947e-02 2.947932e-01
1.585897e+00 1.600812e-01 4.369910e-04 2.860552e-02 -1.980757e-02 2.952807e-01
1.596137e+00 1.601141e-01 4.306881e-04 2.840411e-02 -1.953152e-02 2.957620e-01
1.606377e+00 1.601466e-01 4.245196e-04 2.820550e-02 -1.926117e-02 2.962372e-01
1.616617e+00 1.601786e-01 4.184817e-04 2.800963e-02 -1.899636e-02 2.967065e-01
1.626857e+00 1.602103e-01 4.125709e-04 2.781644e-02 -1.873695e-02 2.971699e-01
1.637097e+00 1.602416e-01 4.067835e-04 2.762588e-02 -1.848277e-02 2.976275e-01
1.647337e+00 1.602724e-01 4.011162e-04 2.743789e-02 -1.823371e-02 2.980796e-01
1.657577e+00 1.603029e-01 3.955658e-04 2.725243e-02 -1.798962e-02 2.985260e-01
1.667817e+00 1.603331e-01 3.901290e-04 2.706945e-02 -1.775036e-02 2.989671e-01
1.678057e+00 1.603628e-01 3.848028e-04 2.688889e-02 -1.751583e-02 2.994028e-01
1.688297e+00 1.603922e-01 3.795842e-04 2.671071e-02 -1.728588e-02 2.998333e-01
1.698537e+00 1.604212e-01 3.744704e-04 2.653486e-02 -1.706041e-02 3.002586e-01
1.708777e+00 1.604499e-01 3.694586e-04 2.636130e-02 -1.683930e-02 3.006789e-01
1.719017e+00 1.604783e-01 3.645461e-04 2.618997e-02 -1.662243e-02 3.010941e-01
1.729257e+00 1.605063e-01 3.597303e-04 2.602085e-02 -1.640971e-02 3.015046e-01
1.739497e+00 1.605340e-01 3.550087e-04 2.585389e-02 -1.620102e-02 3.019102e-01
1.749737e+00 1.605613e-01 3.503789e-04 2.568904e-02 -1.599626e-02 3.023111e-01
1.759977e+00 1.605884e-01 3.458385e-04 2.552627e-02 -1.579534e-02 3.027074e-01
1.770217e+00 1.606151e-01 3.413853e-04 2.536554e-02 -1.559817e-02 3.030991e-01
1.780457e+00 1.606415e-01 3.370171e-04 2.520681e-02 -1.540464e-02 3.034864e-01
1.790697e+00 1.606676e-01 3.327317e-04 2.505004e-02 -1.521468e-02 3.038692e-01
1.800937e+00 1.606935e-01 3.285270e-04 2.489520e-02 -1.502819e-02 3.042478e-01
1.811177e+00 1.607190e-01 3.244011e-04 2.474225e-02 -1.484509e-02 3.046220e-01
1.821417e+00 1.607442e-01 3.203519e-04 2.459116e-02 -1.466531e-02 3.049922e-01
1.831657e+00 1.607692e-01 3.163777e-04 2.444190e-02 -1.448875e-02 3.053581e-01
1.841897e+00 1.607939e-01 3.124766e-04 2.429442e-02 -1.431535e-02 3.057201e-01
1.852137e+00 1.608183e-01 3.086468e-04 2.414871e-02 -1.414502e-02 3.060781e-01
1.862377e+00 1.608424e-01 3.048866e-04 2.400472e-02 -1.397771e-02 3.064322e-01
1.872617e+00 1.608663e-01 3.011943e-04 2.386244e-02 -1.381333e-02 3.067824e-01
1.882857e+00 1.608899e-01 2.975683e-04 2.372182e-02 -1.365182e-02 3.071288e-01
1.893097e+00 1.609132e-01 2.940071e-04 2.358284e-02 -1.349311e-02 3.074715e-01
1.903337e+00 1.609364e-01 2.905091e-04 2.344547e-02 -1.333715e-02 3.078106e-01
1.913577e+00 1.609592e-01 2.870728e-04 2.330968e-02 -1.318386e-02 3.081460e-01
1.923817e+00 1.609818e-01 2.836968e-04 2.317545e-02 -1.303318e-02 3.084779e-01
1.934057e+00 1.610042e-01 2.803798e-04 2.304275e-02 -1.288507e-02 3.088063e-01
1.944297e+00 1.610263e-01 2.771202e-04 2.291156e-02 -1.273945e-02 3.091313e-01
1.954537e+00 1.610482e-01 2.739169e-04 2.278184e-02 -1.259628e-02 3.094529e-01
1.964777e+00 1.610699e-01 2.707686e-04 2.265358e-02 -1.245549e-02 3.097711e-01
1.975017e+00 1.610914e-01 2.676739e-04 2.252675e-02 -1.231705e-02 3.100861e-01
1.985257e+00 1.611126e-01 2.646318e-04 2.240132e-02 -1.218089e-02 3.103978e-01
1.995497e+00 1.611336e-01 2.616409e-04 2.227727e-02 -1.204696e-02 3.107064e-01
2.005737e+00 1.611544e-01 2.587003e-04 2.215459e-02 -1.191523e-02 3.110118e-01
2.015977e+00 1.611750e-01 2.558087e-04 2.203324e-02 -1.178563e-02 3.113141e-01
2.026217e+00 1.611954e-01 2.529651e-04 2.191321e-02 -1.165813e-02 3.116134e-01
2.036457e+00 1.612156e-01 2.501684e-04 2.179448e-02 -1.153268e-02 3.119097e-01
2.046697e+00 1.612355e-01 2.474177e-04 2.167702e-02 -1.140923e-02 3.122031e-01
2.056937e+00 1.612553e-01 2.447118e-04 2.156081e-02 -1.128775e-02 3.124935e-01
2.067177e+00 1.612749e-01 2.420499e-04 2.144584e-02 -1.116819e-02 3.127811e-01
2.077417e+00 1.612943e-01 2.394310e-04 2.133208e-02 -1.105052e-02 3.130659e-01
2.087657e+00 1.613134e-01 2.368542e-04 2.121951e-02 -1.093468e-02 3.133479e-01
2.097897e+00 1.613324e-01 2.343186e-04 2.110813e-02 -1.082065e-02 3.136271e-01
2.108137e+00 1.613513e-01 2.318233e-04 2.099790e-02 -1.070839e-02 3.139037e-01
2.118377e+00 1.613699e-01 2.293675e-04 2.088882e-02 -1.059786e-02 3.141776e-01
2.128617e+00 1.613884e-01 2.269503e-04 2.078085e-02 -1.048903e-02 3.144488e-01
2.138857e+00 1.614066e-01 2.245710e-04 2.067399e-02 -1.038186e-02 3.147175e-01
2.149097e+00 1.614247e-01 2.222288e-04 2.056823e-02 -1.027631e-02 3.149836e-01
2.159337e+00 1.614427e-01 2.199228e-04 2.046353e-02 -1.017237e-02 3.152473e-01
2.169577e+00 1.614604e-01 2.176524e-04 2.035989e-02 -1.006998e-02 3.155084e-01
2.179817e+00 1.614780e-01 2.154169e-04 2.025729e-02 -9.969130e-03 3.157671e-01
2.190057e+00 1.614955e-01 2.132155e-04 2.015572e-02 -9.869781e-03 3.160234e-01
2.200297e+00 1.615127e-01 2.110475e-04 2.005515e-02 -9.771904e-03 3.162773e-01
2.210537e+00 1.615298e-01 2.089123e-04 1.995558e-02 -9.675472e-03 3.165289e-01
2.220777e+00 1.615468e-01 2.068092e-04 1.985699e-02 -9.580455e-03 3.167782e-01
2.231017e+00 1.615636e-01 2.047375e-04 1.975937e-02 -9.486826e-03 3.170252e-01
2.241257e+00 1.615802e-01 2.026967e-04 1.966270e-02 -9.394558e-03 3.172699e-01
2.251497e+00 1.615967e-01 2.006862e-04 1.956697e-02 -9.303625e-03 3.175124e-01
2.261737e+00 1.616130e-01 1.987053e-04 1.947216e-02 -9.214002e-03 3.177528e-01
2.271977e+00 1.616292e-01 1.967535e-04 1.937826e-02 -9.125664e-03 3.179910e-01
2.282217e+00 1.616453e-01 1.948302e-04 1.928526e-02 -9.038586e-03 3.182270e-01
2.292457e+00 1.616612e-01 1.929349e-04 1.919314e-02 -8.952744e-03 3.184610e-01
2.302697e+00 1.616769e-01 1.910670e-04 1.910190e-02 -8.868116e-03 3.186928e-01
2.312937e+00 1.616926e-01 1.892259e-04 1.901152e-02 -8.784678e-03 3.189227e-01
2.323177e+00 1.617080e-01 1.874113e-04 1.892199e-02 -8.702409e-03 3.191505e-01
2.333417e+00 1.617234e-01 1.856226e-04 1.883329e-02 -8.621286e-03 3.193763e-01
2.343657e+00 1.617386e-01 1.838592e-04 1.874542e-02 -8.541289e-03 3.196002e-01
2.353897e+00 1.617537e-01 1.821208e-04 1.865836e-02 -8.462397e-03 3.198221e-01
2.364137e+00 1.617686e-01 1.804068e-04 1.857211e-02 -8.384589e-03 3.200421e-01
2.374377e+00 1.617834e-01 1.787168e-04 1.848664e-02 -8.307847e-03 3.202602e-01
2.384617e+00 1.617981e-01 1.770504e-04 1.840196e-02 -8.232150e-03 3.204765e-01
2.394857e+00 1.618127e-01 1.754071e-04 1.831805e-02 -8.157480e-03 3.206909e-01
2.405097e+00 1.618271e-01 1.737864e-04 1.823489e-02 -8.083819e-03 3.209035e-01
2.415337e+00 1.618415e-01 1.721881e-04 1.815249e-02 -8.011147e-03 3.211143e-01
2.425577e+00 1.618556e-01 1.706116e-04 1.807082e-02 -7.939449e-03 3.213233e-01
2.435817e+00 1.618697e-01 1.690567e-04 1.798988e-02 -7.868706e-03 3.215306e-01
2.446057e+00 1.618837e-01 1.675228e-04 1.790966e-02 -7.798902e-03 3.217361e-01
2.456297e+00 1.618975e-01 1.660096e-04 1.783016e-02 -7.730020e-03 3.219399e-01
2.466537e+00 1.619112e-01 1.645168e-04 1.775135e-02 -7.662044e-03 3.221421e-01
2.476777e+00 1.619249e-01 1.630439e-04 1.767324e-02 -7.594958e-03 3.223426e-01
2.487017e+00 1.619384e-01 1.615907e-04 1.759580e-02 -7.528747e-03 3.225414e-01
2.497257e+00 1.619518e-01 1.601568e-04 1.751904e-02 -7.463395e-03 3.227386e-01
2.507497e+00 1.619650e-01 1.587418e-04 1.744295e-02 -7.398889e-03 3.229342e-01
2.527977e+00 1.619913e-01 1.559673e-04 1.729272e-02 -7.272353e-03 3.233207e-01
2.548457e+00 1.620171e-01 1.532647e-04 1.714505e-02 -7.149028e-03 3.237010e-01
2.568937e+00 1.620425e-01 1.506315e-04 1.699988e-02 -7.028805e-03 3.240752e-01
2.589417e+00 1.620675e-01 1.480654e-04 1.685713e-02 -6.911582e-03 3.244436e-01
2.609897e+00 1.620921e-01 1.455642e-04 1.671676e-02 -6.797259e-03 3.248061e-01
2.630377e+00 1.621163e-01 1.431256e-04 1.657870e-02 -6.685743e-03 3.251631e-01
2.650857e+00 1.621401e-01 1.407476e-04 1.644289e-02 -6.576943e-03 3.255145e-01
2.671337e+00 1.621636e-01 1.384282e-04 1.630929e-02 -6.470770e-03 3.258606e-01
2.691817e+00 1.621867e-01 1.361656e-04 1.617783e-02 -6.367142e-03 3.262014e-01
2.712297e+00 1.622095e-01 1.339578e-04 1.604847e-02 -6.265978e-03 3.265371e-01
2.732777e+00 1.622319e-01 1.318031e-04 1.592116e-02 -6.167200e-03 3.268678e-01
2.753257e+00 1.622540e-01 1.296998e-04 1.579585e-02 -6.070734e-03 3.271936e-01
2.773737e+00 1.622758e-01 1.276464e-04 1.567249e-02 -5.976509e-03 3.275145e-01
2.794217e+00 1.622972e-01 1.256413e-04 1.555104e-02 -5.884456e-03 3.278308e-01
2.814697e+00 1.623184e-01 1.236829e-04 1.543145e-02 -5.794509e-03 3.281425e-01
2.835177e+00 1.623392e-01 1.217698e-04 1.531368e-02 -5.706605e-03 3.284497e-01
2.855657e+00 1.623597e-01 1.199006e-04 1.519769e-02 -5.620681e-03 3.287525e-01
2.876137e+00 1.623800e-01 1.180741e-04 1.508344e-02 -5.536679e-03 3.290510e-01
2.896617e+00 1.623999e-01 1.162889e-04 1.497090e-02 -5.454543e-03 3.293453e-01
2.917097e+00 1.624196e-01 1.145437e-04 1.486001e-02 -5.374217e-03 3.296355e-01
2.937577e+00 1.624390e-01 1.128375e-04 1.475076e-02 -5.295650e-03 3.299216e-01
2.958057e+00 1.624581e-01 1.111690e-04 1.464309e-02 -5.218789e-03 3.302038e-01
2.978537e+00 1.624769e-01 1.095372e-04 1.453698e-02 -5.143586e-03 3.304821e-01
2.999017e+00 1.624955e-01 1.079410e-04 1.443240e-02 -5.069994e-03 3.307566e-01
3.019497e+00 1.625139e-01 1.063793e-04 1.432930e-02 -4.997967e-03 3.310274e-01
3.039977e+00 1.625320e-01 1.048512e-04 1.422767e-02 -4.927462e-03 3.312946e-01
3.060457e+00 1.625498e-01 1.033557e-04 1.412747e-02 -4.858435e-03 3.315582e-01
3.080937e+00 1.625674e-01 1.018919e-04 1.402866e-02 -4.790845e-03 3.318183e-01
3.101417e+00 1.625848e-01 1.004590e-04 1.393122e-02 -4.724654e-03 3.320749e-01
3.121897e+00 1.626020e-01 9.905596e-05 1.383513e-02 -4.659823e-03 3.323283e-01
3.142377e+00 1.626189e-01 9.768207e-05 1.374035e-02 -4.596315e-03 3.325783e-01
3.162857e+00 1.626356e-01 9.633651e-05 1.364685e-02 -4.534094e-03 3.328251e-01
3.183337e+00 1.626521e-01 9.501851e-05 1.355462e-02 -4.473126e-03 3.330687e-01
3.203817e+00 1.626684e-01 9.372733e-05 1.346363e-02 -4.413377e-03 3.333092e-01
3.224297e+00 1.626845e-01 9.246223e-05 1.337384e-02 -4.354815e-03 3.335466e-01
3.244777e+00 1.627004e-01 9.122252e-05 1.328525e-02 -4.297410e-03 3.337811e-01
3.265257e+00 1.627160e-01 9.000753e-05 1.319781e-02 -4.241130e-03 3.340126e-01
3.285737e+00 1.627315e-01 8.881661e-05 1.311152e-02 -4.185947e-03 3.342413e-01
3.306217e+00 1.627468e-01 8.764913e-05 1.302635e-02 -4.131832e-03 3.344671e-01
3.326697e+00 1.627619e-01 8.650447e-05 1.294228e-02 -4.078758e-03 3.346901e-01
3.347177e+00 1.627768e-01 8.538205e-05 1.285928e-02 -4.026699e-03 3.349105e-01
3.367657e+00 1.627915e-01 8.428130e-05 1.277733e-02 -3.975628e-03 3.351281e-01
3.388137e+00 1.628061e-01 8.320165e-05 1.269643e-02 -3.925522e-03 3.353431e-01
3.408617e+00 1.628204e-01 8.214259e-05 1.261654e-02 -3.876355e-03 3.355556e-01
3.429097e+00 1.628346e-01 8.110358e-05 1.253765e-02 -3.828105e-03 3.357655e-01
3.449577e+00 1.628487e-01 8.008413e-05 1.245973e-02 -3.780749e-03 3.359729e-01
3.470057e+00 1.628625e-01 7.908375e-05 1.238278e-02 -3.734265e-03 3.361779e-01
3.490537e+00 1.628763e-01 7.810196e-05 1.230677e-02 -3.688631e-03 3.363805e-01
3.511017e+00 1.628898e-01 7.713831e-05 1.223169e-02 -3.643828e-03 3.365807e-01
3.531497e+00 1.629032e-01 7.619236e-05 1.215752e-02 -3.599835e-03 3.367786e-01
3.551977e+00 1.629164e-01 7.526368e-05 1.208423e-02 -3.556633e-03 3.369742e-01
3.572457e+00 1.629295e-01 7.435184e-05 1.201183e-02 -3.514203e-03 3.371676e-01
3.592937e+00 1.629424e-01 7.345645e-05 1.194029e-02 -3.472527e-03 3.373588e-01
3.613417e+00 1.629552e-01 7.257711e-05 1.186959e-02 -3.431587e-03 3.375478e-01
3.633897e+00 1.629678e-01 7.171344e-05 1.179973e-02 -3.391365e-03 3.377347e-01
3.654377e+00 1.629803e-01 7.086508e-05 1.173068e-02 -3.351846e-03 3.379195e-01
3.674857e+00 1.629927e-01 7.003165e-05 1.166243e-02 -3.313012e-03 3.381022e-01
3.695337e+00 1.630049e-01 6.921282e-05 1.159497e-02 -3.274849e-03 3.382829e-01
3.715817e+00 1.630170e-01 6.840825e-05 1.152829e-02 -3.237340e-03 3.384616e-01
3.736297e+00 1.630290e-01 6.761761e-05 1.146236e-02 -3.200472e-03 3.386384e-01
3.756777e+00 1.630408e-01 6.684057e-05 1.139719e-02 -3.164228e-03 3.388133e-01
3.777257e+00 1.630525e-01 6.607683e-05 1.133275e-02 -3.128596e-03 3.389862e-01
3.797737e+00 1.630640e-01 6.532609e-05 1.126904e-02 -3.093562e-03 3.391573e-01
3.818217e+00 1.630755e-01 6.458805e-05 1.120604e-02 -3.059113e-03 3.393266e-01
3.838697e+00 1.630868e-01 6.386243e-05 1.114373e-02 -3.025235e-03 3.394940e-01
3.859177e+00 1.630980e-01 6.314895e-05 1.108212e-02 -2.991916e-03 3.396597e-01
3.879657e+00 1.631091e-01 6.244735e-05 1.102118e-02 -2.959143e-03 3.398236e-01
3.900137e+00 1.631200e-01 6.175736e-05 1.096091e-02 -2.926906e-03 3.399858e-01
3.920617e+00 1.631309e-01 6.107873e-05 1.090129e-02 -2.895192e-03 3.401464e-01
3.941097e+00 1.631416e-01 6.041120e-05 1.084232e-02 -2.863990e-03 3.403052e-01
3.961577e+00 1.631522e-01 5.975455e-05 1.078398e-02 -2.833289e-03 3.404624e-01
3.982057e+00 1.631627e-01 5.910853e-05 1.072626e-02 -2.803079e-03 3.406180e-01
4.002537e+00 1.631732e-01 5.847292e-05 1.066916e-02 -2.773349e-03 3.407720e-01
4.023017e+00 1.631835e-01 5.784749e-05 1.061266e-02 -2.744088e-03 3.409245e-01
4.043497e+00 1.631936e-01 5.723203e-05 1.055676e-02 -2.715288e-03 3.410754e-01
4.063977e+00 1.632037e-01 5.662633e-05 1.050144e-02 -2.686939e-03 3.412248e-01
4.084457e+00 1.632137e-01 5.603018e-05 1.044670e-02 -2.659030e-03 3.413726e-01
4.104937e+00 1.632236e-01 5.544338e-05 1.039253e-02 -2.631554e-03 3.415191e-01
4.125417e+00 1.632334e-01 5.486574e-05 1.033891e-02 -2.604501e-03 3.416640e-01
4.145897e+00 1.632431e-01 5.429707e-05 1.028584e-02 -2.577862e-03 3.418075e-01
4.166377e+00 1.632527e-01 5.373719e-05 1.023332e-02 -2.551630e-03 3.419497e-01
4.186857e+00 1.632622e-01 5.318591e-05 1.018133e-02 -2.525796e-03 3.420904e-01
4.207337e+00 1.632716e-01 5.264306e-05 1.012986e-02 -2.500351e-03 3.422298e-01
4.227817e+00 1.632810e-01 5.210848e-05 1.007891e-02 -2.475289e-03 3.423678e-01
4.248297e+00 1.632902e-01 5.158198e-05 1.002847e-02 -2.450602e-03 3.425045e-01
4.268777e+00 1.632993e-01 5.106341e-05 9.978530e-03 -2.426281e-03 3.426398e-01
4.289257e+00 1.633084e-01 5.055262e-05 9.929085e-03 -2.402321e-03 3.427739e-01
4.309737e+00 1.633173e-01 5.004944e-05 9.880128e-03 -2.378713e-03 3.429067e-01
4.330217e+00 1.633262e-01 4.955373e-05 9.831651e-03 -2.355451e-03 3.430383e-01
4.350697e+00 1.633350e-01 4.906534e-05 9.783647e-03 -2.332528e-03 3.431686e-01
4.371177e+00 1.633437e-01 4.858413e-05 9.736108e-03 -2.309939e-03 3.432977e-01
4.391657e+00 1.633524e-01 4.810995e-05 9.689029e-03 -2.287675e-03 3.434256e-01
4.412137e+00 1.633609e-01 4.764268e-05 9.642403e-03 -2.265731e-03 3.435523e-01
4.432617e+00 1.633694e-01 4.718217e-05 9.596223e-03 -2.244102e-03 3.436778e-01
4.473577e+00 1.633861e-01 4.628094e-05 9.505176e-03 -2.201761e-03 3.439255e-01
4.514537e+00 1.634025e-01 4.540526e-05 9.415838e-03 -2.160606e-03 3.441686e-01
4.555497e+00 1.634187e-01 4.455418e-05 9.328163e-03 -2.120593e-03 3.444074e-01
4.596457e+00 1.634345e-01 4.372678e-05 9.242104e-03 -2.081680e-03 3.446419e-01
4.637417e+00 1.634500e-01 4.292219e-05 9.157617e-03 -2.043828e-03 3.448723e-01
4.678377e+00 1.634653e-01 4.213959e-05 9.074660e-03 -2.006998e-03 3.450987e-01
4.719337e+00 1.634803e-01 4.137818e-05 8.993191e-03 -1.971154e-03 3.453211e-01
4.760297e+00 1.634951e-01 4.063720e-05 8.913170e-03 -1.936261e-03 3.455397e-01
4.801257e+00 1.635096e-01 3.991592e-05 8.834560e-03 -1.902286e-03 3.457546e-01
4.842217e+00 1.635238e-01 3.921367e-05 8.757323e-03 -1.869196e-03 3.459658e-01
4.883177e+00 1.635378e-01 3.852977e-05 8.681423e-03 -1.836962e-03 3.461735e-01
4.924137e+00 1.635516e-01 3.786359e-05 8.606827e-03 -1.805554e-03 3.463778e-01
4.965097e+00 1.635652e-01 3.721453e-05 8.533502e-03 -1.774944e-03 3.465787e-01
5.006057e+00 1.635785e-01 3.658199e-05 8.461414e-03 -1.745105e-03 3.467763e-01
5.047017e+00 1.635916e-01 3.596544e-05 8.390532e-03 -1.716011e-03 3.469707e-01
5.087977e+00 1.636045e-01 3.536433e-05 8.320828e-03 -1.687639e-03 3.471619e-01
5.128937e+00 1.636172e-01 3.477816e-05 8.252271e-03 -1.659964e-03 3.473501e-01
5.169897e+00 1.636297e-01 3.420642e-05 8.184835e-03 -1.632964e-03 3.475354e-01
5.210857e+00 1.636420e-01 3.364866e-05 8.118490e-03 -1.606617e-03 3.477177e-01
5.251817e+00 1.636541e-01 3.310442e-05 8.053212e-03 -1.580902e-03 3.478972e-01
5.292777e+00 1.636660e-01 3.257327e-05 7.988974e-03 -1.555799e-03 3.480739e-01
5.333737e+00 1.636778e-01 3.205479e-05 7.925753e-03 -1.531289e-03 3.482479e-01
5.374697e+00 1.636893e-01 3.154858e-05 7.863523e-03 -1.507354e-03 3.484192e-01
5.415657e+00 1.637007e-01 3.105426e-05 7.802263e-03 -1.483974e-03 3.485880e-01
5.456617e+00 1.637119e-01 3.057146e-05 7.741949e-03 -1.461134e-03 3.487542e-01
5.497577e+00 1.637229e-01 3.009983e-05 7.682559e-03 -1.438817e-03 3.489180e-01
5.538537e+00 1.637338e-01 2.963901e-05 7.624074e-03 -1.417008e-03 3.490793e-01
5.579497e+00 1.637445e-01 2.918870e-05 7.566471e-03 -1.395690e-03 3.492382e-01
5.620457e+00 1.637551e-01 2.874856e-05 7.509732e-03 -1.374849e-03 3.493949e-01
5.661417e+00 1.637655e-01 2.831829e-05 7.453837e-03 -1.354471e-03 3.495493e-01
5.702377e+00 1.637758e-01 2.789761e-05 7.398768e-03 -1.334543e-03 3.497014e-01
5.743337e+00 1.637859e-01 2.748622e-05 7.344506e-03 -1.315051e-03 3.498514e-01
5.784297e+00 1.637958e-01 2.708386e-05 7.291033e-03 -1.295983e-03 3.499993e-01
5.825257e+00 1.638057e-01 2.669027e-05 7.238333e-03 -1.277326e-03 3.501451e-01
5.866217e+00 1.638153e-01 2.630519e-05 7.186389e-03 -1.259070e-03 3.502888e-01
5.907177e+00 1.638249e-01 2.592838e-05 7.135185e-03 -1.241201e-03 3.504306e-01
5.948137e+00 1.638343e-01 2.555960e-05 7.084705e-03 -1.223710e-03 3.505704e-01
5.989097e+00 1.638436e-01 2.519863e-05 7.034934e-03 -1.206586e-03 3.507083e-01
6.030057e+00 1.638528e-01 2.484525e-05 6.985856e-03 -1.189819e-03 3.508444e-01
6.071017e+00 1.638618e-01 2.449925e-05 6.937459e-03 -1.173399e-03 3.509785e-01
6.111977e+00 1.638707e-01 2.416042e-05 6.889727e-03 -1.157316e-03 3.511109e-01
6.152937e+00 1.638795e-01 2.382857e-05 6.842647e-03 -1.141561e-03 3.512416e-01
6.193897e+00 1.638882e-01 2.350350e-05 6.796206e-03 -1.126126e-03 3.513705e-01
6.234857e+00 1.638968e-01 2.318504e-05 6.750391e-03 -1.111001e-03 3.514977e-01
6.275817e+00 1.639053e-01 2.287300e-05 6.705189e-03 -1.096179e-03 3.516233e-01
6.316777e+00 1.639136e-01 2.256721e-05 6.660588e-03 -1.081652e-03 3.517472e-01
6.357737e+00 1.639218e-01 2.226752e-05 6.616576e-03 -1.067411e-03 3.518695e-01
6.398697e+00 1.639300e-01 2.197375e-05 6.573141e-03 -1.053450e-03 3.519903e-01
6.439657e+00 1.639380e-01 2.168575e-05 6.530273e-03 -1.039761e-03 3.521095e-01
6.480617e+00 1.639459e-01 2.140338e-05 6.487961e-03 -1.026336e-03 3.522272e-01
6.521577e+00 1.639538e-01 2.112648e-05 6.446192e-03 -1.013170e-03 3.523435e-01
6.562537e+00 1.639615e-01 2.085492e-05 6.404958e-03 -1.000255e-03 3.524583e-01
6.603497e+00 1.639691e-01 2.058856e-05 6.364248e-03 -9.875860e-04 3.525717e-01
6.644457e+00 1.639767e-01 2.032727e-05 6.324052e-03 -9.751558e-04 3.526836e-01
6.685417e+00 1.639841e-01 2.007091e-05 6.284360e-03 -9.629587e-04 3.527942e-01
6.726377e+00 1.639915e-01 1.981938e-05 6.245163e-03 -9.509889e-04 3.529035e-01
6.767337e+00 1.639987e-01 1.957254e-05 6.206452e-03 -9.392408e-04 3.530114e-01
6.808297e+00 1.640059e-01 1.933028e-05 6.168218e-03 -9.277090e-04 3.531181e-01
6.849257e+00 1.640130e-01 1.909249e-05 6.130451e-03 -9.163882e-04 3.532234e-01
6.890217e+00 1.640200e-01 1.885906e-05 6.093144e-03 -9.052732e-04 3.533275e-01
6.931177e+00 1.640270e-01 1.862988e-05 6.056289e-03 -8.943592e-04 3.534304e-01
6.972137e+00 1.640338e-01 1.840485e-05 6.019876e-03 -8.836413e-04 3.535321e-01
7.013097e+00 1.640406e-01 1.818388e-05 5.983898e-03 -8.731149e-04 3.536326e-01
7.054057e+00 1.640473e-01 1.796685e-05 5.948348e-03 -8.627753e-04 3.537319e-01
7.095017e+00 1.640539e-01 1.775369e-05 5.913217e-03 -8.526183e-04 3.538301e-01
7.135977e+00 1.640604e-01 1.754430e-05 5.878499e-03 -8.426395e-04 3.539271e-01
7.176937e+00 1.640669e-01 1.733859e-05 5.844186e-03 -8.328348e-04 3.540231e-01
7.217897e+00 1.640732e-01 1.713647e-05 5.810271e-03 -8.232002e-04 3.541179e-01
7.258857e+00 1.640796e-01 1.693787e-05 5.776747e-03 -8.137318e-04 3.542117e-01
7.299817e+00 1.640858e-01 1.674269e-05 5.743607e-03 -8.044257e-04 3.543044e-01
7.340777e+00 1.640920e-01 1.655087e-05 5.710846e-03 -7.952783e-04 3.543961e-01
7.381737e+00 1.640981e-01 1.636233e-05 5.678456e-03 -7.862860e-04 3.544868e-01
7.422697e+00 1.641041e-01 1.617699e-05 5.646431e-03 -7.774453e-04 3.545765e-01
7.463657e+00 1.641101e-01 1.599478e-05 5.614766e-03 -7.687528e-04 3.546652e-01
7.504617e+00 1.641160e-01 1.581563e-05 5.583453e-03 -7.602053e-04 3.547529e-01
7.545577e+00 1.641218e-01 1.563947e-05 5.552488e-03 -7.517994e-04 3.548396e-01
7.586537e+00 1.641276e-01 1.546623e-05 5.521864e-03 -7.435322e-04 3.549255e-01
7.627497e+00 1.641333e-01 1.529586e-05 5.491576e-03 -7.354005e-04 3.550104e-01
7.668457e+00 1.641390e-01 1.512829e-05 5.461618e-03 -7.274015e-04 3.550944e-01
7.709417e+00 1.641446e-01 1.496345e-05 5.431985e-03 -7.195323e-04 3.551775e-01
7.750377e+00 1.641501e-01 1.480130e-05 5.402672e-03 -7.117900e-04 3.552598e-01
7.791337e+00 1.641556e-01 1.464176e-05 5.373674e-03 -7.041719e-04 3.553411e-01
7.832297e+00 1.641610e-01 1.448479e-05 5.344985e-03 -6.966755e-04 3.554216e-01
7.873257e+00 1.641664e-01 1.433033e-05 5.316601e-03 -6.892981e-04 3.555013e-01
7.914217e+00 1.641717e-01 1.417832e-05 5.288516e-03 -6.820373e-04 3.555802e-01
7.996137e+00 1.641821e-01 1.388148e-05 5.233227e-03 -6.678555e-04 3.557355e-01
8.078057e+00 1.641924e-01 1.359385e-05 5.179083e-03 -6.541113e-04 3.558876e-01
8.159977e+00 1.642024e-01 1.331507e-05 5.126046e-03 -6.407870e-04 3.560367e-01
8.241897e+00 1.642122e-01 1.304478e-05 5.074085e-03 -6.278655e-04 3.561829e-01
8.323817e+00 1.642219e-01 1.278263e-05 5.023166e-03 -6.153309e-04 3.563261e-01
8.405737e+00 1.642313e-01 1.252831e-05 4.973259e-03 -6.031679e-04 3.564666e-01
8.487657e+00 1.642406e-01 1.228149e-05 4.924334e-03 -5.913618e-04 3.566043e-01
8.569577e+00 1.642497e-01 1.204190e-05 4.876361e-03 -5.798990e-04 3.567394e-01
8.651497e+00 1.642586e-01 1.180925e-05 4.829314e-03 -5.687661e-04 3.568720e-01
8.733417e+00 1.642673e-01 1.158327e-05 4.783166e-03 -5.579507e-04 3.570021e-01
8.815337e+00 1.642759e-01 1.136372e-05 4.737891e-03 -5.474408e-04 3.571297e-01
8.897257e+00 1.642843e-01 1.115035e-05 4.693465e-03 -5.372250e-04 3.572550e-01
8.979177e+00 1.642926e-01 1.094293e-05 4.649864e-03 -5.272925e-04 3.573781e-01
9.061097e+00 1.643007e-01 1.074124e-05 4.607066e-03 -5.176329e-04 3.574989e-01
9.143017e+00 1.643087e-01 1.054508e-05 4.565048e-03 -5.082362e-04 3.576175e-01
9.224937e+00 1.643166e-01 1.035424e-05 4.523790e-03 -4.990930e-04 3.577340e-01
9.306857e+00 1.643243e-01 1.016853e-05 4.483270e-03 -4.901943e-04 3.578485e-01
9.388777e+00 1.643318e-01 9.987778e-06 4.443470e-03 -4.815314e-04 3.579610e-01
9.470697e+00 1.643393e-01 9.811798e-06 4.404370e-03 -4.730961e-04 3.580715e-01
9.552617e+00 1.643466e-01 9.640427e-06 4.365952e-03 -4.648805e-04 3.581801e-01
9.634537e+00 1.643537e-01 9.473506e-06 4.328198e-03 -4.568770e-04 3.582869e-01
9.716457e+00 1.643608e-01 9.310882e-06 4.291091e-03 -4.490784e-04 3.583919e-01
9.798377e+00 1.643677e-01 9.152408e-06 4.254615e-03 -4.414777e-04 3.584951e-01
9.880297e+00 1.643746e-01 8.997946e-06 4.218754e-03 -4.340683e-04 3.585967e-01
9.962217e+00 1.643813e-01 8.847360e-06 4.183493e-03 -4.268439e-04 3.586965e-01
1.004414e+01 1.643879e-01 8.700522e-06 4.148815e-03 -4.197983e-04 3.587948e-01
1.012606e+01 1.643944e-01 8.557309e-06 4.114708e-03 -4.129257e-04 3.588914e-01
1.020798e+01 1.644008e-01 8.417603e-06 4.081157e-03 -4.062205e-04 3.589865e-01
1.028990e+01 1.644071e-01 8.281289e-06 4.048149e-03 -3.996772e-04 3.590800e-01
1.037182e+01 1.644133e-01 8.148259e-06 4.015670e-03 -3.932908e-04 3.591721e-01
1.045374e+01 1.644193e-01 8.018408e-06 3.983708e-03 -3.870561e-04 3.592628e-01
1.053566e+01 1.644253e-01 7.891636e-06 3.952250e-03 -3.809686e-04 3.593520e-01
1.061758e+01 1.644313e-01 7.767846e-06 3.921286e-03 -3.750235e-04 3.594399e-01
1.069950e+01 1.644371e-01 7.646946e-06 3.890803e-03 -3.692164e-04 3.595264e-01
1.078142e+01 1.644428e-01 7.528846e-06 3.860790e-03 -3.635432e-04 3.596116e-01
1.086334e+01 1.644484e-01 7.413460e-06 3.831236e-03 -3.579998e-04 3.596955e-01
1.094526e+01 1.644540e-01 7.300707e-06 3.802132e-03 -3.525821e-04 3.597782e-01
1.102718e+01 1.644595e-01 7.190506e-06 3.773466e-03 -3.472865e-04 3.598596e-01
1.110910e+01 1.644649e-01 7.082780e-06 3.745229e-03 -3.421093e-04 3.599399e-01
1.119102e+01 1.644702e-01 6.977458e-06 3.717412e-03 -3.370469e-04 3.600189e-01
1.127294e+01 1.644754e-01 6.874466e-06 3.690004e-03 -3.320961e-04 3.600968e-01
1.135486e+01 1.644806e-01 6.773738e-06 3.662998e-03 -3.272536e-04 3.601736e-01
1.143678e+01 1.644857e-01 6.675208e-06 3.636384e-03 -3.225162e-04 3.602493e-01
1.151870e+01 1.644907e-01 6.578811e-06 3.610154e-03 -3.178809e-04 3.603239e-01
1.160062e+01 1.644956e-01 6.484487e-06 3.584300e-03 -3.133448e-04 3.603975e-01
1.168254e+01 1.645005e-01 6.392177e-06 3.558813e-03 -3.089051e-04 3.604700e-01
1.176446e+01 1.645053e-01 6.301823e-06 3.533686e-03 -3.045591e-04 3.605415e-01
1.184638e+01 1.645100e-01 6.213372e-06 3.508912e-03 -3.003042e-04 3.606121e-01
1.192830e+01 1.645147e-01 6.126770e-06 3.484482e-03 -2.961377e-04 3.606816e-01
1.201022e+01 1.645193e-01 6.041965e-06 3.460390e-03 -2.920574e-04 3.607502e-01
1.209214e+01 1.645239e-01 5.958909e-06 3.436629e-03 -2.880609e-04 3.608179e-01
1.217406e+01 1.645283e-01 5.877553e-06 3.413192e-03 -2.841457e-04 3.608847e-01
1.225598e+01 1.645328e-01 5.797852e-06 3.390072e-03 -2.803099e-04 3.609506e-01
1.233790e+01 1.645371e-01 5.719761e-06 3.367264e-03 -2.765512e-04 3.610156e-01
1.241982e+01 1.645415e-01 5.643237e-06 3.344760e-03 -2.728676e-04 3.610797e-01
1.250174e+01 1.645457e-01 5.568239e-06 3.322555e-03 -2.692571e-04 3.611430e-01
1.258366e+01 1.645499e-01 5.494725e-06 3.300643e-03 -2.657178e-04 3.612055e-01
1.266558e+01 1.645540e-01 5.422657e-06 3.279018e-03 -2.622478e-04 3.612672e-01
1.274750e+01 1.645581e-01 5.351998e-06 3.257675e-03 -2.588453e-04 3.613280e-01
1.282942e+01 1.645622e-01 5.282710e-06 3.236607e-03 -2.555086e-04 3.613881e-01
1.291134e+01 1.645662e-01 5.214760e-06 3.215810e-03 -2.522360e-04 3.614475e-01
1.299326e+01 1.645701e-01 5.148112e-06 3.195279e-03 -2.490259e-04 3.615061e-01
1.307518e+01 1.645740e-01 5.082733e-06 3.175008e-03 -2.458766e-04 3.615639e-01
1.315710e+01 1.645778e-01 5.018591e-06 3.154993e-03 -2.427867e-04 3.616211e-01
1.323902e+01 1.645816e-01 4.955656e-06 3.135229e-03 -2.397547e-04 3.616775e-01
1.332094e+01 1.645854e-01 4.893898e-06 3.115710e-03 -2.367791e-04 3.617332e-01
1.340286e+01 1.645891e-01 4.833286e-06 3.096433e-03 -2.338586e-04 3.617883e-01
1.348478e+01 1.645927e-01 4.773794e-06 3.077393e-03 -2.309918e-04 3.618427e-01
1.356670e+01 1.645963e-01 4.715393e-06 3.058586e-03 -2.281773e-04 3.618964e-01
1.364862e+01 1.645999e-01 4.658057e-06 3.040007e-03 -2.254140e-04 3.619495e-01
1.373054e+01 1.646034e-01 4.601760e-06 3.021653e-03 -2.227006e-04 3.620019e-01
1.381246e+01 1.646069e-01 4.546478e-06 3.003519e-03 -2.200358e-04 3.620538e-01
1.389438e+01 1.646103e-01 4.492186e-06 2.985601e-03 -2.174186e-04 3.621050e-01
1.397630e+01 1.646137e-01 4.438860e-06 2.967896e-03 -2.148478e-04 3.621556e-01
1.405822e+01 1.646171e-01 4.386479e-06 2.950399e-03 -2.123224e-04 3.622056e-01
1.414014e+01 1.646204e-01 4.335019e-06 2.933107e-03 -2.098412e-04 3.622551e-01
1.422206e+01 1.646237e-01 4.284459e-06 2.916017e-03 -2.074032e-04 3.623040e-01
1.438590e+01 1.646301e-01 4.185957e-06 2.882428e-03 -2.026530e-04 3.624000e-01
1.454974e+01 1.646365e-01 4.090812e-06 2.849603e-03 -1.980642e-04 3.624940e-01
1.471358e+01 1.646426e-01 3.998875e-06 2.817518e-03 -1.936294e-04 3.625858e-01
1.487742e+01 1.646487e-01 3.910003e-06 2.786147e-03 -1.893420e-04 3.626756e-01
1.504126e+01 1.646546e-01 3.824060e-06 2.755467e-03 -1.851953e-04 3.627635e-01
1.520510e+01 1.646603e-01 3.740920e-06 2.725455e-03 -1.811834e-04 3.628494e-01
1.536894e+01 1.646660e-01 3.660461e-06 2.696089e-03 -1.773005e-04 3.629335e-01
1.553278e+01 1.646715e-01 3.582571e-06 2.667350e-03 -1.735410e-04 3.630159e-01
1.569662e+01 1.646769e-01 3.507140e-06 2.639217e-03 -1.698999e-04 3.630965e-01
1.586046e+01 1.646822e-01 3.434066e-06 2.611671e-03 -1.663721e-04 3.631755e-01
1.602430e+01 1.646874e-01 3.363253e-06 2.584694e-03 -1.629531e-04 3.632529e-01
1.618814e+01 1.646925e-01 3.294607e-06 2.558269e-03 -1.596384e-04 3.633286e-01
1.635198e+01 1.646975e-01 3.228041e-06 2.532378e-03 -1.564238e-04 3.634029e-01
1.651582e+01 1.647024e-01 3.163473e-06 2.507007e-03 -1.533053e-04 3.634757e-01
1.667966e+01 1.647072e-01 3.100822e-06 2.482138e-03 -1.502792e-04 3.635471e-01
1.684350e+01 1.647119e-01 3.040014e-06 2.457758e-03 -1.473418e-04 3.636170e-01
1.700734e+01 1.647165e-01 2.980978e-06 2.433853e-03 -1.444896e-04 3.636857e-01
1.717118e+01 1.647210e-01 2.923644e-06 2.410407e-03 -1.417195e-04 3.637530e-01
1.733502e+01 1.647254e-01 2.867949e-06 2.387410e-03 -1.390283e-04 3.638190e-01
1.749886e+01 1.647298e-01 2.813829e-06 2.364847e-03 -1.364130e-04 3.638838e-01
1.766270e+01 1.647340e-01 2.761228e-06 2.342706e-03 -1.338708e-04 3.639475e-01
1.782654e+01 1.647382e-01 2.710087e-06 2.320976e-03 -1.313990e-04 3.640099e-01
1.799038e+01 1.647424e-01 2.660354e-06 2.299645e-03 -1.289950e-04 3.640712e-01
1.815422e+01 1.647464e-01 2.611978e-06 2.278703e-03 -1.266564e-04 3.641314e-01
1.831806e+01 1.647504e-01 2.564909e-06 2.258139e-03 -1.243809e-04 3.641905e-01
1.848190e+01 1.647543e-01 2.519101e-06 2.237943e-03 -1.221661e-04 3.642486e-01
1.864574e+01 1.647581e-01 2.474509e-06 2.218105e-03 -1.200099e-04 3.643056e-01
1.880958e+01 1.647619e-01 2.431091e-06 2.198615e-03 -1.179103e-04 3.643617e-01
1.897342e+01 1.647656e-01 2.388806e-06 2.179465e-03 -1.158654e-04 3.644168e-01
1.913726e+01 1.647692e-01 2.347614e-06 2.160645e-03 -1.138731e-04 3.644709e-01
1.930110e+01 1.647728e-01 2.307478e-06 2.142148e-03 -1.119319e-04 3.645241e-01
1.946494e+01 1.647763e-01 2.268363e-06 2.123965e-03 -1.100398e-04 3.645765e-01
1.962878e+01 1.647797e-01 2.230234e-06 2.106088e-03 -1.081953e-04 3.646279e-01
1.979262e+01 1.647831e-01 2.193058e-06 2.088509e-03 -1.063968e-04 3.646785e-01
1.995646e+01 1.647865e-01 2.156804e-06 2.071221e-03 -1.046428e-04 3.647283e-01
2.012030e+01 1.647897e-01 2.121442e-06 2.054217e-03 -1.029317e-04 3.647773e-01
2.028414e+01 1.647930e-01 2.086942e-06 2.037490e-03 -1.012623e-04 3.648254e-01
2.044798e+01 1.647962e-01 2.053277e-06 2.021033e-03 -9.963323e-05 3.648728e-01
2.061182e+01 1.647993e-01 2.020420e-06 2.004840e-03 -9.804312e-05 3.649195e-01
2.077566e+01 1.648024e-01 1.988346e-06 1.988904e-03 -9.649077e-05 3.649654e-01
2.093950e+01 1.648054e-01 1.957029e-06 1.973220e-03 -9.497499e-05 3.650106e-01
2.110334e+01 1.648084e-01 1.926446e-06 1.957781e-03 -9.349466e-05 3.650551e-01
2.126718e+01 1.648113e-01 1.896574e-06 1.942582e-03 -9.204866e-05 3.650989e-01
2.143102e+01 1.648142e-01 1.867392e-06 1.927617e-03 -9.063596e-05 3.651420e-01
2.159486e+01 1.648171e-01 1.838878e-06 1.912880e-03 -8.925552e-05 3.651845e-01
2.175870e+01 1.648199e-01 1.811013e-06 1.898368e-03 -8.790638e-05 3.652263e-01
2.192254e+01 1.648227e-01 1.783775e-06 1.884074e-03 -8.658760e-05 3.652676e-01
2.208638e+01 1.648254e-01 1.757148e-06 1.869993e-03 -8.529828e-05 3.653082e-01
2.225022e+01 1.648281e-01 1.731113e-06 1.856122e-03 -8.403754e-05 3.653482e-01
2.241406e+01 1.648307e-01 1.705652e-06 1.842454e-03 -8.280454e-05 3.653876e-01
2.257790e+01 1.648333e-01 1.680748e-06 1.828987e-03 -8.159848e-05 3.654264e-01
2.274174e+01 1.648359e-01 1.656386e-06 1.815715e-03 -8.041858e-05 3.654647e-01
2.290558e+01 1.648384e-01 1.632550e-06 1.802634e-03 -7.926409e-05 3.655025e-01
2.306942e+01 1.648409e-01 1.609224e-06 1.789740e-03 -7.813428e-05 3.655397e-01
2.323326e+01 1.648434e-01 1.586395e-06 1.777029e-03 -7.702845e-05 3.655764e-01
2.339710e+01 1.648458e-01 1.564048e-06 1.764498e-03 -7.594593e-05 3.656125e-01
2.356094e+01 1.648482e-01 1.542170e-06 1.752142e-03 -7.488608e-05 3.656482e-01
2.372478e+01 1.648506e-01 1.520748e-06 1.739958e-03 -7.384825e-05 3.656834e-01
2.388862e+01 1.648529e-01 1.499770e-06 1.727942e-03 -7.283185e-05 3.657180e-01
2.405246e+01 1.648552e-01 1.479222e-06 1.716092e-03 -7.183629e-05 3.657523e-01
2.421630e+01 1.648574e-01 1.459094e-06 1.704402e-03 -7.086100e-05 3.657860e-01
2.438014e+01 1.648597e-01 1.439373e-06 1.692871e-03 -6.990544e-05 3.658193e-01
2.454398e+01 1.648619e-01 1.420050e-06 1.681494e-03 -6.896908e-05 3.658522e-01
2.470782e+01 1.648641e-01 1.401113e-06 1.670270e-03 -6.805140e-05 3.658846e-01
2.487166e+01 1.648662e-01 1.382553e-06 1.659194e-03 -6.715192e-05 3.659166e-01
2.503550e+01 1.648683e-01 1.364359e-06 1.648265e-03 -6.627016e-05 3.659482e-01
2.519934e+01 1.648704e-01 1.346522e-06 1.637478e-03 -6.540565e-05 3.659793e-01
2.536318e+01 1.648725e-01 1.329032e-06 1.626832e-03 -6.455794e-05 3.660101e-01
2.552702e+01 1.648745e-01 1.311881e-06 1.616323e-03 -6.372661e-05 3.660404e-01
2.585470e+01 1.648785e-01 1.278560e-06 1.595707e-03 -6.211141e-05 3.661000e-01
2.618238e+01 1.648824e-01 1.246492e-06 1.575611e-03 -6.055684e-05 3.661581e-01
2.651006e+01 1.648862e-01 1.215616e-06 1.556014e-03 -5.905991e-05 3.662148e-01
2.683774e+01 1.648899e-01 1.185873e-06 1.536899e-03 -5.761781e-05 3.662700e-01
2.716542e+01 1.648935e-01 1.157208e-06 1.518248e-03 -5.622789e-05 3.663240e-01
2.749310e+01 1.648971e-01 1.129570e-06 1.500044e-03 -5.488766e-05 3.663766e-01
2.782078e+01 1.649005e-01 1.102911e-06 1.482272e-03 -5.359478e-05 3.664280e-01
2.814846e+01 1.649039e-01 1.077184e-06 1.464916e-03 -5.234705e-05 3.664782e-01
2.847614e+01 1.649072e-01 1.052347e-06 1.447961e-03 -5.114238e-05 3.665273e-01
2.880382e+01 1.649104e-01 1.028359e-06 1.431394e-03 -4.997883e-05 3.665752e-01
2.913150e+01 1.649135e-01 1.005182e-06 1.415203e-03 -4.885454e-05 3.666221e-01
2.945918e+01 1.649166e-01 9.827802e-07 1.399373e-03 -4.776776e-05 3.666679e-01
2.978686e+01 1.649196e-01 9.611187e-07 1.383894e-03 -4.671685e-05 3.667127e-01
3.011454e+01 1.649226e-01 9.401656e-07 1.368753e-03 -4.570024e-05 3.667565e-01
3.044222e+01 1.649254e-01 9.198902e-07 1.353940e-03 -4.471645e-05 3.667994e-01
3.076990e+01 1.649282e-01 9.002637e-07 1.339444e-03 -4.376409e-05 3.668414e-01
3.109758e+01 1.649310e-01 8.812587e-07 1.325255e-03 -4.284184e-05 3.668825e-01
3.142526e+01 1.649337e-01 8.628492e-07 1.311364e-03 -4.194843e-05 3.669227e-01
3.175294e+01 1.649363e-01 8.450106e-07 1.297761e-03 -4.108268e-05 3.669621e-01
3.208062e+01 1.649389e-01 8.277194e-07 1.284437e-03 -4.024346e-05 3.670007e-01
3.240830e+01 1.649415e-01 8.109537e-07 1.271384e-03 -3.942969e-05 3.670386e-01
3.273598e+01 1.649440e-01 7.946922e-07 1.258594e-03 -3.864035e-05 3.670756e-01
3.306366e+01 1.649464e-01 7.789149e-07 1.246058e-03 -3.787449e-05 3.671120e-01
3.339134e+01 1.649488e-01 7.636029e-07 1.233770e-03 -3.713117e-05 3.671476e-01
3.371902e+01 1.649511e-01 7.487379e-07 1.221722e-03 -3.640951e-05 3.671825e-01
3.404670e+01 1.649534e-01 7.343029e-07 1.209906e-03 -3.570870e-05 3.672168e-01
3.437438e+01 1.649557e-01 7.202812e-07 1.198317e-03 -3.502792e-05 3.672503e-01
3.470206e+01 1.649579e-01 7.066574e-07 1.186948e-03 -3.436643e-05 3.672833e-01
3.502974e+01 1.649601e-01 6.934165e-07 1.175793e-03 -3.372350e-05 3.673157e-01
3.535742e+01 1.649622e-01 6.805443e-07 1.164845e-03 -3.309845e-05 3.673474e-01
3.568510e+01 1.649643e-01 6.680272e-07 1.154100e-03 -3.249061e-05 3.673786e-01
3.601278e+01 1.649663e-01 6.558523e-07 1.143551e-03 -3.189936e-05 3.674092e-01
3.634046e+01 1.649683e-01 6.440072e-07 1.133192e-03 -3.132411e-05 3.674392e-01
3.666814e+01 1.649703e-01 6.324801e-07 1.123020e-03 -3.076428e-05 3.674687e-01
3.699582e+01 1.649723e-01 6.212597e-07 1.113029e-03 -3.021932e-05 3.674977e-01
3.732350e+01 1.649742e-01 6.103353e-07 1.103214e-03 -2.968871e-05 3.675262e-01
3.765118e+01 1.649761e-01 5.996966e-07 1.093571e-03 -2.917196e-05 3.675542e-01
3.797886e+01 1.649779e-01 5.893335e-07 1.084095e-03 -2.866859e-05 3.675817e-01
3.830654e+01 1.649797e-01 5.792368e-07 1.074781e-03 -2.817813e-05 3.676087e-01
3.863422e+01 1.649815e-01 5.693974e-07 1.065626e-03 -2.770015e-05 3.676353e-01
3.896190e+01 1.649832e-01 5.598065e-07 1.056626e-03 -2.723423e-05 3.676614e-01
3.928958e+01 1.649850e-01 5.504560e-07 1.047777e-03 -2.677996e-05 3.676871e-01
3.961726e+01 1.649867e-01 5.413377e-07 1.039075e-03 -2.633697e-05 3.677123e-01
3.994494e+01 1.649883e-01 5.324442e-07 1.030516e-03 -2.590488e-05 3.677372e-01
4.027262e+01 1.649900e-01 5.237681e-07 1.022096e-03 -2.548334e-05 3.677616e-01
4.060030e+01 1.649916e-01 5.153023e-07 1.013814e-03 -2.507200e-05 3.677857e-01
4.092798e+01 1.649932e-01 5.070401e-07 1.005664e-03 -2.467054e-05 3.678093e-01
4.125566e+01 1.649947e-01 4.989750e-07 9.976445e-04 -2.427865e-05 3.678326e-01
4.158334e+01 1.649963e-01 4.911008e-07 9.897518e-04 -2.389602e-05 3.678555e-01
4.191102e+01 1.649978e-01 4.834116e-07 9.819830e-04 -2.352236e-05 3.678781e-01
4.223870e+01 1.649993e-01 4.759015e-07 9.743353e-04 -2.315741e-05 3.679003e-01
4.256638e+01 1.650007e-01 4.685651e-07 9.668057e-04 -2.280088e-05 3.679222e-01
4.289406e+01 1.650022e-01 4.613970e-07 9.593916e-04 -2.245252e-05 3.679437e-01
4.322174e+01 1.650036e-01 4.543922e-07 9.520903e-04 -2.211208e-05 3.679649e-01
4.354942e+01 1.650050e-01 4.475457e-07 9.448994e-04 -2.177933e-05 3.679858e-01
4.387710e+01 1.650064e-01 4.408528e-07 9.378162e-04 -2.145403e-05 3.680064e-01
4.420478e+01 1.650077e-01 4.343088e-07 9.308385e-04 -2.113597e-05 3.680267e-01
4.453246e+01 1.650091e-01 4.279096e-07 9.239638e-04 -2.082493e-05 3.680466e-01
4.486014e+01 1.650104e-01 4.216507e-07 9.171899e-04 -2.052070e-05 3.680663e-01
4.518782e+01 1.650117e-01 4.155281e-07 9.105146e-04 -2.022309e-05 3.680857e-01
4.551550e+01 1.650130e-01 4.095379e-07 9.039358e-04 -1.993191e-05 3.681048e-01
4.584318e+01 1.650142e-01 4.036764e-07 8.974514e-04 -1.964697e-05 3.681237e-01
4.617086e+01 1.650155e-01 3.979397e-07 8.910593e-04 -1.936810e-05 3.681423e-01
4.682622e+01 1.650179e-01 3.868273e-07 8.785445e-04 -1.882788e-05 3.681786e-01
4.748158e+01 1.650203e-01 3.761740e-07 8.663763e-04 -1.830995e-05 3.682140e-01
4.813694e+01 1.650226e-01 3.659547e-07 8.545407e-04 -1.781311e-05 3.682484e-01
4.879230e+01 1.650249e-01 3.561463e-07 8.430240e-04 -1.733621e-05 3.682819e-01
4.944766e+01 1.650270e-01 3.467270e-07 8.318136e-04 -1.687821e-05 3.683145e-01
5.010302e+01 1.650292e-01 3.376765e-07 8.208975e-04 -1.643813e-05 3.683462e-01
5.075838e+01 1.650312e-01 3.289758e-07 8.102641e-04 -1.601503e-05 3.683772e-01
5.141374e+01 1.650333e-01 3.206071e-07 7.999027e-04 -1.560806e-05 3.684073e-01
5.206910e+01 1.650352e-01 3.125537e-07 7.898030e-04 -1.521641e-05 3.684367e-01
5.272446e+01 1.650371e-01 3.047999e-07 7.799551e-04 -1.483932e-05 3.684653e-01
5.337982e+01 1.650390e-01 2.973312e-07 7.703498e-04 -1.447607e-05 3.684933e-01
5.403518e+01 1.650409e-01 2.901336e-07 7.609781e-04 -1.412600e-05 3.685205e-01
5.469054e+01 1.650426e-01 2.831943e-07 7.518318e-04 -1.378848e-05 3.685471e-01
5.534590e+01 1.650444e-01 2.765010e-07 7.429027e-04 -1.346291e-05 3.685731e-01
5.600126e+01 1.650461e-01 2.700422e-07 7.341832e-04 -1.314874e-05 3.685985e-01
5.665662e+01 1.650477e-01 2.638071e-07 7.256660e-04 -1.284543e-05 3.686233e-01
5.731198e+01 1.650494e-01 2.577854e-07 7.173442e-04 -1.255250e-05 3.686475e-01
5.796734e+01 1.650510e-01 2.519676e-07 7.092110e-04 -1.226948e-05 3.686712e-01
5.862270e+01 1.650525e-01 2.463446e-07 7.012602e-04 -1.199593e-05 3.686943e-01
5.927806e+01 1.650540e-01 2.409077e-07 6.934857e-04 -1.173142e-05 3.687170e-01
5.993342e+01 1.650555e-01 2.356488e-07 6.858817e-04 -1.147556e-05 3.687391e-01
6.058878e+01 1.650570e-01 2.305603e-07 6.784427e-04 -1.122799e-05 3.687607e-01
6.124414e+01 1.650584e-01 2.256348e-07 6.711633e-04 -1.098834e-05 3.687819e-01
6.189950e+01 1.650598e-01 2.208655e-07 6.640384e-04 -1.075628e-05 3.688027e-01
6.255486e+01 1.650611e-01 2.162458e-07 6.570632e-04 -1.053149e-05 3.688230e-01
6.321022e+01 1.650625e-01 2.117696e-07 6.502330e-04 -1.031368e-05 3.688429e-01
6.386558e+01 1.650638e-01 2.074309e-07 6.435434e-04 -1.010256e-05 3.688624e-01
6.452094e+01 1.650650e-01 2.032242e-07 6.369900e-04 -9.897854e-06 3.688814e-01
6.517630e+01 1.650663e-01 1.991442e-07 6.305687e-04 -9.699307e-06 3.689001e-01
6.583166e+01 1.650675e-01 1.951858e-07 6.242756e-04 -9.506675e-06 3.689185e-01
6.648702e+01 1.650687e-01 1.913443e-07 6.181069e-04 -9.319725e-06 3.689364e-01
6.714238e+01 1.650699e-01 1.876150e-07 6.120589e-04 -9.138236e-06 3.689541e-01
6.779774e+01 1.650711e-01 1.839938e-07 6.061281e-04 -8.961997e-06 3.689713e-01
6.845310e+01 1.650722e-01 1.804764e-07 6.003111e-04 -8.790808e-06 3.689883e-01
6.910846e+01 1.650733e-01 1.770589e-07 5.946047e-04 -8.624478e-06 3.690049e-01
6.976382e+01 1.650744e-01 1.737375e-07 5.890058e-04 -8.462823e-06 3.690212e-01
7.041918e+01 1.650755e-01 1.705088e-07 5.835114e-04 -8.305672e-06 3.690372e-01
7.107454e+01 1.650765e-01 1.673692e-07 5.781185e-04 -8.152857e-06 3.690529e-01
7.172990e+01 1.650776e-01 1.643156e-07 5.728243e-04 -8.004222e-06 3.690684e-01
7.238526e+01 1.650786e-01 1.613447e-07 5.676263e-04 -7.859614e-06 3.690835e-01
7.304062e+01 1.650796e-01 1.584537e-07 5.625217e-04 -7.718890e-06 3.690984e-01
7.369598e+01 1.650806e-01 1.556397e-07 5.575082e-04 -7.581912e-06 3.691130e-01
7.435134e+01 1.650815e-01 1.529000e-07 5.525832e-04 -7.448548e-06 3.691273e-01
7.500670e+01 1.650825e-01 1.502321e-07 5.477444e-04 -7.318672e-06 3.691414e-01
7.566206e+01 1.650834e-01 1.476333e-07 5.429897e-04 -7.192164e-06 3.691553e-01
7.631742e+01 1.650843e-01 1.451014e-07 5.383168e-04 -7.068907e-06 3.691689e-01
7.697278e+01 1.650852e-01 1.426341e-07 5.337237e-04 -6.948792e-06 3.691823e-01
7.762814e+01 1.650861e-01 1.402292e-07 5.292082e-04 -6.831713e-06 3.691955e-01
7.828350e+01 1.650870e-01 1.378846e-07 5.247686e-04 -6.717568e-06 3.692084e-01
7.893886e+01 1.650878e-01 1.355983e-07 5.204028e-04 -6.606260e-06 3.692211e-01
7.959422e+01 1.650887e-01 1.333684e-07 5.161090e-04 -6.497696e-06 3.692337e-01
8.024958e+01 1.650895e-01 1.311930e-07 5.118855e-04 -6.391786e-06 3.692460e-01
8.090494e+01 1.650903e-01 1.290705e-07 5.077306e-04 -6.288444e-06 3.692581e-01
8.156030e+01 1.650911e-01 1.269990e-07 5.036426e-04 -6.187589e-06 3.692700e-01
8.221566e+01 1.650919e-01 1.249770e-07 4.996199e-04 -6.089141e-06 3.692817e-01
8.287102e+01 1.650927e-01 1.230030e-07 4.956609e-04 -5.993023e-06 3.692933e-01
8.352638e+01 1.650934e-01 1.210753e-07 4.917642e-04 -5.899164e-06 3.693046e-01
8.483710e+01 1.650949e-01 1.173534e-07 4.841518e-04 -5.717941e-06 3.693268e-01
8.614782e+01 1.650963e-01 1.138006e-07 4.767714e-04 -5.544942e-06 3.693484e-01
8.745854e+01 1.650977e-01 1.104067e-07 4.696126e-04 -5.379678e-06 3.693692e-01
8.876926e+01 1.650991e-01 1.071624e-07 4.626657e-04 -5.221693e-06 3.693895e-01
9.007998e+01 1.651004e-01 1.040590e-07 4.559213e-04 -5.070567e-06 3.694092e-01
9.139070e+01 1.651017e-01 1.010885e-07 4.493707e-04 -4.925908e-06 3.694283e-01
9.270142e+01 1.651029e-01 9.824343e-08 4.430057e-04 -4.787352e-06 3.694468e-01
9.401214e+01 1.651042e-01 9.551678e-08 4.368184e-04 -4.654561e-06 3.694649e-01
9.532286e+01 1.651053e-01 9.290208e-08 4.308016e-04 -4.527219e-06 3.694824e-01
9.663358e+01 1.651065e-01 9.039330e-08 4.249483e-04 -4.405033e-06 3.694995e-01
9.794430e+01 1.651076e-01 8.798478e-08 4.192520e-04 -4.287727e-06 3.695161e-01
9.925502e+01 1.651087e-01 8.567126e-08 4.137063e-04 -4.175045e-06 3.695323e-01


==> Imagens/Profile_u/u=0/aux1.txt <==
0.28  -0.3
0.28   0.1
0.28   0.8




==> Imagens/Profile_u/u=0/plot.txt <==
reset

set out 'ProfileE0.eps' 
set term postscript eps enhanced color 

# set multiplot

 
set style line  1 linetype   1 linewidth 3 lc rgb "red"
set style line  13 linetype   1 linewidth 3 lc rgb "green"
# dotted green 
set style line  2 linetype  2 linewidth 3 
# dotted blue
set style line  3 linetype  3 linewidth 3
set style line  4 linetype  4 linewidth 3
set style line  5 linetype  5 linewidth 3
set style line  6 linetype  6 linewidth 3
set style line  7 linetype  7 linewidth 3
set style line  8 linetype  8 linewidth 3
set style line  81 linetype  1 linewidth 3  lc rgb "black"
set style line  81 linetype  1 linewidth 3  lc rgb "black" 
set style line  9 linetype  9 linewidth 3
set style line 10 linetype 10 dashtype '.' lc rgb "black"
set style line 13 linetype   1 linewidth 3 lc rgb "blue"
set style line 14 linetype   1 linewidth 3 lc rgb "red"

# set style line 10 lt 1 lw 5

#pi=3.1412

#  set  label "{/Symbol m}={/Symbol l}=1" at -0.3,180  font "Times-Roman,24"
 

#  set ylabel "A_H" font "Times-Roman,26"
   set xlabel "log_{10}(r)" font "Times-Roman,26"
 
 
           set xtics 1 font "Times-Roman,22"
           set ytics 0.15 font "Times-Roman,22" 
#

    set xrange [ -.7 : 1 ]
   set yrange [-0.01 :0.4 ] 

 # set  label "{/Symbol a}=-10" at 1.5 ,0.93  font "Times-Roman,22"


 
#  set label  'event horizon RN'   at  -1.03, 0.0  rotate font "Times-Italic,22"
  set label  'event horizon'   at  -0.63, 0.25  rotate font "Times-Italic,22"


#  set  label "r^2V'_{(RN)}" at  1.  ,0.42  font "Times-Italic,22"
#  set  label "m^{(RN)}" at   0.  ,0.36  font "Times-Italic,22"


# 1  2   3     4  5   6
# r, m, delta, Z, Z', V 
 
#	 

plot  "Solution.dat"   using (  log10($1)  ) :(   ($2) )   notitle with line ls 81,\
"Solution.dat"   using (  log10($1)  ) :(   ($3) )   notitle with line ls 81 lc rgb "green" ,\
"Solution.dat"   using (  log10($1)  ) :(   ($4) )   notitle with line ls 14,\
"Solution.dat"   using (  log10($1)  ) :(  ($6)  )   notitle with line ls 13,\
"aux1.txt"   using (  log10($1)  ) :(   ($2) )   notitle with line ls 10


 


==> Imagens/Profile_u/u=1.0/Solution.dat <==
2.800000e-01 1.400000e-01 7.019799e-04 2.599031e-02 -1.982425e-01 0.000000e+00
2.800200e-01 1.400018e-01 7.017599e-04 2.598634e-02 -1.981949e-01 -1.066966e-09
2.800400e-01 1.400036e-01 7.015399e-04 2.598238e-02 -1.981473e-01 3.037735e-05
2.800800e-01 1.400073e-01 7.011003e-04 2.597445e-02 -1.980522e-01 9.112137e-05
2.801200e-01 1.400109e-01 7.006610e-04 2.596653e-02 -1.979571e-01 1.518483e-04
2.802000e-01 1.400182e-01 6.997836e-04 2.595070e-02 -1.977672e-01 2.732510e-04
2.802800e-01 1.400255e-01 6.989076e-04 2.593489e-02 -1.975775e-01 3.945855e-04
2.803600e-01 1.400328e-01 6.980330e-04 2.591909e-02 -1.973880e-01 5.158519e-04
2.804400e-01 1.400401e-01 6.971598e-04 2.590331e-02 -1.971988e-01 6.370502e-04
2.805200e-01 1.400474e-01 6.962881e-04 2.588754e-02 -1.970099e-01 7.581804e-04
2.806800e-01 1.400619e-01 6.945489e-04 2.585605e-02 -1.966327e-01 1.000237e-03
2.808400e-01 1.400764e-01 6.928153e-04 2.582462e-02 -1.962566e-01 1.242022e-03
2.810000e-01 1.400909e-01 6.910874e-04 2.579325e-02 -1.958814e-01 1.483536e-03
2.811600e-01 1.401054e-01 6.893652e-04 2.576194e-02 -1.955072e-01 1.724780e-03
2.813200e-01 1.401199e-01 6.876485e-04 2.573068e-02 -1.951340e-01 1.965753e-03
2.814800e-01 1.401343e-01 6.859373e-04 2.569949e-02 -1.947618e-01 2.206457e-03
2.816400e-01 1.401488e-01 6.842318e-04 2.566836e-02 -1.943906e-01 2.446892e-03
2.818000e-01 1.401632e-01 6.825317e-04 2.563729e-02 -1.940203e-01 2.687058e-03
2.819600e-01 1.401776e-01 6.808372e-04 2.560627e-02 -1.936510e-01 2.926955e-03
2.822800e-01 1.402064e-01 6.774645e-04 2.554442e-02 -1.929154e-01 3.405947e-03
2.826000e-01 1.402351e-01 6.741136e-04 2.548281e-02 -1.921836e-01 3.883870e-03
2.829200e-01 1.402637e-01 6.707844e-04 2.542143e-02 -1.914556e-01 4.360729e-03
2.832400e-01 1.402923e-01 6.674765e-04 2.536028e-02 -1.907314e-01 4.836527e-03
2.835600e-01 1.403208e-01 6.641898e-04 2.529936e-02 -1.900110e-01 5.311267e-03
2.838800e-01 1.403493e-01 6.609243e-04 2.523867e-02 -1.892944e-01 5.784954e-03
2.842000e-01 1.403777e-01 6.576796e-04 2.517821e-02 -1.885815e-01 6.257589e-03
2.845200e-01 1.404060e-01 6.544557e-04 2.511798e-02 -1.878723e-01 6.729177e-03
2.848400e-01 1.404343e-01 6.512524e-04 2.505797e-02 -1.871667e-01 7.199721e-03
2.851600e-01 1.404625e-01 6.480696e-04 2.499819e-02 -1.864649e-01 7.669225e-03
2.854800e-01 1.404906e-01 6.449069e-04 2.493863e-02 -1.857666e-01 8.137692e-03
2.858000e-01 1.405187e-01 6.417644e-04 2.487930e-02 -1.850720e-01 8.605125e-03
2.861200e-01 1.405467e-01 6.386418e-04 2.482019e-02 -1.843809e-01 9.071527e-03
2.864400e-01 1.405747e-01 6.355391e-04 2.476129e-02 -1.836934e-01 9.536903e-03
2.867600e-01 1.406026e-01 6.324559e-04 2.470262e-02 -1.830094e-01 1.000125e-02
2.870800e-01 1.406304e-01 6.293923e-04 2.464417e-02 -1.823290e-01 1.046459e-02
2.874000e-01 1.406582e-01 6.263479e-04 2.458593e-02 -1.816520e-01 1.092690e-02
2.877200e-01 1.406859e-01 6.233228e-04 2.452791e-02 -1.809785e-01 1.138820e-02
2.883600e-01 1.407411e-01 6.173295e-04 2.441251e-02 -1.796419e-01 1.230777e-02
2.896400e-01 1.408509e-01 6.055665e-04 2.418426e-02 -1.770091e-01 1.413490e-02
2.916400e-01 1.410205e-01 5.877656e-04 2.383427e-02 -1.730012e-01 1.695811e-02
2.936400e-01 1.411879e-01 5.706413e-04 2.349217e-02 -1.691175e-01 1.974337e-02
2.956400e-01 1.413530e-01 5.541621e-04 2.315772e-02 -1.653534e-01 2.249142e-02
2.976400e-01 1.415159e-01 5.382984e-04 2.283068e-02 -1.617042e-01 2.520301e-02
2.996400e-01 1.416767e-01 5.230220e-04 2.251083e-02 -1.581654e-01 2.787883e-02
3.016400e-01 1.418354e-01 5.083062e-04 2.219795e-02 -1.547329e-01 3.051959e-02
3.036400e-01 1.419921e-01 4.941260e-04 2.189183e-02 -1.514025e-01 3.312595e-02
3.056400e-01 1.421467e-01 4.804575e-04 2.159228e-02 -1.481706e-01 3.569859e-02
3.076400e-01 1.422993e-01 4.672780e-04 2.129909e-02 -1.450333e-01 3.823813e-02
3.096400e-01 1.424500e-01 4.545661e-04 2.101208e-02 -1.419873e-01 4.074520e-02
3.116400e-01 1.425988e-01 4.423015e-04 2.073108e-02 -1.390291e-01 4.322042e-02
3.136400e-01 1.427457e-01 4.304650e-04 2.045591e-02 -1.361556e-01 4.566439e-02
3.156400e-01 1.428908e-01 4.190381e-04 2.018640e-02 -1.333636e-01 4.807768e-02
3.176400e-01 1.430340e-01 4.080036e-04 1.992240e-02 -1.306504e-01 5.046087e-02
3.196400e-01 1.431755e-01 3.973449e-04 1.966375e-02 -1.280130e-01 5.281450e-02
3.216400e-01 1.433153e-01 3.870464e-04 1.941030e-02 -1.254488e-01 5.513912e-02
3.236400e-01 1.434533e-01 3.770930e-04 1.916191e-02 -1.229552e-01 5.743526e-02
3.256400e-01 1.435897e-01 3.674706e-04 1.891843e-02 -1.205297e-01 5.970343e-02
3.276400e-01 1.437244e-01 3.581658e-04 1.867975e-02 -1.181701e-01 6.194413e-02
3.296400e-01 1.438575e-01 3.491656e-04 1.844571e-02 -1.158740e-01 6.415786e-02
3.316400e-01 1.439890e-01 3.404578e-04 1.821621e-02 -1.136393e-01 6.634509e-02
3.336400e-01 1.441189e-01 3.320307e-04 1.799112e-02 -1.114639e-01 6.850630e-02
3.356400e-01 1.442473e-01 3.238733e-04 1.777031e-02 -1.093457e-01 7.064194e-02
3.376400e-01 1.443742e-01 3.159750e-04 1.755370e-02 -1.072830e-01 7.275247e-02
3.396400e-01 1.444996e-01 3.083256e-04 1.734115e-02 -1.052738e-01 7.483830e-02
3.416400e-01 1.446236e-01 3.009155e-04 1.713257e-02 -1.033165e-01 7.689989e-02
3.436400e-01 1.447461e-01 2.937355e-04 1.692785e-02 -1.014092e-01 7.893764e-02
3.456400e-01 1.448672e-01 2.867769e-04 1.672690e-02 -9.955041e-02 8.095195e-02
3.476400e-01 1.449870e-01 2.800312e-04 1.652961e-02 -9.773853e-02 8.294324e-02
3.496400e-01 1.451053e-01 2.734905e-04 1.633591e-02 -9.597206e-02 8.491188e-02
3.516400e-01 1.452224e-01 2.671471e-04 1.614570e-02 -9.424956e-02 8.685827e-02
3.536400e-01 1.453381e-01 2.609937e-04 1.595889e-02 -9.256964e-02 8.878277e-02
3.556400e-01 1.454525e-01 2.550232e-04 1.577539e-02 -9.093096e-02 9.068575e-02
3.576400e-01 1.455657e-01 2.492291e-04 1.559513e-02 -8.933225e-02 9.256756e-02
3.596400e-01 1.456776e-01 2.436049e-04 1.541804e-02 -8.777225e-02 9.442856e-02
3.616400e-01 1.457883e-01 2.381445e-04 1.524402e-02 -8.624978e-02 9.626908e-02
3.636400e-01 1.458977e-01 2.328420e-04 1.507301e-02 -8.476370e-02 9.808947e-02
3.656400e-01 1.460060e-01 2.276918e-04 1.490494e-02 -8.331289e-02 9.989004e-02
3.676400e-01 1.461131e-01 2.226886e-04 1.473974e-02 -8.189630e-02 1.016711e-01
3.696400e-01 1.462191e-01 2.178271e-04 1.457734e-02 -8.051290e-02 1.034330e-01
3.716400e-01 1.463239e-01 2.131025e-04 1.441767e-02 -7.916170e-02 1.051760e-01
3.736400e-01 1.464276e-01 2.085099e-04 1.426067e-02 -7.784175e-02 1.069005e-01
3.756400e-01 1.465302e-01 2.040449e-04 1.410628e-02 -7.655213e-02 1.086067e-01
3.776400e-01 1.466317e-01 1.997032e-04 1.395444e-02 -7.529196e-02 1.102948e-01
3.796400e-01 1.467322e-01 1.954804e-04 1.380509e-02 -7.406037e-02 1.119653e-01
3.816400e-01 1.468316e-01 1.913726e-04 1.365818e-02 -7.285654e-02 1.136183e-01
3.836400e-01 1.469299e-01 1.873760e-04 1.351365e-02 -7.167969e-02 1.152542e-01
3.856400e-01 1.470273e-01 1.834869e-04 1.337144e-02 -7.052903e-02 1.168732e-01
3.876400e-01 1.471237e-01 1.797016e-04 1.323151e-02 -6.940383e-02 1.184755e-01
3.896400e-01 1.472190e-01 1.760169e-04 1.309381e-02 -6.830337e-02 1.200615e-01
3.916400e-01 1.473134e-01 1.724293e-04 1.295828e-02 -6.722695e-02 1.216313e-01
3.936400e-01 1.474069e-01 1.689359e-04 1.282489e-02 -6.617392e-02 1.231852e-01
3.956400e-01 1.474994e-01 1.655334e-04 1.269357e-02 -6.514361e-02 1.247235e-01
3.976400e-01 1.475910e-01 1.622190e-04 1.256430e-02 -6.413542e-02 1.262463e-01
3.996400e-01 1.476816e-01 1.589899e-04 1.243702e-02 -6.314872e-02 1.277540e-01
4.016400e-01 1.477714e-01 1.558434e-04 1.231169e-02 -6.218295e-02 1.292467e-01
4.036400e-01 1.478603e-01 1.527770e-04 1.218827e-02 -6.123753e-02 1.307246e-01
4.056400e-01 1.479483e-01 1.497880e-04 1.206673e-02 -6.031192e-02 1.321881e-01
4.076400e-01 1.480354e-01 1.468741e-04 1.194701e-02 -5.940558e-02 1.336372e-01
4.096400e-01 1.481217e-01 1.440329e-04 1.182909e-02 -5.851801e-02 1.350722e-01
4.116400e-01 1.482072e-01 1.412623e-04 1.171293e-02 -5.764872e-02 1.364933e-01
4.136400e-01 1.482918e-01 1.385601e-04 1.159848e-02 -5.679721e-02 1.379007e-01
4.156400e-01 1.483757e-01 1.359242e-04 1.148573e-02 -5.596304e-02 1.392946e-01
4.176400e-01 1.484587e-01 1.333525e-04 1.137462e-02 -5.514574e-02 1.406752e-01
4.196400e-01 1.485409e-01 1.308433e-04 1.126513e-02 -5.434489e-02 1.420427e-01
4.216400e-01 1.486224e-01 1.283945e-04 1.115723e-02 -5.356005e-02 1.433972e-01
4.236400e-01 1.487031e-01 1.260045e-04 1.105088e-02 -5.279083e-02 1.447390e-01
4.256400e-01 1.487830e-01 1.236714e-04 1.094606e-02 -5.203682e-02 1.460682e-01
4.276400e-01 1.488622e-01 1.213937e-04 1.084273e-02 -5.129765e-02 1.473850e-01
4.296400e-01 1.489406e-01 1.191696e-04 1.074086e-02 -5.057294e-02 1.486896e-01
4.316400e-01 1.490184e-01 1.169977e-04 1.064042e-02 -4.986232e-02 1.499821e-01
4.336400e-01 1.490954e-01 1.148765e-04 1.054140e-02 -4.916546e-02 1.512627e-01
4.356400e-01 1.491717e-01 1.128044e-04 1.044375e-02 -4.848200e-02 1.525316e-01
4.376400e-01 1.492473e-01 1.107801e-04 1.034746e-02 -4.781163e-02 1.537890e-01
4.396400e-01 1.493222e-01 1.088023e-04 1.025250e-02 -4.715401e-02 1.550349e-01
4.416400e-01 1.493964e-01 1.068695e-04 1.015884e-02 -4.650885e-02 1.562695e-01
4.436400e-01 1.494700e-01 1.049807e-04 1.006646e-02 -4.587584e-02 1.574931e-01
4.456400e-01 1.495429e-01 1.031344e-04 9.975327e-03 -4.525468e-02 1.587057e-01
4.476400e-01 1.496152e-01 1.013296e-04 9.885429e-03 -4.464510e-02 1.599075e-01
4.496400e-01 1.496868e-01 9.956513e-05 9.796739e-03 -4.404681e-02 1.610986e-01
4.516400e-01 1.497578e-01 9.783984e-05 9.709234e-03 -4.345956e-02 1.622792e-01
4.536400e-01 1.498282e-01 9.615267e-05 9.622893e-03 -4.288308e-02 1.634494e-01
4.556400e-01 1.498979e-01 9.450260e-05 9.537695e-03 -4.231712e-02 1.646093e-01
4.576400e-01 1.499671e-01 9.288861e-05 9.453618e-03 -4.176143e-02 1.657591e-01
4.596400e-01 1.500356e-01 9.130975e-05 9.370643e-03 -4.121578e-02 1.668990e-01
4.616400e-01 1.501036e-01 8.976507e-05 9.288748e-03 -4.067993e-02 1.680290e-01
4.636400e-01 1.501709e-01 8.825366e-05 9.207916e-03 -4.015366e-02 1.691492e-01
4.656400e-01 1.502377e-01 8.677464e-05 9.128128e-03 -3.963675e-02 1.702599e-01
4.676400e-01 1.503039e-01 8.532716e-05 9.049363e-03 -3.912899e-02 1.713610e-01
4.696400e-01 1.503696e-01 8.391040e-05 8.971606e-03 -3.863017e-02 1.724529e-01
4.716400e-01 1.504347e-01 8.252355e-05 8.894837e-03 -3.814009e-02 1.735354e-01
4.736400e-01 1.504992e-01 8.116583e-05 8.819040e-03 -3.765855e-02 1.746088e-01
4.756400e-01 1.505632e-01 7.983650e-05 8.744197e-03 -3.718537e-02 1.756733e-01
4.776400e-01 1.506267e-01 7.853482e-05 8.670293e-03 -3.672035e-02 1.767288e-01
4.796400e-01 1.506896e-01 7.726010e-05 8.597310e-03 -3.626333e-02 1.777755e-01
4.816400e-01 1.507520e-01 7.601164e-05 8.525234e-03 -3.581411e-02 1.788136e-01
4.836400e-01 1.508139e-01 7.478878e-05 8.454049e-03 -3.537254e-02 1.798431e-01
4.856400e-01 1.508753e-01 7.359087e-05 8.383739e-03 -3.493844e-02 1.808641e-01
4.876400e-01 1.509362e-01 7.241730e-05 8.314290e-03 -3.451166e-02 1.818768e-01
4.896400e-01 1.509966e-01 7.126745e-05 8.245688e-03 -3.409203e-02 1.828812e-01
4.916400e-01 1.510565e-01 7.014074e-05 8.177917e-03 -3.367941e-02 1.838774e-01
4.936400e-01 1.511159e-01 6.903659e-05 8.110965e-03 -3.327364e-02 1.848656e-01
4.956400e-01 1.511749e-01 6.795445e-05 8.044818e-03 -3.287458e-02 1.858458e-01
4.976400e-01 1.512333e-01 6.689378e-05 7.979463e-03 -3.248208e-02 1.868181e-01
4.996400e-01 1.512913e-01 6.585407e-05 7.914886e-03 -3.209601e-02 1.877827e-01
5.016400e-01 1.513489e-01 6.483479e-05 7.851075e-03 -3.171624e-02 1.887396e-01
5.036400e-01 1.514059e-01 6.383547e-05 7.788017e-03 -3.134263e-02 1.896889e-01
5.056400e-01 1.514626e-01 6.285561e-05 7.725700e-03 -3.097505e-02 1.906307e-01
5.076400e-01 1.515188e-01 6.189476e-05 7.664113e-03 -3.061338e-02 1.915651e-01
5.096400e-01 1.515745e-01 6.095246e-05 7.603243e-03 -3.025750e-02 1.924922e-01
5.116400e-01 1.516298e-01 6.002828e-05 7.543079e-03 -2.990729e-02 1.934120e-01
5.136400e-01 1.516847e-01 5.912179e-05 7.483610e-03 -2.956263e-02 1.943247e-01
5.156400e-01 1.517391e-01 5.823256e-05 7.424825e-03 -2.922341e-02 1.952303e-01
5.176400e-01 1.517931e-01 5.736021e-05 7.366713e-03 -2.888953e-02 1.961289e-01
5.196400e-01 1.518468e-01 5.650434e-05 7.309263e-03 -2.856087e-02 1.970206e-01
5.216400e-01 1.519000e-01 5.566456e-05 7.252466e-03 -2.823733e-02 1.979055e-01
5.236400e-01 1.519528e-01 5.484050e-05 7.196310e-03 -2.791881e-02 1.987836e-01
5.256400e-01 1.520051e-01 5.403181e-05 7.140787e-03 -2.760520e-02 1.996551e-01
5.276400e-01 1.520571e-01 5.323814e-05 7.085886e-03 -2.729642e-02 2.005199e-01
5.296400e-01 1.521087e-01 5.245913e-05 7.031598e-03 -2.699236e-02 2.013782e-01
5.316400e-01 1.521600e-01 5.169447e-05 6.977914e-03 -2.669294e-02 2.022301e-01
5.336400e-01 1.522108e-01 5.094383e-05 6.924824e-03 -2.639806e-02 2.030756e-01
5.356400e-01 1.522612e-01 5.020688e-05 6.872319e-03 -2.610763e-02 2.039148e-01
5.376400e-01 1.523113e-01 4.948334e-05 6.820390e-03 -2.582157e-02 2.047478e-01
5.396400e-01 1.523610e-01 4.877289e-05 6.769029e-03 -2.553980e-02 2.055746e-01
5.416400e-01 1.524104e-01 4.807525e-05 6.718228e-03 -2.526223e-02 2.063952e-01
5.436400e-01 1.524593e-01 4.739014e-05 6.667978e-03 -2.498879e-02 2.072099e-01
5.456400e-01 1.525080e-01 4.671728e-05 6.618270e-03 -2.471938e-02 2.080186e-01
5.476400e-01 1.525562e-01 4.605641e-05 6.569098e-03 -2.445395e-02 2.088214e-01
5.496400e-01 1.526041e-01 4.540725e-05 6.520452e-03 -2.419241e-02 2.096183e-01
5.516400e-01 1.526517e-01 4.476957e-05 6.472325e-03 -2.393468e-02 2.104095e-01
5.536400e-01 1.526989e-01 4.414310e-05 6.424711e-03 -2.368071e-02 2.111950e-01
5.556400e-01 1.527458e-01 4.352761e-05 6.377600e-03 -2.343041e-02 2.119748e-01
5.576400e-01 1.527923e-01 4.292287e-05 6.330987e-03 -2.318373e-02 2.127490e-01
5.596400e-01 1.528386e-01 4.232865e-05 6.284863e-03 -2.294058e-02 2.135177e-01
5.616400e-01 1.528844e-01 4.174471e-05 6.239222e-03 -2.270092e-02 2.142810e-01
5.636400e-01 1.529300e-01 4.117085e-05 6.194057e-03 -2.246467e-02 2.150388e-01
5.656400e-01 1.529752e-01 4.060685e-05 6.149361e-03 -2.223178e-02 2.157912e-01
5.676400e-01 1.530201e-01 4.005251e-05 6.105128e-03 -2.200217e-02 2.165384e-01
5.696400e-01 1.530647e-01 3.950762e-05 6.061350e-03 -2.177580e-02 2.172803e-01
5.716400e-01 1.531090e-01 3.897198e-05 6.018022e-03 -2.155260e-02 2.180171e-01
5.736400e-01 1.531530e-01 3.844541e-05 5.975138e-03 -2.133252e-02 2.187487e-01
5.756400e-01 1.531967e-01 3.792772e-05 5.932690e-03 -2.111550e-02 2.194752e-01
5.776400e-01 1.532401e-01 3.741872e-05 5.890674e-03 -2.090149e-02 2.201967e-01
5.796400e-01 1.532831e-01 3.691824e-05 5.849082e-03 -2.069043e-02 2.209132e-01
5.816400e-01 1.533259e-01 3.642610e-05 5.807910e-03 -2.048227e-02 2.216248e-01
5.836400e-01 1.533684e-01 3.594214e-05 5.767151e-03 -2.027697e-02 2.223315e-01
5.856400e-01 1.534106e-01 3.546618e-05 5.726800e-03 -2.007446e-02 2.230334e-01
5.876400e-01 1.534525e-01 3.499807e-05 5.686852e-03 -1.987470e-02 2.237306e-01
5.896400e-01 1.534941e-01 3.453765e-05 5.647300e-03 -1.967765e-02 2.244230e-01
5.916400e-01 1.535355e-01 3.408476e-05 5.608139e-03 -1.948326e-02 2.251107e-01
5.936400e-01 1.535765e-01 3.363926e-05 5.569365e-03 -1.929147e-02 2.257938e-01
5.956400e-01 1.536173e-01 3.320100e-05 5.530972e-03 -1.910225e-02 2.264723e-01
5.976400e-01 1.536578e-01 3.276983e-05 5.492954e-03 -1.891556e-02 2.271463e-01
5.996400e-01 1.536981e-01 3.234561e-05 5.455308e-03 -1.873134e-02 2.278157e-01
6.016400e-01 1.537380e-01 3.192822e-05 5.418027e-03 -1.854956e-02 2.284808e-01
6.036400e-01 1.537777e-01 3.151750e-05 5.381108e-03 -1.837017e-02 2.291414e-01
6.056400e-01 1.538172e-01 3.111335e-05 5.344545e-03 -1.819315e-02 2.297977e-01
6.076400e-01 1.538564e-01 3.071562e-05 5.308334e-03 -1.801843e-02 2.304496e-01
6.096400e-01 1.538953e-01 3.032419e-05 5.272470e-03 -1.784600e-02 2.310973e-01
6.116400e-01 1.539340e-01 2.993895e-05 5.236948e-03 -1.767580e-02 2.317407e-01
6.136400e-01 1.539724e-01 2.955976e-05 5.201765e-03 -1.750780e-02 2.323800e-01
6.156400e-01 1.540106e-01 2.918653e-05 5.166916e-03 -1.734197e-02 2.330151e-01
6.176400e-01 1.540485e-01 2.881913e-05 5.132396e-03 -1.717827e-02 2.336461e-01
6.196400e-01 1.540862e-01 2.845745e-05 5.098201e-03 -1.701667e-02 2.342730e-01
6.216400e-01 1.541236e-01 2.810138e-05 5.064328e-03 -1.685712e-02 2.348959e-01
6.236400e-01 1.541608e-01 2.775083e-05 5.030771e-03 -1.669960e-02 2.355148e-01
6.256400e-01 1.541978e-01 2.740567e-05 4.997528e-03 -1.654408e-02 2.361297e-01
6.276400e-01 1.542345e-01 2.706582e-05 4.964594e-03 -1.639052e-02 2.367407e-01
6.296400e-01 1.542710e-01 2.673118e-05 4.931965e-03 -1.623888e-02 2.373479e-01
6.316400e-01 1.543073e-01 2.640165e-05 4.899637e-03 -1.608915e-02 2.379512e-01
6.336400e-01 1.543433e-01 2.607712e-05 4.867607e-03 -1.594128e-02 2.385507e-01
6.356400e-01 1.543791e-01 2.575752e-05 4.835870e-03 -1.579526e-02 2.391464e-01
6.376400e-01 1.544147e-01 2.544275e-05 4.804424e-03 -1.565104e-02 2.397384e-01
6.396400e-01 1.544501e-01 2.513272e-05 4.773265e-03 -1.550860e-02 2.403267e-01
6.416400e-01 1.544852e-01 2.482734e-05 4.742389e-03 -1.536792e-02 2.409113e-01
6.436400e-01 1.545201e-01 2.452654e-05 4.711792e-03 -1.522896e-02 2.414923e-01
6.456400e-01 1.545548e-01 2.423022e-05 4.681472e-03 -1.509170e-02 2.420697e-01
6.476400e-01 1.545893e-01 2.393831e-05 4.651424e-03 -1.495611e-02 2.426435e-01
6.496400e-01 1.546236e-01 2.365073e-05 4.621646e-03 -1.482216e-02 2.432138e-01
6.516400e-01 1.546576e-01 2.336739e-05 4.592135e-03 -1.468984e-02 2.437806e-01
6.536400e-01 1.546915e-01 2.308823e-05 4.562886e-03 -1.455911e-02 2.443439e-01
6.556400e-01 1.547252e-01 2.281316e-05 4.533897e-03 -1.442995e-02 2.449038e-01
6.576400e-01 1.547586e-01 2.254213e-05 4.505165e-03 -1.430233e-02 2.454603e-01
6.596400e-01 1.547918e-01 2.227504e-05 4.476687e-03 -1.417624e-02 2.460134e-01
6.616400e-01 1.548249e-01 2.201184e-05 4.448459e-03 -1.405165e-02 2.465632e-01
6.636400e-01 1.548577e-01 2.175246e-05 4.420479e-03 -1.392854e-02 2.471097e-01
6.656400e-01 1.548904e-01 2.149682e-05 4.392744e-03 -1.380688e-02 2.476529e-01
6.676400e-01 1.549228e-01 2.124487e-05 4.365251e-03 -1.368665e-02 2.481928e-01
6.696400e-01 1.549551e-01 2.099654e-05 4.337997e-03 -1.356783e-02 2.487295e-01
6.716400e-01 1.549871e-01 2.075177e-05 4.310979e-03 -1.345040e-02 2.492630e-01
6.736400e-01 1.550190e-01 2.051049e-05 4.284194e-03 -1.333434e-02 2.497933e-01
6.756400e-01 1.550507e-01 2.027264e-05 4.257640e-03 -1.321963e-02 2.503205e-01
6.776400e-01 1.550822e-01 2.003817e-05 4.231315e-03 -1.310624e-02 2.508446e-01
6.796400e-01 1.551135e-01 1.980702e-05 4.205214e-03 -1.299417e-02 2.513657e-01
6.816400e-01 1.551446e-01 1.957913e-05 4.179337e-03 -1.288338e-02 2.518836e-01
6.836400e-01 1.551756e-01 1.935444e-05 4.153680e-03 -1.277387e-02 2.523985e-01
6.856400e-01 1.552064e-01 1.913291e-05 4.128241e-03 -1.266560e-02 2.529105e-01
6.876400e-01 1.552369e-01 1.891447e-05 4.103017e-03 -1.255857e-02 2.534194e-01
6.896400e-01 1.552673e-01 1.869908e-05 4.078006e-03 -1.245276e-02 2.539254e-01
6.916400e-01 1.552976e-01 1.848668e-05 4.053205e-03 -1.234814e-02 2.544285e-01
6.936400e-01 1.553276e-01 1.827723e-05 4.028612e-03 -1.224470e-02 2.549286e-01
6.956400e-01 1.553575e-01 1.807067e-05 4.004225e-03 -1.214243e-02 2.554259e-01
6.976400e-01 1.553872e-01 1.786696e-05 3.980042e-03 -1.204130e-02 2.559204e-01
6.996400e-01 1.554168e-01 1.766604e-05 3.956060e-03 -1.194131e-02 2.564120e-01
7.016400e-01 1.554462e-01 1.746788e-05 3.932276e-03 -1.184243e-02 2.569008e-01
7.036400e-01 1.554754e-01 1.727243e-05 3.908689e-03 -1.174464e-02 2.573869e-01
7.056400e-01 1.555044e-01 1.707963e-05 3.885297e-03 -1.164794e-02 2.578701e-01
7.076400e-01 1.555333e-01 1.688946e-05 3.862097e-03 -1.155231e-02 2.583507e-01
7.096400e-01 1.555620e-01 1.670187e-05 3.839087e-03 -1.145773e-02 2.588285e-01
7.116400e-01 1.555906e-01 1.651680e-05 3.816265e-03 -1.136418e-02 2.593037e-01
7.136400e-01 1.556190e-01 1.633423e-05 3.793629e-03 -1.127166e-02 2.597762e-01
7.156400e-01 1.556472e-01 1.615412e-05 3.771178e-03 -1.118015e-02 2.602461e-01
7.176400e-01 1.556753e-01 1.597641e-05 3.748908e-03 -1.108964e-02 2.607133e-01
7.196400e-01 1.557032e-01 1.580108e-05 3.726818e-03 -1.100010e-02 2.611780e-01
7.216400e-01 1.557310e-01 1.562809e-05 3.704907e-03 -1.091153e-02 2.616400e-01
7.236400e-01 1.557586e-01 1.545739e-05 3.683172e-03 -1.082392e-02 2.620995e-01
7.256400e-01 1.557860e-01 1.528896e-05 3.661611e-03 -1.073725e-02 2.625565e-01
7.276400e-01 1.558133e-01 1.512275e-05 3.640222e-03 -1.065150e-02 2.630110e-01
7.296400e-01 1.558405e-01 1.495873e-05 3.619004e-03 -1.056667e-02 2.634630e-01
7.316400e-01 1.558675e-01 1.479687e-05 3.597955e-03 -1.048275e-02 2.639125e-01
7.336400e-01 1.558944e-01 1.463712e-05 3.577072e-03 -1.039971e-02 2.643596e-01
7.356400e-01 1.559211e-01 1.447947e-05 3.556355e-03 -1.031755e-02 2.648042e-01
7.376400e-01 1.559477e-01 1.432387e-05 3.535802e-03 -1.023626e-02 2.652464e-01
7.396400e-01 1.559741e-01 1.417030e-05 3.515410e-03 -1.015583e-02 2.656862e-01
7.416400e-01 1.560004e-01 1.401871e-05 3.495178e-03 -1.007623e-02 2.661237e-01
7.436400e-01 1.560265e-01 1.386909e-05 3.475104e-03 -9.997475e-03 2.665588e-01
7.456400e-01 1.560525e-01 1.372140e-05 3.455187e-03 -9.919536e-03 2.669916e-01
7.476400e-01 1.560784e-01 1.357560e-05 3.435426e-03 -9.842408e-03 2.674221e-01
7.496400e-01 1.561041e-01 1.343168e-05 3.415817e-03 -9.766079e-03 2.678502e-01
7.516400e-01 1.561297e-01 1.328960e-05 3.396361e-03 -9.690539e-03 2.682761e-01
7.536400e-01 1.561552e-01 1.314934e-05 3.377055e-03 -9.615777e-03 2.686997e-01
7.556400e-01 1.561805e-01 1.301086e-05 3.357897e-03 -9.541784e-03 2.691211e-01
7.576400e-01 1.562057e-01 1.287414e-05 3.338887e-03 -9.468550e-03 2.695403e-01
7.596400e-01 1.562307e-01 1.273915e-05 3.320022e-03 -9.396063e-03 2.699572e-01
7.616400e-01 1.562557e-01 1.260587e-05 3.301302e-03 -9.324315e-03 2.703720e-01
7.636400e-01 1.562805e-01 1.247426e-05 3.282725e-03 -9.253296e-03 2.707846e-01
7.656400e-01 1.563051e-01 1.234432e-05 3.264288e-03 -9.182997e-03 2.711950e-01
7.676400e-01 1.563297e-01 1.221600e-05 3.245992e-03 -9.113408e-03 2.716033e-01
7.696400e-01 1.563541e-01 1.208929e-05 3.227834e-03 -9.044520e-03 2.720095e-01
7.716400e-01 1.563783e-01 1.196415e-05 3.209814e-03 -8.976325e-03 2.724136e-01
7.736400e-01 1.564025e-01 1.184058e-05 3.191929e-03 -8.908812e-03 2.728155e-01
7.756400e-01 1.564265e-01 1.171854e-05 3.174178e-03 -8.841974e-03 2.732155e-01
7.776400e-01 1.564504e-01 1.159801e-05 3.156560e-03 -8.775802e-03 2.736133e-01
7.796400e-01 1.564742e-01 1.147897e-05 3.139074e-03 -8.710288e-03 2.740091e-01
7.816400e-01 1.564979e-01 1.136140e-05 3.121719e-03 -8.645423e-03 2.744029e-01
7.836400e-01 1.565214e-01 1.124528e-05 3.104492e-03 -8.581198e-03 2.747947e-01
7.856400e-01 1.565448e-01 1.113058e-05 3.087393e-03 -8.517607e-03 2.751845e-01
7.876400e-01 1.565681e-01 1.101728e-05 3.070421e-03 -8.454640e-03 2.755723e-01
7.896400e-01 1.565913e-01 1.090537e-05 3.053575e-03 -8.392291e-03 2.759581e-01
7.916400e-01 1.566144e-01 1.079481e-05 3.036852e-03 -8.330551e-03 2.763420e-01
7.936400e-01 1.566373e-01 1.068561e-05 3.020252e-03 -8.269414e-03 2.767240e-01
7.956400e-01 1.566602e-01 1.057772e-05 3.003774e-03 -8.208870e-03 2.771040e-01
7.976400e-01 1.566829e-01 1.047114e-05 2.987416e-03 -8.148914e-03 2.774821e-01
7.996400e-01 1.567055e-01 1.036585e-05 2.971178e-03 -8.089537e-03 2.778584e-01
8.016400e-01 1.567280e-01 1.026182e-05 2.955058e-03 -8.030733e-03 2.782327e-01
8.036400e-01 1.567504e-01 1.015904e-05 2.939054e-03 -7.972495e-03 2.786052e-01
8.056400e-01 1.567726e-01 1.005749e-05 2.923167e-03 -7.914815e-03 2.789759e-01
8.076400e-01 1.567948e-01 9.957160e-06 2.907395e-03 -7.857687e-03 2.793447e-01
8.096400e-01 1.568168e-01 9.858022e-06 2.891736e-03 -7.801105e-03 2.797117e-01
8.116400e-01 1.568388e-01 9.760064e-06 2.876190e-03 -7.745061e-03 2.800769e-01
8.136400e-01 1.568606e-01 9.663269e-06 2.860755e-03 -7.689549e-03 2.804403e-01
8.156400e-01 1.568823e-01 9.567619e-06 2.845431e-03 -7.634562e-03 2.808019e-01
8.176400e-01 1.569040e-01 9.473100e-06 2.830217e-03 -7.580095e-03 2.811617e-01
8.196400e-01 1.569255e-01 9.379695e-06 2.815111e-03 -7.526141e-03 2.815198e-01
8.216400e-01 1.569469e-01 9.287388e-06 2.800112e-03 -7.472694e-03 2.818762e-01
8.236400e-01 1.569682e-01 9.196164e-06 2.785220e-03 -7.419748e-03 2.822308e-01
8.256400e-01 1.569894e-01 9.106009e-06 2.770433e-03 -7.367297e-03 2.825837e-01
8.276400e-01 1.570105e-01 9.016906e-06 2.755750e-03 -7.315334e-03 2.829349e-01
8.296400e-01 1.570315e-01 8.928842e-06 2.741171e-03 -7.263855e-03 2.832844e-01
8.316400e-01 1.570524e-01 8.841802e-06 2.726694e-03 -7.212853e-03 2.836322e-01
8.336400e-01 1.570732e-01 8.755772e-06 2.712319e-03 -7.162323e-03 2.839783e-01
8.356400e-01 1.570939e-01 8.670738e-06 2.698045e-03 -7.112260e-03 2.843228e-01
8.376400e-01 1.571145e-01 8.586687e-06 2.683870e-03 -7.062657e-03 2.846657e-01
8.396400e-01 1.571350e-01 8.503604e-06 2.669794e-03 -7.013510e-03 2.850069e-01
8.416400e-01 1.571554e-01 8.421477e-06 2.655816e-03 -6.964813e-03 2.853465e-01
8.436400e-01 1.571757e-01 8.340293e-06 2.641934e-03 -6.916561e-03 2.856845e-01
8.456400e-01 1.571959e-01 8.260038e-06 2.628149e-03 -6.868748e-03 2.860208e-01
8.476400e-01 1.572160e-01 8.180700e-06 2.614459e-03 -6.821371e-03 2.863556e-01
8.496400e-01 1.572360e-01 8.102267e-06 2.600863e-03 -6.774422e-03 2.866889e-01
8.516400e-01 1.572560e-01 8.024727e-06 2.587361e-03 -6.727899e-03 2.870205e-01
8.536400e-01 1.572758e-01 7.948067e-06 2.573951e-03 -6.681795e-03 2.873506e-01
8.556400e-01 1.572955e-01 7.872275e-06 2.560634e-03 -6.636107e-03 2.876792e-01
8.576400e-01 1.573152e-01 7.797341e-06 2.547407e-03 -6.590828e-03 2.880062e-01
8.596400e-01 1.573347e-01 7.723251e-06 2.534270e-03 -6.545956e-03 2.883317e-01
8.616400e-01 1.573542e-01 7.649996e-06 2.521223e-03 -6.501484e-03 2.886557e-01
8.636400e-01 1.573736e-01 7.577564e-06 2.508264e-03 -6.457409e-03 2.889782e-01
8.656400e-01 1.573929e-01 7.505944e-06 2.495393e-03 -6.413725e-03 2.892992e-01
8.676400e-01 1.574121e-01 7.435125e-06 2.482609e-03 -6.370429e-03 2.896187e-01
8.696400e-01 1.574312e-01 7.365097e-06 2.469911e-03 -6.327517e-03 2.899368e-01
8.716400e-01 1.574502e-01 7.295849e-06 2.457298e-03 -6.284983e-03 2.902534e-01
8.736400e-01 1.574691e-01 7.227371e-06 2.444771e-03 -6.242823e-03 2.905685e-01
8.756400e-01 1.574880e-01 7.159653e-06 2.432327e-03 -6.201035e-03 2.908822e-01
8.776400e-01 1.575067e-01 7.092684e-06 2.419966e-03 -6.159612e-03 2.911945e-01
8.796400e-01 1.575254e-01 7.026456e-06 2.407688e-03 -6.118552e-03 2.915054e-01
8.816400e-01 1.575440e-01 6.960958e-06 2.395492e-03 -6.077850e-03 2.918148e-01
8.836400e-01 1.575625e-01 6.896181e-06 2.383376e-03 -6.037502e-03 2.921229e-01
8.856400e-01 1.575809e-01 6.832115e-06 2.371341e-03 -5.997505e-03 2.924295e-01
8.876400e-01 1.575992e-01 6.768751e-06 2.359386e-03 -5.957854e-03 2.927348e-01
8.896400e-01 1.576175e-01 6.706081e-06 2.347510e-03 -5.918545e-03 2.930387e-01
8.916400e-01 1.576357e-01 6.644095e-06 2.335712e-03 -5.879576e-03 2.933412e-01
8.936400e-01 1.576538e-01 6.582784e-06 2.323991e-03 -5.840942e-03 2.936424e-01
8.956400e-01 1.576718e-01 6.522140e-06 2.312348e-03 -5.802639e-03 2.939422e-01
8.976400e-01 1.576897e-01 6.462154e-06 2.300781e-03 -5.764665e-03 2.942408e-01
8.996400e-01 1.577076e-01 6.402818e-06 2.289289e-03 -5.727015e-03 2.945379e-01
9.016400e-01 1.577253e-01 6.344124e-06 2.277872e-03 -5.689686e-03 2.948338e-01
9.036400e-01 1.577430e-01 6.286062e-06 2.266530e-03 -5.652674e-03 2.951283e-01
9.056400e-01 1.577607e-01 6.228626e-06 2.255261e-03 -5.615976e-03 2.954216e-01
9.076400e-01 1.577782e-01 6.171807e-06 2.244066e-03 -5.579589e-03 2.957135e-01
9.096400e-01 1.577957e-01 6.115597e-06 2.232943e-03 -5.543509e-03 2.960042e-01
9.116400e-01 1.578130e-01 6.059990e-06 2.221892e-03 -5.507733e-03 2.962936e-01
9.136400e-01 1.578303e-01 6.004976e-06 2.210912e-03 -5.472259e-03 2.965817e-01
9.156400e-01 1.578476e-01 5.950549e-06 2.200002e-03 -5.437081e-03 2.968686e-01
9.176400e-01 1.578647e-01 5.896702e-06 2.189163e-03 -5.402198e-03 2.971542e-01
9.196400e-01 1.578818e-01 5.843426e-06 2.178393e-03 -5.367607e-03 2.974386e-01
9.216400e-01 1.578988e-01 5.790715e-06 2.167692e-03 -5.333303e-03 2.977218e-01
9.236400e-01 1.579158e-01 5.738563e-06 2.157060e-03 -5.299285e-03 2.980037e-01
9.256400e-01 1.579326e-01 5.686961e-06 2.146495e-03 -5.265549e-03 2.982844e-01
9.276400e-01 1.579494e-01 5.635903e-06 2.135998e-03 -5.232093e-03 2.985639e-01
9.296400e-01 1.579661e-01 5.585383e-06 2.125567e-03 -5.198912e-03 2.988422e-01
9.316400e-01 1.579828e-01 5.535393e-06 2.115202e-03 -5.166005e-03 2.991193e-01
9.336400e-01 1.579993e-01 5.485928e-06 2.104902e-03 -5.133369e-03 2.993952e-01
9.356400e-01 1.580159e-01 5.436980e-06 2.094668e-03 -5.101001e-03 2.996699e-01
9.376400e-01 1.580323e-01 5.388543e-06 2.084498e-03 -5.068897e-03 2.999434e-01
9.396400e-01 1.580486e-01 5.340612e-06 2.074392e-03 -5.037056e-03 3.002158e-01
9.416400e-01 1.580649e-01 5.293179e-06 2.064350e-03 -5.005474e-03 3.004871e-01
9.436400e-01 1.580812e-01 5.246240e-06 2.054370e-03 -4.974149e-03 3.007571e-01
9.456400e-01 1.580973e-01 5.199787e-06 2.044453e-03 -4.943078e-03 3.010261e-01
9.476400e-01 1.581134e-01 5.153815e-06 2.034598e-03 -4.912259e-03 3.012939e-01
9.496400e-01 1.581294e-01 5.108317e-06 2.024804e-03 -4.881689e-03 3.015606e-01
9.516400e-01 1.581454e-01 5.063290e-06 2.015071e-03 -4.851366e-03 3.018261e-01
9.536400e-01 1.581613e-01 5.018725e-06 2.005398e-03 -4.821287e-03 3.020906e-01
9.556400e-01 1.581771e-01 4.974619e-06 1.995786e-03 -4.791449e-03 3.023539e-01
9.576400e-01 1.581928e-01 4.930965e-06 1.986232e-03 -4.761850e-03 3.026162e-01
9.596400e-01 1.582085e-01 4.887759e-06 1.976738e-03 -4.732488e-03 3.028773e-01
9.616400e-01 1.582241e-01 4.844993e-06 1.967302e-03 -4.703360e-03 3.031374e-01
9.636400e-01 1.582397e-01 4.802665e-06 1.957924e-03 -4.674464e-03 3.033963e-01
9.656400e-01 1.582552e-01 4.760767e-06 1.948604e-03 -4.645797e-03 3.036542e-01
9.676400e-01 1.582706e-01 4.719296e-06 1.939341e-03 -4.617358e-03 3.039111e-01
9.696400e-01 1.582860e-01 4.678245e-06 1.930135e-03 -4.589144e-03 3.041669e-01
9.716400e-01 1.583013e-01 4.637611e-06 1.920984e-03 -4.561153e-03 3.044216e-01
9.736400e-01 1.583165e-01 4.597387e-06 1.911890e-03 -4.533382e-03 3.046753e-01
9.756400e-01 1.583317e-01 4.557570e-06 1.902851e-03 -4.505829e-03 3.049279e-01
9.776400e-01 1.583468e-01 4.518154e-06 1.893866e-03 -4.478493e-03 3.051795e-01
9.796400e-01 1.583619e-01 4.479135e-06 1.884937e-03 -4.451371e-03 3.054301e-01
9.816400e-01 1.583768e-01 4.440507e-06 1.876061e-03 -4.424461e-03 3.056797e-01
9.836400e-01 1.583918e-01 4.402267e-06 1.867239e-03 -4.397760e-03 3.059282e-01
9.856400e-01 1.584066e-01 4.364410e-06 1.858470e-03 -4.371267e-03 3.061757e-01
9.876400e-01 1.584214e-01 4.326931e-06 1.849753e-03 -4.344981e-03 3.064223e-01
9.896400e-01 1.584362e-01 4.289827e-06 1.841090e-03 -4.318897e-03 3.066678e-01
9.916400e-01 1.584509e-01 4.253091e-06 1.832478e-03 -4.293016e-03 3.069124e-01
9.936400e-01 1.584655e-01 4.216722e-06 1.823917e-03 -4.267334e-03 3.071559e-01
9.956400e-01 1.584801e-01 4.180713e-06 1.815408e-03 -4.241851e-03 3.073985e-01
9.976400e-01 1.584946e-01 4.145061e-06 1.806950e-03 -4.216563e-03 3.076401e-01
9.996400e-01 1.585091e-01 4.109762e-06 1.798542e-03 -4.191469e-03 3.078808e-01
1.001640e+00 1.585234e-01 4.074811e-06 1.790184e-03 -4.166567e-03 3.081205e-01
1.003640e+00 1.585378e-01 4.040205e-06 1.781875e-03 -4.141856e-03 3.083592e-01
1.005640e+00 1.585521e-01 4.005940e-06 1.773616e-03 -4.117333e-03 3.085970e-01
1.007640e+00 1.585663e-01 3.972012e-06 1.765406e-03 -4.092997e-03 3.088338e-01
1.009640e+00 1.585805e-01 3.938416e-06 1.757244e-03 -4.068845e-03 3.090697e-01
1.011640e+00 1.585946e-01 3.905150e-06 1.749130e-03 -4.044877e-03 3.093047e-01
1.013640e+00 1.586086e-01 3.872209e-06 1.741064e-03 -4.021090e-03 3.095387e-01
1.015640e+00 1.586226e-01 3.839590e-06 1.733046e-03 -3.997483e-03 3.097718e-01
1.017640e+00 1.586366e-01 3.807289e-06 1.725074e-03 -3.974053e-03 3.100040e-01
1.019640e+00 1.586505e-01 3.775302e-06 1.717150e-03 -3.950800e-03 3.102353e-01
1.021640e+00 1.586643e-01 3.743626e-06 1.709271e-03 -3.927721e-03 3.104657e-01
1.023640e+00 1.586781e-01 3.712258e-06 1.701439e-03 -3.904816e-03 3.106952e-01
1.025640e+00 1.586918e-01 3.681193e-06 1.693652e-03 -3.882081e-03 3.109238e-01
1.027640e+00 1.587055e-01 3.650429e-06 1.685910e-03 -3.859517e-03 3.111515e-01
1.029640e+00 1.587191e-01 3.619961e-06 1.678214e-03 -3.837120e-03 3.113783e-01
1.031640e+00 1.587327e-01 3.589788e-06 1.670562e-03 -3.814890e-03 3.116042e-01
1.033640e+00 1.587462e-01 3.559905e-06 1.662954e-03 -3.792825e-03 3.118293e-01
1.035640e+00 1.587597e-01 3.530309e-06 1.655390e-03 -3.770923e-03 3.120535e-01
1.037640e+00 1.587731e-01 3.500997e-06 1.647870e-03 -3.749184e-03 3.122768e-01
1.039640e+00 1.587864e-01 3.471966e-06 1.640393e-03 -3.727604e-03 3.124993e-01
1.041640e+00 1.587998e-01 3.443213e-06 1.632960e-03 -3.706184e-03 3.127209e-01
1.043640e+00 1.588130e-01 3.414734e-06 1.625568e-03 -3.684921e-03 3.129416e-01
1.045640e+00 1.588262e-01 3.386527e-06 1.618220e-03 -3.663814e-03 3.131616e-01
1.047640e+00 1.588394e-01 3.358588e-06 1.610913e-03 -3.642861e-03 3.133806e-01
1.049640e+00 1.588525e-01 3.330915e-06 1.603648e-03 -3.622062e-03 3.135989e-01
1.051640e+00 1.588655e-01 3.303505e-06 1.596425e-03 -3.601414e-03 3.138163e-01
1.053640e+00 1.588786e-01 3.276355e-06 1.589242e-03 -3.580917e-03 3.140329e-01
1.055640e+00 1.588915e-01 3.249461e-06 1.582101e-03 -3.560569e-03 3.142487e-01
1.057640e+00 1.589044e-01 3.222822e-06 1.575000e-03 -3.540368e-03 3.144636e-01
1.059640e+00 1.589173e-01 3.196433e-06 1.567939e-03 -3.520314e-03 3.146778e-01
1.061640e+00 1.589301e-01 3.170294e-06 1.560919e-03 -3.500405e-03 3.148911e-01
1.063640e+00 1.589429e-01 3.144400e-06 1.553938e-03 -3.480639e-03 3.151036e-01
1.065640e+00 1.589556e-01 3.118750e-06 1.546996e-03 -3.461015e-03 3.153154e-01
1.067640e+00 1.589682e-01 3.093340e-06 1.540094e-03 -3.441533e-03 3.155263e-01
1.069640e+00 1.589809e-01 3.068168e-06 1.533230e-03 -3.422190e-03 3.157365e-01
1.071640e+00 1.589934e-01 3.043231e-06 1.526405e-03 -3.402986e-03 3.159458e-01
1.073640e+00 1.590060e-01 3.018527e-06 1.519618e-03 -3.383919e-03 3.161544e-01
1.075640e+00 1.590185e-01 2.994053e-06 1.512869e-03 -3.364988e-03 3.163622e-01
1.077640e+00 1.590309e-01 2.969808e-06 1.506158e-03 -3.346192e-03 3.165693e-01
1.079640e+00 1.590433e-01 2.945787e-06 1.499484e-03 -3.327530e-03 3.167756e-01
1.081640e+00 1.590556e-01 2.921990e-06 1.492848e-03 -3.309000e-03 3.169811e-01
1.083640e+00 1.590679e-01 2.898413e-06 1.486248e-03 -3.290601e-03 3.171858e-01
1.085640e+00 1.590802e-01 2.875054e-06 1.479685e-03 -3.272333e-03 3.173898e-01
1.087640e+00 1.590924e-01 2.851911e-06 1.473159e-03 -3.254193e-03 3.175931e-01
1.089640e+00 1.591045e-01 2.828982e-06 1.466668e-03 -3.236181e-03 3.177956e-01
1.091640e+00 1.591167e-01 2.806264e-06 1.460214e-03 -3.218296e-03 3.179973e-01
1.093640e+00 1.591287e-01 2.783755e-06 1.453795e-03 -3.200537e-03 3.181984e-01
1.095640e+00 1.591408e-01 2.761453e-06 1.447412e-03 -3.182902e-03 3.183987e-01
1.097640e+00 1.591527e-01 2.739355e-06 1.441063e-03 -3.165390e-03 3.185982e-01
1.099640e+00 1.591647e-01 2.717460e-06 1.434750e-03 -3.148000e-03 3.187970e-01
1.101640e+00 1.591766e-01 2.695765e-06 1.428471e-03 -3.130732e-03 3.189952e-01
1.103640e+00 1.591884e-01 2.674268e-06 1.422227e-03 -3.113584e-03 3.191926e-01
1.105640e+00 1.592002e-01 2.652968e-06 1.416017e-03 -3.096555e-03 3.193892e-01
1.107640e+00 1.592120e-01 2.631861e-06 1.409841e-03 -3.079644e-03 3.195852e-01
1.109640e+00 1.592237e-01 2.610947e-06 1.403698e-03 -3.062850e-03 3.197805e-01
1.111640e+00 1.592354e-01 2.590222e-06 1.397589e-03 -3.046173e-03 3.199750e-01
1.113640e+00 1.592471e-01 2.569686e-06 1.391513e-03 -3.029610e-03 3.201689e-01
1.115640e+00 1.592587e-01 2.549335e-06 1.385471e-03 -3.013161e-03 3.203621e-01
1.117640e+00 1.592702e-01 2.529169e-06 1.379461e-03 -2.996826e-03 3.205545e-01
1.119640e+00 1.592817e-01 2.509185e-06 1.373483e-03 -2.980602e-03 3.207463e-01
1.121640e+00 1.592932e-01 2.489381e-06 1.367538e-03 -2.964490e-03 3.209374e-01
1.123640e+00 1.593047e-01 2.469755e-06 1.361625e-03 -2.948488e-03 3.211278e-01
1.125640e+00 1.593160e-01 2.450306e-06 1.355744e-03 -2.932595e-03 3.213176e-01
1.127640e+00 1.593274e-01 2.431032e-06 1.349895e-03 -2.916810e-03 3.215067e-01
1.129640e+00 1.593387e-01 2.411931e-06 1.344077e-03 -2.901133e-03 3.216951e-01
1.131640e+00 1.593500e-01 2.393001e-06 1.338290e-03 -2.885562e-03 3.218828e-01
1.133640e+00 1.593612e-01 2.374240e-06 1.332535e-03 -2.870097e-03 3.220699e-01
1.135640e+00 1.593724e-01 2.355647e-06 1.326810e-03 -2.854737e-03 3.222563e-01
1.137640e+00 1.593836e-01 2.337220e-06 1.321115e-03 -2.839480e-03 3.224421e-01
1.139640e+00 1.593947e-01 2.318957e-06 1.315452e-03 -2.824326e-03 3.226272e-01
1.141640e+00 1.594058e-01 2.300856e-06 1.309818e-03 -2.809275e-03 3.228116e-01
1.143640e+00 1.594168e-01 2.282917e-06 1.304215e-03 -2.794324e-03 3.229955e-01
1.145640e+00 1.594278e-01 2.265137e-06 1.298641e-03 -2.779474e-03 3.231786e-01
1.147640e+00 1.594388e-01 2.247514e-06 1.293097e-03 -2.764724e-03 3.233612e-01
1.149640e+00 1.594497e-01 2.230047e-06 1.287582e-03 -2.750072e-03 3.235431e-01
1.151640e+00 1.594606e-01 2.212735e-06 1.282096e-03 -2.735518e-03 3.237243e-01
1.153640e+00 1.594714e-01 2.195576e-06 1.276640e-03 -2.721061e-03 3.239050e-01
1.155640e+00 1.594822e-01 2.178567e-06 1.271212e-03 -2.706700e-03 3.240850e-01
1.157640e+00 1.594930e-01 2.161709e-06 1.265813e-03 -2.692435e-03 3.242644e-01
1.159640e+00 1.595037e-01 2.144999e-06 1.260442e-03 -2.678264e-03 3.244432e-01
1.161640e+00 1.595144e-01 2.128436e-06 1.255100e-03 -2.664188e-03 3.246213e-01
1.163640e+00 1.595251e-01 2.112018e-06 1.249785e-03 -2.650204e-03 3.247989e-01
1.165640e+00 1.595357e-01 2.095744e-06 1.244499e-03 -2.636313e-03 3.249758e-01
1.167640e+00 1.595463e-01 2.079612e-06 1.239240e-03 -2.622513e-03 3.251521e-01
1.169640e+00 1.595569e-01 2.063621e-06 1.234009e-03 -2.608804e-03 3.253279e-01
1.171640e+00 1.595674e-01 2.047770e-06 1.228805e-03 -2.595185e-03 3.255030e-01
1.173640e+00 1.595779e-01 2.032057e-06 1.223628e-03 -2.581656e-03 3.256775e-01
1.175640e+00 1.595883e-01 2.016480e-06 1.218478e-03 -2.568215e-03 3.258515e-01
1.177640e+00 1.595987e-01 2.001039e-06 1.213355e-03 -2.554862e-03 3.260248e-01
1.179640e+00 1.596091e-01 1.985732e-06 1.208259e-03 -2.541596e-03 3.261976e-01
1.181640e+00 1.596194e-01 1.970558e-06 1.203189e-03 -2.528417e-03 3.263697e-01
1.183640e+00 1.596297e-01 1.955516e-06 1.198145e-03 -2.515323e-03 3.265413e-01
1.185640e+00 1.596400e-01 1.940603e-06 1.193127e-03 -2.502315e-03 3.267124e-01
1.187640e+00 1.596502e-01 1.925819e-06 1.188135e-03 -2.489391e-03 3.268828e-01
1.189640e+00 1.596604e-01 1.911163e-06 1.183170e-03 -2.476551e-03 3.270527e-01
1.191640e+00 1.596706e-01 1.896633e-06 1.178229e-03 -2.463793e-03 3.272220e-01
1.193640e+00 1.596807e-01 1.882228e-06 1.173314e-03 -2.451118e-03 3.273907e-01
1.195640e+00 1.596908e-01 1.867947e-06 1.168425e-03 -2.438525e-03 3.275588e-01
1.197640e+00 1.597009e-01 1.853789e-06 1.163560e-03 -2.426013e-03 3.277264e-01
1.199640e+00 1.597109e-01 1.839752e-06 1.158721e-03 -2.413581e-03 3.278935e-01
1.201640e+00 1.597209e-01 1.825835e-06 1.153906e-03 -2.401229e-03 3.280600e-01
1.203640e+00 1.597309e-01 1.812037e-06 1.149116e-03 -2.388956e-03 3.282259e-01
1.205640e+00 1.597408e-01 1.798358e-06 1.144350e-03 -2.376761e-03 3.283913e-01
1.207640e+00 1.597507e-01 1.784794e-06 1.139609e-03 -2.364645e-03 3.285561e-01
1.209640e+00 1.597606e-01 1.771347e-06 1.134891e-03 -2.352606e-03 3.287204e-01
1.211640e+00 1.597704e-01 1.758014e-06 1.130198e-03 -2.340643e-03 3.288842e-01
1.213640e+00 1.597802e-01 1.744794e-06 1.125529e-03 -2.328756e-03 3.290474e-01
1.215640e+00 1.597900e-01 1.731687e-06 1.120883e-03 -2.316945e-03 3.292100e-01
1.217640e+00 1.597997e-01 1.718690e-06 1.116261e-03 -2.305209e-03 3.293722e-01
1.219640e+00 1.598094e-01 1.705804e-06 1.111662e-03 -2.293547e-03 3.295338e-01
1.221640e+00 1.598191e-01 1.693027e-06 1.107087e-03 -2.281958e-03 3.296949e-01
1.223640e+00 1.598287e-01 1.680358e-06 1.102534e-03 -2.270443e-03 3.298554e-01
1.225640e+00 1.598384e-01 1.667796e-06 1.098005e-03 -2.259000e-03 3.300154e-01
1.227640e+00 1.598479e-01 1.655339e-06 1.093498e-03 -2.247629e-03 3.301749e-01
1.229640e+00 1.598575e-01 1.642988e-06 1.089014e-03 -2.236330e-03 3.303339e-01
1.231640e+00 1.598670e-01 1.630740e-06 1.084553e-03 -2.225102e-03 3.304924e-01
1.233640e+00 1.598765e-01 1.618596e-06 1.080114e-03 -2.213943e-03 3.306503e-01
1.235640e+00 1.598859e-01 1.606553e-06 1.075697e-03 -2.202855e-03 3.308078e-01
1.237640e+00 1.598954e-01 1.594611e-06 1.071302e-03 -2.191835e-03 3.309647e-01
1.239640e+00 1.599048e-01 1.582770e-06 1.066930e-03 -2.180885e-03 3.311212e-01
1.241640e+00 1.599141e-01 1.571027e-06 1.062579e-03 -2.170002e-03 3.312771e-01
1.243640e+00 1.599234e-01 1.559382e-06 1.058250e-03 -2.159187e-03 3.314325e-01
1.245640e+00 1.599327e-01 1.547835e-06 1.053942e-03 -2.148440e-03 3.315874e-01
1.247640e+00 1.599420e-01 1.536383e-06 1.049656e-03 -2.137759e-03 3.317419e-01
1.249640e+00 1.599513e-01 1.525028e-06 1.045391e-03 -2.127143e-03 3.318958e-01
1.251640e+00 1.599605e-01 1.513766e-06 1.041147e-03 -2.116594e-03 3.320492e-01
1.253640e+00 1.599697e-01 1.502598e-06 1.036924e-03 -2.106109e-03 3.322022e-01
1.255640e+00 1.599788e-01 1.491523e-06 1.032723e-03 -2.095690e-03 3.323546e-01
1.257640e+00 1.599879e-01 1.480539e-06 1.028542e-03 -2.085334e-03 3.325066e-01
1.259640e+00 1.599970e-01 1.469646e-06 1.024381e-03 -2.075041e-03 3.326581e-01
1.261640e+00 1.600061e-01 1.458844e-06 1.020241e-03 -2.064812e-03 3.328091e-01
1.263640e+00 1.600151e-01 1.448130e-06 1.016122e-03 -2.054646e-03 3.329597e-01
1.265640e+00 1.600242e-01 1.437505e-06 1.012023e-03 -2.044542e-03 3.331097e-01
1.267640e+00 1.600331e-01 1.426968e-06 1.007944e-03 -2.034499e-03 3.332593e-01
1.269640e+00 1.600421e-01 1.416517e-06 1.003885e-03 -2.024518e-03 3.334084e-01
1.271640e+00 1.600510e-01 1.406152e-06 9.998456e-04 -2.014597e-03 3.335571e-01
1.273640e+00 1.600599e-01 1.395872e-06 9.958263e-04 -2.004737e-03 3.337053e-01
1.275640e+00 1.600688e-01 1.385677e-06 9.918267e-04 -1.994936e-03 3.338530e-01
1.277640e+00 1.600776e-01 1.375565e-06 9.878465e-04 -1.985195e-03 3.340002e-01
1.279640e+00 1.600864e-01 1.365536e-06 9.838858e-04 -1.975513e-03 3.341470e-01
1.281640e+00 1.600952e-01 1.355589e-06 9.799444e-04 -1.965889e-03 3.342934e-01
1.283640e+00 1.601040e-01 1.345723e-06 9.760222e-04 -1.956324e-03 3.344393e-01
1.285640e+00 1.601127e-01 1.335938e-06 9.721191e-04 -1.946816e-03 3.345847e-01
1.287640e+00 1.601214e-01 1.326232e-06 9.682349e-04 -1.937365e-03 3.347297e-01
1.289640e+00 1.601301e-01 1.316605e-06 9.643696e-04 -1.927971e-03 3.348742e-01
1.291640e+00 1.601388e-01 1.307057e-06 9.605230e-04 -1.918634e-03 3.350183e-01
1.293640e+00 1.601474e-01 1.297586e-06 9.566950e-04 -1.909352e-03 3.351619e-01
1.295640e+00 1.601560e-01 1.288192e-06 9.528856e-04 -1.900126e-03 3.353051e-01
1.297640e+00 1.601645e-01 1.278875e-06 9.490945e-04 -1.890955e-03 3.354478e-01
1.299640e+00 1.601731e-01 1.269632e-06 9.453217e-04 -1.881839e-03 3.355901e-01
1.301640e+00 1.601816e-01 1.260465e-06 9.415671e-04 -1.872777e-03 3.357320e-01
1.303640e+00 1.601901e-01 1.251371e-06 9.378306e-04 -1.863770e-03 3.358734e-01
1.305640e+00 1.601986e-01 1.242351e-06 9.341120e-04 -1.854815e-03 3.360144e-01
1.307640e+00 1.602070e-01 1.233403e-06 9.304113e-04 -1.845914e-03 3.361550e-01
1.309640e+00 1.602154e-01 1.224528e-06 9.267283e-04 -1.837066e-03 3.362952e-01
1.311640e+00 1.602238e-01 1.215724e-06 9.230630e-04 -1.828270e-03 3.364349e-01
1.313640e+00 1.602322e-01 1.206991e-06 9.194152e-04 -1.819525e-03 3.365742e-01
1.315640e+00 1.602405e-01 1.198328e-06 9.157848e-04 -1.810833e-03 3.367130e-01
1.317640e+00 1.602488e-01 1.189734e-06 9.121718e-04 -1.802192e-03 3.368515e-01
1.319640e+00 1.602571e-01 1.181209e-06 9.085760e-04 -1.793601e-03 3.369895e-01
1.321640e+00 1.602654e-01 1.172753e-06 9.049974e-04 -1.785061e-03 3.371271e-01
1.323640e+00 1.602736e-01 1.164364e-06 9.014358e-04 -1.776572e-03 3.372643e-01
1.325640e+00 1.602818e-01 1.156042e-06 8.978911e-04 -1.768132e-03 3.374011e-01
1.327640e+00 1.602900e-01 1.147786e-06 8.943632e-04 -1.759741e-03 3.375374e-01
1.329640e+00 1.602982e-01 1.139596e-06 8.908521e-04 -1.751399e-03 3.376734e-01
1.331640e+00 1.603063e-01 1.131472e-06 8.873576e-04 -1.743107e-03 3.378089e-01
1.333640e+00 1.603144e-01 1.123412e-06 8.838796e-04 -1.734862e-03 3.379441e-01
1.335640e+00 1.603225e-01 1.115416e-06 8.804181e-04 -1.726666e-03 3.380788e-01
1.337640e+00 1.603306e-01 1.107484e-06 8.769729e-04 -1.718517e-03 3.382131e-01
1.339640e+00 1.603386e-01 1.099614e-06 8.735440e-04 -1.710415e-03 3.383471e-01
1.341640e+00 1.603466e-01 1.091807e-06 8.701312e-04 -1.702361e-03 3.384806e-01
1.343640e+00 1.603546e-01 1.084061e-06 8.667345e-04 -1.694353e-03 3.386137e-01
1.345640e+00 1.603626e-01 1.076377e-06 8.633538e-04 -1.686391e-03 3.387465e-01
1.347640e+00 1.603705e-01 1.068754e-06 8.599889e-04 -1.678476e-03 3.388788e-01
1.349640e+00 1.603785e-01 1.061190e-06 8.566398e-04 -1.670606e-03 3.390108e-01
1.351640e+00 1.603864e-01 1.053686e-06 8.533065e-04 -1.662781e-03 3.391423e-01
1.353640e+00 1.603942e-01 1.046242e-06 8.499887e-04 -1.655001e-03 3.392735e-01
1.355640e+00 1.604021e-01 1.038856e-06 8.466864e-04 -1.647266e-03 3.394043e-01
1.357640e+00 1.604099e-01 1.031528e-06 8.433996e-04 -1.639576e-03 3.395347e-01
1.359640e+00 1.604177e-01 1.024257e-06 8.401281e-04 -1.631929e-03 3.396647e-01
1.361640e+00 1.604255e-01 1.017043e-06 8.368719e-04 -1.624327e-03 3.397943e-01
1.363640e+00 1.604333e-01 1.009886e-06 8.336308e-04 -1.616768e-03 3.399236e-01
1.365640e+00 1.604410e-01 1.002785e-06 8.304048e-04 -1.609251e-03 3.400525e-01
1.367640e+00 1.604487e-01 9.957399e-07 8.271937e-04 -1.601778e-03 3.401810e-01
1.369640e+00 1.604564e-01 9.887495e-07 8.239976e-04 -1.594347e-03 3.403091e-01
1.371640e+00 1.604641e-01 9.818136e-07 8.208163e-04 -1.586959e-03 3.404368e-01
1.373640e+00 1.604717e-01 9.749317e-07 8.176497e-04 -1.579612e-03 3.405642e-01
1.375640e+00 1.604794e-01 9.681035e-07 8.144978e-04 -1.572308e-03 3.406912e-01
1.377640e+00 1.604870e-01 9.613284e-07 8.113605e-04 -1.565044e-03 3.408179e-01
1.379640e+00 1.604945e-01 9.546060e-07 8.082376e-04 -1.557822e-03 3.409441e-01
1.381640e+00 1.605021e-01 9.479358e-07 8.051292e-04 -1.550640e-03 3.410700e-01
1.383640e+00 1.605096e-01 9.413173e-07 8.020350e-04 -1.543499e-03 3.411956e-01
1.385640e+00 1.605172e-01 9.347502e-07 7.989552e-04 -1.536398e-03 3.413208e-01
1.387640e+00 1.605246e-01 9.282338e-07 7.958894e-04 -1.529337e-03 3.414456e-01
1.389640e+00 1.605321e-01 9.217680e-07 7.928378e-04 -1.522316e-03 3.415700e-01
1.391640e+00 1.605396e-01 9.153520e-07 7.898001e-04 -1.515335e-03 3.416941e-01
1.393640e+00 1.605470e-01 9.089857e-07 7.867764e-04 -1.508392e-03 3.418179e-01
1.395640e+00 1.605544e-01 9.026684e-07 7.837665e-04 -1.501488e-03 3.419413e-01
1.397640e+00 1.605618e-01 8.963998e-07 7.807704e-04 -1.494623e-03 3.420643e-01
1.399640e+00 1.605692e-01 8.901795e-07 7.777880e-04 -1.487796e-03 3.421870e-01
1.401640e+00 1.605765e-01 8.840071e-07 7.748192e-04 -1.481007e-03 3.423093e-01
1.403640e+00 1.605838e-01 8.778820e-07 7.718640e-04 -1.474257e-03 3.424313e-01
1.405640e+00 1.605911e-01 8.718041e-07 7.689222e-04 -1.467543e-03 3.425530e-01
1.407640e+00 1.605984e-01 8.657727e-07 7.659938e-04 -1.460867e-03 3.426743e-01
1.409640e+00 1.606057e-01 8.597876e-07 7.630787e-04 -1.454228e-03 3.427952e-01
1.411640e+00 1.606129e-01 8.538483e-07 7.601768e-04 -1.447626e-03 3.429158e-01
1.413640e+00 1.606201e-01 8.479544e-07 7.572882e-04 -1.441061e-03 3.430361e-01
1.415640e+00 1.606273e-01 8.421056e-07 7.544126e-04 -1.434531e-03 3.431560e-01
1.417640e+00 1.606345e-01 8.363014e-07 7.515500e-04 -1.428038e-03 3.432756e-01
1.419640e+00 1.606417e-01 8.305415e-07 7.487004e-04 -1.421581e-03 3.433949e-01
1.421640e+00 1.606488e-01 8.248255e-07 7.458637e-04 -1.415159e-03 3.435138e-01
1.423640e+00 1.606559e-01 8.191530e-07 7.430397e-04 -1.408772e-03 3.436324e-01
1.425640e+00 1.606630e-01 8.135237e-07 7.402285e-04 -1.402421e-03 3.437506e-01
1.427640e+00 1.606701e-01 8.079372e-07 7.374300e-04 -1.396104e-03 3.438685e-01
1.429640e+00 1.606772e-01 8.023931e-07 7.346441e-04 -1.389822e-03 3.439861e-01
1.431640e+00 1.606842e-01 7.968911e-07 7.318707e-04 -1.383575e-03 3.441034e-01
1.433640e+00 1.606912e-01 7.914308e-07 7.291098e-04 -1.377362e-03 3.442203e-01
1.435640e+00 1.606982e-01 7.860118e-07 7.263612e-04 -1.371182e-03 3.443369e-01
1.437640e+00 1.607052e-01 7.806338e-07 7.236250e-04 -1.365036e-03 3.444532e-01
1.439640e+00 1.607122e-01 7.752965e-07 7.209011e-04 -1.358924e-03 3.445692e-01
1.441640e+00 1.607191e-01 7.699995e-07 7.181893e-04 -1.352845e-03 3.446848e-01
1.443640e+00 1.607260e-01 7.647425e-07 7.154897e-04 -1.346800e-03 3.448001e-01
1.445640e+00 1.607329e-01 7.595251e-07 7.128021e-04 -1.340786e-03 3.449151e-01
1.447640e+00 1.607398e-01 7.543470e-07 7.101265e-04 -1.334806e-03 3.450298e-01
1.449640e+00 1.607467e-01 7.492079e-07 7.074628e-04 -1.328858e-03 3.451441e-01
1.451640e+00 1.607535e-01 7.441075e-07 7.048110e-04 -1.322942e-03 3.452582e-01
1.453640e+00 1.607604e-01 7.390453e-07 7.021711e-04 -1.317058e-03 3.453719e-01
1.455640e+00 1.607672e-01 7.340212e-07 6.995428e-04 -1.311206e-03 3.454854e-01
1.457640e+00 1.607740e-01 7.290347e-07 6.969262e-04 -1.305386e-03 3.455985e-01
1.459640e+00 1.607807e-01 7.240856e-07 6.943212e-04 -1.299596e-03 3.457113e-01
1.461640e+00 1.607875e-01 7.191736e-07 6.917278e-04 -1.293838e-03 3.458238e-01
1.463640e+00 1.607942e-01 7.142983e-07 6.891459e-04 -1.288111e-03 3.459359e-01
1.465640e+00 1.608009e-01 7.094594e-07 6.865753e-04 -1.282415e-03 3.460478e-01
1.467640e+00 1.608076e-01 7.046567e-07 6.840162e-04 -1.276749e-03 3.461594e-01
1.469640e+00 1.608143e-01 6.998898e-07 6.814683e-04 -1.271113e-03 3.462707e-01
1.471640e+00 1.608210e-01 6.951584e-07 6.789317e-04 -1.265508e-03 3.463816e-01
1.473640e+00 1.608276e-01 6.904623e-07 6.764063e-04 -1.259932e-03 3.464923e-01
1.475640e+00 1.608343e-01 6.858011e-07 6.738920e-04 -1.254387e-03 3.466027e-01
1.477640e+00 1.608409e-01 6.811746e-07 6.713887e-04 -1.248871e-03 3.467127e-01
1.479640e+00 1.608475e-01 6.765825e-07 6.688965e-04 -1.243384e-03 3.468225e-01
1.481640e+00 1.608540e-01 6.720244e-07 6.664151e-04 -1.237926e-03 3.469320e-01
1.483640e+00 1.608606e-01 6.675001e-07 6.639447e-04 -1.232497e-03 3.470412e-01
1.485640e+00 1.608671e-01 6.630094e-07 6.614851e-04 -1.227098e-03 3.471500e-01
1.487640e+00 1.608736e-01 6.585519e-07 6.590363e-04 -1.221726e-03 3.472586e-01
1.489640e+00 1.608801e-01 6.541274e-07 6.565982e-04 -1.216384e-03 3.473669e-01
1.491640e+00 1.608866e-01 6.497356e-07 6.541708e-04 -1.211069e-03 3.474749e-01
1.493640e+00 1.608931e-01 6.453762e-07 6.517539e-04 -1.205782e-03 3.475827e-01
1.495640e+00 1.608995e-01 6.410490e-07 6.493476e-04 -1.200524e-03 3.476901e-01
1.497640e+00 1.609060e-01 6.367537e-07 6.469518e-04 -1.195293e-03 3.477972e-01
1.499640e+00 1.609124e-01 6.324901e-07 6.445664e-04 -1.190089e-03 3.479041e-01
1.501640e+00 1.609188e-01 6.282578e-07 6.421914e-04 -1.184913e-03 3.480107e-01
1.503640e+00 1.609252e-01 6.240567e-07 6.398268e-04 -1.179764e-03 3.481170e-01
1.505640e+00 1.609315e-01 6.198864e-07 6.374724e-04 -1.174643e-03 3.482230e-01
1.507640e+00 1.609379e-01 6.157468e-07 6.351282e-04 -1.169548e-03 3.483287e-01
1.509640e+00 1.609442e-01 6.116375e-07 6.327941e-04 -1.164479e-03 3.484342e-01
1.511640e+00 1.609505e-01 6.075583e-07 6.304702e-04 -1.159437e-03 3.485393e-01
1.513640e+00 1.609568e-01 6.035090e-07 6.281564e-04 -1.154422e-03 3.486442e-01
1.515640e+00 1.609631e-01 5.994894e-07 6.258525e-04 -1.149432e-03 3.487488e-01
1.517640e+00 1.609694e-01 5.954991e-07 6.235586e-04 -1.144469e-03 3.488532e-01
1.519640e+00 1.609756e-01 5.915380e-07 6.212746e-04 -1.139531e-03 3.489572e-01
1.521640e+00 1.609818e-01 5.876059e-07 6.190005e-04 -1.134619e-03 3.490610e-01
1.523640e+00 1.609881e-01 5.837024e-07 6.167361e-04 -1.129733e-03 3.491645e-01
1.525640e+00 1.609942e-01 5.798273e-07 6.144815e-04 -1.124872e-03 3.492678e-01
1.527640e+00 1.610004e-01 5.759805e-07 6.122366e-04 -1.120036e-03 3.493708e-01
1.529640e+00 1.610066e-01 5.721617e-07 6.100014e-04 -1.115225e-03 3.494735e-01
1.531640e+00 1.610127e-01 5.683706e-07 6.077757e-04 -1.110439e-03 3.495759e-01
1.533640e+00 1.610189e-01 5.646071e-07 6.055596e-04 -1.105678e-03 3.496781e-01
1.535640e+00 1.610250e-01 5.608709e-07 6.033530e-04 -1.100941e-03 3.497800e-01
1.537640e+00 1.610311e-01 5.571618e-07 6.011558e-04 -1.096229e-03 3.498816e-01
1.539640e+00 1.610372e-01 5.534796e-07 5.989681e-04 -1.091540e-03 3.499830e-01
1.541640e+00 1.610433e-01 5.498240e-07 5.967897e-04 -1.086876e-03 3.500841e-01
1.543640e+00 1.610493e-01 5.461950e-07 5.946205e-04 -1.082236e-03 3.501850e-01
1.545640e+00 1.610553e-01 5.425921e-07 5.924607e-04 -1.077620e-03 3.502856e-01
1.547640e+00 1.610614e-01 5.390153e-07 5.903100e-04 -1.073028e-03 3.503859e-01
1.549640e+00 1.610674e-01 5.354643e-07 5.881686e-04 -1.068459e-03 3.504860e-01
1.551640e+00 1.610734e-01 5.319389e-07 5.860362e-04 -1.063913e-03 3.505858e-01
1.553640e+00 1.610793e-01 5.284390e-07 5.839129e-04 -1.059390e-03 3.506853e-01
1.555640e+00 1.610853e-01 5.249642e-07 5.817986e-04 -1.054891e-03 3.507846e-01
1.557640e+00 1.610913e-01 5.215145e-07 5.796933e-04 -1.050414e-03 3.508837e-01
1.559640e+00 1.610972e-01 5.180895e-07 5.775969e-04 -1.045961e-03 3.509825e-01
1.561640e+00 1.611031e-01 5.146892e-07 5.755095e-04 -1.041530e-03 3.510810e-01
1.563640e+00 1.611090e-01 5.113133e-07 5.734308e-04 -1.037121e-03 3.511793e-01
1.565640e+00 1.611149e-01 5.079616e-07 5.713610e-04 -1.032735e-03 3.512773e-01
1.567640e+00 1.611208e-01 5.046339e-07 5.692999e-04 -1.028371e-03 3.513751e-01
1.569640e+00 1.611266e-01 5.013301e-07 5.672475e-04 -1.024029e-03 3.514726e-01
1.571640e+00 1.611324e-01 4.980500e-07 5.652037e-04 -1.019710e-03 3.515699e-01
1.573640e+00 1.611383e-01 4.947932e-07 5.631686e-04 -1.015412e-03 3.516670e-01
1.575640e+00 1.611441e-01 4.915598e-07 5.611421e-04 -1.011135e-03 3.517638e-01
1.577640e+00 1.611499e-01 4.883495e-07 5.591241e-04 -1.006881e-03 3.518603e-01
1.579640e+00 1.611557e-01 4.851621e-07 5.571145e-04 -1.002647e-03 3.519566e-01
1.581640e+00 1.611614e-01 4.819974e-07 5.551135e-04 -9.984353e-04 3.520527e-01
1.583640e+00 1.611672e-01 4.788552e-07 5.531208e-04 -9.942444e-04 3.521485e-01
1.585640e+00 1.611729e-01 4.757355e-07 5.511365e-04 -9.900747e-04 3.522441e-01
1.587640e+00 1.611786e-01 4.726379e-07 5.491605e-04 -9.859258e-04 3.523394e-01
1.589640e+00 1.611843e-01 4.695623e-07 5.471927e-04 -9.817978e-04 3.524345e-01
1.591640e+00 1.611900e-01 4.665086e-07 5.452333e-04 -9.776904e-04 3.525294e-01
1.593640e+00 1.611957e-01 4.634766e-07 5.432820e-04 -9.736035e-04 3.526240e-01
1.595640e+00 1.612014e-01 4.604661e-07 5.413388e-04 -9.695371e-04 3.527184e-01
1.597640e+00 1.612070e-01 4.574769e-07 5.394038e-04 -9.654910e-04 3.528125e-01
1.599640e+00 1.612127e-01 4.545090e-07 5.374769e-04 -9.614650e-04 3.529064e-01
1.601640e+00 1.612183e-01 4.515620e-07 5.355579e-04 -9.574591e-04 3.530001e-01
1.603640e+00 1.612239e-01 4.486358e-07 5.336470e-04 -9.534732e-04 3.530935e-01
1.605640e+00 1.612295e-01 4.457304e-07 5.317440e-04 -9.495070e-04 3.531867e-01
1.607640e+00 1.612351e-01 4.428454e-07 5.298490e-04 -9.455606e-04 3.532797e-01
1.609640e+00 1.612407e-01 4.399808e-07 5.279618e-04 -9.416337e-04 3.533725e-01
1.611640e+00 1.612462e-01 4.371365e-07 5.260824e-04 -9.377263e-04 3.534650e-01
1.613640e+00 1.612517e-01 4.343121e-07 5.242109e-04 -9.338382e-04 3.535573e-01
1.615640e+00 1.612573e-01 4.315077e-07 5.223470e-04 -9.299694e-04 3.536493e-01
1.617640e+00 1.612628e-01 4.287230e-07 5.204910e-04 -9.261197e-04 3.537411e-01
1.619640e+00 1.612683e-01 4.259579e-07 5.186426e-04 -9.222889e-04 3.538327e-01
1.621640e+00 1.612738e-01 4.232122e-07 5.168018e-04 -9.184771e-04 3.539241e-01
1.623640e+00 1.612792e-01 4.204857e-07 5.149686e-04 -9.146840e-04 3.540153e-01
1.625640e+00 1.612847e-01 4.177785e-07 5.131430e-04 -9.109096e-04 3.541062e-01
1.627640e+00 1.612901e-01 4.150902e-07 5.113250e-04 -9.071538e-04 3.541969e-01
1.629640e+00 1.612956e-01 4.124207e-07 5.095144e-04 -9.034164e-04 3.542874e-01
1.631640e+00 1.613010e-01 4.097699e-07 5.077113e-04 -8.996974e-04 3.543776e-01
1.633640e+00 1.613064e-01 4.071377e-07 5.059156e-04 -8.959965e-04 3.544677e-01
1.635640e+00 1.613118e-01 4.045239e-07 5.041273e-04 -8.923138e-04 3.545575e-01
1.637640e+00 1.613172e-01 4.019283e-07 5.023463e-04 -8.886491e-04 3.546471e-01
1.639640e+00 1.613225e-01 3.993508e-07 5.005727e-04 -8.850024e-04 3.547365e-01
1.641640e+00 1.613279e-01 3.967914e-07 4.988063e-04 -8.813734e-04 3.548256e-01
1.643640e+00 1.613332e-01 3.942498e-07 4.970472e-04 -8.777621e-04 3.549146e-01
1.645640e+00 1.613385e-01 3.917259e-07 4.952953e-04 -8.741684e-04 3.550033e-01
1.647640e+00 1.613439e-01 3.892195e-07 4.935505e-04 -8.705923e-04 3.550918e-01
1.649640e+00 1.613492e-01 3.867306e-07 4.918129e-04 -8.670335e-04 3.551801e-01
1.651640e+00 1.613544e-01 3.842590e-07 4.900824e-04 -8.634920e-04 3.552682e-01
1.653640e+00 1.613597e-01 3.818046e-07 4.883589e-04 -8.599676e-04 3.553561e-01
1.655640e+00 1.613650e-01 3.793672e-07 4.866425e-04 -8.564604e-04 3.554438e-01
1.657640e+00 1.613702e-01 3.769468e-07 4.849331e-04 -8.529702e-04 3.555312e-01
1.659640e+00 1.613755e-01 3.745431e-07 4.832306e-04 -8.494968e-04 3.556184e-01
1.661640e+00 1.613807e-01 3.721560e-07 4.815351e-04 -8.460403e-04 3.557055e-01
1.663640e+00 1.613859e-01 3.697855e-07 4.798464e-04 -8.426004e-04 3.557923e-01
1.665640e+00 1.613911e-01 3.674314e-07 4.781646e-04 -8.391771e-04 3.558789e-01
1.667640e+00 1.613963e-01 3.650936e-07 4.764897e-04 -8.357704e-04 3.559653e-01
1.669640e+00 1.614015e-01 3.627719e-07 4.748216e-04 -8.323800e-04 3.560515e-01
1.671640e+00 1.614066e-01 3.604663e-07 4.731602e-04 -8.290060e-04 3.561375e-01
1.673640e+00 1.614118e-01 3.581765e-07 4.715055e-04 -8.256482e-04 3.562233e-01
1.675640e+00 1.614169e-01 3.559026e-07 4.698576e-04 -8.223065e-04 3.563089e-01
1.677640e+00 1.614220e-01 3.536443e-07 4.682163e-04 -8.189808e-04 3.563942e-01
1.679640e+00 1.614271e-01 3.514016e-07 4.665816e-04 -8.156711e-04 3.564794e-01
1.681640e+00 1.614322e-01 3.491743e-07 4.649536e-04 -8.123772e-04 3.565644e-01
1.683640e+00 1.614373e-01 3.469623e-07 4.633321e-04 -8.090991e-04 3.566491e-01
1.685640e+00 1.614424e-01 3.447655e-07 4.617172e-04 -8.058367e-04 3.567337e-01
1.687640e+00 1.614475e-01 3.425838e-07 4.601088e-04 -8.025898e-04 3.568181e-01
1.689640e+00 1.614525e-01 3.404171e-07 4.585068e-04 -7.993585e-04 3.569022e-01
1.691640e+00 1.614576e-01 3.382652e-07 4.569113e-04 -7.961425e-04 3.569862e-01
1.693640e+00 1.614626e-01 3.361281e-07 4.553222e-04 -7.929418e-04 3.570700e-01
1.695640e+00 1.614676e-01 3.340057e-07 4.537395e-04 -7.897564e-04 3.571535e-01
1.697640e+00 1.614726e-01 3.318977e-07 4.521632e-04 -7.865861e-04 3.572369e-01
1.699640e+00 1.614776e-01 3.298042e-07 4.505932e-04 -7.834309e-04 3.573201e-01
1.701640e+00 1.614826e-01 3.277250e-07 4.490295e-04 -7.802906e-04 3.574031e-01
1.703640e+00 1.614876e-01 3.256599e-07 4.474720e-04 -7.771652e-04 3.574859e-01
1.705640e+00 1.614925e-01 3.236090e-07 4.459208e-04 -7.740546e-04 3.575685e-01
1.707640e+00 1.614975e-01 3.215721e-07 4.443758e-04 -7.709587e-04 3.576509e-01
1.709640e+00 1.615024e-01 3.195491e-07 4.428369e-04 -7.678775e-04 3.577331e-01
1.711640e+00 1.615073e-01 3.175398e-07 4.413043e-04 -7.648108e-04 3.578151e-01
1.713640e+00 1.615122e-01 3.155442e-07 4.397777e-04 -7.617586e-04 3.578969e-01
1.715640e+00 1.615171e-01 3.135622e-07 4.382572e-04 -7.587207e-04 3.579785e-01
1.717640e+00 1.615220e-01 3.115937e-07 4.367428e-04 -7.556972e-04 3.580600e-01
1.719640e+00 1.615269e-01 3.096386e-07 4.352344e-04 -7.526879e-04 3.581412e-01
1.721640e+00 1.615318e-01 3.076967e-07 4.337320e-04 -7.496927e-04 3.582223e-01
1.723640e+00 1.615366e-01 3.057680e-07 4.322356e-04 -7.467116e-04 3.583032e-01
1.725640e+00 1.615415e-01 3.038524e-07 4.307452e-04 -7.437445e-04 3.583839e-01
1.727640e+00 1.615463e-01 3.019498e-07 4.292606e-04 -7.407913e-04 3.584644e-01
1.729640e+00 1.615511e-01 3.000601e-07 4.277820e-04 -7.378519e-04 3.585447e-01
1.731640e+00 1.615559e-01 2.981831e-07 4.263092e-04 -7.349263e-04 3.586248e-01
1.733640e+00 1.615607e-01 2.963189e-07 4.248423e-04 -7.320144e-04 3.587047e-01
1.735640e+00 1.615655e-01 2.944672e-07 4.233812e-04 -7.291160e-04 3.587845e-01
1.737640e+00 1.615703e-01 2.926281e-07 4.219258e-04 -7.262312e-04 3.588641e-01
1.739640e+00 1.615751e-01 2.908014e-07 4.204762e-04 -7.233599e-04 3.589435e-01
1.741640e+00 1.615798e-01 2.889870e-07 4.190324e-04 -7.205019e-04 3.590227e-01
1.743640e+00 1.615846e-01 2.871849e-07 4.175942e-04 -7.176572e-04 3.591017e-01
1.745640e+00 1.615893e-01 2.853949e-07 4.161617e-04 -7.148257e-04 3.591806e-01
1.747640e+00 1.615940e-01 2.836169e-07 4.147349e-04 -7.120074e-04 3.592592e-01
1.749640e+00 1.615987e-01 2.818509e-07 4.133137e-04 -7.092022e-04 3.593377e-01
1.751640e+00 1.616034e-01 2.800968e-07 4.118981e-04 -7.064100e-04 3.594160e-01
1.753640e+00 1.616081e-01 2.783545e-07 4.104880e-04 -7.036307e-04 3.594942e-01
1.755640e+00 1.616128e-01 2.766239e-07 4.090836e-04 -7.008643e-04 3.595721e-01
1.757640e+00 1.616175e-01 2.749050e-07 4.076846e-04 -6.981106e-04 3.596499e-01
1.759640e+00 1.616221e-01 2.731975e-07 4.062911e-04 -6.953697e-04 3.597275e-01
1.761640e+00 1.616268e-01 2.715015e-07 4.049031e-04 -6.926415e-04 3.598049e-01
1.763640e+00 1.616314e-01 2.698169e-07 4.035205e-04 -6.899258e-04 3.598822e-01
1.765640e+00 1.616360e-01 2.681435e-07 4.021434e-04 -6.872227e-04 3.599592e-01
1.767640e+00 1.616406e-01 2.664814e-07 4.007716e-04 -6.845320e-04 3.600361e-01
1.769640e+00 1.616452e-01 2.648303e-07 3.994052e-04 -6.818537e-04 3.601129e-01
1.771640e+00 1.616498e-01 2.631904e-07 3.980442e-04 -6.791877e-04 3.601894e-01
1.773640e+00 1.616544e-01 2.615613e-07 3.966885e-04 -6.765339e-04 3.602658e-01
1.775640e+00 1.616590e-01 2.599432e-07 3.953381e-04 -6.738923e-04 3.603420e-01
1.777640e+00 1.616636e-01 2.583358e-07 3.939929e-04 -6.712629e-04 3.604180e-01
1.779640e+00 1.616681e-01 2.567392e-07 3.926530e-04 -6.686454e-04 3.604939e-01
1.781640e+00 1.616727e-01 2.551532e-07 3.913183e-04 -6.660400e-04 3.605696e-01
1.783640e+00 1.616772e-01 2.535777e-07 3.899888e-04 -6.634465e-04 3.606451e-01
1.785640e+00 1.616817e-01 2.520128e-07 3.886645e-04 -6.608648e-04 3.607205e-01
1.787640e+00 1.616862e-01 2.504582e-07 3.873454e-04 -6.582949e-04 3.607957e-01
1.789640e+00 1.616907e-01 2.489140e-07 3.860313e-04 -6.557367e-04 3.608707e-01
1.791640e+00 1.616952e-01 2.473801e-07 3.847224e-04 -6.531902e-04 3.609455e-01
1.793640e+00 1.616997e-01 2.458564e-07 3.834186e-04 -6.506552e-04 3.610202e-01
1.795640e+00 1.617042e-01 2.443427e-07 3.821198e-04 -6.481319e-04 3.610947e-01
1.797640e+00 1.617086e-01 2.428391e-07 3.808260e-04 -6.456199e-04 3.611691e-01
1.799640e+00 1.617131e-01 2.413455e-07 3.795373e-04 -6.431194e-04 3.612433e-01
1.801640e+00 1.617175e-01 2.398618e-07 3.782535e-04 -6.406302e-04 3.613173e-01
1.803640e+00 1.617220e-01 2.383878e-07 3.769748e-04 -6.381524e-04 3.613911e-01
1.805640e+00 1.617264e-01 2.369237e-07 3.757009e-04 -6.356857e-04 3.614648e-01
1.807640e+00 1.617308e-01 2.354692e-07 3.744320e-04 -6.332302e-04 3.615384e-01
1.809640e+00 1.617352e-01 2.340243e-07 3.731680e-04 -6.307858e-04 3.616117e-01
1.811640e+00 1.617396e-01 2.325890e-07 3.719089e-04 -6.283525e-04 3.616849e-01
1.813640e+00 1.617440e-01 2.311632e-07 3.706546e-04 -6.259301e-04 3.617580e-01
1.815640e+00 1.617484e-01 2.297468e-07 3.694051e-04 -6.235187e-04 3.618309e-01
1.817640e+00 1.617527e-01 2.283397e-07 3.681605e-04 -6.211181e-04 3.619036e-01
1.819640e+00 1.617571e-01 2.269418e-07 3.669207e-04 -6.187284e-04 3.619762e-01
1.821640e+00 1.617614e-01 2.255532e-07 3.656856e-04 -6.163494e-04 3.620486e-01
1.823640e+00 1.617658e-01 2.241737e-07 3.644553e-04 -6.139811e-04 3.621208e-01
1.825640e+00 1.617701e-01 2.228033e-07 3.632297e-04 -6.116234e-04 3.621929e-01
1.827640e+00 1.617744e-01 2.214420e-07 3.620088e-04 -6.092763e-04 3.622648e-01
1.829640e+00 1.617787e-01 2.200895e-07 3.607925e-04 -6.069398e-04 3.623366e-01
1.831640e+00 1.617830e-01 2.187460e-07 3.595810e-04 -6.046137e-04 3.624082e-01
1.833640e+00 1.617873e-01 2.174112e-07 3.583741e-04 -6.022980e-04 3.624797e-01
1.835640e+00 1.617916e-01 2.160852e-07 3.571718e-04 -5.999927e-04 3.625510e-01
1.837640e+00 1.617959e-01 2.147679e-07 3.559741e-04 -5.976977e-04 3.626221e-01
1.839640e+00 1.618001e-01 2.134593e-07 3.547810e-04 -5.954129e-04 3.626931e-01
1.841640e+00 1.618044e-01 2.121592e-07 3.535924e-04 -5.931384e-04 3.627640e-01
1.843640e+00 1.618086e-01 2.108676e-07 3.524084e-04 -5.908739e-04 3.628346e-01
1.845640e+00 1.618128e-01 2.095845e-07 3.512289e-04 -5.886196e-04 3.629052e-01
1.847640e+00 1.618171e-01 2.083097e-07 3.500539e-04 -5.863753e-04 3.629755e-01
1.849640e+00 1.618213e-01 2.070433e-07 3.488834e-04 -5.841410e-04 3.630458e-01
1.851640e+00 1.618255e-01 2.057852e-07 3.477174e-04 -5.819166e-04 3.631159e-01
1.853640e+00 1.618297e-01 2.045352e-07 3.465558e-04 -5.797021e-04 3.631858e-01
1.855640e+00 1.618339e-01 2.032935e-07 3.453986e-04 -5.774975e-04 3.632555e-01
1.857640e+00 1.618380e-01 2.020598e-07 3.442458e-04 -5.753025e-04 3.633252e-01
1.859640e+00 1.618422e-01 2.008341e-07 3.430973e-04 -5.731174e-04 3.633946e-01
1.861640e+00 1.618464e-01 1.996165e-07 3.419533e-04 -5.709419e-04 3.634640e-01
1.863640e+00 1.618505e-01 1.984067e-07 3.408136e-04 -5.687760e-04 3.635331e-01
1.865640e+00 1.618547e-01 1.972048e-07 3.396782e-04 -5.666197e-04 3.636022e-01
1.867640e+00 1.618588e-01 1.960108e-07 3.385471e-04 -5.644729e-04 3.636711e-01
1.869640e+00 1.618629e-01 1.948245e-07 3.374203e-04 -5.623356e-04 3.637398e-01
1.871640e+00 1.618670e-01 1.936459e-07 3.362977e-04 -5.602077e-04 3.638084e-01
1.873640e+00 1.618712e-01 1.924749e-07 3.351794e-04 -5.580891e-04 3.638768e-01
1.875640e+00 1.618753e-01 1.913116e-07 3.340654e-04 -5.559800e-04 3.639451e-01
1.877640e+00 1.618793e-01 1.901558e-07 3.329555e-04 -5.538800e-04 3.640132e-01
1.879640e+00 1.618834e-01 1.890074e-07 3.318498e-04 -5.517893e-04 3.640813e-01
1.881640e+00 1.618875e-01 1.878666e-07 3.307484e-04 -5.497078e-04 3.641491e-01
1.883640e+00 1.618916e-01 1.867331e-07 3.296510e-04 -5.476355e-04 3.642168e-01
1.885640e+00 1.618956e-01 1.856069e-07 3.285578e-04 -5.455722e-04 3.642844e-01
1.887640e+00 1.618997e-01 1.844880e-07 3.274687e-04 -5.435179e-04 3.643518e-01
1.889640e+00 1.619037e-01 1.833764e-07 3.263837e-04 -5.414727e-04 3.644191e-01
1.891640e+00 1.619077e-01 1.822719e-07 3.253028e-04 -5.394364e-04 3.644862e-01
1.893640e+00 1.619118e-01 1.811745e-07 3.242260e-04 -5.374089e-04 3.645532e-01
1.895640e+00 1.619158e-01 1.800843e-07 3.231532e-04 -5.353904e-04 3.646201e-01
1.897640e+00 1.619198e-01 1.790010e-07 3.220844e-04 -5.333806e-04 3.646868e-01
1.899640e+00 1.619238e-01 1.779248e-07 3.210196e-04 -5.313797e-04 3.647534e-01
1.901640e+00 1.619278e-01 1.768555e-07 3.199589e-04 -5.293874e-04 3.648198e-01
1.903640e+00 1.619317e-01 1.757930e-07 3.189021e-04 -5.274038e-04 3.648861e-01
1.905640e+00 1.619357e-01 1.747374e-07 3.178493e-04 -5.254288e-04 3.649523e-01
1.907640e+00 1.619397e-01 1.736886e-07 3.168004e-04 -5.234624e-04 3.650183e-01
1.909640e+00 1.619436e-01 1.726465e-07 3.157554e-04 -5.215046e-04 3.650842e-01
1.911640e+00 1.619476e-01 1.716111e-07 3.147143e-04 -5.195553e-04 3.651499e-01
1.913640e+00 1.619515e-01 1.705824e-07 3.136772e-04 -5.176144e-04 3.652155e-01
1.915640e+00 1.619554e-01 1.695603e-07 3.126439e-04 -5.156819e-04 3.652810e-01
1.917640e+00 1.619594e-01 1.685447e-07 3.116144e-04 -5.137578e-04 3.653463e-01
1.919640e+00 1.619633e-01 1.675356e-07 3.105888e-04 -5.118420e-04 3.654115e-01
1.921640e+00 1.619672e-01 1.665330e-07 3.095671e-04 -5.099345e-04 3.654766e-01
1.923640e+00 1.619711e-01 1.655369e-07 3.085491e-04 -5.080353e-04 3.655415e-01
1.925640e+00 1.619750e-01 1.645471e-07 3.075349e-04 -5.061442e-04 3.656063e-01
1.927640e+00 1.619788e-01 1.635636e-07 3.065245e-04 -5.042613e-04 3.656710e-01
1.929640e+00 1.619827e-01 1.625864e-07 3.055179e-04 -5.023865e-04 3.657355e-01
1.931640e+00 1.619866e-01 1.616155e-07 3.045150e-04 -5.005198e-04 3.657999e-01
1.933640e+00 1.619904e-01 1.606507e-07 3.035158e-04 -4.986611e-04 3.658641e-01
1.935640e+00 1.619943e-01 1.596922e-07 3.025203e-04 -4.968104e-04 3.659283e-01
1.937640e+00 1.619981e-01 1.587397e-07 3.015285e-04 -4.949677e-04 3.659923e-01
1.939640e+00 1.620020e-01 1.577933e-07 3.005404e-04 -4.931329e-04 3.660561e-01
1.941640e+00 1.620058e-01 1.568530e-07 2.995560e-04 -4.913059e-04 3.661198e-01
1.943640e+00 1.620096e-01 1.559186e-07 2.985752e-04 -4.894868e-04 3.661834e-01
1.945640e+00 1.620134e-01 1.549902e-07 2.975981e-04 -4.876755e-04 3.662469e-01
1.947640e+00 1.620172e-01 1.540677e-07 2.966245e-04 -4.858720e-04 3.663102e-01
1.949640e+00 1.620210e-01 1.531510e-07 2.956546e-04 -4.840761e-04 3.663734e-01
1.951640e+00 1.620248e-01 1.522402e-07 2.946882e-04 -4.822879e-04 3.664365e-01
1.953640e+00 1.620286e-01 1.513352e-07 2.937254e-04 -4.805074e-04 3.664995e-01
1.955640e+00 1.620323e-01 1.504359e-07 2.927662e-04 -4.787345e-04 3.665623e-01
1.957640e+00 1.620361e-01 1.495424e-07 2.918105e-04 -4.769691e-04 3.666250e-01
1.959640e+00 1.620398e-01 1.486545e-07 2.908583e-04 -4.752113e-04 3.666875e-01
1.961640e+00 1.620436e-01 1.477722e-07 2.899096e-04 -4.734609e-04 3.667500e-01
1.963640e+00 1.620473e-01 1.468955e-07 2.889644e-04 -4.717180e-04 3.668123e-01
1.965640e+00 1.620511e-01 1.460244e-07 2.880227e-04 -4.699825e-04 3.668744e-01
1.967640e+00 1.620548e-01 1.451588e-07 2.870845e-04 -4.682544e-04 3.669365e-01
1.969640e+00 1.620585e-01 1.442987e-07 2.861497e-04 -4.665336e-04 3.669984e-01
1.971640e+00 1.620622e-01 1.434440e-07 2.852184e-04 -4.648201e-04 3.670602e-01
1.973640e+00 1.620659e-01 1.425947e-07 2.842904e-04 -4.631139e-04 3.671219e-01
1.975640e+00 1.620696e-01 1.417508e-07 2.833659e-04 -4.614149e-04 3.671834e-01
1.977640e+00 1.620733e-01 1.409122e-07 2.824448e-04 -4.597231e-04 3.672449e-01
1.979640e+00 1.620770e-01 1.400789e-07 2.815270e-04 -4.580385e-04 3.673062e-01
1.981640e+00 1.620807e-01 1.392509e-07 2.806126e-04 -4.563610e-04 3.673674e-01
1.983640e+00 1.620843e-01 1.384281e-07 2.797016e-04 -4.546906e-04 3.674284e-01
1.985640e+00 1.620880e-01 1.376105e-07 2.787938e-04 -4.530272e-04 3.674893e-01
1.987640e+00 1.620916e-01 1.367980e-07 2.778894e-04 -4.513709e-04 3.675502e-01
1.989640e+00 1.620953e-01 1.359907e-07 2.769883e-04 -4.497215e-04 3.676108e-01
1.991640e+00 1.620989e-01 1.351884e-07 2.760906e-04 -4.480791e-04 3.676714e-01
1.993640e+00 1.621025e-01 1.343912e-07 2.751960e-04 -4.464436e-04 3.677319e-01
1.995640e+00 1.621061e-01 1.335989e-07 2.743048e-04 -4.448149e-04 3.677922e-01
1.997640e+00 1.621098e-01 1.328117e-07 2.734168e-04 -4.431932e-04 3.678524e-01
1.999640e+00 1.621134e-01 1.320294e-07 2.725320e-04 -4.415782e-04 3.679125e-01
2.001640e+00 1.621170e-01 1.312521e-07 2.716504e-04 -4.399700e-04 3.679724e-01
2.003640e+00 1.621206e-01 1.304796e-07 2.707721e-04 -4.383686e-04 3.680323e-01
2.005640e+00 1.621241e-01 1.297119e-07 2.698970e-04 -4.367738e-04 3.680920e-01
2.007640e+00 1.621277e-01 1.289491e-07 2.690250e-04 -4.351858e-04 3.681516e-01
2.009640e+00 1.621313e-01 1.281910e-07 2.681562e-04 -4.336044e-04 3.682111e-01
2.011640e+00 1.621349e-01 1.274377e-07 2.672906e-04 -4.320296e-04 3.682704e-01
2.013640e+00 1.621384e-01 1.266891e-07 2.664281e-04 -4.304614e-04 3.683297e-01
2.015640e+00 1.621420e-01 1.259452e-07 2.655687e-04 -4.288997e-04 3.683888e-01
2.017640e+00 1.621455e-01 1.252060e-07 2.647125e-04 -4.273446e-04 3.684478e-01
2.019640e+00 1.621490e-01 1.244713e-07 2.638594e-04 -4.257959e-04 3.685067e-01
2.021640e+00 1.621526e-01 1.237413e-07 2.630093e-04 -4.242537e-04 3.685655e-01
2.023640e+00 1.621561e-01 1.230158e-07 2.621623e-04 -4.227180e-04 3.686242e-01
2.025640e+00 1.621596e-01 1.222949e-07 2.613184e-04 -4.211886e-04 3.686827e-01
2.027640e+00 1.621631e-01 1.215784e-07 2.604776e-04 -4.196656e-04 3.687412e-01
2.029640e+00 1.621666e-01 1.208664e-07 2.596398e-04 -4.181489e-04 3.687995e-01
2.031640e+00 1.621701e-01 1.201589e-07 2.588050e-04 -4.166385e-04 3.688577e-01
2.033640e+00 1.621736e-01 1.194557e-07 2.579732e-04 -4.151344e-04 3.689158e-01
2.035640e+00 1.621771e-01 1.187570e-07 2.571444e-04 -4.136365e-04 3.689737e-01
2.037640e+00 1.621805e-01 1.180626e-07 2.563187e-04 -4.121448e-04 3.690316e-01
2.039640e+00 1.621840e-01 1.173725e-07 2.554959e-04 -4.106593e-04 3.690893e-01
2.041640e+00 1.621875e-01 1.166867e-07 2.546760e-04 -4.091800e-04 3.691470e-01
2.043640e+00 1.621909e-01 1.160052e-07 2.538591e-04 -4.077067e-04 3.692045e-01
2.045640e+00 1.621944e-01 1.153279e-07 2.530452e-04 -4.062396e-04 3.692619e-01
2.047640e+00 1.621978e-01 1.146548e-07 2.522342e-04 -4.047785e-04 3.693192e-01
2.049640e+00 1.622012e-01 1.139859e-07 2.514261e-04 -4.033235e-04 3.693764e-01
2.051640e+00 1.622046e-01 1.133211e-07 2.506209e-04 -4.018744e-04 3.694335e-01
2.053640e+00 1.622081e-01 1.126605e-07 2.498186e-04 -4.004314e-04 3.694904e-01
2.055640e+00 1.622115e-01 1.120040e-07 2.490191e-04 -3.989942e-04 3.695473e-01
2.057640e+00 1.622149e-01 1.113515e-07 2.482226e-04 -3.975630e-04 3.696040e-01
2.059640e+00 1.622183e-01 1.107030e-07 2.474289e-04 -3.961377e-04 3.696606e-01
2.061640e+00 1.622217e-01 1.100586e-07 2.466380e-04 -3.947182e-04 3.697172e-01
2.063640e+00 1.622251e-01 1.094182e-07 2.458500e-04 -3.933046e-04 3.697736e-01
2.065640e+00 1.622284e-01 1.087817e-07 2.450648e-04 -3.918968e-04 3.698299e-01
2.067640e+00 1.622318e-01 1.081492e-07 2.442824e-04 -3.904947e-04 3.698861e-01
2.069640e+00 1.622352e-01 1.075206e-07 2.435028e-04 -3.890984e-04 3.699422e-01
2.071640e+00 1.622385e-01 1.068958e-07 2.427260e-04 -3.877078e-04 3.699981e-01
2.073640e+00 1.622419e-01 1.062750e-07 2.419520e-04 -3.863229e-04 3.700540e-01
2.075640e+00 1.622452e-01 1.056579e-07 2.411807e-04 -3.849437e-04 3.701098e-01
2.077640e+00 1.622486e-01 1.050447e-07 2.404122e-04 -3.835701e-04 3.701654e-01
2.079640e+00 1.622519e-01 1.044352e-07 2.396464e-04 -3.822022e-04 3.702210e-01
2.081640e+00 1.622552e-01 1.038295e-07 2.388834e-04 -3.808398e-04 3.702764e-01
2.083640e+00 1.622586e-01 1.032275e-07 2.381231e-04 -3.794829e-04 3.703317e-01
2.085640e+00 1.622619e-01 1.026293e-07 2.373655e-04 -3.781316e-04 3.703870e-01
2.087640e+00 1.622652e-01 1.020347e-07 2.366105e-04 -3.767859e-04 3.704421e-01
2.089640e+00 1.622685e-01 1.014437e-07 2.358583e-04 -3.754456e-04 3.704971e-01
2.091640e+00 1.622718e-01 1.008564e-07 2.351088e-04 -3.741107e-04 3.705520e-01
2.093640e+00 1.622751e-01 1.002728e-07 2.343619e-04 -3.727813e-04 3.706068e-01
2.095640e+00 1.622783e-01 9.969265e-08 2.336176e-04 -3.714573e-04 3.706615e-01
2.097640e+00 1.622816e-01 9.911611e-08 2.328760e-04 -3.701386e-04 3.707161e-01
2.099640e+00 1.622849e-01 9.854312e-08 2.321371e-04 -3.688253e-04 3.707706e-01
2.101640e+00 1.622882e-01 9.797363e-08 2.314007e-04 -3.675174e-04 3.708250e-01
2.103640e+00 1.622914e-01 9.740764e-08 2.306670e-04 -3.662147e-04 3.708793e-01
2.105640e+00 1.622947e-01 9.684512e-08 2.299359e-04 -3.649173e-04 3.709335e-01
2.107640e+00 1.622979e-01 9.628605e-08 2.292073e-04 -3.636252e-04 3.709875e-01
2.109640e+00 1.623012e-01 9.573040e-08 2.284814e-04 -3.623383e-04 3.710415e-01
2.111640e+00 1.623044e-01 9.517815e-08 2.277580e-04 -3.610566e-04 3.710954e-01
2.113640e+00 1.623076e-01 9.462928e-08 2.270371e-04 -3.597800e-04 3.711492e-01
2.115640e+00 1.623108e-01 9.408377e-08 2.263188e-04 -3.585087e-04 3.712028e-01
2.117640e+00 1.623141e-01 9.354159e-08 2.256031e-04 -3.572424e-04 3.712564e-01
2.119640e+00 1.623173e-01 9.300273e-08 2.248899e-04 -3.559813e-04 3.713099e-01
2.121640e+00 1.623205e-01 9.246716e-08 2.241792e-04 -3.547253e-04 3.713632e-01
2.123640e+00 1.623237e-01 9.193486e-08 2.234710e-04 -3.534743e-04 3.714165e-01
2.125640e+00 1.623269e-01 9.140581e-08 2.227653e-04 -3.522283e-04 3.714697e-01
2.127640e+00 1.623300e-01 9.087999e-08 2.220621e-04 -3.509874e-04 3.715227e-01
2.129640e+00 1.623332e-01 9.035737e-08 2.213613e-04 -3.497514e-04 3.715757e-01
2.131640e+00 1.623364e-01 8.983794e-08 2.206630e-04 -3.485204e-04 3.716286e-01
2.133640e+00 1.623396e-01 8.932167e-08 2.199672e-04 -3.472944e-04 3.716813e-01
2.135640e+00 1.623427e-01 8.880855e-08 2.192739e-04 -3.460732e-04 3.717340e-01
2.137640e+00 1.623459e-01 8.829855e-08 2.185829e-04 -3.448570e-04 3.717866e-01
2.139640e+00 1.623490e-01 8.779165e-08 2.178944e-04 -3.436456e-04 3.718391e-01
2.141640e+00 1.623522e-01 8.728784e-08 2.172083e-04 -3.424391e-04 3.718914e-01
2.143640e+00 1.623553e-01 8.678709e-08 2.165247e-04 -3.412374e-04 3.719437e-01
2.145640e+00 1.623584e-01 8.628939e-08 2.158434e-04 -3.400405e-04 3.719959e-01
2.147640e+00 1.623616e-01 8.579471e-08 2.151645e-04 -3.388484e-04 3.720480e-01
2.149640e+00 1.623647e-01 8.530303e-08 2.144880e-04 -3.376611e-04 3.721000e-01
2.151640e+00 1.623678e-01 8.481434e-08 2.138139e-04 -3.364785e-04 3.721518e-01
2.153640e+00 1.623709e-01 8.432861e-08 2.131421e-04 -3.353006e-04 3.722036e-01
2.155640e+00 1.623740e-01 8.384582e-08 2.124727e-04 -3.341275e-04 3.722553e-01
2.157640e+00 1.623771e-01 8.336597e-08 2.118056e-04 -3.329589e-04 3.723069e-01
2.159640e+00 1.623802e-01 8.288902e-08 2.111408e-04 -3.317951e-04 3.723584e-01
2.161640e+00 1.623833e-01 8.241496e-08 2.104784e-04 -3.306359e-04 3.724098e-01
2.163640e+00 1.623864e-01 8.194377e-08 2.098183e-04 -3.294812e-04 3.724612e-01
2.165640e+00 1.623894e-01 8.147543e-08 2.091605e-04 -3.283312e-04 3.725124e-01
2.167640e+00 1.623925e-01 8.100993e-08 2.085049e-04 -3.271858e-04 3.725635e-01
2.169640e+00 1.623956e-01 8.054724e-08 2.078517e-04 -3.260448e-04 3.726145e-01
2.171640e+00 1.623986e-01 8.008735e-08 2.072008e-04 -3.249085e-04 3.726655e-01
2.173640e+00 1.624017e-01 7.963023e-08 2.065521e-04 -3.237766e-04 3.727163e-01
2.175640e+00 1.624047e-01 7.917588e-08 2.059056e-04 -3.226492e-04 3.727671e-01
2.177640e+00 1.624078e-01 7.872427e-08 2.052615e-04 -3.215262e-04 3.728177e-01
2.179640e+00 1.624108e-01 7.827538e-08 2.046195e-04 -3.204077e-04 3.728683e-01
2.181640e+00 1.624138e-01 7.782920e-08 2.039798e-04 -3.192937e-04 3.729188e-01
2.183640e+00 1.624168e-01 7.738572e-08 2.033424e-04 -3.181840e-04 3.729691e-01
2.185640e+00 1.624199e-01 7.694490e-08 2.027071e-04 -3.170787e-04 3.730194e-01
2.187640e+00 1.624229e-01 7.650674e-08 2.020740e-04 -3.159778e-04 3.730696e-01
2.189640e+00 1.624259e-01 7.607122e-08 2.014432e-04 -3.148812e-04 3.731197e-01
2.191640e+00 1.624289e-01 7.563833e-08 2.008145e-04 -3.137890e-04 3.731697e-01
2.193640e+00 1.624319e-01 7.520803e-08 2.001880e-04 -3.127010e-04 3.732197e-01
2.195640e+00 1.624349e-01 7.478033e-08 1.995637e-04 -3.116173e-04 3.732695e-01
2.197640e+00 1.624378e-01 7.435519e-08 1.989416e-04 -3.105379e-04 3.733192e-01
2.199640e+00 1.624408e-01 7.393261e-08 1.983216e-04 -3.094628e-04 3.733689e-01
2.201640e+00 1.624438e-01 7.351257e-08 1.977037e-04 -3.083918e-04 3.734184e-01
2.203640e+00 1.624468e-01 7.309506e-08 1.970880e-04 -3.073251e-04 3.734679e-01
2.205640e+00 1.624497e-01 7.268004e-08 1.964744e-04 -3.062626e-04 3.735173e-01
2.207640e+00 1.624527e-01 7.226752e-08 1.958629e-04 -3.052042e-04 3.735666e-01
2.209640e+00 1.624556e-01 7.185748e-08 1.952536e-04 -3.041500e-04 3.736158e-01
2.211640e+00 1.624586e-01 7.144989e-08 1.946463e-04 -3.030999e-04 3.736649e-01
2.213640e+00 1.624615e-01 7.104474e-08 1.940412e-04 -3.020539e-04 3.737139e-01
2.215640e+00 1.624645e-01 7.064202e-08 1.934381e-04 -3.010120e-04 3.737628e-01
2.217640e+00 1.624674e-01 7.024172e-08 1.928371e-04 -2.999742e-04 3.738117e-01
2.219640e+00 1.624703e-01 6.984381e-08 1.922382e-04 -2.989404e-04 3.738604e-01
2.221640e+00 1.624732e-01 6.944828e-08 1.916414e-04 -2.979107e-04 3.739091e-01
2.223640e+00 1.624762e-01 6.905511e-08 1.910466e-04 -2.968850e-04 3.739577e-01
2.225640e+00 1.624791e-01 6.866430e-08 1.904538e-04 -2.958633e-04 3.740062e-01
2.227640e+00 1.624820e-01 6.827582e-08 1.898631e-04 -2.948456e-04 3.740546e-01
2.229640e+00 1.624849e-01 6.788966e-08 1.892744e-04 -2.938319e-04 3.741029e-01
2.231640e+00 1.624878e-01 6.750581e-08 1.886878e-04 -2.928221e-04 3.741511e-01
2.233640e+00 1.624907e-01 6.712425e-08 1.881031e-04 -2.918162e-04 3.741993e-01
2.235640e+00 1.624935e-01 6.674497e-08 1.875205e-04 -2.908143e-04 3.742474e-01
2.237640e+00 1.624964e-01 6.636795e-08 1.869399e-04 -2.898162e-04 3.742953e-01
2.239640e+00 1.624993e-01 6.599318e-08 1.863612e-04 -2.888220e-04 3.743432e-01
2.241640e+00 1.625022e-01 6.562064e-08 1.857846e-04 -2.878317e-04 3.743910e-01
2.243640e+00 1.625050e-01 6.525032e-08 1.852099e-04 -2.868452e-04 3.744387e-01
2.245640e+00 1.625079e-01 6.488220e-08 1.846372e-04 -2.858626e-04 3.744864e-01
2.247640e+00 1.625107e-01 6.451628e-08 1.840665e-04 -2.848837e-04 3.745339e-01
2.249640e+00 1.625136e-01 6.415254e-08 1.834977e-04 -2.839087e-04 3.745814e-01
2.251640e+00 1.625164e-01 6.379096e-08 1.829308e-04 -2.829374e-04 3.746288e-01
2.253640e+00 1.625193e-01 6.343152e-08 1.823659e-04 -2.819699e-04 3.746761e-01
2.255640e+00 1.625221e-01 6.307423e-08 1.818029e-04 -2.810061e-04 3.747233e-01
2.257640e+00 1.625249e-01 6.271906e-08 1.812419e-04 -2.800461e-04 3.747704e-01
2.259640e+00 1.625278e-01 6.236600e-08 1.806828e-04 -2.790898e-04 3.748175e-01
2.261640e+00 1.625306e-01 6.201503e-08 1.801255e-04 -2.781371e-04 3.748644e-01
2.263640e+00 1.625334e-01 6.166615e-08 1.795702e-04 -2.771882e-04 3.749113e-01
2.265640e+00 1.625362e-01 6.131933e-08 1.790168e-04 -2.762428e-04 3.749581e-01
2.267640e+00 1.625390e-01 6.097458e-08 1.784652e-04 -2.753012e-04 3.750048e-01
2.269640e+00 1.625418e-01 6.063187e-08 1.779156e-04 -2.743631e-04 3.750514e-01
2.271640e+00 1.625446e-01 6.029118e-08 1.773678e-04 -2.734287e-04 3.750980e-01
2.273640e+00 1.625474e-01 5.995252e-08 1.768219e-04 -2.724979e-04 3.751445e-01
2.275640e+00 1.625502e-01 5.961586e-08 1.762778e-04 -2.715706e-04 3.751908e-01
2.277640e+00 1.625529e-01 5.928120e-08 1.757356e-04 -2.706470e-04 3.752371e-01
2.279640e+00 1.625557e-01 5.894851e-08 1.751952e-04 -2.697268e-04 3.752834e-01
2.281640e+00 1.625585e-01 5.861779e-08 1.746567e-04 -2.688102e-04 3.753295e-01
2.283640e+00 1.625612e-01 5.828903e-08 1.741200e-04 -2.678971e-04 3.753756e-01
2.285640e+00 1.625640e-01 5.796221e-08 1.735851e-04 -2.669875e-04 3.754215e-01
2.287640e+00 1.625668e-01 5.763733e-08 1.730520e-04 -2.660814e-04 3.754674e-01
2.289640e+00 1.625695e-01 5.731436e-08 1.725207e-04 -2.651788e-04 3.755133e-01
2.291640e+00 1.625723e-01 5.699329e-08 1.719913e-04 -2.642796e-04 3.755590e-01
2.293640e+00 1.625750e-01 5.667413e-08 1.714636e-04 -2.633839e-04 3.756047e-01
2.295640e+00 1.625777e-01 5.635684e-08 1.709377e-04 -2.624916e-04 3.756503e-01
2.297640e+00 1.625805e-01 5.604143e-08 1.704136e-04 -2.616026e-04 3.756958e-01
2.299640e+00 1.625832e-01 5.572787e-08 1.698913e-04 -2.607171e-04 3.757412e-01
2.301640e+00 1.625859e-01 5.541617e-08 1.693708e-04 -2.598350e-04 3.757865e-01
2.303640e+00 1.625886e-01 5.510629e-08 1.688520e-04 -2.589562e-04 3.758318e-01
2.305640e+00 1.625913e-01 5.479825e-08 1.683350e-04 -2.580808e-04 3.758770e-01
2.307640e+00 1.625940e-01 5.449202e-08 1.678197e-04 -2.572088e-04 3.759221e-01
2.309640e+00 1.625967e-01 5.418758e-08 1.673061e-04 -2.563400e-04 3.759671e-01
2.311640e+00 1.625994e-01 5.388494e-08 1.667943e-04 -2.554745e-04 3.760121e-01
2.313640e+00 1.626021e-01 5.358408e-08 1.662842e-04 -2.546124e-04 3.760569e-01
2.315640e+00 1.626048e-01 5.328499e-08 1.657758e-04 -2.537535e-04 3.761017e-01
2.317640e+00 1.626075e-01 5.298766e-08 1.652692e-04 -2.528979e-04 3.761464e-01
2.319640e+00 1.626102e-01 5.269207e-08 1.647643e-04 -2.520455e-04 3.761911e-01
2.321640e+00 1.626129e-01 5.239821e-08 1.642610e-04 -2.511964e-04 3.762357e-01
2.323640e+00 1.626155e-01 5.210608e-08 1.637595e-04 -2.503505e-04 3.762801e-01
2.325640e+00 1.626182e-01 5.181567e-08 1.632596e-04 -2.495078e-04 3.763246e-01
2.327640e+00 1.626209e-01 5.152696e-08 1.627614e-04 -2.486683e-04 3.763689e-01
2.329640e+00 1.626235e-01 5.123994e-08 1.622649e-04 -2.478320e-04 3.764131e-01
2.331640e+00 1.626262e-01 5.095460e-08 1.617701e-04 -2.469988e-04 3.764573e-01
2.333640e+00 1.626288e-01 5.067094e-08 1.612769e-04 -2.461688e-04 3.765014e-01
2.335640e+00 1.626315e-01 5.038893e-08 1.607854e-04 -2.453419e-04 3.765455e-01
2.337640e+00 1.626341e-01 5.010858e-08 1.602956e-04 -2.445182e-04 3.765894e-01
2.339640e+00 1.626367e-01 4.982987e-08 1.598074e-04 -2.436975e-04 3.766333e-01
2.341640e+00 1.626394e-01 4.955279e-08 1.593208e-04 -2.428800e-04 3.766771e-01
2.343640e+00 1.626420e-01 4.927732e-08 1.588358e-04 -2.420655e-04 3.767209e-01
2.345640e+00 1.626446e-01 4.900347e-08 1.583525e-04 -2.412542e-04 3.767645e-01
2.347640e+00 1.626472e-01 4.873122e-08 1.578708e-04 -2.404458e-04 3.768081e-01
2.349640e+00 1.626498e-01 4.846056e-08 1.573907e-04 -2.396406e-04 3.768516e-01
2.351640e+00 1.626524e-01 4.819148e-08 1.569122e-04 -2.388383e-04 3.768950e-01
2.353640e+00 1.626550e-01 4.792397e-08 1.564354e-04 -2.380391e-04 3.769384e-01
2.355640e+00 1.626576e-01 4.765803e-08 1.559601e-04 -2.372429e-04 3.769817e-01
2.357640e+00 1.626602e-01 4.739363e-08 1.554864e-04 -2.364496e-04 3.770249e-01
2.359640e+00 1.626628e-01 4.713078e-08 1.550143e-04 -2.356594e-04 3.770680e-01
2.361640e+00 1.626654e-01 4.686945e-08 1.545438e-04 -2.348721e-04 3.771111e-01
2.363640e+00 1.626680e-01 4.660965e-08 1.540748e-04 -2.340878e-04 3.771541e-01
2.365640e+00 1.626706e-01 4.635137e-08 1.536074e-04 -2.333064e-04 3.771970e-01
2.367640e+00 1.626731e-01 4.609459e-08 1.531416e-04 -2.325279e-04 3.772399e-01
2.369640e+00 1.626757e-01 4.583930e-08 1.526773e-04 -2.317524e-04 3.772827e-01
2.371640e+00 1.626783e-01 4.558550e-08 1.522146e-04 -2.309797e-04 3.773254e-01
2.373640e+00 1.626808e-01 4.533317e-08 1.517534e-04 -2.302100e-04 3.773680e-01
2.375640e+00 1.626834e-01 4.508231e-08 1.512937e-04 -2.294431e-04 3.774106e-01
2.377640e+00 1.626859e-01 4.483292e-08 1.508356e-04 -2.286791e-04 3.774530e-01
2.379640e+00 1.626885e-01 4.458496e-08 1.503790e-04 -2.279180e-04 3.774955e-01
2.381640e+00 1.626910e-01 4.433846e-08 1.499239e-04 -2.271597e-04 3.775378e-01
2.383640e+00 1.626935e-01 4.409338e-08 1.494704e-04 -2.264042e-04 3.775801e-01
2.385640e+00 1.626961e-01 4.384972e-08 1.490183e-04 -2.256516e-04 3.776223e-01
2.387640e+00 1.626986e-01 4.360748e-08 1.485678e-04 -2.249017e-04 3.776644e-01
2.389640e+00 1.627011e-01 4.336664e-08 1.481187e-04 -2.241547e-04 3.777065e-01
2.391640e+00 1.627036e-01 4.312720e-08 1.476711e-04 -2.234104e-04 3.777485e-01
2.393640e+00 1.627062e-01 4.288915e-08 1.472251e-04 -2.226689e-04 3.777904e-01
2.395640e+00 1.627087e-01 4.265248e-08 1.467805e-04 -2.219302e-04 3.778323e-01
2.397640e+00 1.627112e-01 4.241718e-08 1.463373e-04 -2.211942e-04 3.778740e-01
2.399640e+00 1.627137e-01 4.218324e-08 1.458957e-04 -2.204609e-04 3.779158e-01
2.401640e+00 1.627162e-01 4.195066e-08 1.454555e-04 -2.197304e-04 3.779574e-01
2.403640e+00 1.627187e-01 4.171942e-08 1.450168e-04 -2.190026e-04 3.779990e-01
2.405640e+00 1.627212e-01 4.148952e-08 1.445795e-04 -2.182774e-04 3.780405e-01
2.407640e+00 1.627237e-01 4.126095e-08 1.441436e-04 -2.175550e-04 3.780819e-01
2.409640e+00 1.627261e-01 4.103370e-08 1.437092e-04 -2.168353e-04 3.781233e-01
2.411640e+00 1.627286e-01 4.080777e-08 1.432763e-04 -2.161182e-04 3.781646e-01
2.413640e+00 1.627311e-01 4.058314e-08 1.428448e-04 -2.154038e-04 3.782058e-01
2.415640e+00 1.627336e-01 4.035980e-08 1.424147e-04 -2.146920e-04 3.782470e-01
2.417640e+00 1.627360e-01 4.013776e-08 1.419860e-04 -2.139828e-04 3.782881e-01
2.419640e+00 1.627385e-01 3.991700e-08 1.415587e-04 -2.132763e-04 3.783291e-01
2.421640e+00 1.627409e-01 3.969751e-08 1.411329e-04 -2.125724e-04 3.783701e-01
2.423640e+00 1.627434e-01 3.947929e-08 1.407085e-04 -2.118711e-04 3.784110e-01
2.425640e+00 1.627459e-01 3.926233e-08 1.402854e-04 -2.111723e-04 3.784518e-01
2.427640e+00 1.627483e-01 3.904661e-08 1.398638e-04 -2.104762e-04 3.784925e-01
2.429640e+00 1.627507e-01 3.883214e-08 1.394435e-04 -2.097826e-04 3.785332e-01
2.431640e+00 1.627532e-01 3.861891e-08 1.390246e-04 -2.090916e-04 3.785738e-01
2.433640e+00 1.627556e-01 3.840690e-08 1.386071e-04 -2.084031e-04 3.786144e-01
2.435640e+00 1.627580e-01 3.819612e-08 1.381910e-04 -2.077172e-04 3.786549e-01
2.437640e+00 1.627605e-01 3.798654e-08 1.377763e-04 -2.070338e-04 3.786953e-01
2.439640e+00 1.627629e-01 3.777818e-08 1.373629e-04 -2.063529e-04 3.787357e-01
2.441640e+00 1.627653e-01 3.757101e-08 1.369509e-04 -2.056745e-04 3.787760e-01
2.443640e+00 1.627677e-01 3.736503e-08 1.365402e-04 -2.049986e-04 3.788162e-01
2.445640e+00 1.627701e-01 3.716024e-08 1.361309e-04 -2.043251e-04 3.788563e-01
2.447640e+00 1.627725e-01 3.695662e-08 1.357229e-04 -2.036542e-04 3.788964e-01
2.449640e+00 1.627749e-01 3.675417e-08 1.353162e-04 -2.029857e-04 3.789365e-01
2.451640e+00 1.627773e-01 3.655288e-08 1.349109e-04 -2.023197e-04 3.789764e-01
2.453640e+00 1.627797e-01 3.635275e-08 1.345070e-04 -2.016561e-04 3.790163e-01
2.455640e+00 1.627821e-01 3.615377e-08 1.341043e-04 -2.009949e-04 3.790562e-01
2.457640e+00 1.627845e-01 3.595593e-08 1.337030e-04 -2.003362e-04 3.790959e-01
2.459640e+00 1.627869e-01 3.575922e-08 1.333030e-04 -1.996799e-04 3.791356e-01
2.461640e+00 1.627893e-01 3.556364e-08 1.329043e-04 -1.990259e-04 3.791753e-01
2.463640e+00 1.627916e-01 3.536919e-08 1.325069e-04 -1.983744e-04 3.792148e-01
2.465640e+00 1.627940e-01 3.517584e-08 1.321108e-04 -1.977252e-04 3.792543e-01
2.467640e+00 1.627964e-01 3.498360e-08 1.317160e-04 -1.970785e-04 3.792938e-01
2.469640e+00 1.627987e-01 3.479247e-08 1.313224e-04 -1.964340e-04 3.793332e-01
2.471640e+00 1.628011e-01 3.460242e-08 1.309302e-04 -1.957920e-04 3.793725e-01
2.473640e+00 1.628035e-01 3.441347e-08 1.305393e-04 -1.951522e-04 3.794117e-01
2.475640e+00 1.628058e-01 3.422559e-08 1.301496e-04 -1.945148e-04 3.794509e-01
2.477640e+00 1.628082e-01 3.403879e-08 1.297612e-04 -1.938798e-04 3.794901e-01
2.479640e+00 1.628105e-01 3.385306e-08 1.293741e-04 -1.932470e-04 3.795291e-01
2.481640e+00 1.628128e-01 3.366839e-08 1.289882e-04 -1.926166e-04 3.795681e-01
2.483640e+00 1.628152e-01 3.348477e-08 1.286036e-04 -1.919884e-04 3.796071e-01
2.485640e+00 1.628175e-01 3.330220e-08 1.282203e-04 -1.913625e-04 3.796459e-01
2.487640e+00 1.628198e-01 3.312068e-08 1.278382e-04 -1.907389e-04 3.796848e-01
2.489640e+00 1.628222e-01 3.294019e-08 1.274573e-04 -1.901176e-04 3.797235e-01
2.491640e+00 1.628245e-01 3.276072e-08 1.270777e-04 -1.894985e-04 3.797622e-01
2.493640e+00 1.628268e-01 3.258229e-08 1.266993e-04 -1.888817e-04 3.798008e-01
2.495640e+00 1.628291e-01 3.240487e-08 1.263222e-04 -1.882671e-04 3.798394e-01
2.497640e+00 1.628314e-01 3.222846e-08 1.259462e-04 -1.876547e-04 3.798779e-01
2.499640e+00 1.628337e-01 3.205305e-08 1.255715e-04 -1.870446e-04 3.799163e-01
2.501640e+00 1.628360e-01 3.187865e-08 1.251981e-04 -1.864367e-04 3.799547e-01
2.503640e+00 1.628383e-01 3.170524e-08 1.248258e-04 -1.858309e-04 3.799930e-01
2.505640e+00 1.628406e-01 3.153281e-08 1.244547e-04 -1.852274e-04 3.800313e-01
2.507640e+00 1.628429e-01 3.136137e-08 1.240849e-04 -1.846260e-04 3.800695e-01
2.509640e+00 1.628452e-01 3.119090e-08 1.237162e-04 -1.840268e-04 3.801076e-01
2.511640e+00 1.628475e-01 3.102140e-08 1.233488e-04 -1.834298e-04 3.801457e-01
2.513640e+00 1.628498e-01 3.085287e-08 1.229825e-04 -1.828350e-04 3.801837e-01
2.515640e+00 1.628521e-01 3.068529e-08 1.226174e-04 -1.822423e-04 3.802217e-01
2.517640e+00 1.628543e-01 3.051867e-08 1.222535e-04 -1.816517e-04 3.802596e-01
2.519640e+00 1.628566e-01 3.035299e-08 1.218908e-04 -1.810632e-04 3.802974e-01
2.521640e+00 1.628589e-01 3.018825e-08 1.215293e-04 -1.804769e-04 3.803352e-01
2.523640e+00 1.628611e-01 3.002445e-08 1.211689e-04 -1.798927e-04 3.803729e-01
2.525640e+00 1.628634e-01 2.986157e-08 1.208097e-04 -1.793106e-04 3.804105e-01
2.527640e+00 1.628656e-01 2.969963e-08 1.204517e-04 -1.787306e-04 3.804481e-01
2.529640e+00 1.628679e-01 2.953859e-08 1.200948e-04 -1.781527e-04 3.804857e-01
2.531640e+00 1.628701e-01 2.937848e-08 1.197391e-04 -1.775768e-04 3.805231e-01
2.533640e+00 1.628724e-01 2.921927e-08 1.193845e-04 -1.770031e-04 3.805606e-01
2.535640e+00 1.628746e-01 2.906096e-08 1.190310e-04 -1.764314e-04 3.805979e-01
2.537640e+00 1.628769e-01 2.890355e-08 1.186788e-04 -1.758617e-04 3.806352e-01
2.539640e+00 1.628791e-01 2.874703e-08 1.183276e-04 -1.752941e-04 3.806725e-01
2.541640e+00 1.628813e-01 2.859139e-08 1.179776e-04 -1.747285e-04 3.807096e-01
2.543640e+00 1.628836e-01 2.843664e-08 1.176287e-04 -1.741650e-04 3.807468e-01
2.545640e+00 1.628858e-01 2.828276e-08 1.172809e-04 -1.736035e-04 3.807838e-01
2.547640e+00 1.628880e-01 2.812975e-08 1.169343e-04 -1.730440e-04 3.808208e-01
2.549640e+00 1.628902e-01 2.797761e-08 1.165887e-04 -1.724864e-04 3.808578e-01
2.551640e+00 1.628924e-01 2.782633e-08 1.162443e-04 -1.719309e-04 3.808947e-01
2.553640e+00 1.628947e-01 2.767590e-08 1.159010e-04 -1.713774e-04 3.809315e-01
2.555640e+00 1.628969e-01 2.752632e-08 1.155588e-04 -1.708259e-04 3.809683e-01
2.557640e+00 1.628991e-01 2.737759e-08 1.152177e-04 -1.702763e-04 3.810050e-01
2.559640e+00 1.629013e-01 2.722970e-08 1.148777e-04 -1.697287e-04 3.810417e-01
2.561640e+00 1.629035e-01 2.708264e-08 1.145388e-04 -1.691830e-04 3.810783e-01
2.563640e+00 1.629057e-01 2.693641e-08 1.142010e-04 -1.686393e-04 3.811148e-01
2.565640e+00 1.629078e-01 2.679100e-08 1.138642e-04 -1.680976e-04 3.811513e-01
2.567640e+00 1.629100e-01 2.664642e-08 1.135286e-04 -1.675577e-04 3.811877e-01
2.569640e+00 1.629122e-01 2.650265e-08 1.131940e-04 -1.670198e-04 3.812241e-01
2.571640e+00 1.629144e-01 2.635969e-08 1.128605e-04 -1.664838e-04 3.812604e-01
2.573640e+00 1.629166e-01 2.621754e-08 1.125281e-04 -1.659498e-04 3.812967e-01
2.575640e+00 1.629187e-01 2.607619e-08 1.121967e-04 -1.654176e-04 3.813329e-01
2.577640e+00 1.629209e-01 2.593563e-08 1.118664e-04 -1.648873e-04 3.813690e-01
2.579640e+00 1.629231e-01 2.579586e-08 1.115371e-04 -1.643589e-04 3.814051e-01
2.581640e+00 1.629252e-01 2.565688e-08 1.112090e-04 -1.638324e-04 3.814412e-01
2.583640e+00 1.629274e-01 2.551868e-08 1.108818e-04 -1.633077e-04 3.814772e-01
2.585640e+00 1.629296e-01 2.538126e-08 1.105557e-04 -1.627849e-04 3.815131e-01
2.587640e+00 1.629317e-01 2.524462e-08 1.102307e-04 -1.622640e-04 3.815490e-01
2.589640e+00 1.629339e-01 2.510874e-08 1.099067e-04 -1.617449e-04 3.815848e-01
2.591640e+00 1.629360e-01 2.497362e-08 1.095837e-04 -1.612277e-04 3.816205e-01
2.593640e+00 1.629381e-01 2.483926e-08 1.092618e-04 -1.607123e-04 3.816562e-01
2.595640e+00 1.629403e-01 2.470566e-08 1.089408e-04 -1.601987e-04 3.816919e-01
2.597640e+00 1.629424e-01 2.457281e-08 1.086210e-04 -1.596870e-04 3.817275e-01
2.599640e+00 1.629446e-01 2.444070e-08 1.083021e-04 -1.591770e-04 3.817630e-01
2.601640e+00 1.629467e-01 2.430933e-08 1.079843e-04 -1.586689e-04 3.817985e-01
2.603640e+00 1.629488e-01 2.417870e-08 1.076674e-04 -1.581625e-04 3.818339e-01
2.605640e+00 1.629509e-01 2.404881e-08 1.073516e-04 -1.576580e-04 3.818693e-01
2.607640e+00 1.629530e-01 2.391964e-08 1.070368e-04 -1.571552e-04 3.819046e-01
2.609640e+00 1.629552e-01 2.379120e-08 1.067230e-04 -1.566542e-04 3.819399e-01
2.611640e+00 1.629573e-01 2.366347e-08 1.064102e-04 -1.561550e-04 3.819751e-01
2.613640e+00 1.629594e-01 2.353646e-08 1.060984e-04 -1.556575e-04 3.820103e-01
2.615640e+00 1.629615e-01 2.341016e-08 1.057875e-04 -1.551618e-04 3.820454e-01
2.617640e+00 1.629636e-01 2.328457e-08 1.054777e-04 -1.546678e-04 3.820804e-01
2.619640e+00 1.629657e-01 2.315968e-08 1.051689e-04 -1.541756e-04 3.821154e-01
2.621640e+00 1.629678e-01 2.303549e-08 1.048610e-04 -1.536851e-04 3.821504e-01
2.623640e+00 1.629699e-01 2.291200e-08 1.045541e-04 -1.531964e-04 3.821853e-01
2.625640e+00 1.629720e-01 2.278919e-08 1.042482e-04 -1.527093e-04 3.822201e-01
2.627640e+00 1.629741e-01 2.266708e-08 1.039433e-04 -1.522240e-04 3.822549e-01
2.629640e+00 1.629762e-01 2.254564e-08 1.036393e-04 -1.517404e-04 3.822896e-01
2.631640e+00 1.629782e-01 2.242488e-08 1.033363e-04 -1.512585e-04 3.823243e-01
2.633640e+00 1.629803e-01 2.230480e-08 1.030343e-04 -1.507783e-04 3.823589e-01
2.635640e+00 1.629824e-01 2.218539e-08 1.027332e-04 -1.502997e-04 3.823935e-01
2.637640e+00 1.629845e-01 2.206664e-08 1.024331e-04 -1.498229e-04 3.824280e-01
2.639640e+00 1.629865e-01 2.194856e-08 1.021339e-04 -1.493477e-04 3.824625e-01
2.641640e+00 1.629886e-01 2.183114e-08 1.018357e-04 -1.488742e-04 3.824969e-01
2.643640e+00 1.629907e-01 2.171437e-08 1.015384e-04 -1.484023e-04 3.825313e-01
2.645640e+00 1.629927e-01 2.159825e-08 1.012421e-04 -1.479321e-04 3.825656e-01
2.647640e+00 1.629948e-01 2.148278e-08 1.009467e-04 -1.474636e-04 3.825999e-01
2.649640e+00 1.629968e-01 2.136795e-08 1.006522e-04 -1.469967e-04 3.826341e-01
2.651640e+00 1.629989e-01 2.125376e-08 1.003587e-04 -1.465314e-04 3.826682e-01
2.653640e+00 1.630009e-01 2.114021e-08 1.000661e-04 -1.460677e-04 3.827023e-01
2.655640e+00 1.630030e-01 2.102729e-08 9.977443e-05 -1.456057e-04 3.827364e-01
2.657640e+00 1.630050e-01 2.091500e-08 9.948368e-05 -1.451453e-04 3.827704e-01
2.659640e+00 1.630070e-01 2.080333e-08 9.919385e-05 -1.446865e-04 3.828044e-01
2.661640e+00 1.630091e-01 2.069229e-08 9.890493e-05 -1.442293e-04 3.828383e-01
2.663640e+00 1.630111e-01 2.058186e-08 9.861693e-05 -1.437737e-04 3.828721e-01
2.665640e+00 1.630131e-01 2.047205e-08 9.832984e-05 -1.433197e-04 3.829059e-01
2.667640e+00 1.630152e-01 2.036285e-08 9.804365e-05 -1.428672e-04 3.829397e-01
2.669640e+00 1.630172e-01 2.025425e-08 9.775837e-05 -1.424164e-04 3.829734e-01
2.671640e+00 1.630192e-01 2.014626e-08 9.747398e-05 -1.419671e-04 3.830070e-01
2.673640e+00 1.630212e-01 2.003887e-08 9.719050e-05 -1.415194e-04 3.830406e-01
2.675640e+00 1.630232e-01 1.993207e-08 9.690790e-05 -1.410732e-04 3.830742e-01
2.677640e+00 1.630252e-01 1.982587e-08 9.662620e-05 -1.406286e-04 3.831077e-01
2.679640e+00 1.630272e-01 1.972025e-08 9.634539e-05 -1.401855e-04 3.831411e-01
2.681640e+00 1.630292e-01 1.961522e-08 9.606546e-05 -1.397440e-04 3.831745e-01
2.683640e+00 1.630313e-01 1.951078e-08 9.578641e-05 -1.393040e-04 3.832079e-01
2.685640e+00 1.630332e-01 1.940691e-08 9.550824e-05 -1.388656e-04 3.832412e-01
2.687640e+00 1.630352e-01 1.930362e-08 9.523095e-05 -1.384286e-04 3.832744e-01
2.689640e+00 1.630372e-01 1.920090e-08 9.495453e-05 -1.379932e-04 3.833076e-01
2.691640e+00 1.630392e-01 1.909875e-08 9.467897e-05 -1.375593e-04 3.833408e-01
2.693640e+00 1.630412e-01 1.899717e-08 9.440429e-05 -1.371269e-04 3.833739e-01
2.695640e+00 1.630432e-01 1.889615e-08 9.413047e-05 -1.366960e-04 3.834069e-01
2.697640e+00 1.630452e-01 1.879569e-08 9.385750e-05 -1.362666e-04 3.834399e-01
2.699640e+00 1.630472e-01 1.869578e-08 9.358540e-05 -1.358387e-04 3.834729e-01
2.701640e+00 1.630491e-01 1.859643e-08 9.331415e-05 -1.354123e-04 3.835058e-01
2.703640e+00 1.630511e-01 1.849763e-08 9.304375e-05 -1.349873e-04 3.835386e-01
2.705640e+00 1.630531e-01 1.839937e-08 9.277420e-05 -1.345638e-04 3.835715e-01
2.707640e+00 1.630550e-01 1.830166e-08 9.250549e-05 -1.341418e-04 3.836042e-01
2.709640e+00 1.630570e-01 1.820449e-08 9.223763e-05 -1.337212e-04 3.836369e-01
2.711640e+00 1.630590e-01 1.810785e-08 9.197061e-05 -1.333021e-04 3.836696e-01
2.713640e+00 1.630609e-01 1.801175e-08 9.170442e-05 -1.328844e-04 3.837022e-01
2.715640e+00 1.630629e-01 1.791618e-08 9.143907e-05 -1.324682e-04 3.837348e-01
2.717640e+00 1.630648e-01 1.782113e-08 9.117455e-05 -1.320534e-04 3.837673e-01
2.719640e+00 1.630668e-01 1.772661e-08 9.091085e-05 -1.316401e-04 3.837998e-01
2.721640e+00 1.630687e-01 1.763262e-08 9.064798e-05 -1.312281e-04 3.838322e-01
2.723640e+00 1.630707e-01 1.753914e-08 9.038594e-05 -1.308176e-04 3.838646e-01
2.725640e+00 1.630726e-01 1.744617e-08 9.012471e-05 -1.304085e-04 3.838969e-01
2.727640e+00 1.630745e-01 1.735372e-08 8.986430e-05 -1.300008e-04 3.839292e-01
2.729640e+00 1.630765e-01 1.726178e-08 8.960471e-05 -1.295946e-04 3.839614e-01
2.731640e+00 1.630784e-01 1.717035e-08 8.934593e-05 -1.291897e-04 3.839936e-01
2.733640e+00 1.630803e-01 1.707942e-08 8.908795e-05 -1.287862e-04 3.840257e-01
2.735640e+00 1.630823e-01 1.698899e-08 8.883078e-05 -1.283841e-04 3.840578e-01
2.737640e+00 1.630842e-01 1.689906e-08 8.857441e-05 -1.279833e-04 3.840899e-01
2.739640e+00 1.630861e-01 1.680962e-08 8.831885e-05 -1.275840e-04 3.841219e-01
2.741640e+00 1.630880e-01 1.672067e-08 8.806408e-05 -1.271860e-04 3.841538e-01
2.743640e+00 1.630899e-01 1.663222e-08 8.781010e-05 -1.267894e-04 3.841857e-01
2.745640e+00 1.630918e-01 1.654425e-08 8.755692e-05 -1.263942e-04 3.842176e-01
2.747640e+00 1.630937e-01 1.645677e-08 8.730452e-05 -1.260003e-04 3.842494e-01
2.749640e+00 1.630957e-01 1.636976e-08 8.705291e-05 -1.256077e-04 3.842812e-01
2.751640e+00 1.630976e-01 1.628324e-08 8.680209e-05 -1.252165e-04 3.843129e-01
2.753640e+00 1.630995e-01 1.619719e-08 8.655205e-05 -1.248267e-04 3.843446e-01
2.755640e+00 1.631014e-01 1.611161e-08 8.630278e-05 -1.244382e-04 3.843762e-01
2.757640e+00 1.631033e-01 1.602651e-08 8.605429e-05 -1.240510e-04 3.844078e-01
2.759640e+00 1.631051e-01 1.594187e-08 8.580658e-05 -1.236651e-04 3.844393e-01
2.761640e+00 1.631070e-01 1.585769e-08 8.555963e-05 -1.232806e-04 3.844708e-01
2.763640e+00 1.631089e-01 1.577398e-08 8.531346e-05 -1.228973e-04 3.845023e-01
2.765640e+00 1.631108e-01 1.569072e-08 8.506804e-05 -1.225154e-04 3.845337e-01
2.767640e+00 1.631127e-01 1.560793e-08 8.482339e-05 -1.221348e-04 3.845650e-01
2.769640e+00 1.631146e-01 1.552559e-08 8.457950e-05 -1.217555e-04 3.845963e-01
2.771640e+00 1.631164e-01 1.544369e-08 8.433637e-05 -1.213774e-04 3.846276e-01
2.773640e+00 1.631183e-01 1.536225e-08 8.409399e-05 -1.210007e-04 3.846588e-01
2.775640e+00 1.631202e-01 1.528126e-08 8.385237e-05 -1.206253e-04 3.846900e-01
2.777640e+00 1.631221e-01 1.520070e-08 8.361149e-05 -1.202511e-04 3.847211e-01
2.779640e+00 1.631239e-01 1.512059e-08 8.337136e-05 -1.198782e-04 3.847522e-01
2.781640e+00 1.631258e-01 1.504092e-08 8.313198e-05 -1.195066e-04 3.847832e-01
2.783640e+00 1.631276e-01 1.496168e-08 8.289333e-05 -1.191362e-04 3.848142e-01
2.785640e+00 1.631295e-01 1.488288e-08 8.265543e-05 -1.187671e-04 3.848452e-01
2.787640e+00 1.631314e-01 1.480451e-08 8.241827e-05 -1.183993e-04 3.848761e-01
2.789640e+00 1.631332e-01 1.472657e-08 8.218183e-05 -1.180327e-04 3.849069e-01
2.791640e+00 1.631351e-01 1.464905e-08 8.194613e-05 -1.176673e-04 3.849378e-01
2.793640e+00 1.631369e-01 1.457196e-08 8.171116e-05 -1.173032e-04 3.849685e-01
2.795640e+00 1.631387e-01 1.449529e-08 8.147692e-05 -1.169404e-04 3.849993e-01
2.797640e+00 1.631406e-01 1.441904e-08 8.124340e-05 -1.165787e-04 3.850300e-01
2.799640e+00 1.631424e-01 1.434320e-08 8.101060e-05 -1.162183e-04 3.850606e-01
2.801640e+00 1.631443e-01 1.426778e-08 8.077853e-05 -1.158592e-04 3.850912e-01
2.803640e+00 1.631461e-01 1.419277e-08 8.054717e-05 -1.155012e-04 3.851218e-01
2.805640e+00 1.631479e-01 1.411817e-08 8.031652e-05 -1.151444e-04 3.851523e-01
2.807640e+00 1.631498e-01 1.404398e-08 8.008659e-05 -1.147889e-04 3.851827e-01
2.809640e+00 1.631516e-01 1.397019e-08 7.985736e-05 -1.144346e-04 3.852132e-01
2.811640e+00 1.631534e-01 1.389681e-08 7.962885e-05 -1.140814e-04 3.852435e-01
2.813640e+00 1.631552e-01 1.382382e-08 7.940104e-05 -1.137295e-04 3.852739e-01
2.815640e+00 1.631570e-01 1.375123e-08 7.917393e-05 -1.133787e-04 3.853042e-01
2.817640e+00 1.631589e-01 1.367904e-08 7.894752e-05 -1.130292e-04 3.853344e-01
2.819640e+00 1.631607e-01 1.360725e-08 7.872181e-05 -1.126808e-04 3.853646e-01
2.821640e+00 1.631625e-01 1.353584e-08 7.849680e-05 -1.123336e-04 3.853948e-01
2.823640e+00 1.631643e-01 1.346482e-08 7.827248e-05 -1.119876e-04 3.854249e-01
2.825640e+00 1.631661e-01 1.339419e-08 7.804885e-05 -1.116427e-04 3.854550e-01
2.827640e+00 1.631679e-01 1.332394e-08 7.782591e-05 -1.112990e-04 3.854850e-01
2.829640e+00 1.631697e-01 1.325408e-08 7.760365e-05 -1.109565e-04 3.855150e-01
2.831640e+00 1.631715e-01 1.318460e-08 7.738208e-05 -1.106151e-04 3.855450e-01
2.833640e+00 1.631733e-01 1.311549e-08 7.716119e-05 -1.102749e-04 3.855749e-01
2.835640e+00 1.631751e-01 1.304676e-08 7.694098e-05 -1.099358e-04 3.856048e-01
2.837640e+00 1.631769e-01 1.297841e-08 7.672145e-05 -1.095978e-04 3.856346e-01
2.839640e+00 1.631787e-01 1.291042e-08 7.650259e-05 -1.092610e-04 3.856644e-01
2.841640e+00 1.631804e-01 1.284281e-08 7.628440e-05 -1.089253e-04 3.856941e-01
2.843640e+00 1.631822e-01 1.277556e-08 7.606688e-05 -1.085908e-04 3.857238e-01
2.845640e+00 1.631840e-01 1.270868e-08 7.585004e-05 -1.082574e-04 3.857535e-01
2.847640e+00 1.631858e-01 1.264216e-08 7.563385e-05 -1.079251e-04 3.857831e-01
2.849640e+00 1.631876e-01 1.257600e-08 7.541834e-05 -1.075939e-04 3.858127e-01
2.851640e+00 1.631893e-01 1.251020e-08 7.520348e-05 -1.072639e-04 3.858422e-01
2.853640e+00 1.631911e-01 1.244476e-08 7.498928e-05 -1.069349e-04 3.858717e-01
2.855640e+00 1.631929e-01 1.237968e-08 7.477574e-05 -1.066071e-04 3.859011e-01
2.857640e+00 1.631946e-01 1.231494e-08 7.456285e-05 -1.062803e-04 3.859306e-01
2.859640e+00 1.631964e-01 1.225056e-08 7.435062e-05 -1.059547e-04 3.859599e-01
2.861640e+00 1.631981e-01 1.218653e-08 7.413903e-05 -1.056301e-04 3.859893e-01
2.863640e+00 1.631999e-01 1.212284e-08 7.392809e-05 -1.053066e-04 3.860185e-01
2.865640e+00 1.632017e-01 1.205950e-08 7.371780e-05 -1.049842e-04 3.860478e-01
2.867640e+00 1.632034e-01 1.199651e-08 7.350816e-05 -1.046629e-04 3.860770e-01
2.869640e+00 1.632052e-01 1.193385e-08 7.329915e-05 -1.043427e-04 3.861062e-01
2.871640e+00 1.632069e-01 1.187154e-08 7.309079e-05 -1.040235e-04 3.861353e-01
2.873640e+00 1.632087e-01 1.180956e-08 7.288306e-05 -1.037054e-04 3.861644e-01
2.875640e+00 1.632104e-01 1.174791e-08 7.267596e-05 -1.033884e-04 3.861934e-01
2.877640e+00 1.632121e-01 1.168660e-08 7.246950e-05 -1.030724e-04 3.862224e-01
2.879640e+00 1.632139e-01 1.162562e-08 7.226367e-05 -1.027575e-04 3.862514e-01
2.881640e+00 1.632156e-01 1.156498e-08 7.205847e-05 -1.024437e-04 3.862803e-01
2.883640e+00 1.632173e-01 1.150466e-08 7.185390e-05 -1.021309e-04 3.863092e-01
2.885640e+00 1.632191e-01 1.144466e-08 7.164995e-05 -1.018191e-04 3.863380e-01
2.887640e+00 1.632208e-01 1.138499e-08 7.144662e-05 -1.015084e-04 3.863668e-01
2.889640e+00 1.632225e-01 1.132565e-08 7.124391e-05 -1.011987e-04 3.863956e-01
2.891640e+00 1.632243e-01 1.126662e-08 7.104182e-05 -1.008900e-04 3.864243e-01
2.893640e+00 1.632260e-01 1.120791e-08 7.084035e-05 -1.005824e-04 3.864530e-01
2.895640e+00 1.632277e-01 1.114952e-08 7.063949e-05 -1.002758e-04 3.864816e-01
2.897640e+00 1.632294e-01 1.109144e-08 7.043925e-05 -9.997021e-05 3.865102e-01
2.899640e+00 1.632311e-01 1.103368e-08 7.023961e-05 -9.966565e-05 3.865388e-01
2.901640e+00 1.632328e-01 1.097623e-08 7.004059e-05 -9.936210e-05 3.865673e-01
2.903640e+00 1.632345e-01 1.091909e-08 6.984216e-05 -9.905956e-05 3.865958e-01
2.905640e+00 1.632363e-01 1.086226e-08 6.964435e-05 -9.875803e-05 3.866243e-01
2.907640e+00 1.632380e-01 1.080574e-08 6.944713e-05 -9.845750e-05 3.866527e-01
2.909640e+00 1.632397e-01 1.074952e-08 6.925052e-05 -9.815797e-05 3.866810e-01
2.911640e+00 1.632414e-01 1.069360e-08 6.905450e-05 -9.785943e-05 3.867094e-01
2.913640e+00 1.632431e-01 1.063798e-08 6.885908e-05 -9.756189e-05 3.867377e-01
2.915640e+00 1.632447e-01 1.058267e-08 6.866425e-05 -9.726533e-05 3.867659e-01
2.917640e+00 1.632464e-01 1.052765e-08 6.847002e-05 -9.696976e-05 3.867941e-01
2.919640e+00 1.632481e-01 1.047292e-08 6.827637e-05 -9.667517e-05 3.868223e-01
2.921640e+00 1.632498e-01 1.041850e-08 6.808331e-05 -9.638156e-05 3.868504e-01
2.923640e+00 1.632515e-01 1.036436e-08 6.789084e-05 -9.608892e-05 3.868785e-01
2.925640e+00 1.632532e-01 1.031052e-08 6.769896e-05 -9.579725e-05 3.869066e-01
2.927640e+00 1.632549e-01 1.025697e-08 6.750765e-05 -9.550654e-05 3.869346e-01
2.929640e+00 1.632566e-01 1.020370e-08 6.731693e-05 -9.521680e-05 3.869626e-01
2.931640e+00 1.632582e-01 1.015072e-08 6.712679e-05 -9.492802e-05 3.869905e-01
2.933640e+00 1.632599e-01 1.009803e-08 6.693722e-05 -9.464020e-05 3.870184e-01
2.935640e+00 1.632616e-01 1.004562e-08 6.674822e-05 -9.435332e-05 3.870463e-01
2.937640e+00 1.632632e-01 9.993490e-09 6.655980e-05 -9.406740e-05 3.870741e-01
2.939640e+00 1.632649e-01 9.941642e-09 6.637195e-05 -9.378242e-05 3.871019e-01
2.941640e+00 1.632666e-01 9.890071e-09 6.618467e-05 -9.349838e-05 3.871297e-01
2.943640e+00 1.632682e-01 9.838778e-09 6.599796e-05 -9.321528e-05 3.871574e-01
2.945640e+00 1.632699e-01 9.787761e-09 6.581181e-05 -9.293312e-05 3.871851e-01
2.947640e+00 1.632716e-01 9.737017e-09 6.562623e-05 -9.265189e-05 3.872127e-01
2.949640e+00 1.632732e-01 9.686546e-09 6.544120e-05 -9.237158e-05 3.872403e-01
2.951640e+00 1.632749e-01 9.636345e-09 6.525674e-05 -9.209220e-05 3.872679e-01
2.953640e+00 1.632765e-01 9.586414e-09 6.507283e-05 -9.181375e-05 3.872954e-01
2.955640e+00 1.632782e-01 9.536751e-09 6.488948e-05 -9.153621e-05 3.873229e-01
2.957640e+00 1.632798e-01 9.487354e-09 6.470669e-05 -9.125958e-05 3.873504e-01
2.959640e+00 1.632815e-01 9.438222e-09 6.452445e-05 -9.098387e-05 3.873778e-01
2.961640e+00 1.632831e-01 9.389353e-09 6.434275e-05 -9.070906e-05 3.874052e-01
2.963640e+00 1.632847e-01 9.340746e-09 6.416161e-05 -9.043516e-05 3.874325e-01
2.965640e+00 1.632864e-01 9.292400e-09 6.398101e-05 -9.016216e-05 3.874598e-01
2.967640e+00 1.632880e-01 9.244312e-09 6.380096e-05 -8.989006e-05 3.874871e-01
2.969640e+00 1.632897e-01 9.196482e-09 6.362145e-05 -8.961885e-05 3.875143e-01
2.971640e+00 1.632913e-01 9.148909e-09 6.344248e-05 -8.934853e-05 3.875415e-01
2.973640e+00 1.632929e-01 9.101590e-09 6.326406e-05 -8.907911e-05 3.875687e-01
2.975640e+00 1.632945e-01 9.054524e-09 6.308617e-05 -8.881056e-05 3.875958e-01
2.977640e+00 1.632962e-01 9.007710e-09 6.290881e-05 -8.854290e-05 3.876229e-01
2.979640e+00 1.632978e-01 8.961146e-09 6.273199e-05 -8.827612e-05 3.876499e-01
2.981640e+00 1.632994e-01 8.914832e-09 6.255571e-05 -8.801022e-05 3.876769e-01
2.983640e+00 1.633010e-01 8.868765e-09 6.237995e-05 -8.774518e-05 3.877039e-01
2.985640e+00 1.633027e-01 8.822945e-09 6.220473e-05 -8.748102e-05 3.877309e-01
2.987640e+00 1.633043e-01 8.777369e-09 6.203003e-05 -8.721772e-05 3.877578e-01
2.989640e+00 1.633059e-01 8.732037e-09 6.185586e-05 -8.695528e-05 3.877846e-01
2.991640e+00 1.633075e-01 8.686947e-09 6.168221e-05 -8.669371e-05 3.878115e-01
2.993640e+00 1.633091e-01 8.642099e-09 6.150908e-05 -8.643299e-05 3.878383e-01
2.995640e+00 1.633107e-01 8.597489e-09 6.133647e-05 -8.617312e-05 3.878650e-01
2.997640e+00 1.633123e-01 8.553118e-09 6.116439e-05 -8.591411e-05 3.878918e-01
2.999640e+00 1.633139e-01 8.508984e-09 6.099282e-05 -8.565594e-05 3.879185e-01
3.001640e+00 1.633155e-01 8.465085e-09 6.082176e-05 -8.539861e-05 3.879451e-01
3.003640e+00 1.633171e-01 8.421420e-09 6.065122e-05 -8.514213e-05 3.879717e-01
3.005640e+00 1.633187e-01 8.377989e-09 6.048119e-05 -8.488648e-05 3.879983e-01
3.007640e+00 1.633203e-01 8.334789e-09 6.031168e-05 -8.463167e-05 3.880249e-01
3.009640e+00 1.633219e-01 8.291819e-09 6.014267e-05 -8.437770e-05 3.880514e-01
3.011640e+00 1.633235e-01 8.249079e-09 5.997416e-05 -8.412455e-05 3.880779e-01
3.013640e+00 1.633251e-01 8.206566e-09 5.980617e-05 -8.387223e-05 3.881043e-01
3.015640e+00 1.633266e-01 8.164280e-09 5.963867e-05 -8.362073e-05 3.881307e-01
3.017640e+00 1.633282e-01 8.122219e-09 5.947168e-05 -8.337005e-05 3.881571e-01
3.019640e+00 1.633298e-01 8.080382e-09 5.930519e-05 -8.312019e-05 3.881834e-01
3.021640e+00 1.633314e-01 8.038768e-09 5.913920e-05 -8.287114e-05 3.882097e-01
3.023640e+00 1.633330e-01 7.997376e-09 5.897371e-05 -8.262290e-05 3.882360e-01
3.025640e+00 1.633345e-01 7.956204e-09 5.880871e-05 -8.237548e-05 3.882622e-01
3.027640e+00 1.633361e-01 7.915251e-09 5.864421e-05 -8.212885e-05 3.882884e-01
3.029640e+00 1.633377e-01 7.874516e-09 5.848019e-05 -8.188303e-05 3.883146e-01
3.031640e+00 1.633392e-01 7.833997e-09 5.831667e-05 -8.163801e-05 3.883407e-01
3.033640e+00 1.633408e-01 7.793695e-09 5.815364e-05 -8.139379e-05 3.883668e-01
3.035640e+00 1.633424e-01 7.753606e-09 5.799110e-05 -8.115036e-05 3.883929e-01
3.037640e+00 1.633439e-01 7.713731e-09 5.782904e-05 -8.090773e-05 3.884189e-01
3.039640e+00 1.633455e-01 7.674067e-09 5.766747e-05 -8.066588e-05 3.884449e-01
3.041640e+00 1.633471e-01 7.634615e-09 5.750638e-05 -8.042481e-05 3.884709e-01
3.043640e+00 1.633486e-01 7.595372e-09 5.734577e-05 -8.018453e-05 3.884968e-01
3.045640e+00 1.633502e-01 7.556337e-09 5.718564e-05 -7.994503e-05 3.885227e-01
3.047640e+00 1.633517e-01 7.517510e-09 5.702599e-05 -7.970631e-05 3.885485e-01
3.049640e+00 1.633533e-01 7.478889e-09 5.686681e-05 -7.946836e-05 3.885743e-01
3.051640e+00 1.633548e-01 7.440473e-09 5.670811e-05 -7.923118e-05 3.886001e-01
3.053640e+00 1.633564e-01 7.402261e-09 5.654989e-05 -7.899477e-05 3.886259e-01
3.055640e+00 1.633579e-01 7.364252e-09 5.639213e-05 -7.875913e-05 3.886516e-01
3.057640e+00 1.633594e-01 7.326444e-09 5.623485e-05 -7.852425e-05 3.886773e-01
3.059640e+00 1.633610e-01 7.288837e-09 5.607804e-05 -7.829013e-05 3.887030e-01
3.061640e+00 1.633625e-01 7.251430e-09 5.592169e-05 -7.805676e-05 3.887286e-01
3.063640e+00 1.633641e-01 7.214220e-09 5.576581e-05 -7.782416e-05 3.887542e-01
3.065640e+00 1.633656e-01 7.177208e-09 5.561039e-05 -7.759230e-05 3.887797e-01
3.067640e+00 1.633671e-01 7.140392e-09 5.545544e-05 -7.736120e-05 3.888052e-01
3.069640e+00 1.633686e-01 7.103772e-09 5.530095e-05 -7.713084e-05 3.888307e-01
3.071640e+00 1.633702e-01 7.067345e-09 5.514691e-05 -7.690123e-05 3.888562e-01
3.073640e+00 1.633717e-01 7.031111e-09 5.499334e-05 -7.667236e-05 3.888816e-01
3.075640e+00 1.633732e-01 6.995069e-09 5.484022e-05 -7.644423e-05 3.889070e-01
3.077640e+00 1.633747e-01 6.959218e-09 5.468756e-05 -7.621683e-05 3.889323e-01
3.079640e+00 1.633763e-01 6.923557e-09 5.453536e-05 -7.599017e-05 3.889577e-01
3.081640e+00 1.633778e-01 6.888084e-09 5.438360e-05 -7.576424e-05 3.889829e-01
3.083640e+00 1.633793e-01 6.852799e-09 5.423230e-05 -7.553904e-05 3.890082e-01
3.085640e+00 1.633808e-01 6.817701e-09 5.408145e-05 -7.531456e-05 3.890334e-01
3.087640e+00 1.633823e-01 6.782788e-09 5.393104e-05 -7.509081e-05 3.890586e-01
3.089640e+00 1.633838e-01 6.748060e-09 5.378108e-05 -7.486778e-05 3.890838e-01
3.091640e+00 1.633853e-01 6.713516e-09 5.363157e-05 -7.464547e-05 3.891089e-01
3.093640e+00 1.633868e-01 6.679154e-09 5.348250e-05 -7.442387e-05 3.891340e-01
3.095640e+00 1.633883e-01 6.644974e-09 5.333387e-05 -7.420299e-05 3.891591e-01
3.097640e+00 1.633898e-01 6.610974e-09 5.318569e-05 -7.398282e-05 3.891841e-01
3.099640e+00 1.633913e-01 6.577155e-09 5.303794e-05 -7.376335e-05 3.892091e-01
3.101640e+00 1.633928e-01 6.543513e-09 5.289063e-05 -7.354459e-05 3.892340e-01
3.103640e+00 1.633943e-01 6.510049e-09 5.274376e-05 -7.332654e-05 3.892590e-01
3.105640e+00 1.633958e-01 6.476762e-09 5.259733e-05 -7.310918e-05 3.892839e-01
3.107640e+00 1.633973e-01 6.443651e-09 5.245132e-05 -7.289253e-05 3.893087e-01
3.109640e+00 1.633988e-01 6.410715e-09 5.230576e-05 -7.267657e-05 3.893336e-01
3.111640e+00 1.634003e-01 6.377952e-09 5.216062e-05 -7.246130e-05 3.893584e-01
3.113640e+00 1.634018e-01 6.345362e-09 5.201591e-05 -7.224672e-05 3.893832e-01
3.115640e+00 1.634033e-01 6.312944e-09 5.187163e-05 -7.203284e-05 3.894079e-01
3.117640e+00 1.634048e-01 6.280697e-09 5.172778e-05 -7.181964e-05 3.894326e-01
3.119640e+00 1.634062e-01 6.248620e-09 5.158435e-05 -7.160712e-05 3.894573e-01
3.121640e+00 1.634077e-01 6.216712e-09 5.144135e-05 -7.139528e-05 3.894819e-01
3.123640e+00 1.634092e-01 6.184972e-09 5.129877e-05 -7.118412e-05 3.895065e-01
3.125640e+00 1.634107e-01 6.153399e-09 5.115661e-05 -7.097364e-05 3.895311e-01
3.127640e+00 1.634121e-01 6.121993e-09 5.101488e-05 -7.076383e-05 3.895557e-01
3.129640e+00 1.634136e-01 6.090752e-09 5.087356e-05 -7.055470e-05 3.895802e-01
3.131640e+00 1.634151e-01 6.059676e-09 5.073266e-05 -7.034623e-05 3.896047e-01
3.133640e+00 1.634166e-01 6.028763e-09 5.059217e-05 -7.013843e-05 3.896291e-01
3.135640e+00 1.634180e-01 5.998013e-09 5.045210e-05 -6.993130e-05 3.896536e-01
3.137640e+00 1.634195e-01 5.967425e-09 5.031245e-05 -6.972482e-05 3.896779e-01
3.139640e+00 1.634209e-01 5.936997e-09 5.017320e-05 -6.951901e-05 3.897023e-01
3.141640e+00 1.634224e-01 5.906730e-09 5.003437e-05 -6.931386e-05 3.897266e-01
3.143640e+00 1.634239e-01 5.876622e-09 4.989595e-05 -6.910936e-05 3.897509e-01
3.145640e+00 1.634253e-01 5.846672e-09 4.975793e-05 -6.890551e-05 3.897752e-01
3.147640e+00 1.634268e-01 5.816880e-09 4.962032e-05 -6.870231e-05 3.897995e-01
3.149640e+00 1.634282e-01 5.787245e-09 4.948312e-05 -6.849977e-05 3.898237e-01
3.151640e+00 1.634297e-01 5.757765e-09 4.934632e-05 -6.829787e-05 3.898478e-01
3.153640e+00 1.634311e-01 5.728440e-09 4.920993e-05 -6.809661e-05 3.898720e-01
3.155640e+00 1.634326e-01 5.699269e-09 4.907394e-05 -6.789599e-05 3.898961e-01
3.157640e+00 1.634340e-01 5.670251e-09 4.893835e-05 -6.769602e-05 3.899202e-01
3.159640e+00 1.634355e-01 5.641386e-09 4.880315e-05 -6.749668e-05 3.899442e-01
3.161640e+00 1.634369e-01 5.612672e-09 4.866836e-05 -6.729797e-05 3.899683e-01
3.163640e+00 1.634383e-01 5.584109e-09 4.853396e-05 -6.709990e-05 3.899923e-01
3.165640e+00 1.634398e-01 5.555696e-09 4.839996e-05 -6.690246e-05 3.900162e-01
3.167640e+00 1.634412e-01 5.527432e-09 4.826635e-05 -6.670565e-05 3.900402e-01
3.169640e+00 1.634426e-01 5.499316e-09 4.813314e-05 -6.650946e-05 3.900641e-01
3.171640e+00 1.634441e-01 5.471348e-09 4.800031e-05 -6.631390e-05 3.900879e-01
3.173640e+00 1.634455e-01 5.443526e-09 4.786788e-05 -6.611896e-05 3.901118e-01
3.175640e+00 1.634469e-01 5.415851e-09 4.773584e-05 -6.592463e-05 3.901356e-01
3.177640e+00 1.634484e-01 5.388320e-09 4.760418e-05 -6.573093e-05 3.901594e-01
3.179640e+00 1.634498e-01 5.360934e-09 4.747291e-05 -6.553784e-05 3.901831e-01
3.181640e+00 1.634512e-01 5.333691e-09 4.734203e-05 -6.534537e-05 3.902069e-01
3.183640e+00 1.634526e-01 5.306591e-09 4.721153e-05 -6.515350e-05 3.902305e-01
3.185640e+00 1.634541e-01 5.279633e-09 4.708141e-05 -6.496224e-05 3.902542e-01
3.187640e+00 1.634555e-01 5.252816e-09 4.695168e-05 -6.477160e-05 3.902778e-01
3.189640e+00 1.634569e-01 5.226139e-09 4.682233e-05 -6.458155e-05 3.903015e-01
3.191640e+00 1.634583e-01 5.199602e-09 4.669335e-05 -6.439211e-05 3.903250e-01
3.193640e+00 1.634597e-01 5.173205e-09 4.656476e-05 -6.420327e-05 3.903486e-01
3.195640e+00 1.634611e-01 5.146945e-09 4.643654e-05 -6.401502e-05 3.903721e-01
3.197640e+00 1.634625e-01 5.120822e-09 4.630870e-05 -6.382738e-05 3.903956e-01
3.199640e+00 1.634639e-01 5.094837e-09 4.618123e-05 -6.364032e-05 3.904190e-01
3.201640e+00 1.634654e-01 5.068987e-09 4.605414e-05 -6.345386e-05 3.904425e-01
3.203640e+00 1.634668e-01 5.043272e-09 4.592741e-05 -6.326799e-05 3.904659e-01
3.205640e+00 1.634682e-01 5.017692e-09 4.580106e-05 -6.308271e-05 3.904892e-01
3.207640e+00 1.634696e-01 4.992245e-09 4.567508e-05 -6.289801e-05 3.905126e-01
3.209640e+00 1.634710e-01 4.966932e-09 4.554947e-05 -6.271390e-05 3.905359e-01
3.211640e+00 1.634724e-01 4.941751e-09 4.542423e-05 -6.253037e-05 3.905592e-01
3.213640e+00 1.634738e-01 4.916701e-09 4.529935e-05 -6.234742e-05 3.905824e-01
3.215640e+00 1.634751e-01 4.891782e-09 4.517484e-05 -6.216504e-05 3.906056e-01
3.217640e+00 1.634765e-01 4.866994e-09 4.505069e-05 -6.198325e-05 3.906288e-01
3.219640e+00 1.634779e-01 4.842334e-09 4.492690e-05 -6.180202e-05 3.906520e-01
3.221640e+00 1.634793e-01 4.817804e-09 4.480348e-05 -6.162137e-05 3.906751e-01
3.223640e+00 1.634807e-01 4.793401e-09 4.468042e-05 -6.144129e-05 3.906983e-01
3.225640e+00 1.634821e-01 4.769126e-09 4.455772e-05 -6.126178e-05 3.907213e-01
3.227640e+00 1.634835e-01 4.744978e-09 4.443537e-05 -6.108283e-05 3.907444e-01
3.229640e+00 1.634849e-01 4.720955e-09 4.431338e-05 -6.090445e-05 3.907674e-01
3.231640e+00 1.634862e-01 4.697058e-09 4.419175e-05 -6.072663e-05 3.907904e-01
3.233640e+00 1.634876e-01 4.673285e-09 4.407048e-05 -6.054936e-05 3.908134e-01
3.235640e+00 1.634890e-01 4.649637e-09 4.394955e-05 -6.037266e-05 3.908363e-01
3.237640e+00 1.634904e-01 4.626111e-09 4.382899e-05 -6.019652e-05 3.908592e-01
3.239640e+00 1.634917e-01 4.602709e-09 4.370877e-05 -6.002092e-05 3.908821e-01
3.241640e+00 1.634931e-01 4.579428e-09 4.358890e-05 -5.984588e-05 3.909050e-01
3.243640e+00 1.634945e-01 4.556268e-09 4.346938e-05 -5.967139e-05 3.909278e-01
3.245640e+00 1.634958e-01 4.533229e-09 4.335022e-05 -5.949745e-05 3.909506e-01
3.247640e+00 1.634972e-01 4.510310e-09 4.323139e-05 -5.932406e-05 3.909733e-01
3.249640e+00 1.634986e-01 4.487511e-09 4.311292e-05 -5.915121e-05 3.909961e-01
3.251640e+00 1.634999e-01 4.464830e-09 4.299479e-05 -5.897891e-05 3.910188e-01
3.253640e+00 1.635013e-01 4.442267e-09 4.287700e-05 -5.880714e-05 3.910415e-01
3.255640e+00 1.635027e-01 4.419822e-09 4.275956e-05 -5.863592e-05 3.910641e-01
3.257640e+00 1.635040e-01 4.397493e-09 4.264246e-05 -5.846523e-05 3.910868e-01
3.259640e+00 1.635054e-01 4.375281e-09 4.252570e-05 -5.829508e-05 3.911094e-01
3.261640e+00 1.635067e-01 4.353184e-09 4.240928e-05 -5.812546e-05 3.911319e-01
3.263640e+00 1.635081e-01 4.331202e-09 4.229320e-05 -5.795637e-05 3.911545e-01
3.265640e+00 1.635094e-01 4.309334e-09 4.217745e-05 -5.778782e-05 3.911770e-01
3.267640e+00 1.635108e-01 4.287580e-09 4.206204e-05 -5.761979e-05 3.911995e-01
3.269640e+00 1.635121e-01 4.265939e-09 4.194697e-05 -5.745229e-05 3.912220e-01
3.271640e+00 1.635135e-01 4.244411e-09 4.183224e-05 -5.728531e-05 3.912444e-01
3.273640e+00 1.635148e-01 4.222994e-09 4.171783e-05 -5.711886e-05 3.912668e-01
3.275640e+00 1.635162e-01 4.201689e-09 4.160376e-05 -5.695292e-05 3.912892e-01
3.277640e+00 1.635175e-01 4.180494e-09 4.149002e-05 -5.678751e-05 3.913115e-01
3.279640e+00 1.635188e-01 4.159409e-09 4.137661e-05 -5.662262e-05 3.913339e-01
3.281640e+00 1.635202e-01 4.138434e-09 4.126353e-05 -5.645824e-05 3.913562e-01
3.283640e+00 1.635215e-01 4.117568e-09 4.115078e-05 -5.629437e-05 3.913784e-01
3.285640e+00 1.635229e-01 4.096810e-09 4.103835e-05 -5.613102e-05 3.914007e-01
3.287640e+00 1.635242e-01 4.076159e-09 4.092625e-05 -5.596817e-05 3.914229e-01
3.289640e+00 1.635255e-01 4.055616e-09 4.081448e-05 -5.580584e-05 3.914451e-01
3.291640e+00 1.635268e-01 4.035180e-09 4.070303e-05 -5.564401e-05 3.914673e-01
3.293640e+00 1.635282e-01 4.014849e-09 4.059190e-05 -5.548269e-05 3.914894e-01
3.295640e+00 1.635295e-01 3.994624e-09 4.048110e-05 -5.532187e-05 3.915115e-01
3.297640e+00 1.635308e-01 3.974503e-09 4.037061e-05 -5.516155e-05 3.915336e-01
3.299640e+00 1.635321e-01 3.954487e-09 4.026045e-05 -5.500174e-05 3.915556e-01
3.301640e+00 1.635335e-01 3.934575e-09 4.015061e-05 -5.484242e-05 3.915777e-01
3.303640e+00 1.635348e-01 3.914766e-09 4.004108e-05 -5.468360e-05 3.915997e-01
3.305640e+00 1.635361e-01 3.895059e-09 3.993187e-05 -5.452527e-05 3.916217e-01
3.307640e+00 1.635374e-01 3.875455e-09 3.982298e-05 -5.436744e-05 3.916436e-01
3.309640e+00 1.635387e-01 3.855952e-09 3.971440e-05 -5.421010e-05 3.916655e-01
3.311640e+00 1.635401e-01 3.836550e-09 3.960614e-05 -5.405325e-05 3.916874e-01
3.313640e+00 1.635414e-01 3.817249e-09 3.949819e-05 -5.389688e-05 3.917093e-01
3.315640e+00 1.635427e-01 3.798047e-09 3.939055e-05 -5.374101e-05 3.917311e-01
3.317640e+00 1.635440e-01 3.778945e-09 3.928322e-05 -5.358562e-05 3.917530e-01
3.319640e+00 1.635453e-01 3.759942e-09 3.917621e-05 -5.343071e-05 3.917748e-01
3.321640e+00 1.635466e-01 3.741037e-09 3.906950e-05 -5.327628e-05 3.917965e-01
3.323640e+00 1.635479e-01 3.722229e-09 3.896310e-05 -5.312234e-05 3.918183e-01
3.325640e+00 1.635492e-01 3.703519e-09 3.885701e-05 -5.296887e-05 3.918400e-01
3.327640e+00 1.635505e-01 3.684906e-09 3.875123e-05 -5.281588e-05 3.918617e-01
3.329640e+00 1.635518e-01 3.666389e-09 3.864575e-05 -5.266336e-05 3.918833e-01
3.331640e+00 1.635531e-01 3.647968e-09 3.854057e-05 -5.251132e-05 3.919050e-01
3.333640e+00 1.635544e-01 3.629642e-09 3.843570e-05 -5.235975e-05 3.919266e-01
3.335640e+00 1.635557e-01 3.611411e-09 3.833113e-05 -5.220865e-05 3.919481e-01
3.337640e+00 1.635570e-01 3.593273e-09 3.822687e-05 -5.205802e-05 3.919697e-01
3.339640e+00 1.635583e-01 3.575230e-09 3.812290e-05 -5.190786e-05 3.919912e-01
3.341640e+00 1.635596e-01 3.557280e-09 3.801923e-05 -5.175816e-05 3.920127e-01
3.343640e+00 1.635609e-01 3.539422e-09 3.791587e-05 -5.160893e-05 3.920342e-01
3.345640e+00 1.635622e-01 3.521657e-09 3.781280e-05 -5.146016e-05 3.920557e-01
3.347640e+00 1.635634e-01 3.503983e-09 3.771003e-05 -5.131185e-05 3.920771e-01
3.349640e+00 1.635647e-01 3.486400e-09 3.760755e-05 -5.116400e-05 3.920985e-01
3.351640e+00 1.635660e-01 3.468908e-09 3.750537e-05 -5.101661e-05 3.921199e-01
3.353640e+00 1.635673e-01 3.451507e-09 3.740348e-05 -5.086967e-05 3.921412e-01
3.355640e+00 1.635686e-01 3.434195e-09 3.730189e-05 -5.072319e-05 3.921626e-01
3.357640e+00 1.635698e-01 3.416973e-09 3.720059e-05 -5.057716e-05 3.921839e-01
3.359640e+00 1.635711e-01 3.399839e-09 3.709958e-05 -5.043158e-05 3.922051e-01
3.361640e+00 1.635724e-01 3.382794e-09 3.699886e-05 -5.028646e-05 3.922264e-01
3.363640e+00 1.635737e-01 3.365836e-09 3.689844e-05 -5.014178e-05 3.922476e-01
3.365640e+00 1.635749e-01 3.348966e-09 3.679830e-05 -4.999755e-05 3.922688e-01
3.367640e+00 1.635762e-01 3.332183e-09 3.669845e-05 -4.985376e-05 3.922900e-01
3.369640e+00 1.635775e-01 3.315486e-09 3.659888e-05 -4.971042e-05 3.923111e-01
3.371640e+00 1.635787e-01 3.298875e-09 3.649960e-05 -4.956753e-05 3.923323e-01
3.373640e+00 1.635800e-01 3.282350e-09 3.640061e-05 -4.942507e-05 3.923534e-01
3.375640e+00 1.635813e-01 3.265910e-09 3.630190e-05 -4.928305e-05 3.923744e-01
3.377640e+00 1.635825e-01 3.249555e-09 3.620348e-05 -4.914147e-05 3.923955e-01
3.379640e+00 1.635838e-01 3.233284e-09 3.610534e-05 -4.900033e-05 3.924165e-01
3.381640e+00 1.635851e-01 3.217096e-09 3.600748e-05 -4.885962e-05 3.924375e-01
3.383640e+00 1.635863e-01 3.200992e-09 3.590990e-05 -4.871935e-05 3.924585e-01
3.385640e+00 1.635876e-01 3.184971e-09 3.581260e-05 -4.857951e-05 3.924794e-01
3.387640e+00 1.635888e-01 3.169032e-09 3.571558e-05 -4.844010e-05 3.925004e-01
3.389640e+00 1.635901e-01 3.153175e-09 3.561884e-05 -4.830112e-05 3.925213e-01
3.391640e+00 1.635913e-01 3.137400e-09 3.552238e-05 -4.816257e-05 3.925421e-01
3.393640e+00 1.635926e-01 3.121705e-09 3.542619e-05 -4.802444e-05 3.925630e-01
3.395640e+00 1.635938e-01 3.106092e-09 3.533028e-05 -4.788674e-05 3.925838e-01
3.397640e+00 1.635951e-01 3.090559e-09 3.523464e-05 -4.774946e-05 3.926046e-01
3.399640e+00 1.635963e-01 3.075105e-09 3.513928e-05 -4.761261e-05 3.926254e-01
3.401640e+00 1.635976e-01 3.059731e-09 3.504419e-05 -4.747618e-05 3.926462e-01
3.403640e+00 1.635988e-01 3.044436e-09 3.494937e-05 -4.734016e-05 3.926669e-01
3.405640e+00 1.636001e-01 3.029219e-09 3.485483e-05 -4.720457e-05 3.926876e-01
3.407640e+00 1.636013e-01 3.014081e-09 3.476056e-05 -4.706939e-05 3.927083e-01
3.409640e+00 1.636025e-01 2.999020e-09 3.466655e-05 -4.693462e-05 3.927289e-01
3.411640e+00 1.636038e-01 2.984037e-09 3.457282e-05 -4.680027e-05 3.927496e-01
3.413640e+00 1.636050e-01 2.969131e-09 3.447935e-05 -4.666633e-05 3.927702e-01
3.415640e+00 1.636063e-01 2.954301e-09 3.438615e-05 -4.653281e-05 3.927907e-01
3.417640e+00 1.636075e-01 2.939547e-09 3.429322e-05 -4.639969e-05 3.928113e-01
3.419640e+00 1.636087e-01 2.924869e-09 3.420055e-05 -4.626698e-05 3.928318e-01
3.421640e+00 1.636100e-01 2.910266e-09 3.410815e-05 -4.613468e-05 3.928524e-01
3.423640e+00 1.636112e-01 2.895738e-09 3.401601e-05 -4.600278e-05 3.928728e-01
3.425640e+00 1.636124e-01 2.881285e-09 3.392414e-05 -4.587129e-05 3.928933e-01
3.427640e+00 1.636136e-01 2.866905e-09 3.383253e-05 -4.574021e-05 3.929137e-01
3.429640e+00 1.636149e-01 2.852600e-09 3.374118e-05 -4.560952e-05 3.929342e-01
3.431640e+00 1.636161e-01 2.838368e-09 3.365009e-05 -4.547923e-05 3.929545e-01
3.433640e+00 1.636173e-01 2.824208e-09 3.355926e-05 -4.534934e-05 3.929749e-01
3.435640e+00 1.636185e-01 2.810121e-09 3.346869e-05 -4.521985e-05 3.929953e-01
3.437640e+00 1.636197e-01 2.796107e-09 3.337838e-05 -4.509076e-05 3.930156e-01
3.439640e+00 1.636210e-01 2.782164e-09 3.328833e-05 -4.496206e-05 3.930359e-01
3.441640e+00 1.636222e-01 2.768293e-09 3.319853e-05 -4.483376e-05 3.930562e-01
3.443640e+00 1.636234e-01 2.754492e-09 3.310899e-05 -4.470585e-05 3.930764e-01
3.445640e+00 1.636246e-01 2.740762e-09 3.301971e-05 -4.457832e-05 3.930966e-01
3.447640e+00 1.636258e-01 2.727103e-09 3.293068e-05 -4.445119e-05 3.931168e-01
3.449640e+00 1.636270e-01 2.713513e-09 3.284190e-05 -4.432445e-05 3.931370e-01
3.451640e+00 1.636282e-01 2.699993e-09 3.275338e-05 -4.419809e-05 3.931572e-01
3.453640e+00 1.636295e-01 2.686543e-09 3.266511e-05 -4.407212e-05 3.931773e-01
3.455640e+00 1.636307e-01 2.673161e-09 3.257709e-05 -4.394654e-05 3.931974e-01
3.457640e+00 1.636319e-01 2.659847e-09 3.248933e-05 -4.382134e-05 3.932175e-01
3.459640e+00 1.636331e-01 2.646602e-09 3.240181e-05 -4.369652e-05 3.932376e-01
3.461640e+00 1.636343e-01 2.633424e-09 3.231454e-05 -4.357208e-05 3.932576e-01
3.463640e+00 1.636355e-01 2.620313e-09 3.222752e-05 -4.344802e-05 3.932776e-01
3.465640e+00 1.636367e-01 2.607270e-09 3.214075e-05 -4.332434e-05 3.932976e-01
3.467640e+00 1.636379e-01 2.594293e-09 3.205422e-05 -4.320103e-05 3.933176e-01
3.469640e+00 1.636391e-01 2.581383e-09 3.196794e-05 -4.307810e-05 3.933375e-01
3.471640e+00 1.636403e-01 2.568538e-09 3.188191e-05 -4.295555e-05 3.933575e-01
3.473640e+00 1.636415e-01 2.555760e-09 3.179612e-05 -4.283337e-05 3.933774e-01
3.475640e+00 1.636426e-01 2.543046e-09 3.171057e-05 -4.271156e-05 3.933972e-01
3.477640e+00 1.636438e-01 2.530397e-09 3.162527e-05 -4.259012e-05 3.934171e-01
3.479640e+00 1.636450e-01 2.517813e-09 3.154021e-05 -4.246905e-05 3.934369e-01
3.481640e+00 1.636462e-01 2.505293e-09 3.145540e-05 -4.234835e-05 3.934567e-01
3.483640e+00 1.636474e-01 2.492837e-09 3.137082e-05 -4.222802e-05 3.934765e-01
3.485640e+00 1.636486e-01 2.480445e-09 3.128648e-05 -4.210806e-05 3.934963e-01
3.487640e+00 1.636498e-01 2.468116e-09 3.120239e-05 -4.198845e-05 3.935160e-01
3.489640e+00 1.636510e-01 2.455850e-09 3.111853e-05 -4.186922e-05 3.935358e-01
3.491640e+00 1.636521e-01 2.443646e-09 3.103491e-05 -4.175034e-05 3.935554e-01
3.493640e+00 1.636533e-01 2.431505e-09 3.095153e-05 -4.163182e-05 3.935751e-01
3.495640e+00 1.636545e-01 2.419425e-09 3.086838e-05 -4.151367e-05 3.935948e-01
3.497640e+00 1.636557e-01 2.407407e-09 3.078547e-05 -4.139587e-05 3.936144e-01
3.499640e+00 1.636569e-01 2.395451e-09 3.070280e-05 -4.127844e-05 3.936340e-01
3.501640e+00 1.636580e-01 2.383555e-09 3.062036e-05 -4.116135e-05 3.936536e-01
3.503640e+00 1.636592e-01 2.371720e-09 3.053815e-05 -4.104463e-05 3.936732e-01
3.505640e+00 1.636604e-01 2.359945e-09 3.045618e-05 -4.092826e-05 3.936927e-01
3.507640e+00 1.636615e-01 2.348230e-09 3.037444e-05 -4.081224e-05 3.937122e-01
3.509640e+00 1.636627e-01 2.336575e-09 3.029293e-05 -4.069657e-05 3.937317e-01
3.511640e+00 1.636639e-01 2.324979e-09 3.021165e-05 -4.058125e-05 3.937512e-01
3.513640e+00 1.636651e-01 2.313442e-09 3.013061e-05 -4.046628e-05 3.937706e-01
3.515640e+00 1.636662e-01 2.301964e-09 3.004979e-05 -4.035166e-05 3.937901e-01
3.517640e+00 1.636674e-01 2.290545e-09 2.996920e-05 -4.023739e-05 3.938095e-01
3.519640e+00 1.636685e-01 2.279183e-09 2.988884e-05 -4.012347e-05 3.938289e-01
3.521640e+00 1.636697e-01 2.267880e-09 2.980871e-05 -4.000988e-05 3.938482e-01
3.523640e+00 1.636709e-01 2.256634e-09 2.972880e-05 -3.989665e-05 3.938676e-01
3.525640e+00 1.636720e-01 2.245445e-09 2.964912e-05 -3.978375e-05 3.938869e-01
3.527640e+00 1.636732e-01 2.234313e-09 2.956966e-05 -3.967120e-05 3.939062e-01
3.529640e+00 1.636743e-01 2.223237e-09 2.949043e-05 -3.955899e-05 3.939255e-01
3.531640e+00 1.636755e-01 2.212218e-09 2.941143e-05 -3.944711e-05 3.939447e-01
3.533640e+00 1.636766e-01 2.201255e-09 2.933265e-05 -3.933558e-05 3.939639e-01
3.535640e+00 1.636778e-01 2.190348e-09 2.925409e-05 -3.922438e-05 3.939831e-01
3.537640e+00 1.636790e-01 2.179496e-09 2.917575e-05 -3.911351e-05 3.940023e-01
3.539640e+00 1.636801e-01 2.168699e-09 2.909763e-05 -3.900299e-05 3.940215e-01
3.541640e+00 1.636813e-01 2.157958e-09 2.901974e-05 -3.889279e-05 3.940406e-01
3.543640e+00 1.636824e-01 2.147270e-09 2.894206e-05 -3.878293e-05 3.940598e-01
3.545640e+00 1.636835e-01 2.136637e-09 2.886460e-05 -3.867340e-05 3.940789e-01
3.547640e+00 1.636847e-01 2.126058e-09 2.878737e-05 -3.856420e-05 3.940979e-01
3.549640e+00 1.636858e-01 2.115533e-09 2.871035e-05 -3.845533e-05 3.941170e-01
3.551640e+00 1.636870e-01 2.105061e-09 2.863354e-05 -3.834679e-05 3.941360e-01
3.553640e+00 1.636881e-01 2.094643e-09 2.855696e-05 -3.823858e-05 3.941551e-01
3.555640e+00 1.636893e-01 2.084277e-09 2.848059e-05 -3.813069e-05 3.941741e-01
3.557640e+00 1.636904e-01 2.073964e-09 2.840444e-05 -3.802313e-05 3.941930e-01
3.559640e+00 1.636915e-01 2.063703e-09 2.832850e-05 -3.791589e-05 3.942120e-01
3.561640e+00 1.636927e-01 2.053494e-09 2.825277e-05 -3.780897e-05 3.942309e-01
3.563640e+00 1.636938e-01 2.043337e-09 2.817726e-05 -3.770238e-05 3.942498e-01
3.565640e+00 1.636949e-01 2.033231e-09 2.810196e-05 -3.759611e-05 3.942687e-01
3.567640e+00 1.636961e-01 2.023177e-09 2.802688e-05 -3.749015e-05 3.942876e-01
3.569640e+00 1.636972e-01 2.013174e-09 2.795200e-05 -3.738452e-05 3.943064e-01
3.571640e+00 1.636983e-01 2.003221e-09 2.787734e-05 -3.727920e-05 3.943252e-01
3.573640e+00 1.636995e-01 1.993319e-09 2.780288e-05 -3.717420e-05 3.943440e-01
3.575640e+00 1.637006e-01 1.983467e-09 2.772864e-05 -3.706952e-05 3.943628e-01
3.577640e+00 1.637017e-01 1.973665e-09 2.765461e-05 -3.696515e-05 3.943816e-01
3.579640e+00 1.637028e-01 1.963913e-09 2.758078e-05 -3.686109e-05 3.944003e-01
3.581640e+00 1.637040e-01 1.954210e-09 2.750716e-05 -3.675735e-05 3.944190e-01
3.583640e+00 1.637051e-01 1.944556e-09 2.743375e-05 -3.665392e-05 3.944377e-01
3.585640e+00 1.637062e-01 1.934951e-09 2.736055e-05 -3.655080e-05 3.944564e-01
3.587640e+00 1.637073e-01 1.925395e-09 2.728755e-05 -3.644799e-05 3.944751e-01
3.589640e+00 1.637084e-01 1.915887e-09 2.721475e-05 -3.634549e-05 3.944937e-01
3.591640e+00 1.637096e-01 1.906427e-09 2.714216e-05 -3.624329e-05 3.945123e-01
3.593640e+00 1.637107e-01 1.897016e-09 2.706978e-05 -3.614140e-05 3.945309e-01
3.595640e+00 1.637118e-01 1.887651e-09 2.699760e-05 -3.603982e-05 3.945495e-01
3.597640e+00 1.637129e-01 1.878334e-09 2.692562e-05 -3.593854e-05 3.945681e-01
3.599640e+00 1.637140e-01 1.869065e-09 2.685384e-05 -3.583757e-05 3.945866e-01
3.601640e+00 1.637151e-01 1.859842e-09 2.678227e-05 -3.573690e-05 3.946051e-01
3.603640e+00 1.637162e-01 1.850666e-09 2.671090e-05 -3.563653e-05 3.946236e-01
3.605640e+00 1.637173e-01 1.841536e-09 2.663972e-05 -3.553646e-05 3.946421e-01
3.607640e+00 1.637184e-01 1.832452e-09 2.656875e-05 -3.543669e-05 3.946605e-01
3.609640e+00 1.637196e-01 1.823414e-09 2.649798e-05 -3.533722e-05 3.946789e-01
3.611640e+00 1.637207e-01 1.814422e-09 2.642740e-05 -3.523804e-05 3.946973e-01
3.613640e+00 1.637218e-01 1.805476e-09 2.635702e-05 -3.513917e-05 3.947157e-01
3.615640e+00 1.637229e-01 1.796574e-09 2.628685e-05 -3.504059e-05 3.947341e-01
3.617640e+00 1.637240e-01 1.787718e-09 2.621686e-05 -3.494230e-05 3.947525e-01
3.619640e+00 1.637251e-01 1.778906e-09 2.614708e-05 -3.484431e-05 3.947708e-01
3.621640e+00 1.637262e-01 1.770139e-09 2.607748e-05 -3.474661e-05 3.947891e-01
3.623640e+00 1.637273e-01 1.761416e-09 2.600809e-05 -3.464921e-05 3.948074e-01
3.625640e+00 1.637284e-01 1.752737e-09 2.593889e-05 -3.455209e-05 3.948256e-01
3.627640e+00 1.637294e-01 1.744102e-09 2.586988e-05 -3.445527e-05 3.948439e-01
3.629640e+00 1.637305e-01 1.735511e-09 2.580107e-05 -3.435873e-05 3.948621e-01
3.631640e+00 1.637316e-01 1.726963e-09 2.573245e-05 -3.426248e-05 3.948803e-01
3.633640e+00 1.637327e-01 1.718458e-09 2.566402e-05 -3.416652e-05 3.948985e-01
3.635640e+00 1.637338e-01 1.709996e-09 2.559578e-05 -3.407085e-05 3.949167e-01
3.637640e+00 1.637349e-01 1.701576e-09 2.552773e-05 -3.397546e-05 3.949348e-01
3.639640e+00 1.637360e-01 1.693199e-09 2.545988e-05 -3.388036e-05 3.949530e-01
3.641640e+00 1.637371e-01 1.684865e-09 2.539221e-05 -3.378554e-05 3.949711e-01
3.643640e+00 1.637382e-01 1.676572e-09 2.532473e-05 -3.369100e-05 3.949892e-01
3.645640e+00 1.637392e-01 1.668321e-09 2.525745e-05 -3.359674e-05 3.950072e-01
3.647640e+00 1.637403e-01 1.660112e-09 2.519035e-05 -3.350277e-05 3.950253e-01
3.649640e+00 1.637414e-01 1.651944e-09 2.512344e-05 -3.340908e-05 3.950433e-01
3.651640e+00 1.637425e-01 1.643818e-09 2.505671e-05 -3.331566e-05 3.950613e-01
3.653640e+00 1.637436e-01 1.635732e-09 2.499017e-05 -3.322252e-05 3.950793e-01
3.655640e+00 1.637447e-01 1.627687e-09 2.492382e-05 -3.312966e-05 3.950973e-01
3.657640e+00 1.637457e-01 1.619682e-09 2.485765e-05 -3.303708e-05 3.951152e-01
3.659640e+00 1.637468e-01 1.611718e-09 2.479167e-05 -3.294477e-05 3.951331e-01
3.661640e+00 1.637479e-01 1.603794e-09 2.472587e-05 -3.285274e-05 3.951511e-01
3.663640e+00 1.637490e-01 1.595910e-09 2.466026e-05 -3.276098e-05 3.951689e-01
3.665640e+00 1.637500e-01 1.588066e-09 2.459483e-05 -3.266950e-05 3.951868e-01
3.667640e+00 1.637511e-01 1.580261e-09 2.452958e-05 -3.257828e-05 3.952047e-01
3.669640e+00 1.637522e-01 1.572495e-09 2.446452e-05 -3.248734e-05 3.952225e-01
3.671640e+00 1.637532e-01 1.564769e-09 2.439963e-05 -3.239667e-05 3.952403e-01
3.673640e+00 1.637543e-01 1.557081e-09 2.433493e-05 -3.230627e-05 3.952581e-01
3.675640e+00 1.637554e-01 1.549432e-09 2.427041e-05 -3.221613e-05 3.952759e-01
3.677640e+00 1.637564e-01 1.541821e-09 2.420607e-05 -3.212626e-05 3.952936e-01
3.679640e+00 1.637575e-01 1.534249e-09 2.414190e-05 -3.203667e-05 3.953114e-01
3.681640e+00 1.637586e-01 1.526715e-09 2.407792e-05 -3.194733e-05 3.953291e-01
3.683640e+00 1.637596e-01 1.519219e-09 2.401411e-05 -3.185826e-05 3.953468e-01
3.685640e+00 1.637607e-01 1.511760e-09 2.395049e-05 -3.176946e-05 3.953645e-01
3.687640e+00 1.637617e-01 1.504339e-09 2.388704e-05 -3.168092e-05 3.953821e-01
3.689640e+00 1.637628e-01 1.496955e-09 2.382376e-05 -3.159264e-05 3.953998e-01
3.691640e+00 1.637639e-01 1.489608e-09 2.376066e-05 -3.150462e-05 3.954174e-01
3.693640e+00 1.637649e-01 1.482299e-09 2.369774e-05 -3.141687e-05 3.954350e-01
3.695640e+00 1.637660e-01 1.475026e-09 2.363500e-05 -3.132937e-05 3.954526e-01
3.697640e+00 1.637670e-01 1.467789e-09 2.357243e-05 -3.124214e-05 3.954701e-01
3.699640e+00 1.637681e-01 1.460589e-09 2.351003e-05 -3.115516e-05 3.954877e-01
3.701640e+00 1.637691e-01 1.453425e-09 2.344780e-05 -3.106844e-05 3.955052e-01
3.703640e+00 1.637702e-01 1.446297e-09 2.338575e-05 -3.098198e-05 3.955227e-01
3.705640e+00 1.637712e-01 1.439205e-09 2.332388e-05 -3.089577e-05 3.955402e-01
3.707640e+00 1.637723e-01 1.432148e-09 2.326217e-05 -3.080982e-05 3.955577e-01
3.709640e+00 1.637733e-01 1.425127e-09 2.320064e-05 -3.072412e-05 3.955751e-01
3.711640e+00 1.637744e-01 1.418141e-09 2.313927e-05 -3.063868e-05 3.955925e-01
3.713640e+00 1.637754e-01 1.411190e-09 2.307808e-05 -3.055349e-05 3.956099e-01
3.715640e+00 1.637765e-01 1.404274e-09 2.301706e-05 -3.046855e-05 3.956273e-01
3.717640e+00 1.637775e-01 1.397392e-09 2.295621e-05 -3.038386e-05 3.956447e-01
3.719640e+00 1.637785e-01 1.390545e-09 2.289552e-05 -3.029942e-05 3.956621e-01
3.721640e+00 1.637796e-01 1.383733e-09 2.283501e-05 -3.021523e-05 3.956794e-01
3.723640e+00 1.637806e-01 1.376955e-09 2.277466e-05 -3.013129e-05 3.956967e-01
3.725640e+00 1.637817e-01 1.370210e-09 2.271448e-05 -3.004760e-05 3.957140e-01
3.727640e+00 1.637827e-01 1.363500e-09 2.265447e-05 -2.996416e-05 3.957313e-01
3.729640e+00 1.637837e-01 1.356823e-09 2.259463e-05 -2.988096e-05 3.957486e-01
3.731640e+00 1.637848e-01 1.350179e-09 2.253495e-05 -2.979801e-05 3.957658e-01
3.733640e+00 1.637858e-01 1.343569e-09 2.247544e-05 -2.971530e-05 3.957830e-01
3.735640e+00 1.637868e-01 1.336992e-09 2.241609e-05 -2.963284e-05 3.958002e-01
3.737640e+00 1.637879e-01 1.330448e-09 2.235690e-05 -2.955061e-05 3.958174e-01
3.739640e+00 1.637889e-01 1.323936e-09 2.229789e-05 -2.946864e-05 3.958346e-01
3.741640e+00 1.637899e-01 1.317458e-09 2.223903e-05 -2.938690e-05 3.958518e-01
3.743640e+00 1.637909e-01 1.311011e-09 2.218034e-05 -2.930541e-05 3.958689e-01
3.745640e+00 1.637920e-01 1.304597e-09 2.212181e-05 -2.922415e-05 3.958860e-01
3.747640e+00 1.637930e-01 1.298215e-09 2.206344e-05 -2.914314e-05 3.959031e-01
3.749640e+00 1.637940e-01 1.291865e-09 2.200524e-05 -2.906236e-05 3.959202e-01
3.751640e+00 1.637951e-01 1.285547e-09 2.194719e-05 -2.898182e-05 3.959372e-01
3.753640e+00 1.637961e-01 1.279261e-09 2.188931e-05 -2.890152e-05 3.959543e-01
3.755640e+00 1.637971e-01 1.273006e-09 2.183158e-05 -2.882145e-05 3.959713e-01
3.757640e+00 1.637981e-01 1.266782e-09 2.177402e-05 -2.874162e-05 3.959883e-01
3.759640e+00 1.637991e-01 1.260589e-09 2.171662e-05 -2.866203e-05 3.960053e-01
3.761640e+00 1.638002e-01 1.254427e-09 2.165937e-05 -2.858267e-05 3.960223e-01
3.763640e+00 1.638012e-01 1.248296e-09 2.160229e-05 -2.850354e-05 3.960392e-01
3.765640e+00 1.638022e-01 1.242196e-09 2.154536e-05 -2.842465e-05 3.960562e-01
3.767640e+00 1.638032e-01 1.236126e-09 2.148859e-05 -2.834598e-05 3.960731e-01
3.769640e+00 1.638042e-01 1.230087e-09 2.143198e-05 -2.826755e-05 3.960900e-01
3.771640e+00 1.638052e-01 1.224078e-09 2.137552e-05 -2.818935e-05 3.961069e-01
3.773640e+00 1.638062e-01 1.218099e-09 2.131922e-05 -2.811138e-05 3.961237e-01
3.775640e+00 1.638073e-01 1.212149e-09 2.126307e-05 -2.803364e-05 3.961406e-01
3.777640e+00 1.638083e-01 1.206230e-09 2.120708e-05 -2.795612e-05 3.961574e-01
3.779640e+00 1.638093e-01 1.200340e-09 2.115125e-05 -2.787884e-05 3.961742e-01
3.781640e+00 1.638103e-01 1.194479e-09 2.109557e-05 -2.780178e-05 3.961910e-01
3.783640e+00 1.638113e-01 1.188648e-09 2.104004e-05 -2.772495e-05 3.962078e-01
3.785640e+00 1.638123e-01 1.182846e-09 2.098467e-05 -2.764834e-05 3.962245e-01
3.787640e+00 1.638133e-01 1.177072e-09 2.092945e-05 -2.757195e-05 3.962413e-01
3.789640e+00 1.638143e-01 1.171328e-09 2.087438e-05 -2.749580e-05 3.962580e-01
3.791640e+00 1.638153e-01 1.165612e-09 2.081946e-05 -2.741986e-05 3.962747e-01
3.793640e+00 1.638163e-01 1.159925e-09 2.076470e-05 -2.734415e-05 3.962914e-01
3.795640e+00 1.638173e-01 1.154266e-09 2.071009e-05 -2.726866e-05 3.963080e-01
3.797640e+00 1.638183e-01 1.148635e-09 2.065563e-05 -2.719339e-05 3.963247e-01
3.799640e+00 1.638193e-01 1.143033e-09 2.060131e-05 -2.711834e-05 3.963413e-01
3.801640e+00 1.638203e-01 1.137458e-09 2.054715e-05 -2.704351e-05 3.963579e-01
3.803640e+00 1.638213e-01 1.131911e-09 2.049314e-05 -2.696890e-05 3.963745e-01
3.805640e+00 1.638223e-01 1.126392e-09 2.043928e-05 -2.689450e-05 3.963911e-01
3.807640e+00 1.638233e-01 1.120901e-09 2.038556e-05 -2.682033e-05 3.964077e-01
3.809640e+00 1.638243e-01 1.115436e-09 2.033199e-05 -2.674637e-05 3.964242e-01
3.811640e+00 1.638253e-01 1.109999e-09 2.027858e-05 -2.667263e-05 3.964407e-01
3.813640e+00 1.638263e-01 1.104590e-09 2.022530e-05 -2.659911e-05 3.964573e-01
3.815640e+00 1.638272e-01 1.099207e-09 2.017218e-05 -2.652580e-05 3.964737e-01
3.817640e+00 1.638282e-01 1.093850e-09 2.011920e-05 -2.645270e-05 3.964902e-01
3.819640e+00 1.638292e-01 1.088521e-09 2.006637e-05 -2.637982e-05 3.965067e-01
3.821640e+00 1.638302e-01 1.083218e-09 2.001368e-05 -2.630715e-05 3.965231e-01
3.823640e+00 1.638312e-01 1.077942e-09 1.996114e-05 -2.623469e-05 3.965395e-01
3.825640e+00 1.638322e-01 1.072691e-09 1.990874e-05 -2.616245e-05 3.965560e-01
3.827640e+00 1.638332e-01 1.067467e-09 1.985649e-05 -2.609042e-05 3.965723e-01
3.829640e+00 1.638341e-01 1.062269e-09 1.980438e-05 -2.601859e-05 3.965887e-01
3.831640e+00 1.638351e-01 1.057097e-09 1.975241e-05 -2.594698e-05 3.966051e-01
3.833640e+00 1.638361e-01 1.051951e-09 1.970059e-05 -2.587557e-05 3.966214e-01
3.835640e+00 1.638371e-01 1.046830e-09 1.964891e-05 -2.580438e-05 3.966377e-01
3.837640e+00 1.638381e-01 1.041735e-09 1.959737e-05 -2.573339e-05 3.966540e-01
3.839640e+00 1.638390e-01 1.036665e-09 1.954598e-05 -2.566261e-05 3.966703e-01
3.841640e+00 1.638400e-01 1.031620e-09 1.949472e-05 -2.559203e-05 3.966866e-01
3.843640e+00 1.638410e-01 1.026600e-09 1.944361e-05 -2.552166e-05 3.967028e-01
3.845640e+00 1.638420e-01 1.021606e-09 1.939264e-05 -2.545150e-05 3.967191e-01
3.847640e+00 1.638429e-01 1.016636e-09 1.934180e-05 -2.538154e-05 3.967353e-01
3.849640e+00 1.638439e-01 1.011691e-09 1.929111e-05 -2.531178e-05 3.967515e-01
3.851640e+00 1.638449e-01 1.006770e-09 1.924056e-05 -2.524223e-05 3.967677e-01
3.853640e+00 1.638458e-01 1.001874e-09 1.919014e-05 -2.517288e-05 3.967839e-01
3.855640e+00 1.638468e-01 9.970022e-10 1.913987e-05 -2.510373e-05 3.968000e-01
3.857640e+00 1.638478e-01 9.921547e-10 1.908973e-05 -2.503478e-05 3.968162e-01
3.859640e+00 1.638488e-01 9.873312e-10 1.903973e-05 -2.496604e-05 3.968323e-01
3.861640e+00 1.638497e-01 9.825317e-10 1.898986e-05 -2.489749e-05 3.968484e-01
3.863640e+00 1.638507e-01 9.777561e-10 1.894014e-05 -2.482914e-05 3.968645e-01
3.865640e+00 1.638516e-01 9.730042e-10 1.889055e-05 -2.476100e-05 3.968805e-01
3.867640e+00 1.638526e-01 9.682759e-10 1.884109e-05 -2.469305e-05 3.968966e-01
3.869640e+00 1.638536e-01 9.635710e-10 1.879177e-05 -2.462529e-05 3.969126e-01
3.871640e+00 1.638545e-01 9.588895e-10 1.874259e-05 -2.455774e-05 3.969286e-01
3.873640e+00 1.638555e-01 9.542313e-10 1.869354e-05 -2.449038e-05 3.969446e-01
3.875640e+00 1.638565e-01 9.495962e-10 1.864463e-05 -2.442322e-05 3.969606e-01
3.877640e+00 1.638574e-01 9.449841e-10 1.859585e-05 -2.435625e-05 3.969766e-01
3.879640e+00 1.638584e-01 9.403949e-10 1.854720e-05 -2.428948e-05 3.969925e-01
3.881640e+00 1.638593e-01 9.358284e-10 1.849869e-05 -2.422290e-05 3.970085e-01
3.883640e+00 1.638603e-01 9.312846e-10 1.845031e-05 -2.415651e-05 3.970244e-01
3.885640e+00 1.638612e-01 9.267634e-10 1.840207e-05 -2.409032e-05 3.970403e-01
3.887640e+00 1.638622e-01 9.222646e-10 1.835395e-05 -2.402432e-05 3.970562e-01
3.889640e+00 1.638631e-01 9.177881e-10 1.830597e-05 -2.395851e-05 3.970721e-01
3.891640e+00 1.638641e-01 9.133338e-10 1.825812e-05 -2.389289e-05 3.970879e-01
3.893640e+00 1.638650e-01 9.089016e-10 1.821040e-05 -2.382746e-05 3.971038e-01
3.895640e+00 1.638660e-01 9.044913e-10 1.816281e-05 -2.376222e-05 3.971196e-01
3.897640e+00 1.638669e-01 9.001029e-10 1.811535e-05 -2.369717e-05 3.971354e-01
3.899640e+00 1.638679e-01 8.957363e-10 1.806802e-05 -2.363231e-05 3.971512e-01
3.901640e+00 1.638688e-01 8.913913e-10 1.802082e-05 -2.356763e-05 3.971670e-01
3.903640e+00 1.638698e-01 8.870679e-10 1.797375e-05 -2.350315e-05 3.971827e-01
3.905640e+00 1.638707e-01 8.827658e-10 1.792681e-05 -2.343885e-05 3.971985e-01
3.907640e+00 1.638717e-01 8.784851e-10 1.787999e-05 -2.337474e-05 3.972142e-01
3.909640e+00 1.638726e-01 8.742256e-10 1.783331e-05 -2.331081e-05 3.972299e-01
3.911640e+00 1.638736e-01 8.699872e-10 1.778675e-05 -2.324707e-05 3.972456e-01
3.913640e+00 1.638745e-01 8.657698e-10 1.774032e-05 -2.318351e-05 3.972613e-01
3.915640e+00 1.638754e-01 8.615732e-10 1.769401e-05 -2.312014e-05 3.972769e-01
3.917640e+00 1.638764e-01 8.573974e-10 1.764784e-05 -2.305695e-05 3.972926e-01
3.919640e+00 1.638773e-01 8.532424e-10 1.760179e-05 -2.299394e-05 3.973082e-01
3.921640e+00 1.638782e-01 8.491078e-10 1.755586e-05 -2.293111e-05 3.973238e-01
3.923640e+00 1.638792e-01 8.449938e-10 1.751006e-05 -2.286847e-05 3.973394e-01
3.925640e+00 1.638801e-01 8.409001e-10 1.746439e-05 -2.280601e-05 3.973550e-01
3.927640e+00 1.638811e-01 8.368266e-10 1.741884e-05 -2.274372e-05 3.973706e-01
3.929640e+00 1.638820e-01 8.327733e-10 1.737341e-05 -2.268162e-05 3.973861e-01
3.931640e+00 1.638829e-01 8.287401e-10 1.732811e-05 -2.261970e-05 3.974016e-01
3.933640e+00 1.638838e-01 8.247268e-10 1.728293e-05 -2.255796e-05 3.974172e-01
3.935640e+00 1.638848e-01 8.207333e-10 1.723788e-05 -2.249639e-05 3.974327e-01
3.937640e+00 1.638857e-01 8.167596e-10 1.719295e-05 -2.243500e-05 3.974481e-01
3.939640e+00 1.638866e-01 8.128056e-10 1.714814e-05 -2.237379e-05 3.974636e-01
3.941640e+00 1.638876e-01 8.088711e-10 1.710345e-05 -2.231276e-05 3.974791e-01
3.943640e+00 1.638885e-01 8.049560e-10 1.705889e-05 -2.225190e-05 3.974945e-01
3.945640e+00 1.638894e-01 8.010603e-10 1.701444e-05 -2.219122e-05 3.975099e-01
3.947640e+00 1.638903e-01 7.971839e-10 1.697012e-05 -2.213071e-05 3.975253e-01
3.949640e+00 1.638913e-01 7.933266e-10 1.692592e-05 -2.207038e-05 3.975407e-01
3.951640e+00 1.638922e-01 7.894883e-10 1.688184e-05 -2.201022e-05 3.975561e-01
3.953640e+00 1.638931e-01 7.856690e-10 1.683788e-05 -2.195023e-05 3.975715e-01
3.955640e+00 1.638940e-01 7.818686e-10 1.679404e-05 -2.189042e-05 3.975868e-01
3.957640e+00 1.638949e-01 7.780870e-10 1.675032e-05 -2.183078e-05 3.976022e-01
3.959640e+00 1.638959e-01 7.743240e-10 1.670672e-05 -2.177131e-05 3.976175e-01
3.961640e+00 1.638968e-01 7.705796e-10 1.666323e-05 -2.171202e-05 3.976328e-01
3.963640e+00 1.638977e-01 7.668537e-10 1.661987e-05 -2.165289e-05 3.976481e-01
3.965640e+00 1.638986e-01 7.631462e-10 1.657662e-05 -2.159393e-05 3.976633e-01
3.967640e+00 1.638995e-01 7.594570e-10 1.653349e-05 -2.153515e-05 3.976786e-01
3.969640e+00 1.639004e-01 7.557860e-10 1.649048e-05 -2.147653e-05 3.976938e-01
3.971640e+00 1.639014e-01 7.521331e-10 1.644759e-05 -2.141808e-05 3.977090e-01
3.973640e+00 1.639023e-01 7.484983e-10 1.640481e-05 -2.135980e-05 3.977242e-01
3.975640e+00 1.639032e-01 7.448814e-10 1.636215e-05 -2.130169e-05 3.977394e-01
3.977640e+00 1.639041e-01 7.412823e-10 1.631960e-05 -2.124374e-05 3.977546e-01
3.979640e+00 1.639050e-01 7.377009e-10 1.627717e-05 -2.118597e-05 3.977698e-01
3.981640e+00 1.639059e-01 7.341373e-10 1.623486e-05 -2.112835e-05 3.977849e-01
3.983640e+00 1.639068e-01 7.305912e-10 1.619266e-05 -2.107091e-05 3.978000e-01
3.985640e+00 1.639077e-01 7.270626e-10 1.615057e-05 -2.101362e-05 3.978152e-01
3.987640e+00 1.639086e-01 7.235514e-10 1.610860e-05 -2.095651e-05 3.978303e-01
3.989640e+00 1.639095e-01 7.200575e-10 1.606675e-05 -2.089955e-05 3.978454e-01
3.991640e+00 1.639104e-01 7.165808e-10 1.602501e-05 -2.084276e-05 3.978604e-01
3.993640e+00 1.639113e-01 7.131212e-10 1.598338e-05 -2.078613e-05 3.978755e-01
3.995640e+00 1.639122e-01 7.096787e-10 1.594186e-05 -2.072967e-05 3.978905e-01
3.997640e+00 1.639132e-01 7.062532e-10 1.590046e-05 -2.067337e-05 3.979055e-01
3.999640e+00 1.639141e-01 7.028445e-10 1.585917e-05 -2.061723e-05 3.979206e-01
4.001640e+00 1.639150e-01 6.994526e-10 1.581799e-05 -2.056125e-05 3.979355e-01
4.003640e+00 1.639158e-01 6.960775e-10 1.577692e-05 -2.050543e-05 3.979505e-01
4.005640e+00 1.639167e-01 6.927189e-10 1.573597e-05 -2.044977e-05 3.979655e-01
4.007640e+00 1.639176e-01 6.893769e-10 1.569512e-05 -2.039427e-05 3.979804e-01
4.009640e+00 1.639185e-01 6.860514e-10 1.565439e-05 -2.033893e-05 3.979954e-01
4.011640e+00 1.639194e-01 6.827422e-10 1.561377e-05 -2.028375e-05 3.980103e-01
4.013640e+00 1.639203e-01 6.794493e-10 1.557325e-05 -2.022872e-05 3.980252e-01
4.015640e+00 1.639212e-01 6.761726e-10 1.553285e-05 -2.017386e-05 3.980401e-01
4.017640e+00 1.639221e-01 6.729121e-10 1.549256e-05 -2.011915e-05 3.980550e-01
4.019640e+00 1.639230e-01 6.696676e-10 1.545238e-05 -2.006460e-05 3.980698e-01
4.021640e+00 1.639239e-01 6.664390e-10 1.541230e-05 -2.001020e-05 3.980847e-01
4.023640e+00 1.639248e-01 6.632263e-10 1.537233e-05 -1.995596e-05 3.980995e-01
4.025640e+00 1.639257e-01 6.600295e-10 1.533248e-05 -1.990187e-05 3.981143e-01
4.027640e+00 1.639266e-01 6.568483e-10 1.529273e-05 -1.984794e-05 3.981291e-01
4.029640e+00 1.639275e-01 6.536828e-10 1.525308e-05 -1.979417e-05 3.981439e-01
4.031640e+00 1.639283e-01 6.505329e-10 1.521355e-05 -1.974055e-05 3.981587e-01
4.033640e+00 1.639292e-01 6.473985e-10 1.517412e-05 -1.968708e-05 3.981734e-01
4.035640e+00 1.639301e-01 6.442794e-10 1.513480e-05 -1.963376e-05 3.981882e-01
4.037640e+00 1.639310e-01 6.411757e-10 1.509559e-05 -1.958060e-05 3.982029e-01
4.039640e+00 1.639319e-01 6.380873e-10 1.505648e-05 -1.952759e-05 3.982176e-01
4.041640e+00 1.639328e-01 6.350140e-10 1.501748e-05 -1.947473e-05 3.982323e-01
4.043640e+00 1.639336e-01 6.319559e-10 1.497858e-05 -1.942202e-05 3.982470e-01
4.045640e+00 1.639345e-01 6.289127e-10 1.493979e-05 -1.936946e-05 3.982617e-01
4.047640e+00 1.639354e-01 6.258845e-10 1.490110e-05 -1.931705e-05 3.982763e-01
4.049640e+00 1.639363e-01 6.228712e-10 1.486252e-05 -1.926479e-05 3.982910e-01
4.051640e+00 1.639372e-01 6.198727e-10 1.482404e-05 -1.921268e-05 3.983056e-01
4.053640e+00 1.639380e-01 6.168889e-10 1.478567e-05 -1.916072e-05 3.983202e-01
4.055640e+00 1.639389e-01 6.139198e-10 1.474740e-05 -1.910891e-05 3.983348e-01
4.057640e+00 1.639398e-01 6.109652e-10 1.470923e-05 -1.905724e-05 3.983494e-01
4.059640e+00 1.639407e-01 6.080251e-10 1.467117e-05 -1.900573e-05 3.983640e-01
4.061640e+00 1.639415e-01 6.050995e-10 1.463321e-05 -1.895436e-05 3.983785e-01
4.063640e+00 1.639424e-01 6.021883e-10 1.459535e-05 -1.890313e-05 3.983931e-01
4.065640e+00 1.639433e-01 5.992913e-10 1.455760e-05 -1.885205e-05 3.984076e-01
4.067640e+00 1.639441e-01 5.964085e-10 1.451995e-05 -1.880112e-05 3.984221e-01
4.069640e+00 1.639450e-01 5.935399e-10 1.448239e-05 -1.875033e-05 3.984366e-01
4.071640e+00 1.639459e-01 5.906854e-10 1.444494e-05 -1.869969e-05 3.984511e-01
4.073640e+00 1.639468e-01 5.878448e-10 1.440759e-05 -1.864919e-05 3.984656e-01
4.075640e+00 1.639476e-01 5.850182e-10 1.437035e-05 -1.859884e-05 3.984800e-01
4.077640e+00 1.639485e-01 5.822055e-10 1.433320e-05 -1.854863e-05 3.984945e-01
4.079640e+00 1.639494e-01 5.794065e-10 1.429615e-05 -1.849856e-05 3.985089e-01
4.081640e+00 1.639502e-01 5.766213e-10 1.425921e-05 -1.844864e-05 3.985233e-01
4.083640e+00 1.639511e-01 5.738497e-10 1.422236e-05 -1.839885e-05 3.985377e-01
4.085640e+00 1.639519e-01 5.710917e-10 1.418561e-05 -1.834921e-05 3.985521e-01
4.087640e+00 1.639528e-01 5.683473e-10 1.414896e-05 -1.829971e-05 3.985665e-01
4.089640e+00 1.639537e-01 5.656162e-10 1.411241e-05 -1.825035e-05 3.985808e-01
4.091640e+00 1.639545e-01 5.628986e-10 1.407596e-05 -1.820113e-05 3.985952e-01
4.093640e+00 1.639554e-01 5.601943e-10 1.403961e-05 -1.815205e-05 3.986095e-01
4.095640e+00 1.639562e-01 5.575032e-10 1.400335e-05 -1.810311e-05 3.986238e-01
4.097640e+00 1.639571e-01 5.548253e-10 1.396719e-05 -1.805431e-05 3.986381e-01
4.099640e+00 1.639580e-01 5.521606e-10 1.393113e-05 -1.800565e-05 3.986524e-01
4.101640e+00 1.639588e-01 5.495088e-10 1.389517e-05 -1.795713e-05 3.986667e-01
4.103640e+00 1.639597e-01 5.468701e-10 1.385930e-05 -1.790874e-05 3.986809e-01
4.105640e+00 1.639605e-01 5.442443e-10 1.382354e-05 -1.786049e-05 3.986952e-01
4.107640e+00 1.639614e-01 5.416313e-10 1.378786e-05 -1.781238e-05 3.987094e-01
4.109640e+00 1.639622e-01 5.390312e-10 1.375229e-05 -1.776441e-05 3.987236e-01
4.111640e+00 1.639631e-01 5.364437e-10 1.371681e-05 -1.771657e-05 3.987378e-01
4.113640e+00 1.639639e-01 5.338689e-10 1.368142e-05 -1.766886e-05 3.987520e-01
4.115640e+00 1.639648e-01 5.313068e-10 1.364613e-05 -1.762130e-05 3.987662e-01
4.117640e+00 1.639656e-01 5.287571e-10 1.361093e-05 -1.757386e-05 3.987803e-01
4.119640e+00 1.639665e-01 5.262200e-10 1.357583e-05 -1.752657e-05 3.987945e-01
4.121640e+00 1.639673e-01 5.236952e-10 1.354083e-05 -1.747940e-05 3.988086e-01
4.123640e+00 1.639682e-01 5.211828e-10 1.350592e-05 -1.743237e-05 3.988227e-01
4.125640e+00 1.639690e-01 5.186827e-10 1.347110e-05 -1.738548e-05 3.988369e-01
4.127640e+00 1.639699e-01 5.161948e-10 1.343637e-05 -1.733871e-05 3.988509e-01
4.129640e+00 1.639707e-01 5.137191e-10 1.340174e-05 -1.729208e-05 3.988650e-01
4.131640e+00 1.639716e-01 5.112555e-10 1.336721e-05 -1.724558e-05 3.988791e-01
4.133640e+00 1.639724e-01 5.088039e-10 1.333276e-05 -1.719921e-05 3.988931e-01
4.135640e+00 1.639732e-01 5.063643e-10 1.329841e-05 -1.715298e-05 3.989072e-01
4.137640e+00 1.639741e-01 5.039367e-10 1.326415e-05 -1.710687e-05 3.989212e-01
4.139640e+00 1.639749e-01 5.015209e-10 1.322998e-05 -1.706090e-05 3.989352e-01
4.141640e+00 1.639758e-01 4.991169e-10 1.319591e-05 -1.701505e-05 3.989492e-01
4.143640e+00 1.639766e-01 4.967246e-10 1.316192e-05 -1.696934e-05 3.989632e-01
4.145640e+00 1.639774e-01 4.943441e-10 1.312803e-05 -1.692375e-05 3.989772e-01
4.147640e+00 1.639783e-01 4.919751e-10 1.309423e-05 -1.687830e-05 3.989911e-01
4.149640e+00 1.639791e-01 4.896178e-10 1.306051e-05 -1.683297e-05 3.990051e-01
4.151640e+00 1.639800e-01 4.872719e-10 1.302689e-05 -1.678777e-05 3.990190e-01
4.153640e+00 1.639808e-01 4.849376e-10 1.299336e-05 -1.674270e-05 3.990329e-01
4.155640e+00 1.639816e-01 4.826146e-10 1.295992e-05 -1.669775e-05 3.990468e-01
4.157640e+00 1.639825e-01 4.803029e-10 1.292657e-05 -1.665294e-05 3.990607e-01
4.159640e+00 1.639833e-01 4.780026e-10 1.289331e-05 -1.660825e-05 3.990746e-01
4.161640e+00 1.639841e-01 4.757134e-10 1.286014e-05 -1.656368e-05 3.990885e-01
4.163640e+00 1.639850e-01 4.734355e-10 1.282706e-05 -1.651924e-05 3.991023e-01
4.165640e+00 1.639858e-01 4.711686e-10 1.279406e-05 -1.647493e-05 3.991162e-01
4.167640e+00 1.639866e-01 4.689128e-10 1.276116e-05 -1.643074e-05 3.991300e-01
4.169640e+00 1.639874e-01 4.666681e-10 1.272834e-05 -1.638668e-05 3.991438e-01
4.171640e+00 1.639883e-01 4.644342e-10 1.269561e-05 -1.634274e-05 3.991576e-01
4.173640e+00 1.639891e-01 4.622113e-10 1.266297e-05 -1.629893e-05 3.991714e-01
4.175640e+00 1.639899e-01 4.599992e-10 1.263041e-05 -1.625523e-05 3.991851e-01
4.177640e+00 1.639908e-01 4.577979e-10 1.259795e-05 -1.621167e-05 3.991989e-01
4.179640e+00 1.639916e-01 4.556074e-10 1.256557e-05 -1.616822e-05 3.992126e-01
4.181640e+00 1.639924e-01 4.534275e-10 1.253327e-05 -1.612490e-05 3.992264e-01
4.183640e+00 1.639932e-01 4.512582e-10 1.250107e-05 -1.608170e-05 3.992401e-01
4.185640e+00 1.639940e-01 4.490996e-10 1.246895e-05 -1.603862e-05 3.992538e-01
4.187640e+00 1.639949e-01 4.469514e-10 1.243691e-05 -1.599566e-05 3.992675e-01
4.189640e+00 1.639957e-01 4.448137e-10 1.240496e-05 -1.595283e-05 3.992812e-01
4.191640e+00 1.639965e-01 4.426865e-10 1.237310e-05 -1.591011e-05 3.992948e-01
4.193640e+00 1.639973e-01 4.405696e-10 1.234132e-05 -1.586752e-05 3.993085e-01
4.195640e+00 1.639981e-01 4.384630e-10 1.230963e-05 -1.582504e-05 3.993221e-01
4.197640e+00 1.639990e-01 4.363667e-10 1.227802e-05 -1.578269e-05 3.993358e-01
4.199640e+00 1.639998e-01 4.342805e-10 1.224650e-05 -1.574045e-05 3.993494e-01
4.201640e+00 1.640006e-01 4.322046e-10 1.221506e-05 -1.569834e-05 3.993630e-01
4.203640e+00 1.640014e-01 4.301388e-10 1.218371e-05 -1.565634e-05 3.993766e-01
4.205640e+00 1.640022e-01 4.280830e-10 1.215244e-05 -1.561446e-05 3.993901e-01
4.207640e+00 1.640030e-01 4.260372e-10 1.212125e-05 -1.557270e-05 3.994037e-01
4.209640e+00 1.640039e-01 4.240014e-10 1.209015e-05 -1.553105e-05 3.994173e-01
4.211640e+00 1.640047e-01 4.219755e-10 1.205913e-05 -1.548952e-05 3.994308e-01
4.213640e+00 1.640055e-01 4.199595e-10 1.202819e-05 -1.544811e-05 3.994443e-01
4.215640e+00 1.640063e-01 4.179532e-10 1.199733e-05 -1.540682e-05 3.994578e-01
4.217640e+00 1.640071e-01 4.159568e-10 1.196656e-05 -1.536564e-05 3.994713e-01
4.219640e+00 1.640079e-01 4.139700e-10 1.193587e-05 -1.532458e-05 3.994848e-01
4.221640e+00 1.640087e-01 4.119930e-10 1.190526e-05 -1.528363e-05 3.994983e-01
4.223640e+00 1.640095e-01 4.100255e-10 1.187474e-05 -1.524280e-05 3.995117e-01
4.225640e+00 1.640103e-01 4.080676e-10 1.184429e-05 -1.520208e-05 3.995252e-01
4.227640e+00 1.640111e-01 4.061193e-10 1.181393e-05 -1.516148e-05 3.995386e-01
4.229640e+00 1.640119e-01 4.041804e-10 1.178364e-05 -1.512099e-05 3.995520e-01
4.231640e+00 1.640127e-01 4.022509e-10 1.175344e-05 -1.508061e-05 3.995655e-01
4.233640e+00 1.640135e-01 4.003308e-10 1.172332e-05 -1.504035e-05 3.995788e-01
4.235640e+00 1.640144e-01 3.984201e-10 1.169328e-05 -1.500020e-05 3.995922e-01
4.237640e+00 1.640152e-01 3.965186e-10 1.166332e-05 -1.496017e-05 3.996056e-01
4.239640e+00 1.640160e-01 3.946264e-10 1.163344e-05 -1.492024e-05 3.996190e-01
4.241640e+00 1.640168e-01 3.927434e-10 1.160364e-05 -1.488043e-05 3.996323e-01
4.243640e+00 1.640176e-01 3.908696e-10 1.157392e-05 -1.484073e-05 3.996456e-01
4.245640e+00 1.640184e-01 3.890048e-10 1.154428e-05 -1.480114e-05 3.996590e-01
4.247640e+00 1.640192e-01 3.871491e-10 1.151471e-05 -1.476166e-05 3.996723e-01
4.249640e+00 1.640200e-01 3.853024e-10 1.148523e-05 -1.472230e-05 3.996856e-01
4.251640e+00 1.640207e-01 3.834647e-10 1.145583e-05 -1.468304e-05 3.996988e-01
4.253640e+00 1.640215e-01 3.816359e-10 1.142650e-05 -1.464389e-05 3.997121e-01
4.255640e+00 1.640223e-01 3.798160e-10 1.139725e-05 -1.460485e-05 3.997254e-01
4.257640e+00 1.640231e-01 3.780050e-10 1.136808e-05 -1.456593e-05 3.997386e-01
4.259640e+00 1.640239e-01 3.762027e-10 1.133899e-05 -1.452711e-05 3.997519e-01
4.261640e+00 1.640247e-01 3.744092e-10 1.130997e-05 -1.448840e-05 3.997651e-01
4.263640e+00 1.640255e-01 3.726244e-10 1.128103e-05 -1.444980e-05 3.997783e-01
4.265640e+00 1.640263e-01 3.708483e-10 1.125217e-05 -1.441130e-05 3.997915e-01
4.267640e+00 1.640271e-01 3.690807e-10 1.122339e-05 -1.437292e-05 3.998047e-01
4.269640e+00 1.640279e-01 3.673218e-10 1.119468e-05 -1.433464e-05 3.998178e-01
4.271640e+00 1.640287e-01 3.655714e-10 1.116605e-05 -1.429647e-05 3.998310e-01
4.273640e+00 1.640295e-01 3.638295e-10 1.113749e-05 -1.425840e-05 3.998441e-01
4.275640e+00 1.640303e-01 3.620960e-10 1.110901e-05 -1.422044e-05 3.998573e-01
4.277640e+00 1.640310e-01 3.603710e-10 1.108061e-05 -1.418259e-05 3.998704e-01
4.279640e+00 1.640318e-01 3.586543e-10 1.105228e-05 -1.414485e-05 3.998835e-01
4.281640e+00 1.640326e-01 3.569459e-10 1.102403e-05 -1.410721e-05 3.998966e-01
4.283640e+00 1.640334e-01 3.552459e-10 1.099586e-05 -1.406967e-05 3.999097e-01
4.285640e+00 1.640342e-01 3.535540e-10 1.096775e-05 -1.403224e-05 3.999228e-01
4.287640e+00 1.640350e-01 3.518704e-10 1.093973e-05 -1.399491e-05 3.999358e-01
4.289640e+00 1.640358e-01 3.501949e-10 1.091177e-05 -1.395769e-05 3.999489e-01
4.291640e+00 1.640365e-01 3.485276e-10 1.088390e-05 -1.392058e-05 3.999619e-01
4.293640e+00 1.640373e-01 3.468684e-10 1.085609e-05 -1.388356e-05 3.999749e-01
4.295640e+00 1.640381e-01 3.452171e-10 1.082836e-05 -1.384665e-05 3.999880e-01
4.297640e+00 1.640389e-01 3.435739e-10 1.080070e-05 -1.380984e-05 4.000010e-01
4.299640e+00 1.640397e-01 3.419387e-10 1.077312e-05 -1.377314e-05 4.000139e-01
4.301640e+00 1.640404e-01 3.403114e-10 1.074561e-05 -1.373654e-05 4.000269e-01
4.303640e+00 1.640412e-01 3.386919e-10 1.071818e-05 -1.370004e-05 4.000399e-01
4.305640e+00 1.640420e-01 3.370803e-10 1.069081e-05 -1.366364e-05 4.000528e-01
4.307640e+00 1.640428e-01 3.354765e-10 1.066352e-05 -1.362734e-05 4.000658e-01
4.309640e+00 1.640435e-01 3.338805e-10 1.063630e-05 -1.359115e-05 4.000787e-01
4.311640e+00 1.640443e-01 3.322922e-10 1.060916e-05 -1.355505e-05 4.000916e-01
4.313640e+00 1.640451e-01 3.307116e-10 1.058208e-05 -1.351906e-05 4.001045e-01
4.315640e+00 1.640459e-01 3.291387e-10 1.055508e-05 -1.348316e-05 4.001174e-01
4.317640e+00 1.640466e-01 3.275734e-10 1.052815e-05 -1.344737e-05 4.001303e-01
4.319640e+00 1.640474e-01 3.260156e-10 1.050129e-05 -1.341168e-05 4.001432e-01
4.321640e+00 1.640482e-01 3.244654e-10 1.047450e-05 -1.337608e-05 4.001560e-01
4.323640e+00 1.640490e-01 3.229227e-10 1.044779e-05 -1.334059e-05 4.001689e-01
4.325640e+00 1.640497e-01 3.213875e-10 1.042114e-05 -1.330519e-05 4.001817e-01
4.327640e+00 1.640505e-01 3.198596e-10 1.039456e-05 -1.326989e-05 4.001945e-01
4.329640e+00 1.640513e-01 3.183392e-10 1.036806e-05 -1.323469e-05 4.002073e-01
4.331640e+00 1.640520e-01 3.168262e-10 1.034163e-05 -1.319959e-05 4.002201e-01
4.333640e+00 1.640528e-01 3.153204e-10 1.031526e-05 -1.316459e-05 4.002329e-01
4.335640e+00 1.640536e-01 3.138220e-10 1.028897e-05 -1.312968e-05 4.002457e-01
4.337640e+00 1.640543e-01 3.123308e-10 1.026274e-05 -1.309487e-05 4.002584e-01
4.339640e+00 1.640551e-01 3.108468e-10 1.023659e-05 -1.306016e-05 4.002712e-01
4.341640e+00 1.640559e-01 3.093699e-10 1.021050e-05 -1.302555e-05 4.002839e-01
4.343640e+00 1.640566e-01 3.079002e-10 1.018449e-05 -1.299103e-05 4.002967e-01
4.345640e+00 1.640574e-01 3.064377e-10 1.015854e-05 -1.295660e-05 4.003094e-01
4.347640e+00 1.640581e-01 3.049822e-10 1.013266e-05 -1.292227e-05 4.003221e-01
4.349640e+00 1.640589e-01 3.035337e-10 1.010685e-05 -1.288804e-05 4.003348e-01
4.351640e+00 1.640597e-01 3.020922e-10 1.008111e-05 -1.285390e-05 4.003474e-01
4.353640e+00 1.640604e-01 3.006577e-10 1.005543e-05 -1.281986e-05 4.003601e-01
4.355640e+00 1.640612e-01 2.992301e-10 1.002983e-05 -1.278591e-05 4.003728e-01
4.357640e+00 1.640619e-01 2.978095e-10 1.000429e-05 -1.275206e-05 4.003854e-01
4.359640e+00 1.640627e-01 2.963957e-10 9.978819e-06 -1.271830e-05 4.003980e-01
4.361640e+00 1.640635e-01 2.949887e-10 9.953416e-06 -1.268464e-05 4.004107e-01
4.363640e+00 1.640642e-01 2.935885e-10 9.928081e-06 -1.265106e-05 4.004233e-01
4.365640e+00 1.640650e-01 2.921951e-10 9.902812e-06 -1.261758e-05 4.004359e-01
4.367640e+00 1.640657e-01 2.908084e-10 9.877610e-06 -1.258420e-05 4.004485e-01
4.369640e+00 1.640665e-01 2.894284e-10 9.852475e-06 -1.255090e-05 4.004610e-01
4.371640e+00 1.640672e-01 2.880551e-10 9.827407e-06 -1.251770e-05 4.004736e-01
4.373640e+00 1.640680e-01 2.866884e-10 9.802404e-06 -1.248459e-05 4.004862e-01
4.375640e+00 1.640687e-01 2.853283e-10 9.777468e-06 -1.245158e-05 4.004987e-01
4.377640e+00 1.640695e-01 2.839747e-10 9.752598e-06 -1.241865e-05 4.005112e-01
4.379640e+00 1.640702e-01 2.826277e-10 9.727794e-06 -1.238582e-05 4.005237e-01
4.381640e+00 1.640710e-01 2.812872e-10 9.703055e-06 -1.235307e-05 4.005362e-01
4.383640e+00 1.640717e-01 2.799532e-10 9.678381e-06 -1.232042e-05 4.005487e-01
4.385640e+00 1.640725e-01 2.786256e-10 9.653773e-06 -1.228786e-05 4.005612e-01
4.387640e+00 1.640732e-01 2.773044e-10 9.629230e-06 -1.225539e-05 4.005737e-01
4.389640e+00 1.640740e-01 2.759896e-10 9.604751e-06 -1.222300e-05 4.005862e-01
4.391640e+00 1.640747e-01 2.746811e-10 9.580338e-06 -1.219071e-05 4.005986e-01
4.393640e+00 1.640755e-01 2.733789e-10 9.555988e-06 -1.215851e-05 4.006110e-01
4.395640e+00 1.640762e-01 2.720831e-10 9.531704e-06 -1.212640e-05 4.006235e-01
4.397640e+00 1.640770e-01 2.707934e-10 9.507483e-06 -1.209437e-05 4.006359e-01
4.399640e+00 1.640777e-01 2.695100e-10 9.483326e-06 -1.206244e-05 4.006483e-01
4.401640e+00 1.640785e-01 2.682328e-10 9.459233e-06 -1.203059e-05 4.006607e-01
4.403640e+00 1.640792e-01 2.669617e-10 9.435204e-06 -1.199883e-05 4.006731e-01
4.405640e+00 1.640799e-01 2.656968e-10 9.411238e-06 -1.196716e-05 4.006854e-01
4.407640e+00 1.640807e-01 2.644379e-10 9.387335e-06 -1.193557e-05 4.006978e-01
4.409640e+00 1.640814e-01 2.631852e-10 9.363495e-06 -1.190408e-05 4.007101e-01
4.411640e+00 1.640822e-01 2.619384e-10 9.339719e-06 -1.187267e-05 4.007225e-01
4.413640e+00 1.640829e-01 2.606977e-10 9.316005e-06 -1.184134e-05 4.007348e-01
4.415640e+00 1.640836e-01 2.594629e-10 9.292353e-06 -1.181011e-05 4.007471e-01
4.417640e+00 1.640844e-01 2.582341e-10 9.268764e-06 -1.177896e-05 4.007594e-01
4.419640e+00 1.640851e-01 2.570112e-10 9.245237e-06 -1.174790e-05 4.007717e-01
4.421640e+00 1.640859e-01 2.557942e-10 9.221772e-06 -1.171692e-05 4.007840e-01
4.423640e+00 1.640866e-01 2.545831e-10 9.198369e-06 -1.168603e-05 4.007963e-01
4.425640e+00 1.640873e-01 2.533778e-10 9.175028e-06 -1.165522e-05 4.008085e-01
4.427640e+00 1.640881e-01 2.521783e-10 9.151749e-06 -1.162450e-05 4.008208e-01
4.429640e+00 1.640888e-01 2.509846e-10 9.128530e-06 -1.159386e-05 4.008330e-01
4.431640e+00 1.640895e-01 2.497966e-10 9.105373e-06 -1.156331e-05 4.008452e-01
4.433640e+00 1.640903e-01 2.486144e-10 9.082277e-06 -1.153284e-05 4.008575e-01
4.435640e+00 1.640910e-01 2.474378e-10 9.059242e-06 -1.150246e-05 4.008697e-01
4.437640e+00 1.640917e-01 2.462669e-10 9.036267e-06 -1.147216e-05 4.008819e-01
4.439640e+00 1.640925e-01 2.451016e-10 9.013353e-06 -1.144194e-05 4.008940e-01
4.441640e+00 1.640932e-01 2.439420e-10 8.990499e-06 -1.141181e-05 4.009062e-01
4.443640e+00 1.640939e-01 2.427879e-10 8.967706e-06 -1.138176e-05 4.009184e-01
4.445640e+00 1.640947e-01 2.416394e-10 8.944972e-06 -1.135179e-05 4.009305e-01
4.447640e+00 1.640954e-01 2.404964e-10 8.922298e-06 -1.132190e-05 4.009427e-01
4.449640e+00 1.640961e-01 2.393589e-10 8.899684e-06 -1.129210e-05 4.009548e-01
4.451640e+00 1.640968e-01 2.382268e-10 8.877130e-06 -1.126238e-05 4.009669e-01
4.453640e+00 1.640976e-01 2.371003e-10 8.854635e-06 -1.123274e-05 4.009790e-01
4.455640e+00 1.640983e-01 2.359791e-10 8.832199e-06 -1.120319e-05 4.009911e-01
4.457640e+00 1.640990e-01 2.348633e-10 8.809822e-06 -1.117371e-05 4.010032e-01
4.459640e+00 1.640997e-01 2.337529e-10 8.787504e-06 -1.114432e-05 4.010153e-01
4.461640e+00 1.641005e-01 2.326478e-10 8.765245e-06 -1.111501e-05 4.010273e-01
4.463640e+00 1.641012e-01 2.315481e-10 8.743044e-06 -1.108578e-05 4.010394e-01
4.465640e+00 1.641019e-01 2.304536e-10 8.720902e-06 -1.105662e-05 4.010514e-01
4.467640e+00 1.641026e-01 2.293644e-10 8.698817e-06 -1.102755e-05 4.010634e-01
4.469640e+00 1.641033e-01 2.282804e-10 8.676791e-06 -1.099856e-05 4.010755e-01
4.471640e+00 1.641041e-01 2.272016e-10 8.654823e-06 -1.096965e-05 4.010875e-01
4.473640e+00 1.641048e-01 2.261280e-10 8.632913e-06 -1.094082e-05 4.010995e-01
4.475640e+00 1.641055e-01 2.250596e-10 8.611060e-06 -1.091207e-05 4.011114e-01
4.477640e+00 1.641062e-01 2.239963e-10 8.589264e-06 -1.088339e-05 4.011234e-01
4.479640e+00 1.641069e-01 2.229381e-10 8.567526e-06 -1.085480e-05 4.011354e-01
4.481640e+00 1.641077e-01 2.218850e-10 8.545845e-06 -1.082628e-05 4.011473e-01
4.483640e+00 1.641084e-01 2.208370e-10 8.524221e-06 -1.079785e-05 4.011593e-01
4.485640e+00 1.641091e-01 2.197940e-10 8.502654e-06 -1.076949e-05 4.011712e-01
4.487640e+00 1.641098e-01 2.187560e-10 8.481143e-06 -1.074120e-05 4.011831e-01
4.489640e+00 1.641105e-01 2.177229e-10 8.459689e-06 -1.071300e-05 4.011951e-01
4.491640e+00 1.641112e-01 2.166949e-10 8.438291e-06 -1.068488e-05 4.012070e-01
4.493640e+00 1.641120e-01 2.156717e-10 8.416949e-06 -1.065683e-05 4.012188e-01
4.495640e+00 1.641127e-01 2.146535e-10 8.395664e-06 -1.062885e-05 4.012307e-01
4.497640e+00 1.641134e-01 2.136402e-10 8.374434e-06 -1.060096e-05 4.012426e-01
4.499640e+00 1.641141e-01 2.126317e-10 8.353260e-06 -1.057314e-05 4.012545e-01
4.501640e+00 1.641148e-01 2.116281e-10 8.332141e-06 -1.054540e-05 4.012663e-01
4.503640e+00 1.641155e-01 2.106293e-10 8.311078e-06 -1.051773e-05 4.012781e-01
4.505640e+00 1.641162e-01 2.096353e-10 8.290070e-06 -1.049014e-05 4.012900e-01
4.507640e+00 1.641169e-01 2.086460e-10 8.269117e-06 -1.046263e-05 4.013018e-01
4.509640e+00 1.641176e-01 2.076615e-10 8.248220e-06 -1.043519e-05 4.013136e-01
4.511640e+00 1.641183e-01 2.066818e-10 8.227377e-06 -1.040783e-05 4.013254e-01
4.513640e+00 1.641190e-01 2.057067e-10 8.206588e-06 -1.038054e-05 4.013372e-01
4.515640e+00 1.641198e-01 2.047363e-10 8.185854e-06 -1.035333e-05 4.013489e-01
4.517640e+00 1.641205e-01 2.037705e-10 8.165175e-06 -1.032619e-05 4.013607e-01
4.519640e+00 1.641212e-01 2.028094e-10 8.144550e-06 -1.029912e-05 4.013725e-01
4.521640e+00 1.641219e-01 2.018529e-10 8.123978e-06 -1.027213e-05 4.013842e-01
4.523640e+00 1.641226e-01 2.009009e-10 8.103461e-06 -1.024522e-05 4.013959e-01
4.525640e+00 1.641233e-01 1.999536e-10 8.082997e-06 -1.021838e-05 4.014077e-01
4.527640e+00 1.641240e-01 1.990108e-10 8.062587e-06 -1.019161e-05 4.014194e-01
4.529640e+00 1.641247e-01 1.980725e-10 8.042231e-06 -1.016491e-05 4.014311e-01
4.531640e+00 1.641254e-01 1.971386e-10 8.021928e-06 -1.013829e-05 4.014428e-01
4.533640e+00 1.641261e-01 1.962093e-10 8.001678e-06 -1.011174e-05 4.014545e-01
4.535640e+00 1.641268e-01 1.952844e-10 7.981481e-06 -1.008526e-05 4.014661e-01
4.537640e+00 1.641275e-01 1.943640e-10 7.961337e-06 -1.005886e-05 4.014778e-01
4.539640e+00 1.641282e-01 1.934479e-10 7.941245e-06 -1.003253e-05 4.014894e-01
4.541640e+00 1.641289e-01 1.925363e-10 7.921206e-06 -1.000627e-05 4.015011e-01
4.543640e+00 1.641296e-01 1.916290e-10 7.901220e-06 -9.980080e-06 4.015127e-01
4.545640e+00 1.641303e-01 1.907260e-10 7.881286e-06 -9.953964e-06 4.015243e-01
4.547640e+00 1.641310e-01 1.898274e-10 7.861404e-06 -9.927919e-06 4.015359e-01
4.549640e+00 1.641317e-01 1.889331e-10 7.841574e-06 -9.901945e-06 4.015475e-01
4.551640e+00 1.641324e-01 1.880431e-10 7.821796e-06 -9.876043e-06 4.015591e-01
4.553640e+00 1.641331e-01 1.871573e-10 7.802070e-06 -9.850211e-06 4.015707e-01
4.555640e+00 1.641338e-01 1.862758e-10 7.782395e-06 -9.824450e-06 4.015823e-01
4.557640e+00 1.641344e-01 1.853985e-10 7.762772e-06 -9.798760e-06 4.015938e-01
4.559640e+00 1.641351e-01 1.845253e-10 7.743200e-06 -9.773139e-06 4.016054e-01
4.561640e+00 1.641358e-01 1.836564e-10 7.723680e-06 -9.747589e-06 4.016169e-01
4.563640e+00 1.641365e-01 1.827916e-10 7.704210e-06 -9.722109e-06 4.016285e-01
4.565640e+00 1.641372e-01 1.819310e-10 7.684791e-06 -9.696698e-06 4.016400e-01
4.567640e+00 1.641379e-01 1.810745e-10 7.665423e-06 -9.671356e-06 4.016515e-01
4.569640e+00 1.641386e-01 1.802221e-10 7.646106e-06 -9.646084e-06 4.016630e-01
4.571640e+00 1.641393e-01 1.793737e-10 7.626839e-06 -9.620881e-06 4.016745e-01
4.573640e+00 1.641400e-01 1.785294e-10 7.607622e-06 -9.595747e-06 4.016859e-01
4.575640e+00 1.641407e-01 1.776892e-10 7.588456e-06 -9.570681e-06 4.016974e-01
4.577640e+00 1.641414e-01 1.768529e-10 7.569339e-06 -9.545684e-06 4.017089e-01
4.579640e+00 1.641420e-01 1.760207e-10 7.550273e-06 -9.520755e-06 4.017203e-01
4.581640e+00 1.641427e-01 1.751924e-10 7.531256e-06 -9.495894e-06 4.017318e-01
4.583640e+00 1.641434e-01 1.743682e-10 7.512289e-06 -9.471101e-06 4.017432e-01
4.585640e+00 1.641441e-01 1.735478e-10 7.493372e-06 -9.446375e-06 4.017546e-01
4.587640e+00 1.641448e-01 1.727314e-10 7.474504e-06 -9.421717e-06 4.017660e-01
4.589640e+00 1.641455e-01 1.719188e-10 7.455685e-06 -9.397126e-06 4.017774e-01
4.591640e+00 1.641461e-01 1.711102e-10 7.436915e-06 -9.372603e-06 4.017888e-01
4.593640e+00 1.641468e-01 1.703054e-10 7.418194e-06 -9.348146e-06 4.018002e-01
4.595640e+00 1.641475e-01 1.695045e-10 7.399523e-06 -9.323756e-06 4.018115e-01
4.597640e+00 1.641482e-01 1.687074e-10 7.380899e-06 -9.299432e-06 4.018229e-01
4.599640e+00 1.641489e-01 1.679141e-10 7.362325e-06 -9.275174e-06 4.018343e-01
4.601640e+00 1.641496e-01 1.671245e-10 7.343799e-06 -9.250983e-06 4.018456e-01
4.603640e+00 1.641502e-01 1.663388e-10 7.325321e-06 -9.226858e-06 4.018569e-01
4.605640e+00 1.641509e-01 1.655568e-10 7.306891e-06 -9.202798e-06 4.018682e-01
4.607640e+00 1.641516e-01 1.647786e-10 7.288510e-06 -9.178804e-06 4.018796e-01
4.609640e+00 1.641523e-01 1.640040e-10 7.270176e-06 -9.154875e-06 4.018909e-01
4.611640e+00 1.641529e-01 1.632332e-10 7.251890e-06 -9.131012e-06 4.019021e-01
4.613640e+00 1.641536e-01 1.624660e-10 7.233652e-06 -9.107213e-06 4.019134e-01
4.615640e+00 1.641543e-01 1.617025e-10 7.215461e-06 -9.083479e-06 4.019247e-01
4.617640e+00 1.641550e-01 1.609427e-10 7.197318e-06 -9.059810e-06 4.019360e-01
4.619640e+00 1.641557e-01 1.601865e-10 7.179222e-06 -9.036205e-06 4.019472e-01
4.621640e+00 1.641563e-01 1.594339e-10 7.161173e-06 -9.012665e-06 4.019584e-01
4.623640e+00 1.641570e-01 1.586848e-10 7.143171e-06 -8.989188e-06 4.019697e-01
4.625640e+00 1.641577e-01 1.579394e-10 7.125216e-06 -8.965775e-06 4.019809e-01
4.627640e+00 1.641583e-01 1.571975e-10 7.107308e-06 -8.942426e-06 4.019921e-01
4.629640e+00 1.641590e-01 1.564591e-10 7.089446e-06 -8.919141e-06 4.020033e-01
4.631640e+00 1.641597e-01 1.557243e-10 7.071631e-06 -8.895919e-06 4.020145e-01
4.633640e+00 1.641604e-01 1.549930e-10 7.053863e-06 -8.872760e-06 4.020257e-01
4.635640e+00 1.641610e-01 1.542652e-10 7.036140e-06 -8.849663e-06 4.020369e-01
4.637640e+00 1.641617e-01 1.535408e-10 7.018464e-06 -8.826630e-06 4.020480e-01
4.639640e+00 1.641624e-01 1.528199e-10 7.000834e-06 -8.803659e-06 4.020592e-01
4.641640e+00 1.641630e-01 1.521024e-10 6.983249e-06 -8.780751e-06 4.020703e-01
4.643640e+00 1.641637e-01 1.513884e-10 6.965711e-06 -8.757905e-06 4.020815e-01
4.645640e+00 1.641644e-01 1.506777e-10 6.948218e-06 -8.735121e-06 4.020926e-01
4.647640e+00 1.641650e-01 1.499705e-10 6.930770e-06 -8.712399e-06 4.021037e-01
4.649640e+00 1.641657e-01 1.492666e-10 6.913368e-06 -8.689738e-06 4.021148e-01
4.651640e+00 1.641664e-01 1.485661e-10 6.896011e-06 -8.667140e-06 4.021259e-01
4.653640e+00 1.641670e-01 1.478689e-10 6.878700e-06 -8.644602e-06 4.021370e-01
4.655640e+00 1.641677e-01 1.471750e-10 6.861433e-06 -8.622126e-06 4.021481e-01
4.657640e+00 1.641684e-01 1.464845e-10 6.844211e-06 -8.599710e-06 4.021591e-01
4.659640e+00 1.641690e-01 1.457972e-10 6.827034e-06 -8.577356e-06 4.021702e-01
4.661640e+00 1.641697e-01 1.451132e-10 6.809902e-06 -8.555062e-06 4.021812e-01
4.663640e+00 1.641704e-01 1.444325e-10 6.792814e-06 -8.532828e-06 4.021923e-01
4.665640e+00 1.641710e-01 1.437550e-10 6.775770e-06 -8.510655e-06 4.022033e-01
4.667640e+00 1.641717e-01 1.430807e-10 6.758771e-06 -8.488542e-06 4.022143e-01
4.669640e+00 1.641723e-01 1.424096e-10 6.741816e-06 -8.466489e-06 4.022253e-01
4.671640e+00 1.641730e-01 1.417418e-10 6.724905e-06 -8.444496e-06 4.022363e-01
4.673640e+00 1.641737e-01 1.410771e-10 6.708038e-06 -8.422562e-06 4.022473e-01
4.675640e+00 1.641743e-01 1.404156e-10 6.691215e-06 -8.400688e-06 4.022583e-01
4.677640e+00 1.641750e-01 1.397572e-10 6.674435e-06 -8.378873e-06 4.022693e-01
4.679640e+00 1.641756e-01 1.391020e-10 6.657699e-06 -8.357118e-06 4.022803e-01
4.681640e+00 1.641763e-01 1.384499e-10 6.641007e-06 -8.335421e-06 4.022912e-01
4.683640e+00 1.641769e-01 1.378009e-10 6.624357e-06 -8.313783e-06 4.023022e-01
4.685640e+00 1.641776e-01 1.371550e-10 6.607751e-06 -8.292203e-06 4.023131e-01
4.687640e+00 1.641783e-01 1.365121e-10 6.591189e-06 -8.270682e-06 4.023240e-01
4.689640e+00 1.641789e-01 1.358724e-10 6.574669e-06 -8.249219e-06 4.023349e-01
4.691640e+00 1.641796e-01 1.352356e-10 6.558192e-06 -8.227815e-06 4.023458e-01
4.693640e+00 1.641802e-01 1.346019e-10 6.541757e-06 -8.206468e-06 4.023567e-01
4.695640e+00 1.641809e-01 1.339712e-10 6.525366e-06 -8.185179e-06 4.023676e-01
4.697640e+00 1.641815e-01 1.333435e-10 6.509017e-06 -8.163948e-06 4.023785e-01
4.699640e+00 1.641822e-01 1.327188e-10 6.492710e-06 -8.142774e-06 4.023894e-01
4.701640e+00 1.641828e-01 1.320971e-10 6.476445e-06 -8.121658e-06 4.024002e-01
4.703640e+00 1.641835e-01 1.314783e-10 6.460223e-06 -8.100598e-06 4.024111e-01
4.705640e+00 1.641841e-01 1.308625e-10 6.444043e-06 -8.079596e-06 4.024219e-01
4.707640e+00 1.641848e-01 1.302496e-10 6.427905e-06 -8.058650e-06 4.024328e-01
4.709640e+00 1.641854e-01 1.296396e-10 6.411808e-06 -8.037761e-06 4.024436e-01
4.711640e+00 1.641861e-01 1.290325e-10 6.395754e-06 -8.016928e-06 4.024544e-01
4.713640e+00 1.641867e-01 1.284283e-10 6.379741e-06 -7.996152e-06 4.024652e-01
4.715640e+00 1.641874e-01 1.278270e-10 6.363769e-06 -7.975432e-06 4.024760e-01
4.717640e+00 1.641880e-01 1.272285e-10 6.347839e-06 -7.954768e-06 4.024868e-01
4.719640e+00 1.641887e-01 1.266329e-10 6.331950e-06 -7.934160e-06 4.024976e-01
4.721640e+00 1.641893e-01 1.260401e-10 6.316102e-06 -7.913607e-06 4.025084e-01
4.723640e+00 1.641900e-01 1.254501e-10 6.300296e-06 -7.893110e-06 4.025191e-01
4.725640e+00 1.641906e-01 1.248629e-10 6.284530e-06 -7.872668e-06 4.025299e-01
4.727640e+00 1.641913e-01 1.242785e-10 6.268805e-06 -7.852282e-06 4.025406e-01
4.729640e+00 1.641919e-01 1.236969e-10 6.253121e-06 -7.831950e-06 4.025513e-01
4.731640e+00 1.641925e-01 1.231181e-10 6.237477e-06 -7.811674e-06 4.025621e-01
4.733640e+00 1.641932e-01 1.225420e-10 6.221874e-06 -7.791452e-06 4.025728e-01
4.735640e+00 1.641938e-01 1.219686e-10 6.206311e-06 -7.771284e-06 4.025835e-01
4.737640e+00 1.641945e-01 1.213980e-10 6.190789e-06 -7.751172e-06 4.025942e-01
4.739640e+00 1.641951e-01 1.208300e-10 6.175306e-06 -7.731113e-06 4.026049e-01
4.741640e+00 1.641958e-01 1.202648e-10 6.159864e-06 -7.711108e-06 4.026156e-01
4.743640e+00 1.641964e-01 1.197023e-10 6.144462e-06 -7.691158e-06 4.026262e-01
4.745640e+00 1.641970e-01 1.191424e-10 6.129100e-06 -7.671261e-06 4.026369e-01
4.747640e+00 1.641977e-01 1.185852e-10 6.113777e-06 -7.651418e-06 4.026475e-01
4.749640e+00 1.641983e-01 1.180306e-10 6.098494e-06 -7.631629e-06 4.026582e-01
4.751640e+00 1.641989e-01 1.174786e-10 6.083250e-06 -7.611892e-06 4.026688e-01
4.753640e+00 1.641996e-01 1.169293e-10 6.068046e-06 -7.592209e-06 4.026794e-01
4.755640e+00 1.642002e-01 1.163826e-10 6.052881e-06 -7.572580e-06 4.026901e-01
4.757640e+00 1.642009e-01 1.158385e-10 6.037756e-06 -7.553002e-06 4.027007e-01
4.759640e+00 1.642015e-01 1.152970e-10 6.022669e-06 -7.533478e-06 4.027113e-01
4.761640e+00 1.642021e-01 1.147580e-10 6.007622e-06 -7.514006e-06 4.027219e-01
4.763640e+00 1.642028e-01 1.142216e-10 5.992613e-06 -7.494587e-06 4.027324e-01
4.765640e+00 1.642034e-01 1.136877e-10 5.977644e-06 -7.475220e-06 4.027430e-01
4.767640e+00 1.642040e-01 1.131564e-10 5.962712e-06 -7.455905e-06 4.027536e-01
4.769640e+00 1.642047e-01 1.126276e-10 5.947820e-06 -7.436643e-06 4.027641e-01
4.771640e+00 1.642053e-01 1.121013e-10 5.932966e-06 -7.417432e-06 4.027747e-01
4.773640e+00 1.642059e-01 1.115774e-10 5.918150e-06 -7.398273e-06 4.027852e-01
4.775640e+00 1.642066e-01 1.110561e-10 5.903373e-06 -7.379165e-06 4.027957e-01
4.777640e+00 1.642072e-01 1.105373e-10 5.888633e-06 -7.360109e-06 4.028062e-01
4.779640e+00 1.642078e-01 1.100209e-10 5.873932e-06 -7.341104e-06 4.028168e-01
4.781640e+00 1.642085e-01 1.095069e-10 5.859269e-06 -7.322150e-06 4.028273e-01
4.783640e+00 1.642091e-01 1.089954e-10 5.844644e-06 -7.303247e-06 4.028378e-01
4.785640e+00 1.642097e-01 1.084863e-10 5.830056e-06 -7.284395e-06 4.028482e-01
4.787640e+00 1.642103e-01 1.079797e-10 5.815506e-06 -7.265594e-06 4.028587e-01
4.789640e+00 1.642110e-01 1.074754e-10 5.800994e-06 -7.246843e-06 4.028692e-01
4.791640e+00 1.642116e-01 1.069735e-10 5.786519e-06 -7.228143e-06 4.028796e-01
4.793640e+00 1.642122e-01 1.064740e-10 5.772081e-06 -7.209493e-06 4.028901e-01
4.795640e+00 1.642129e-01 1.059769e-10 5.757681e-06 -7.190893e-06 4.029005e-01
4.797640e+00 1.642135e-01 1.054821e-10 5.743317e-06 -7.172343e-06 4.029110e-01
4.799640e+00 1.642141e-01 1.049897e-10 5.728991e-06 -7.153843e-06 4.029214e-01
4.801640e+00 1.642147e-01 1.044996e-10 5.714702e-06 -7.135392e-06 4.029318e-01
4.803640e+00 1.642154e-01 1.040118e-10 5.700450e-06 -7.116991e-06 4.029422e-01
4.805640e+00 1.642160e-01 1.035263e-10 5.686234e-06 -7.098640e-06 4.029526e-01
4.807640e+00 1.642166e-01 1.030431e-10 5.672055e-06 -7.080338e-06 4.029630e-01
4.809640e+00 1.642172e-01 1.025623e-10 5.657913e-06 -7.062085e-06 4.029734e-01
4.811640e+00 1.642178e-01 1.020837e-10 5.643807e-06 -7.043881e-06 4.029837e-01
4.813640e+00 1.642185e-01 1.016073e-10 5.629737e-06 -7.025726e-06 4.029941e-01
4.815640e+00 1.642191e-01 1.011332e-10 5.615704e-06 -7.007619e-06 4.030044e-01
4.817640e+00 1.642197e-01 1.006614e-10 5.601706e-06 -6.989562e-06 4.030148e-01
4.819640e+00 1.642203e-01 1.001918e-10 5.587745e-06 -6.971552e-06 4.030251e-01
4.821640e+00 1.642209e-01 9.972440e-11 5.573820e-06 -6.953591e-06 4.030355e-01
4.823640e+00 1.642216e-01 9.925923e-11 5.559931e-06 -6.935679e-06 4.030458e-01
4.825640e+00 1.642222e-01 9.879626e-11 5.546077e-06 -6.917814e-06 4.030561e-01
4.827640e+00 1.642228e-01 9.833548e-11 5.532260e-06 -6.899997e-06 4.030664e-01
4.829640e+00 1.642234e-01 9.787688e-11 5.518477e-06 -6.882228e-06 4.030767e-01
4.831640e+00 1.642240e-01 9.742045e-11 5.504731e-06 -6.864506e-06 4.030870e-01
4.833640e+00 1.642247e-01 9.696618e-11 5.491019e-06 -6.846832e-06 4.030972e-01
4.835640e+00 1.642253e-01 9.651406e-11 5.477343e-06 -6.829206e-06 4.031075e-01
4.837640e+00 1.642259e-01 9.606408e-11 5.463703e-06 -6.811627e-06 4.031178e-01
4.839640e+00 1.642265e-01 9.561622e-11 5.450097e-06 -6.794094e-06 4.031280e-01
4.841640e+00 1.642271e-01 9.517049e-11 5.436526e-06 -6.776609e-06 4.031383e-01
4.843640e+00 1.642277e-01 9.472686e-11 5.422990e-06 -6.759171e-06 4.031485e-01
4.845640e+00 1.642283e-01 9.428533e-11 5.409489e-06 -6.741779e-06 4.031587e-01
4.847640e+00 1.642290e-01 9.384589e-11 5.396023e-06 -6.724434e-06 4.031689e-01
4.849640e+00 1.642296e-01 9.340853e-11 5.382592e-06 -6.707135e-06 4.031791e-01
4.851640e+00 1.642302e-01 9.297323e-11 5.369195e-06 -6.689883e-06 4.031893e-01
4.853640e+00 1.642308e-01 9.253999e-11 5.355832e-06 -6.672677e-06 4.031995e-01
4.855640e+00 1.642314e-01 9.210880e-11 5.342504e-06 -6.655517e-06 4.032097e-01
4.857640e+00 1.642320e-01 9.167965e-11 5.329210e-06 -6.638403e-06 4.032199e-01
4.859640e+00 1.642326e-01 9.125252e-11 5.315950e-06 -6.621334e-06 4.032301e-01
4.861640e+00 1.642332e-01 9.082742e-11 5.302725e-06 -6.604312e-06 4.032402e-01
4.863640e+00 1.642338e-01 9.040432e-11 5.289533e-06 -6.587335e-06 4.032504e-01
4.865640e+00 1.642345e-01 8.998322e-11 5.276375e-06 -6.570403e-06 4.032605e-01
4.867640e+00 1.642351e-01 8.956411e-11 5.263251e-06 -6.553516e-06 4.032706e-01
4.869640e+00 1.642357e-01 8.914699e-11 5.250161e-06 -6.536675e-06 4.032808e-01
4.871640e+00 1.642363e-01 8.873183e-11 5.237105e-06 -6.519879e-06 4.032909e-01
4.873640e+00 1.642369e-01 8.831863e-11 5.224082e-06 -6.503128e-06 4.033010e-01
4.875640e+00 1.642375e-01 8.790739e-11 5.211092e-06 -6.486421e-06 4.033111e-01
4.877640e+00 1.642381e-01 8.749809e-11 5.198136e-06 -6.469759e-06 4.033212e-01
4.879640e+00 1.642387e-01 8.709072e-11 5.185213e-06 -6.453142e-06 4.033313e-01
4.881640e+00 1.642393e-01 8.668527e-11 5.172323e-06 -6.436569e-06 4.033413e-01
4.883640e+00 1.642399e-01 8.628174e-11 5.159467e-06 -6.420040e-06 4.033514e-01
4.885640e+00 1.642405e-01 8.588011e-11 5.146643e-06 -6.403556e-06 4.033615e-01
4.887640e+00 1.642411e-01 8.548038e-11 5.133852e-06 -6.387115e-06 4.033715e-01
4.889640e+00 1.642417e-01 8.508254e-11 5.121095e-06 -6.370719e-06 4.033816e-01
4.891640e+00 1.642423e-01 8.468658e-11 5.108370e-06 -6.354366e-06 4.033916e-01
4.893640e+00 1.642429e-01 8.429248e-11 5.095677e-06 -6.338057e-06 4.034016e-01
4.895640e+00 1.642435e-01 8.390024e-11 5.083017e-06 -6.321791e-06 4.034116e-01
4.897640e+00 1.642441e-01 8.350986e-11 5.070390e-06 -6.305569e-06 4.034217e-01
4.899640e+00 1.642447e-01 8.312132e-11 5.057795e-06 -6.289391e-06 4.034317e-01
4.901640e+00 1.642453e-01 8.273461e-11 5.045232e-06 -6.273255e-06 4.034417e-01
4.903640e+00 1.642459e-01 8.234972e-11 5.032702e-06 -6.257162e-06 4.034516e-01
4.905640e+00 1.642465e-01 8.196665e-11 5.020204e-06 -6.241113e-06 4.034616e-01
4.907640e+00 1.642471e-01 8.158539e-11 5.007737e-06 -6.225106e-06 4.034716e-01
4.909640e+00 1.642477e-01 8.120593e-11 4.995303e-06 -6.209142e-06 4.034815e-01
4.911640e+00 1.642483e-01 8.082825e-11 4.982901e-06 -6.193220e-06 4.034915e-01
4.913640e+00 1.642489e-01 8.045236e-11 4.970530e-06 -6.177341e-06 4.035014e-01
4.915640e+00 1.642495e-01 8.007824e-11 4.958191e-06 -6.161504e-06 4.035114e-01
4.917640e+00 1.642501e-01 7.970589e-11 4.945884e-06 -6.145710e-06 4.035213e-01
4.919640e+00 1.642507e-01 7.933529e-11 4.933609e-06 -6.129957e-06 4.035312e-01
4.921640e+00 1.642513e-01 7.896643e-11 4.921364e-06 -6.114247e-06 4.035411e-01
4.923640e+00 1.642519e-01 7.859932e-11 4.909152e-06 -6.098578e-06 4.035510e-01
4.925640e+00 1.642525e-01 7.823394e-11 4.896970e-06 -6.082951e-06 4.035609e-01
4.927640e+00 1.642531e-01 7.787028e-11 4.884820e-06 -6.067366e-06 4.035708e-01
4.929640e+00 1.642537e-01 7.750833e-11 4.872701e-06 -6.051823e-06 4.035807e-01
4.931640e+00 1.642543e-01 7.714809e-11 4.860612e-06 -6.036320e-06 4.035906e-01
4.933640e+00 1.642548e-01 7.678955e-11 4.848555e-06 -6.020859e-06 4.036004e-01
4.935640e+00 1.642554e-01 7.643270e-11 4.836529e-06 -6.005440e-06 4.036103e-01
4.937640e+00 1.642560e-01 7.607753e-11 4.824533e-06 -5.990061e-06 4.036201e-01
4.939640e+00 1.642566e-01 7.572403e-11 4.812569e-06 -5.974723e-06 4.036300e-01
4.941640e+00 1.642572e-01 7.537220e-11 4.800635e-06 -5.959426e-06 4.036398e-01
4.943640e+00 1.642578e-01 7.502202e-11 4.788731e-06 -5.944170e-06 4.036496e-01
4.945640e+00 1.642584e-01 7.467350e-11 4.776858e-06 -5.928954e-06 4.036595e-01
4.947640e+00 1.642590e-01 7.432661e-11 4.765015e-06 -5.913779e-06 4.036693e-01
4.949640e+00 1.642596e-01 7.398136e-11 4.753203e-06 -5.898644e-06 4.036791e-01
4.951640e+00 1.642602e-01 7.363774e-11 4.741421e-06 -5.883550e-06 4.036889e-01
4.953640e+00 1.642607e-01 7.329573e-11 4.729668e-06 -5.868495e-06 4.036986e-01
4.955640e+00 1.642613e-01 7.295534e-11 4.717947e-06 -5.853481e-06 4.037084e-01
4.957640e+00 1.642619e-01 7.261655e-11 4.706255e-06 -5.838506e-06 4.037182e-01
4.959640e+00 1.642625e-01 7.227935e-11 4.694592e-06 -5.823572e-06 4.037279e-01
4.961640e+00 1.642631e-01 7.194374e-11 4.682960e-06 -5.808677e-06 4.037377e-01
4.963640e+00 1.642637e-01 7.160971e-11 4.671358e-06 -5.793822e-06 4.037474e-01
4.965640e+00 1.642643e-01 7.127725e-11 4.659785e-06 -5.779006e-06 4.037572e-01
4.967640e+00 1.642648e-01 7.094636e-11 4.648242e-06 -5.764229e-06 4.037669e-01
4.969640e+00 1.642654e-01 7.061702e-11 4.636728e-06 -5.749492e-06 4.037766e-01
4.971640e+00 1.642660e-01 7.028924e-11 4.625244e-06 -5.734794e-06 4.037863e-01
4.973640e+00 1.642666e-01 6.996299e-11 4.613789e-06 -5.720135e-06 4.037961e-01
4.975640e+00 1.642672e-01 6.963828e-11 4.602363e-06 -5.705515e-06 4.038058e-01
4.977640e+00 1.642677e-01 6.931510e-11 4.590967e-06 -5.690934e-06 4.038154e-01
4.979640e+00 1.642683e-01 6.899344e-11 4.579599e-06 -5.676391e-06 4.038251e-01
4.981640e+00 1.642689e-01 6.867330e-11 4.568261e-06 -5.661887e-06 4.038348e-01
4.983640e+00 1.642695e-01 6.835466e-11 4.556952e-06 -5.647422e-06 4.038445e-01
4.985640e+00 1.642701e-01 6.803751e-11 4.545671e-06 -5.632995e-06 4.038541e-01
4.987640e+00 1.642706e-01 6.772186e-11 4.534420e-06 -5.618606e-06 4.038638e-01
4.989640e+00 1.642712e-01 6.740770e-11 4.523197e-06 -5.604256e-06 4.038734e-01
4.991640e+00 1.642718e-01 6.709501e-11 4.512003e-06 -5.589943e-06 4.038831e-01
4.993640e+00 1.642724e-01 6.678379e-11 4.500837e-06 -5.575669e-06 4.038927e-01
4.995640e+00 1.642730e-01 6.647404e-11 4.489700e-06 -5.561432e-06 4.039023e-01
4.997640e+00 1.642735e-01 6.616574e-11 4.478591e-06 -5.547234e-06 4.039119e-01
4.999640e+00 1.642741e-01 6.585889e-11 4.467511e-06 -5.533072e-06 4.039215e-01
5.001640e+00 1.642747e-01 6.555348e-11 4.456459e-06 -5.518949e-06 4.039311e-01
5.003640e+00 1.642753e-01 6.524951e-11 4.445435e-06 -5.504863e-06 4.039407e-01
5.005640e+00 1.642758e-01 6.494697e-11 4.434440e-06 -5.490814e-06 4.039503e-01
5.007640e+00 1.642764e-01 6.464585e-11 4.423472e-06 -5.476802e-06 4.039599e-01
5.009640e+00 1.642770e-01 6.434614e-11 4.412532e-06 -5.462828e-06 4.039694e-01
5.011640e+00 1.642776e-01 6.404784e-11 4.401621e-06 -5.448890e-06 4.039790e-01
5.013640e+00 1.642781e-01 6.375095e-11 4.390737e-06 -5.434990e-06 4.039885e-01
5.015640e+00 1.642787e-01 6.345545e-11 4.379881e-06 -5.421126e-06 4.039981e-01
5.017640e+00 1.642793e-01 6.316134e-11 4.369052e-06 -5.407299e-06 4.040076e-01
5.019640e+00 1.642798e-01 6.286861e-11 4.358251e-06 -5.393509e-06 4.040172e-01
5.021640e+00 1.642804e-01 6.257725e-11 4.347478e-06 -5.379755e-06 4.040267e-01
5.023640e+00 1.642810e-01 6.228726e-11 4.336732e-06 -5.366038e-06 4.040362e-01
5.025640e+00 1.642816e-01 6.199864e-11 4.326014e-06 -5.352357e-06 4.040457e-01
5.027640e+00 1.642821e-01 6.171137e-11 4.315323e-06 -5.338712e-06 4.040552e-01
5.029640e+00 1.642827e-01 6.142545e-11 4.304659e-06 -5.325104e-06 4.040647e-01
5.031640e+00 1.642833e-01 6.114087e-11 4.294022e-06 -5.311531e-06 4.040742e-01
5.033640e+00 1.642838e-01 6.085763e-11 4.283413e-06 -5.297994e-06 4.040836e-01
5.035640e+00 1.642844e-01 6.057572e-11 4.272830e-06 -5.284493e-06 4.040931e-01
5.037640e+00 1.642850e-01 6.029513e-11 4.262275e-06 -5.271028e-06 4.041026e-01
5.039640e+00 1.642855e-01 6.001586e-11 4.251746e-06 -5.257599e-06 4.041120e-01
5.041640e+00 1.642861e-01 5.973789e-11 4.241245e-06 -5.244204e-06 4.041215e-01
5.043640e+00 1.642867e-01 5.946124e-11 4.230770e-06 -5.230846e-06 4.041309e-01
5.045640e+00 1.642872e-01 5.918588e-11 4.220321e-06 -5.217523e-06 4.041403e-01
5.047640e+00 1.642878e-01 5.891182e-11 4.209899e-06 -5.204235e-06 4.041498e-01
5.049640e+00 1.642884e-01 5.863904e-11 4.199504e-06 -5.190982e-06 4.041592e-01
5.051640e+00 1.642889e-01 5.836754e-11 4.189135e-06 -5.177764e-06 4.041686e-01
5.053640e+00 1.642895e-01 5.809731e-11 4.178793e-06 -5.164581e-06 4.041780e-01
5.055640e+00 1.642901e-01 5.782836e-11 4.168477e-06 -5.151433e-06 4.041874e-01
5.057640e+00 1.642906e-01 5.756066e-11 4.158187e-06 -5.138319e-06 4.041968e-01
5.059640e+00 1.642912e-01 5.729422e-11 4.147924e-06 -5.125241e-06 4.042062e-01
5.061640e+00 1.642918e-01 5.702903e-11 4.137686e-06 -5.112196e-06 4.042155e-01
5.063640e+00 1.642923e-01 5.676508e-11 4.127475e-06 -5.099187e-06 4.042249e-01
5.065640e+00 1.642929e-01 5.650237e-11 4.117290e-06 -5.086211e-06 4.042342e-01
5.067640e+00 1.642934e-01 5.624090e-11 4.107130e-06 -5.073270e-06 4.042436e-01
5.069640e+00 1.642940e-01 5.598065e-11 4.096996e-06 -5.060364e-06 4.042529e-01
5.071640e+00 1.642946e-01 5.572162e-11 4.086889e-06 -5.047491e-06 4.042623e-01
5.073640e+00 1.642951e-01 5.546380e-11 4.076807e-06 -5.034652e-06 4.042716e-01
5.075640e+00 1.642957e-01 5.520719e-11 4.066750e-06 -5.021847e-06 4.042809e-01
5.077640e+00 1.642962e-01 5.495179e-11 4.056719e-06 -5.009076e-06 4.042902e-01
5.079640e+00 1.642968e-01 5.469758e-11 4.046714e-06 -4.996338e-06 4.042995e-01
5.081640e+00 1.642973e-01 5.444457e-11 4.036734e-06 -4.983635e-06 4.043088e-01
5.083640e+00 1.642979e-01 5.419274e-11 4.026779e-06 -4.970964e-06 4.043181e-01
5.085640e+00 1.642985e-01 5.394209e-11 4.016850e-06 -4.958327e-06 4.043274e-01
5.087640e+00 1.642990e-01 5.369261e-11 4.006946e-06 -4.945724e-06 4.043367e-01
5.089640e+00 1.642996e-01 5.344431e-11 3.997067e-06 -4.933154e-06 4.043459e-01
5.091640e+00 1.643001e-01 5.319717e-11 3.987213e-06 -4.920616e-06 4.043552e-01
5.093640e+00 1.643007e-01 5.295118e-11 3.977384e-06 -4.908112e-06 4.043645e-01
5.095640e+00 1.643012e-01 5.270635e-11 3.967581e-06 -4.895641e-06 4.043737e-01
5.097640e+00 1.643018e-01 5.246267e-11 3.957802e-06 -4.883203e-06 4.043829e-01
5.099640e+00 1.643024e-01 5.222012e-11 3.948048e-06 -4.870798e-06 4.043922e-01
5.101640e+00 1.643029e-01 5.197871e-11 3.938319e-06 -4.858425e-06 4.044014e-01
5.103640e+00 1.643035e-01 5.173844e-11 3.928614e-06 -4.846085e-06 4.044106e-01
5.105640e+00 1.643040e-01 5.149929e-11 3.918934e-06 -4.833777e-06 4.044198e-01
5.107640e+00 1.643046e-01 5.126125e-11 3.909279e-06 -4.821502e-06 4.044290e-01
5.109640e+00 1.643051e-01 5.102434e-11 3.899648e-06 -4.809259e-06 4.044382e-01
5.111640e+00 1.643057e-01 5.078853e-11 3.890042e-06 -4.797048e-06 4.044474e-01
5.113640e+00 1.643062e-01 5.055383e-11 3.880460e-06 -4.784870e-06 4.044566e-01
5.115640e+00 1.643068e-01 5.032022e-11 3.870902e-06 -4.772724e-06 4.044658e-01
5.117640e+00 1.643073e-01 5.008771e-11 3.861369e-06 -4.760609e-06 4.044749e-01
5.119640e+00 1.643079e-01 4.985629e-11 3.851860e-06 -4.748527e-06 4.044841e-01
5.121640e+00 1.643084e-01 4.962595e-11 3.842375e-06 -4.736476e-06 4.044933e-01
5.123640e+00 1.643090e-01 4.939669e-11 3.832914e-06 -4.724457e-06 4.045024e-01
5.125640e+00 1.643095e-01 4.916850e-11 3.823477e-06 -4.712470e-06 4.045115e-01
5.127640e+00 1.643101e-01 4.894138e-11 3.814064e-06 -4.700514e-06 4.045207e-01
5.129640e+00 1.643106e-01 4.871532e-11 3.804675e-06 -4.688590e-06 4.045298e-01
5.131640e+00 1.643112e-01 4.849032e-11 3.795310e-06 -4.676697e-06 4.045389e-01
5.133640e+00 1.643117e-01 4.826637e-11 3.785968e-06 -4.664835e-06 4.045480e-01
5.135640e+00 1.643122e-01 4.804347e-11 3.776650e-06 -4.653004e-06 4.045571e-01
5.137640e+00 1.643128e-01 4.782161e-11 3.767356e-06 -4.641205e-06 4.045662e-01
5.139640e+00 1.643133e-01 4.760079e-11 3.758086e-06 -4.629437e-06 4.045753e-01
5.141640e+00 1.643139e-01 4.738101e-11 3.748838e-06 -4.617699e-06 4.045844e-01
5.143640e+00 1.643144e-01 4.716225e-11 3.739615e-06 -4.605993e-06 4.045935e-01
5.145640e+00 1.643150e-01 4.694451e-11 3.730414e-06 -4.594317e-06 4.046025e-01
5.147640e+00 1.643155e-01 4.672779e-11 3.721237e-06 -4.582672e-06 4.046116e-01
5.149640e+00 1.643161e-01 4.651209e-11 3.712084e-06 -4.571057e-06 4.046207e-01
5.151640e+00 1.643166e-01 4.629740e-11 3.702953e-06 -4.559473e-06 4.046297e-01
5.153640e+00 1.643171e-01 4.608370e-11 3.693846e-06 -4.547920e-06 4.046387e-01
5.155640e+00 1.643177e-01 4.587101e-11 3.684762e-06 -4.536397e-06 4.046478e-01
5.157640e+00 1.643182e-01 4.565931e-11 3.675700e-06 -4.524904e-06 4.046568e-01
5.159640e+00 1.643188e-01 4.544860e-11 3.666662e-06 -4.513441e-06 4.046658e-01
5.161640e+00 1.643193e-01 4.523888e-11 3.657646e-06 -4.502009e-06 4.046748e-01
5.163640e+00 1.643199e-01 4.503014e-11 3.648654e-06 -4.490606e-06 4.046838e-01
5.165640e+00 1.643204e-01 4.482237e-11 3.639684e-06 -4.479233e-06 4.046928e-01
5.167640e+00 1.643209e-01 4.461557e-11 3.630737e-06 -4.467891e-06 4.047018e-01
5.169640e+00 1.643215e-01 4.440974e-11 3.621812e-06 -4.456578e-06 4.047108e-01
5.171640e+00 1.643220e-01 4.420487e-11 3.612911e-06 -4.445294e-06 4.047198e-01
5.173640e+00 1.643225e-01 4.400096e-11 3.604031e-06 -4.434041e-06 4.047288e-01
5.175640e+00 1.643231e-01 4.379800e-11 3.595174e-06 -4.422816e-06 4.047377e-01
5.177640e+00 1.643236e-01 4.359599e-11 3.586340e-06 -4.411622e-06 4.047467e-01
5.179640e+00 1.643242e-01 4.339492e-11 3.577528e-06 -4.400456e-06 4.047556e-01
5.181640e+00 1.643247e-01 4.319479e-11 3.568738e-06 -4.389320e-06 4.047646e-01
5.183640e+00 1.643252e-01 4.299560e-11 3.559971e-06 -4.378214e-06 4.047735e-01
5.185640e+00 1.643258e-01 4.279733e-11 3.551225e-06 -4.367136e-06 4.047824e-01
5.187640e+00 1.643263e-01 4.260000e-11 3.542502e-06 -4.356087e-06 4.047913e-01
5.189640e+00 1.643268e-01 4.240358e-11 3.533801e-06 -4.345067e-06 4.048003e-01
5.191640e+00 1.643274e-01 4.220808e-11 3.525122e-06 -4.334077e-06 4.048092e-01
5.193640e+00 1.643279e-01 4.201350e-11 3.516465e-06 -4.323115e-06 4.048181e-01
5.195640e+00 1.643284e-01 4.181982e-11 3.507829e-06 -4.312181e-06 4.048270e-01
5.197640e+00 1.643290e-01 4.162704e-11 3.499216e-06 -4.301277e-06 4.048359e-01
5.199640e+00 1.643295e-01 4.143517e-11 3.490624e-06 -4.290401e-06 4.048447e-01
5.201640e+00 1.643300e-01 4.124419e-11 3.482054e-06 -4.279553e-06 4.048536e-01
5.203640e+00 1.643306e-01 4.105411e-11 3.473506e-06 -4.268734e-06 4.048625e-01
5.205640e+00 1.643311e-01 4.086491e-11 3.464979e-06 -4.257943e-06 4.048713e-01
5.207640e+00 1.643316e-01 4.067659e-11 3.456474e-06 -4.247181e-06 4.048802e-01
5.209640e+00 1.643322e-01 4.048915e-11 3.447990e-06 -4.236446e-06 4.048890e-01
5.211640e+00 1.643327e-01 4.030259e-11 3.439528e-06 -4.225740e-06 4.048979e-01
5.213640e+00 1.643332e-01 4.011690e-11 3.431087e-06 -4.215062e-06 4.049067e-01
5.215640e+00 1.643338e-01 3.993207e-11 3.422668e-06 -4.204412e-06 4.049155e-01
5.217640e+00 1.643343e-01 3.974811e-11 3.414270e-06 -4.193790e-06 4.049243e-01
5.219640e+00 1.643348e-01 3.956500e-11 3.405893e-06 -4.183195e-06 4.049332e-01
5.221640e+00 1.643353e-01 3.938275e-11 3.397537e-06 -4.172628e-06 4.049420e-01
5.223640e+00 1.643359e-01 3.920135e-11 3.389202e-06 -4.162089e-06 4.049508e-01
5.225640e+00 1.643364e-01 3.902079e-11 3.380889e-06 -4.151577e-06 4.049596e-01
5.227640e+00 1.643369e-01 3.884108e-11 3.372596e-06 -4.141093e-06 4.049683e-01
5.229640e+00 1.643374e-01 3.866220e-11 3.364324e-06 -4.130637e-06 4.049771e-01
5.231640e+00 1.643380e-01 3.848416e-11 3.356073e-06 -4.120207e-06 4.049859e-01
5.233640e+00 1.643385e-01 3.830695e-11 3.347843e-06 -4.109805e-06 4.049947e-01
5.235640e+00 1.643390e-01 3.813056e-11 3.339634e-06 -4.099431e-06 4.050034e-01
5.237640e+00 1.643396e-01 3.795500e-11 3.331446e-06 -4.089083e-06 4.050122e-01
5.239640e+00 1.643401e-01 3.778026e-11 3.323278e-06 -4.078762e-06 4.050209e-01
5.241640e+00 1.643406e-01 3.760633e-11 3.315131e-06 -4.068469e-06 4.050297e-01
5.243640e+00 1.643411e-01 3.743321e-11 3.307004e-06 -4.058202e-06 4.050384e-01
5.245640e+00 1.643416e-01 3.726089e-11 3.298898e-06 -4.047962e-06 4.050471e-01
5.247640e+00 1.643422e-01 3.708939e-11 3.290812e-06 -4.037749e-06 4.050558e-01
5.249640e+00 1.643427e-01 3.691868e-11 3.282747e-06 -4.027562e-06 4.050645e-01
5.251640e+00 1.643432e-01 3.674876e-11 3.274702e-06 -4.017402e-06 4.050732e-01
5.253640e+00 1.643437e-01 3.657964e-11 3.266677e-06 -4.007269e-06 4.050819e-01
5.255640e+00 1.643443e-01 3.641130e-11 3.258673e-06 -3.997162e-06 4.050906e-01
5.257640e+00 1.643448e-01 3.624375e-11 3.250688e-06 -3.987082e-06 4.050993e-01
5.259640e+00 1.643453e-01 3.607698e-11 3.242724e-06 -3.977028e-06 4.051080e-01
5.261640e+00 1.643458e-01 3.591099e-11 3.234780e-06 -3.967000e-06 4.051167e-01
5.263640e+00 1.643463e-01 3.574577e-11 3.226856e-06 -3.956998e-06 4.051253e-01
5.265640e+00 1.643469e-01 3.558132e-11 3.218952e-06 -3.947022e-06 4.051340e-01
5.267640e+00 1.643474e-01 3.541764e-11 3.211068e-06 -3.937073e-06 4.051427e-01
5.269640e+00 1.643479e-01 3.525471e-11 3.203204e-06 -3.927149e-06 4.051513e-01
5.271640e+00 1.643484e-01 3.509255e-11 3.195360e-06 -3.917252e-06 4.051599e-01
5.273640e+00 1.643489e-01 3.493114e-11 3.187535e-06 -3.907380e-06 4.051686e-01
5.275640e+00 1.643495e-01 3.477049e-11 3.179730e-06 -3.897534e-06 4.051772e-01
5.277640e+00 1.643500e-01 3.461058e-11 3.171945e-06 -3.887713e-06 4.051858e-01
5.279640e+00 1.643505e-01 3.445141e-11 3.164179e-06 -3.877919e-06 4.051944e-01
5.281640e+00 1.643510e-01 3.429299e-11 3.156433e-06 -3.868149e-06 4.052030e-01
5.283640e+00 1.643515e-01 3.413530e-11 3.148707e-06 -3.858406e-06 4.052116e-01
5.285640e+00 1.643520e-01 3.397835e-11 3.141000e-06 -3.848687e-06 4.052202e-01
5.287640e+00 1.643525e-01 3.382213e-11 3.133312e-06 -3.838994e-06 4.052288e-01
5.289640e+00 1.643531e-01 3.366664e-11 3.125644e-06 -3.829326e-06 4.052374e-01
5.291640e+00 1.643536e-01 3.351187e-11 3.117995e-06 -3.819684e-06 4.052460e-01
5.293640e+00 1.643541e-01 3.335782e-11 3.110365e-06 -3.810067e-06 4.052545e-01
5.295640e+00 1.643546e-01 3.320448e-11 3.102754e-06 -3.800474e-06 4.052631e-01
5.297640e+00 1.643551e-01 3.305186e-11 3.095163e-06 -3.790907e-06 4.052717e-01
5.299640e+00 1.643556e-01 3.289995e-11 3.087591e-06 -3.781364e-06 4.052802e-01
5.301640e+00 1.643561e-01 3.274875e-11 3.080037e-06 -3.771847e-06 4.052887e-01
5.303640e+00 1.643567e-01 3.259825e-11 3.072503e-06 -3.762354e-06 4.052973e-01
5.305640e+00 1.643572e-01 3.244845e-11 3.064988e-06 -3.752886e-06 4.053058e-01
5.307640e+00 1.643577e-01 3.229935e-11 3.057492e-06 -3.743443e-06 4.053143e-01
5.309640e+00 1.643582e-01 3.215094e-11 3.050014e-06 -3.734024e-06 4.053229e-01
5.311640e+00 1.643587e-01 3.200322e-11 3.042556e-06 -3.724630e-06 4.053314e-01
5.313640e+00 1.643592e-01 3.185619e-11 3.035116e-06 -3.715260e-06 4.053399e-01
5.315640e+00 1.643597e-01 3.170984e-11 3.027694e-06 -3.705915e-06 4.053484e-01
5.317640e+00 1.643602e-01 3.156417e-11 3.020292e-06 -3.696594e-06 4.053569e-01
5.319640e+00 1.643607e-01 3.141918e-11 3.012908e-06 -3.687297e-06 4.053653e-01
5.321640e+00 1.643612e-01 3.127486e-11 3.005543e-06 -3.678024e-06 4.053738e-01
5.323640e+00 1.643618e-01 3.113121e-11 2.998196e-06 -3.668776e-06 4.053823e-01
5.325640e+00 1.643623e-01 3.098824e-11 2.990868e-06 -3.659551e-06 4.053907e-01
5.327640e+00 1.643628e-01 3.084592e-11 2.983558e-06 -3.650351e-06 4.053992e-01
5.329640e+00 1.643633e-01 3.070427e-11 2.976266e-06 -3.641174e-06 4.054077e-01
5.331640e+00 1.643638e-01 3.056328e-11 2.968993e-06 -3.632022e-06 4.054161e-01
5.333640e+00 1.643643e-01 3.042294e-11 2.961738e-06 -3.622893e-06 4.054245e-01
5.335640e+00 1.643648e-01 3.028325e-11 2.954501e-06 -3.613788e-06 4.054330e-01
5.337640e+00 1.643653e-01 3.014422e-11 2.947283e-06 -3.604707e-06 4.054414e-01
5.339640e+00 1.643658e-01 3.000582e-11 2.940083e-06 -3.595649e-06 4.054498e-01
5.341640e+00 1.643663e-01 2.986808e-11 2.932900e-06 -3.586615e-06 4.054582e-01
5.343640e+00 1.643668e-01 2.973097e-11 2.925736e-06 -3.577604e-06 4.054667e-01
5.345640e+00 1.643673e-01 2.959450e-11 2.918590e-06 -3.568616e-06 4.054751e-01
5.347640e+00 1.643678e-01 2.945866e-11 2.911462e-06 -3.559652e-06 4.054834e-01
5.349640e+00 1.643683e-01 2.932345e-11 2.904351e-06 -3.550712e-06 4.054918e-01
5.351640e+00 1.643688e-01 2.918888e-11 2.897259e-06 -3.541794e-06 4.055002e-01
5.353640e+00 1.643693e-01 2.905492e-11 2.890184e-06 -3.532900e-06 4.055086e-01
5.355640e+00 1.643698e-01 2.892159e-11 2.883127e-06 -3.524029e-06 4.055170e-01
5.357640e+00 1.643703e-01 2.878888e-11 2.876088e-06 -3.515181e-06 4.055253e-01
5.359640e+00 1.643708e-01 2.865678e-11 2.869066e-06 -3.506356e-06 4.055337e-01
5.361640e+00 1.643713e-01 2.852530e-11 2.862063e-06 -3.497553e-06 4.055420e-01
5.363640e+00 1.643718e-01 2.839443e-11 2.855076e-06 -3.488774e-06 4.055504e-01
5.365640e+00 1.643723e-01 2.826416e-11 2.848107e-06 -3.480017e-06 4.055587e-01
5.367640e+00 1.643728e-01 2.813451e-11 2.841156e-06 -3.471284e-06 4.055671e-01
5.369640e+00 1.643733e-01 2.800545e-11 2.834222e-06 -3.462572e-06 4.055754e-01
5.371640e+00 1.643738e-01 2.787699e-11 2.827306e-06 -3.453884e-06 4.055837e-01
5.373640e+00 1.643743e-01 2.774913e-11 2.820407e-06 -3.445218e-06 4.055920e-01
5.375640e+00 1.643748e-01 2.762186e-11 2.813525e-06 -3.436574e-06 4.056003e-01
5.377640e+00 1.643753e-01 2.749518e-11 2.806660e-06 -3.427953e-06 4.056086e-01
5.379640e+00 1.643758e-01 2.736909e-11 2.799813e-06 -3.419354e-06 4.056169e-01
5.381640e+00 1.643763e-01 2.724358e-11 2.792983e-06 -3.410778e-06 4.056252e-01
5.383640e+00 1.643768e-01 2.711866e-11 2.786170e-06 -3.402224e-06 4.056335e-01
5.385640e+00 1.643773e-01 2.699432e-11 2.779374e-06 -3.393692e-06 4.056418e-01
5.387640e+00 1.643778e-01 2.687055e-11 2.772595e-06 -3.385182e-06 4.056500e-01
5.389640e+00 1.643783e-01 2.674736e-11 2.765833e-06 -3.376694e-06 4.056583e-01
5.391640e+00 1.643788e-01 2.662474e-11 2.759088e-06 -3.368228e-06 4.056666e-01
5.393640e+00 1.643793e-01 2.650269e-11 2.752360e-06 -3.359784e-06 4.056748e-01
5.395640e+00 1.643798e-01 2.638120e-11 2.745649e-06 -3.351362e-06 4.056831e-01
5.397640e+00 1.643803e-01 2.626028e-11 2.738955e-06 -3.342962e-06 4.056913e-01
5.399640e+00 1.643808e-01 2.613992e-11 2.732277e-06 -3.334584e-06 4.056995e-01
5.401640e+00 1.643813e-01 2.602011e-11 2.725617e-06 -3.326227e-06 4.057078e-01
5.403640e+00 1.643818e-01 2.590087e-11 2.718972e-06 -3.317892e-06 4.057160e-01
5.405640e+00 1.643823e-01 2.578217e-11 2.712345e-06 -3.309579e-06 4.057242e-01
5.407640e+00 1.643828e-01 2.566403e-11 2.705734e-06 -3.301287e-06 4.057324e-01
5.409640e+00 1.643833e-01 2.554643e-11 2.699140e-06 -3.293017e-06 4.057406e-01
5.411640e+00 1.643837e-01 2.542938e-11 2.692562e-06 -3.284768e-06 4.057488e-01
5.413640e+00 1.643842e-01 2.531287e-11 2.686001e-06 -3.276540e-06 4.057570e-01
5.415640e+00 1.643847e-01 2.519690e-11 2.679456e-06 -3.268334e-06 4.057652e-01
5.417640e+00 1.643852e-01 2.508147e-11 2.672927e-06 -3.260149e-06 4.057734e-01
5.419640e+00 1.643857e-01 2.496657e-11 2.666415e-06 -3.251985e-06 4.057816e-01
5.421640e+00 1.643862e-01 2.485221e-11 2.659919e-06 -3.243842e-06 4.057897e-01
5.423640e+00 1.643867e-01 2.473837e-11 2.653440e-06 -3.235720e-06 4.057979e-01
5.425640e+00 1.643872e-01 2.462507e-11 2.646977e-06 -3.227620e-06 4.058060e-01
5.427640e+00 1.643877e-01 2.451229e-11 2.640529e-06 -3.219540e-06 4.058142e-01
5.429640e+00 1.643882e-01 2.440003e-11 2.634098e-06 -3.211481e-06 4.058223e-01
5.431640e+00 1.643886e-01 2.428829e-11 2.627683e-06 -3.203443e-06 4.058305e-01
5.433640e+00 1.643891e-01 2.417707e-11 2.621285e-06 -3.195426e-06 4.058386e-01
5.435640e+00 1.643896e-01 2.406636e-11 2.614902e-06 -3.187430e-06 4.058467e-01
5.437640e+00 1.643901e-01 2.395617e-11 2.608535e-06 -3.179454e-06 4.058549e-01
5.439640e+00 1.643906e-01 2.384649e-11 2.602184e-06 -3.171499e-06 4.058630e-01
5.441640e+00 1.643911e-01 2.373731e-11 2.595849e-06 -3.163564e-06 4.058711e-01
5.443640e+00 1.643916e-01 2.362864e-11 2.589530e-06 -3.155650e-06 4.058792e-01
5.445640e+00 1.643921e-01 2.352048e-11 2.583226e-06 -3.147757e-06 4.058873e-01
5.447640e+00 1.643925e-01 2.341281e-11 2.576939e-06 -3.139884e-06 4.058954e-01
5.449640e+00 1.643930e-01 2.330565e-11 2.570667e-06 -3.132031e-06 4.059034e-01
5.451640e+00 1.643935e-01 2.319898e-11 2.564410e-06 -3.124198e-06 4.059115e-01
5.453640e+00 1.643940e-01 2.309280e-11 2.558170e-06 -3.116386e-06 4.059196e-01
5.455640e+00 1.643945e-01 2.298711e-11 2.551945e-06 -3.108594e-06 4.059277e-01
5.457640e+00 1.643950e-01 2.288192e-11 2.545735e-06 -3.100822e-06 4.059357e-01
5.459640e+00 1.643954e-01 2.277721e-11 2.539542e-06 -3.093070e-06 4.059438e-01
5.461640e+00 1.643959e-01 2.267299e-11 2.533363e-06 -3.085338e-06 4.059518e-01
5.463640e+00 1.643964e-01 2.256925e-11 2.527200e-06 -3.077627e-06 4.059599e-01
5.465640e+00 1.643969e-01 2.246598e-11 2.521053e-06 -3.069935e-06 4.059679e-01
5.467640e+00 1.643974e-01 2.236320e-11 2.514920e-06 -3.062262e-06 4.059759e-01
5.469640e+00 1.643979e-01 2.226089e-11 2.508804e-06 -3.054610e-06 4.059840e-01
5.471640e+00 1.643983e-01 2.215906e-11 2.502702e-06 -3.046978e-06 4.059920e-01
5.473640e+00 1.643988e-01 2.205770e-11 2.496616e-06 -3.039365e-06 4.060000e-01
5.475640e+00 1.643993e-01 2.195680e-11 2.490545e-06 -3.031772e-06 4.060080e-01
5.477640e+00 1.643998e-01 2.185638e-11 2.484489e-06 -3.024198e-06 4.060160e-01
5.479640e+00 1.644003e-01 2.175641e-11 2.478448e-06 -3.016644e-06 4.060240e-01
5.481640e+00 1.644007e-01 2.165691e-11 2.472422e-06 -3.009110e-06 4.060320e-01
5.483640e+00 1.644012e-01 2.155787e-11 2.466411e-06 -3.001594e-06 4.060400e-01
5.485640e+00 1.644017e-01 2.145929e-11 2.460416e-06 -2.994099e-06 4.060480e-01
5.487640e+00 1.644022e-01 2.136117e-11 2.454435e-06 -2.986622e-06 4.060559e-01
5.489640e+00 1.644027e-01 2.126349e-11 2.448469e-06 -2.979165e-06 4.060639e-01
5.491640e+00 1.644031e-01 2.116627e-11 2.442518e-06 -2.971727e-06 4.060719e-01
5.493640e+00 1.644036e-01 2.106950e-11 2.436582e-06 -2.964309e-06 4.060798e-01
5.495640e+00 1.644041e-01 2.097318e-11 2.430661e-06 -2.956909e-06 4.060878e-01
5.497640e+00 1.644046e-01 2.087730e-11 2.424755e-06 -2.949529e-06 4.060957e-01
5.499640e+00 1.644050e-01 2.078187e-11 2.418863e-06 -2.942167e-06 4.061036e-01
5.501640e+00 1.644055e-01 2.068687e-11 2.412986e-06 -2.934825e-06 4.061116e-01
5.503640e+00 1.644060e-01 2.059232e-11 2.407124e-06 -2.927501e-06 4.061195e-01
5.505640e+00 1.644065e-01 2.049820e-11 2.401276e-06 -2.920197e-06 4.061274e-01
5.507640e+00 1.644069e-01 2.040452e-11 2.395443e-06 -2.912911e-06 4.061353e-01
5.509640e+00 1.644074e-01 2.031127e-11 2.389624e-06 -2.905644e-06 4.061432e-01
5.511640e+00 1.644079e-01 2.021845e-11 2.383820e-06 -2.898395e-06 4.061511e-01
5.513640e+00 1.644084e-01 2.012606e-11 2.378031e-06 -2.891166e-06 4.061590e-01
5.515640e+00 1.644088e-01 2.003410e-11 2.372255e-06 -2.883955e-06 4.061669e-01
5.517640e+00 1.644093e-01 1.994256e-11 2.366495e-06 -2.876762e-06 4.061748e-01
5.519640e+00 1.644098e-01 1.985145e-11 2.360748e-06 -2.869588e-06 4.061827e-01
5.521640e+00 1.644103e-01 1.976076e-11 2.355016e-06 -2.862433e-06 4.061906e-01
5.523640e+00 1.644107e-01 1.967048e-11 2.349299e-06 -2.855296e-06 4.061984e-01
5.525640e+00 1.644112e-01 1.958063e-11 2.343595e-06 -2.848177e-06 4.062063e-01
5.527640e+00 1.644117e-01 1.949118e-11 2.337906e-06 -2.841077e-06 4.062142e-01
5.529640e+00 1.644121e-01 1.940216e-11 2.332231e-06 -2.833995e-06 4.062220e-01
5.531640e+00 1.644126e-01 1.931354e-11 2.326570e-06 -2.826931e-06 4.062299e-01
5.533640e+00 1.644131e-01 1.922533e-11 2.320923e-06 -2.819885e-06 4.062377e-01
5.535640e+00 1.644136e-01 1.913753e-11 2.315290e-06 -2.812858e-06 4.062455e-01
5.537640e+00 1.644140e-01 1.905013e-11 2.309672e-06 -2.805848e-06 4.062534e-01
5.539640e+00 1.644145e-01 1.896314e-11 2.304067e-06 -2.798857e-06 4.062612e-01
5.541640e+00 1.644150e-01 1.887655e-11 2.298476e-06 -2.791883e-06 4.062690e-01
5.543640e+00 1.644154e-01 1.879036e-11 2.292899e-06 -2.784928e-06 4.062768e-01
5.545640e+00 1.644159e-01 1.870457e-11 2.287337e-06 -2.777990e-06 4.062846e-01
5.547640e+00 1.644164e-01 1.861917e-11 2.281787e-06 -2.771071e-06 4.062924e-01
5.549640e+00 1.644168e-01 1.853417e-11 2.276252e-06 -2.764169e-06 4.063002e-01
5.551640e+00 1.644173e-01 1.844956e-11 2.270731e-06 -2.757284e-06 4.063080e-01
5.553640e+00 1.644178e-01 1.836534e-11 2.265223e-06 -2.750418e-06 4.063158e-01
5.555640e+00 1.644182e-01 1.828151e-11 2.259729e-06 -2.743569e-06 4.063236e-01
5.557640e+00 1.644187e-01 1.819807e-11 2.254249e-06 -2.736738e-06 4.063314e-01
5.559640e+00 1.644192e-01 1.811501e-11 2.248782e-06 -2.729924e-06 4.063391e-01
5.561640e+00 1.644196e-01 1.803234e-11 2.243329e-06 -2.723128e-06 4.063469e-01
5.563640e+00 1.644201e-01 1.795004e-11 2.237890e-06 -2.716349e-06 4.063546e-01
5.565640e+00 1.644206e-01 1.786813e-11 2.232464e-06 -2.709588e-06 4.063624e-01
5.567640e+00 1.644210e-01 1.778659e-11 2.227051e-06 -2.702844e-06 4.063701e-01
5.569640e+00 1.644215e-01 1.770543e-11 2.221652e-06 -2.696117e-06 4.063779e-01
5.571640e+00 1.644220e-01 1.762465e-11 2.216267e-06 -2.689408e-06 4.063856e-01
5.573640e+00 1.644224e-01 1.754424e-11 2.210895e-06 -2.682716e-06 4.063933e-01
5.575640e+00 1.644229e-01 1.746419e-11 2.205536e-06 -2.676041e-06 4.064011e-01
5.577640e+00 1.644233e-01 1.738452e-11 2.200190e-06 -2.669383e-06 4.064088e-01
5.579640e+00 1.644238e-01 1.730522e-11 2.194858e-06 -2.662742e-06 4.064165e-01
5.581640e+00 1.644243e-01 1.722628e-11 2.189539e-06 -2.656119e-06 4.064242e-01
5.583640e+00 1.644247e-01 1.714770e-11 2.184234e-06 -2.649512e-06 4.064319e-01
5.585640e+00 1.644252e-01 1.706949e-11 2.178941e-06 -2.642923e-06 4.064396e-01
5.587640e+00 1.644257e-01 1.699164e-11 2.173662e-06 -2.636350e-06 4.064473e-01
5.589640e+00 1.644261e-01 1.691415e-11 2.168396e-06 -2.629794e-06 4.064550e-01
5.591640e+00 1.644266e-01 1.683701e-11 2.163143e-06 -2.623255e-06 4.064626e-01
5.593640e+00 1.644270e-01 1.676023e-11 2.157903e-06 -2.616733e-06 4.064703e-01
5.595640e+00 1.644275e-01 1.668381e-11 2.152676e-06 -2.610227e-06 4.064780e-01
5.597640e+00 1.644280e-01 1.660773e-11 2.147462e-06 -2.603738e-06 4.064856e-01
5.599640e+00 1.644284e-01 1.653201e-11 2.142261e-06 -2.597266e-06 4.064933e-01
5.601640e+00 1.644289e-01 1.645664e-11 2.137073e-06 -2.590810e-06 4.065010e-01
5.603640e+00 1.644293e-01 1.638161e-11 2.131898e-06 -2.584371e-06 4.065086e-01
5.605640e+00 1.644298e-01 1.630693e-11 2.126735e-06 -2.577949e-06 4.065162e-01
5.607640e+00 1.644303e-01 1.623259e-11 2.121586e-06 -2.571543e-06 4.065239e-01
5.609640e+00 1.644307e-01 1.615860e-11 2.116449e-06 -2.565153e-06 4.065315e-01
5.611640e+00 1.644312e-01 1.608495e-11 2.111325e-06 -2.558780e-06 4.065391e-01
5.613640e+00 1.644316e-01 1.601163e-11 2.106214e-06 -2.552423e-06 4.065467e-01
5.615640e+00 1.644321e-01 1.593866e-11 2.101116e-06 -2.546082e-06 4.065544e-01
5.617640e+00 1.644325e-01 1.586602e-11 2.096030e-06 -2.539758e-06 4.065620e-01
5.619640e+00 1.644330e-01 1.579371e-11 2.090957e-06 -2.533449e-06 4.065696e-01
5.621640e+00 1.644335e-01 1.572174e-11 2.085896e-06 -2.527157e-06 4.065772e-01
5.623640e+00 1.644339e-01 1.565010e-11 2.080848e-06 -2.520882e-06 4.065848e-01
5.625640e+00 1.644344e-01 1.557879e-11 2.075812e-06 -2.514622e-06 4.065923e-01
5.627640e+00 1.644348e-01 1.550781e-11 2.070789e-06 -2.508378e-06 4.065999e-01
5.629640e+00 1.644353e-01 1.543716e-11 2.065779e-06 -2.502150e-06 4.066075e-01
5.631640e+00 1.644357e-01 1.536683e-11 2.060781e-06 -2.495938e-06 4.066151e-01
5.633640e+00 1.644362e-01 1.529682e-11 2.055795e-06 -2.489742e-06 4.066226e-01
5.635640e+00 1.644366e-01 1.522714e-11 2.050822e-06 -2.483562e-06 4.066302e-01
5.637640e+00 1.644371e-01 1.515778e-11 2.045861e-06 -2.477398e-06 4.066378e-01
5.639640e+00 1.644375e-01 1.508873e-11 2.040912e-06 -2.471250e-06 4.066453e-01
5.641640e+00 1.644380e-01 1.502001e-11 2.035976e-06 -2.465117e-06 4.066528e-01
5.643640e+00 1.644384e-01 1.495160e-11 2.031052e-06 -2.459000e-06 4.066604e-01
5.645640e+00 1.644389e-01 1.488351e-11 2.026140e-06 -2.452898e-06 4.066679e-01
5.647640e+00 1.644393e-01 1.481573e-11 2.021240e-06 -2.446813e-06 4.066754e-01
5.649640e+00 1.644398e-01 1.474826e-11 2.016353e-06 -2.440742e-06 4.066830e-01
5.651640e+00 1.644402e-01 1.468110e-11 2.011477e-06 -2.434688e-06 4.066905e-01
5.653640e+00 1.644407e-01 1.461425e-11 2.006614e-06 -2.428649e-06 4.066980e-01
5.655640e+00 1.644411e-01 1.454771e-11 2.001763e-06 -2.422625e-06 4.067055e-01
5.657640e+00 1.644416e-01 1.448148e-11 1.996923e-06 -2.416616e-06 4.067130e-01
5.659640e+00 1.644420e-01 1.441555e-11 1.992096e-06 -2.410624e-06 4.067205e-01
5.661640e+00 1.644425e-01 1.434992e-11 1.987281e-06 -2.404646e-06 4.067280e-01
5.663640e+00 1.644429e-01 1.428460e-11 1.982478e-06 -2.398684e-06 4.067355e-01
5.665640e+00 1.644434e-01 1.421958e-11 1.977686e-06 -2.392736e-06 4.067429e-01
5.667640e+00 1.644438e-01 1.415485e-11 1.972907e-06 -2.386805e-06 4.067504e-01
5.669640e+00 1.644443e-01 1.409043e-11 1.968139e-06 -2.380888e-06 4.067579e-01
5.671640e+00 1.644447e-01 1.402630e-11 1.963383e-06 -2.374986e-06 4.067654e-01
5.673640e+00 1.644452e-01 1.396246e-11 1.958639e-06 -2.369100e-06 4.067728e-01
5.675640e+00 1.644456e-01 1.389892e-11 1.953907e-06 -2.363228e-06 4.067803e-01
5.677640e+00 1.644461e-01 1.383567e-11 1.949186e-06 -2.357372e-06 4.067877e-01
5.679640e+00 1.644465e-01 1.377271e-11 1.944477e-06 -2.351530e-06 4.067952e-01
5.681640e+00 1.644470e-01 1.371004e-11 1.939780e-06 -2.345704e-06 4.068026e-01
5.683640e+00 1.644474e-01 1.364766e-11 1.935094e-06 -2.339892e-06 4.068100e-01
5.685640e+00 1.644479e-01 1.358557e-11 1.930420e-06 -2.334095e-06 4.068174e-01
5.687640e+00 1.644483e-01 1.352376e-11 1.925758e-06 -2.328313e-06 4.068249e-01
5.689640e+00 1.644488e-01 1.346224e-11 1.921107e-06 -2.322546e-06 4.068323e-01
5.691640e+00 1.644492e-01 1.340099e-11 1.916468e-06 -2.316793e-06 4.068397e-01
5.693640e+00 1.644496e-01 1.334003e-11 1.911840e-06 -2.311055e-06 4.068471e-01
5.695640e+00 1.644501e-01 1.327936e-11 1.907224e-06 -2.305332e-06 4.068545e-01
5.697640e+00 1.644505e-01 1.321896e-11 1.902619e-06 -2.299624e-06 4.068619e-01
5.699640e+00 1.644510e-01 1.315883e-11 1.898025e-06 -2.293929e-06 4.068693e-01
5.701640e+00 1.644514e-01 1.309899e-11 1.893443e-06 -2.288250e-06 4.068767e-01
5.703640e+00 1.644519e-01 1.303941e-11 1.888872e-06 -2.282585e-06 4.068841e-01
5.705640e+00 1.644523e-01 1.298012e-11 1.884312e-06 -2.276934e-06 4.068914e-01
5.707640e+00 1.644527e-01 1.292109e-11 1.879764e-06 -2.271298e-06 4.068988e-01
5.709640e+00 1.644532e-01 1.286234e-11 1.875227e-06 -2.265677e-06 4.069062e-01
5.711640e+00 1.644536e-01 1.280386e-11 1.870702e-06 -2.260069e-06 4.069135e-01
5.713640e+00 1.644541e-01 1.274564e-11 1.866187e-06 -2.254476e-06 4.069209e-01
5.715640e+00 1.644545e-01 1.268769e-11 1.861684e-06 -2.248897e-06 4.069282e-01
5.717640e+00 1.644550e-01 1.263001e-11 1.857191e-06 -2.243333e-06 4.069356e-01
5.719640e+00 1.644554e-01 1.257260e-11 1.852710e-06 -2.237782e-06 4.069429e-01
5.721640e+00 1.644558e-01 1.251544e-11 1.848240e-06 -2.232246e-06 4.069502e-01
5.723640e+00 1.644563e-01 1.245855e-11 1.843781e-06 -2.226724e-06 4.069576e-01
5.725640e+00 1.644567e-01 1.240192e-11 1.839333e-06 -2.221216e-06 4.069649e-01
5.727640e+00 1.644572e-01 1.234556e-11 1.834896e-06 -2.215722e-06 4.069722e-01
5.729640e+00 1.644576e-01 1.228945e-11 1.830470e-06 -2.210242e-06 4.069795e-01
5.731640e+00 1.644580e-01 1.223359e-11 1.826055e-06 -2.204776e-06 4.069868e-01
5.733640e+00 1.644585e-01 1.217800e-11 1.821651e-06 -2.199323e-06 4.069941e-01
5.735640e+00 1.644589e-01 1.212266e-11 1.817258e-06 -2.193885e-06 4.070014e-01
5.737640e+00 1.644593e-01 1.206757e-11 1.812876e-06 -2.188461e-06 4.070087e-01
5.739640e+00 1.644598e-01 1.201274e-11 1.808504e-06 -2.183050e-06 4.070160e-01
5.741640e+00 1.644602e-01 1.195816e-11 1.804144e-06 -2.177654e-06 4.070233e-01
5.743640e+00 1.644607e-01 1.190383e-11 1.799794e-06 -2.172271e-06 4.070306e-01
5.745640e+00 1.644611e-01 1.184975e-11 1.795454e-06 -2.166901e-06 4.070379e-01
5.747640e+00 1.644615e-01 1.179591e-11 1.791126e-06 -2.161546e-06 4.070451e-01
5.749640e+00 1.644620e-01 1.174233e-11 1.786808e-06 -2.156204e-06 4.070524e-01
5.751640e+00 1.644624e-01 1.168899e-11 1.782501e-06 -2.150875e-06 4.070596e-01
5.753640e+00 1.644628e-01 1.163589e-11 1.778205e-06 -2.145560e-06 4.070669e-01
5.755640e+00 1.644633e-01 1.158304e-11 1.773919e-06 -2.140259e-06 4.070741e-01
5.757640e+00 1.644637e-01 1.153043e-11 1.769644e-06 -2.134971e-06 4.070814e-01
5.759640e+00 1.644641e-01 1.147807e-11 1.765379e-06 -2.129697e-06 4.070886e-01
5.761640e+00 1.644646e-01 1.142594e-11 1.761125e-06 -2.124436e-06 4.070958e-01
5.763640e+00 1.644650e-01 1.137405e-11 1.756881e-06 -2.119189e-06 4.071031e-01
5.765640e+00 1.644654e-01 1.132240e-11 1.752648e-06 -2.113954e-06 4.071103e-01
5.767640e+00 1.644659e-01 1.127099e-11 1.748425e-06 -2.108733e-06 4.071175e-01
5.769640e+00 1.644663e-01 1.121981e-11 1.744213e-06 -2.103526e-06 4.071247e-01
5.771640e+00 1.644667e-01 1.116887e-11 1.740011e-06 -2.098332e-06 4.071319e-01
5.773640e+00 1.644672e-01 1.111816e-11 1.735820e-06 -2.093150e-06 4.071391e-01
5.775640e+00 1.644676e-01 1.106769e-11 1.731639e-06 -2.087983e-06 4.071463e-01
5.777640e+00 1.644680e-01 1.101744e-11 1.727468e-06 -2.082828e-06 4.071535e-01
5.779640e+00 1.644685e-01 1.096743e-11 1.723307e-06 -2.077686e-06 4.071607e-01
5.781640e+00 1.644689e-01 1.091764e-11 1.719157e-06 -2.072558e-06 4.071679e-01
5.783640e+00 1.644693e-01 1.086809e-11 1.715017e-06 -2.067442e-06 4.071751e-01
5.785640e+00 1.644698e-01 1.081876e-11 1.710887e-06 -2.062339e-06 4.071822e-01
5.787640e+00 1.644702e-01 1.076966e-11 1.706768e-06 -2.057250e-06 4.071894e-01
5.789640e+00 1.644706e-01 1.072078e-11 1.702658e-06 -2.052173e-06 4.071966e-01
5.791640e+00 1.644710e-01 1.067213e-11 1.698559e-06 -2.047109e-06 4.072037e-01
5.793640e+00 1.644715e-01 1.062370e-11 1.694470e-06 -2.042059e-06 4.072109e-01
5.795640e+00 1.644719e-01 1.057549e-11 1.690391e-06 -2.037021e-06 4.072180e-01
5.797640e+00 1.644723e-01 1.052750e-11 1.686322e-06 -2.031995e-06 4.072252e-01
5.799640e+00 1.644728e-01 1.047973e-11 1.682263e-06 -2.026983e-06 4.072323e-01
5.801640e+00 1.644732e-01 1.043219e-11 1.678214e-06 -2.021983e-06 4.072394e-01
5.803640e+00 1.644736e-01 1.038485e-11 1.674175e-06 -2.016996e-06 4.072466e-01
5.805640e+00 1.644740e-01 1.033774e-11 1.670146e-06 -2.012022e-06 4.072537e-01
5.807640e+00 1.644745e-01 1.029084e-11 1.666127e-06 -2.007060e-06 4.072608e-01
5.809640e+00 1.644749e-01 1.024416e-11 1.662118e-06 -2.002111e-06 4.072679e-01
5.811640e+00 1.644753e-01 1.019769e-11 1.658118e-06 -1.997174e-06 4.072750e-01
5.813640e+00 1.644757e-01 1.015144e-11 1.654129e-06 -1.992250e-06 4.072821e-01
5.815640e+00 1.644762e-01 1.010539e-11 1.650149e-06 -1.987339e-06 4.072892e-01
5.817640e+00 1.644766e-01 1.005956e-11 1.646180e-06 -1.982440e-06 4.072963e-01
5.819640e+00 1.644770e-01 1.001394e-11 1.642220e-06 -1.977553e-06 4.073034e-01
5.821640e+00 1.644775e-01 9.968526e-12 1.638269e-06 -1.972679e-06 4.073105e-01
5.823640e+00 1.644779e-01 9.923320e-12 1.634329e-06 -1.967817e-06 4.073176e-01
5.825640e+00 1.644783e-01 9.878322e-12 1.630398e-06 -1.962967e-06 4.073247e-01
5.827640e+00 1.644787e-01 9.833529e-12 1.626477e-06 -1.958130e-06 4.073317e-01
5.829640e+00 1.644791e-01 9.788942e-12 1.622566e-06 -1.953305e-06 4.073388e-01
5.831640e+00 1.644796e-01 9.744559e-12 1.618664e-06 -1.948493e-06 4.073459e-01
5.833640e+00 1.644800e-01 9.700380e-12 1.614772e-06 -1.943692e-06 4.073529e-01
5.835640e+00 1.644804e-01 9.656402e-12 1.610889e-06 -1.938904e-06 4.073600e-01
5.837640e+00 1.644808e-01 9.612627e-12 1.607016e-06 -1.934128e-06 4.073670e-01
5.839640e+00 1.644813e-01 9.569051e-12 1.603153e-06 -1.929364e-06 4.073740e-01
5.841640e+00 1.644817e-01 9.525675e-12 1.599299e-06 -1.924612e-06 4.073811e-01
5.843640e+00 1.644821e-01 9.482498e-12 1.595454e-06 -1.919872e-06 4.073881e-01
5.845640e+00 1.644825e-01 9.439519e-12 1.591619e-06 -1.915144e-06 4.073951e-01
5.847640e+00 1.644829e-01 9.396736e-12 1.587793e-06 -1.910428e-06 4.074022e-01
5.849640e+00 1.644834e-01 9.354149e-12 1.583977e-06 -1.905724e-06 4.074092e-01
5.851640e+00 1.644838e-01 9.311757e-12 1.580171e-06 -1.901032e-06 4.074162e-01
5.853640e+00 1.644842e-01 9.269559e-12 1.576373e-06 -1.896352e-06 4.074232e-01
5.855640e+00 1.644846e-01 9.227554e-12 1.572585e-06 -1.891684e-06 4.074302e-01
5.857640e+00 1.644851e-01 9.185742e-12 1.568806e-06 -1.887027e-06 4.074372e-01
5.859640e+00 1.644855e-01 9.144121e-12 1.565037e-06 -1.882382e-06 4.074442e-01
5.861640e+00 1.644859e-01 9.102690e-12 1.561277e-06 -1.877750e-06 4.074512e-01
5.863640e+00 1.644863e-01 9.061449e-12 1.557526e-06 -1.873128e-06 4.074581e-01
5.865640e+00 1.644867e-01 9.020397e-12 1.553784e-06 -1.868519e-06 4.074651e-01
5.867640e+00 1.644871e-01 8.979533e-12 1.550052e-06 -1.863921e-06 4.074721e-01
5.869640e+00 1.644876e-01 8.938855e-12 1.546329e-06 -1.859335e-06 4.074791e-01
5.871640e+00 1.644880e-01 8.898364e-12 1.542615e-06 -1.854761e-06 4.074860e-01
5.873640e+00 1.644884e-01 8.858058e-12 1.538910e-06 -1.850198e-06 4.074930e-01
5.875640e+00 1.644888e-01 8.817937e-12 1.535214e-06 -1.845646e-06 4.074999e-01
5.877640e+00 1.644892e-01 8.777999e-12 1.531527e-06 -1.841106e-06 4.075069e-01
5.879640e+00 1.644897e-01 8.738243e-12 1.527849e-06 -1.836578e-06 4.075138e-01
5.881640e+00 1.644901e-01 8.698670e-12 1.524181e-06 -1.832061e-06 4.075208e-01
5.883640e+00 1.644905e-01 8.659277e-12 1.520521e-06 -1.827556e-06 4.075277e-01
5.885640e+00 1.644909e-01 8.620065e-12 1.516871e-06 -1.823062e-06 4.075346e-01
5.887640e+00 1.644913e-01 8.581032e-12 1.513229e-06 -1.818579e-06 4.075416e-01
5.889640e+00 1.644917e-01 8.542178e-12 1.509596e-06 -1.814108e-06 4.075485e-01
5.891640e+00 1.644921e-01 8.503501e-12 1.505972e-06 -1.809648e-06 4.075554e-01
5.893640e+00 1.644926e-01 8.465001e-12 1.502358e-06 -1.805199e-06 4.075623e-01
5.895640e+00 1.644930e-01 8.426677e-12 1.498752e-06 -1.800761e-06 4.075692e-01
5.897640e+00 1.644934e-01 8.388529e-12 1.495155e-06 -1.796335e-06 4.075761e-01
5.899640e+00 1.644938e-01 8.350554e-12 1.491566e-06 -1.791920e-06 4.075830e-01
5.901640e+00 1.644942e-01 8.312754e-12 1.487987e-06 -1.787516e-06 4.075899e-01
5.903640e+00 1.644946e-01 8.275126e-12 1.484416e-06 -1.783123e-06 4.075968e-01
5.905640e+00 1.644950e-01 8.237670e-12 1.480854e-06 -1.778742e-06 4.076037e-01
5.907640e+00 1.644955e-01 8.200386e-12 1.477301e-06 -1.774371e-06 4.076106e-01
5.909640e+00 1.644959e-01 8.163272e-12 1.473757e-06 -1.770012e-06 4.076174e-01
5.911640e+00 1.644963e-01 8.126327e-12 1.470221e-06 -1.765663e-06 4.076243e-01
5.913640e+00 1.644967e-01 8.089552e-12 1.466694e-06 -1.761326e-06 4.076312e-01
5.915640e+00 1.644971e-01 8.052944e-12 1.463176e-06 -1.756999e-06 4.076380e-01
5.917640e+00 1.644975e-01 8.016504e-12 1.459666e-06 -1.752683e-06 4.076449e-01
5.919640e+00 1.644979e-01 7.980230e-12 1.456165e-06 -1.748379e-06 4.076517e-01
5.921640e+00 1.644983e-01 7.944123e-12 1.452673e-06 -1.744085e-06 4.076586e-01
5.923640e+00 1.644987e-01 7.908180e-12 1.449189e-06 -1.739802e-06 4.076654e-01
5.925640e+00 1.644992e-01 7.872401e-12 1.445713e-06 -1.735530e-06 4.076723e-01
5.927640e+00 1.644996e-01 7.836786e-12 1.442247e-06 -1.731268e-06 4.076791e-01
5.929640e+00 1.645000e-01 7.801333e-12 1.438788e-06 -1.727018e-06 4.076859e-01
5.931640e+00 1.645004e-01 7.766043e-12 1.435339e-06 -1.722778e-06 4.076928e-01
5.933640e+00 1.645008e-01 7.730913e-12 1.431897e-06 -1.718549e-06 4.076996e-01
5.935640e+00 1.645012e-01 7.695945e-12 1.428464e-06 -1.714330e-06 4.077064e-01
5.937640e+00 1.645016e-01 7.661136e-12 1.425040e-06 -1.710122e-06 4.077132e-01
5.939640e+00 1.645020e-01 7.626485e-12 1.421624e-06 -1.705925e-06 4.077200e-01
5.941640e+00 1.645024e-01 7.591994e-12 1.418216e-06 -1.701739e-06 4.077268e-01
5.943640e+00 1.645028e-01 7.557659e-12 1.414817e-06 -1.697563e-06 4.077336e-01
5.945640e+00 1.645032e-01 7.523482e-12 1.411426e-06 -1.693397e-06 4.077404e-01
5.947640e+00 1.645037e-01 7.489460e-12 1.408043e-06 -1.689242e-06 4.077472e-01
5.949640e+00 1.645041e-01 7.455594e-12 1.404669e-06 -1.685098e-06 4.077540e-01
5.951640e+00 1.645045e-01 7.421883e-12 1.401303e-06 -1.680964e-06 4.077607e-01
5.953640e+00 1.645049e-01 7.388325e-12 1.397945e-06 -1.676840e-06 4.077675e-01
5.955640e+00 1.645053e-01 7.354921e-12 1.394596e-06 -1.672727e-06 4.077743e-01
5.957640e+00 1.645057e-01 7.321669e-12 1.391254e-06 -1.668624e-06 4.077810e-01
5.959640e+00 1.645061e-01 7.288569e-12 1.387921e-06 -1.664532e-06 4.077878e-01
5.961640e+00 1.645065e-01 7.255620e-12 1.384596e-06 -1.660449e-06 4.077946e-01
5.963640e+00 1.645069e-01 7.222822e-12 1.381279e-06 -1.656378e-06 4.078013e-01
5.965640e+00 1.645073e-01 7.190173e-12 1.377971e-06 -1.652316e-06 4.078081e-01
5.967640e+00 1.645077e-01 7.157673e-12 1.374670e-06 -1.648265e-06 4.078148e-01
5.969640e+00 1.645081e-01 7.125322e-12 1.371377e-06 -1.644223e-06 4.078215e-01
5.971640e+00 1.645085e-01 7.093118e-12 1.368093e-06 -1.640193e-06 4.078283e-01
5.973640e+00 1.645089e-01 7.061061e-12 1.364817e-06 -1.636172e-06 4.078350e-01
5.975640e+00 1.645093e-01 7.029151e-12 1.361548e-06 -1.632161e-06 4.078417e-01
5.977640e+00 1.645097e-01 6.997386e-12 1.358288e-06 -1.628161e-06 4.078484e-01
5.979640e+00 1.645101e-01 6.965766e-12 1.355036e-06 -1.624170e-06 4.078552e-01
5.981640e+00 1.645105e-01 6.934290e-12 1.351791e-06 -1.620190e-06 4.078619e-01
5.983640e+00 1.645109e-01 6.902958e-12 1.348555e-06 -1.616219e-06 4.078686e-01
5.985640e+00 1.645113e-01 6.871769e-12 1.345326e-06 -1.612259e-06 4.078753e-01
5.987640e+00 1.645117e-01 6.840722e-12 1.342106e-06 -1.608309e-06 4.078820e-01
5.989640e+00 1.645121e-01 6.809817e-12 1.338893e-06 -1.604368e-06 4.078887e-01
5.991640e+00 1.645125e-01 6.779052e-12 1.335688e-06 -1.600438e-06 4.078953e-01
5.993640e+00 1.645129e-01 6.748429e-12 1.332491e-06 -1.596517e-06 4.079020e-01
5.995640e+00 1.645133e-01 6.717944e-12 1.329302e-06 -1.592606e-06 4.079087e-01
5.997640e+00 1.645137e-01 6.687599e-12 1.326121e-06 -1.588706e-06 4.079154e-01
5.999640e+00 1.645141e-01 6.657392e-12 1.322948e-06 -1.584814e-06 4.079221e-01
6.001640e+00 1.645145e-01 6.627323e-12 1.319782e-06 -1.580933e-06 4.079287e-01
6.003640e+00 1.645149e-01 6.597391e-12 1.316624e-06 -1.577062e-06 4.079354e-01
6.005640e+00 1.645153e-01 6.567596e-12 1.313474e-06 -1.573200e-06 4.079420e-01
6.007640e+00 1.645157e-01 6.537936e-12 1.310331e-06 -1.569348e-06 4.079487e-01
6.009640e+00 1.645161e-01 6.508412e-12 1.307196e-06 -1.565506e-06 4.079553e-01
6.011640e+00 1.645165e-01 6.479022e-12 1.304069e-06 -1.561673e-06 4.079620e-01
6.013640e+00 1.645169e-01 6.449766e-12 1.300949e-06 -1.557850e-06 4.079686e-01
6.015640e+00 1.645173e-01 6.420644e-12 1.297838e-06 -1.554037e-06 4.079753e-01
6.017640e+00 1.645177e-01 6.391654e-12 1.294733e-06 -1.550233e-06 4.079819e-01
6.019640e+00 1.645181e-01 6.362797e-12 1.291637e-06 -1.546439e-06 4.079885e-01
6.021640e+00 1.645185e-01 6.334071e-12 1.288548e-06 -1.542654e-06 4.079951e-01
6.023640e+00 1.645189e-01 6.305476e-12 1.285466e-06 -1.538879e-06 4.080017e-01
6.025640e+00 1.645193e-01 6.277011e-12 1.282392e-06 -1.535113e-06 4.080084e-01
6.027640e+00 1.645197e-01 6.248676e-12 1.279326e-06 -1.531357e-06 4.080150e-01
6.029640e+00 1.645201e-01 6.220470e-12 1.276267e-06 -1.527610e-06 4.080216e-01
6.031640e+00 1.645205e-01 6.192393e-12 1.273215e-06 -1.523873e-06 4.080282e-01
6.033640e+00 1.645209e-01 6.164444e-12 1.270171e-06 -1.520145e-06 4.080348e-01
6.035640e+00 1.645213e-01 6.136622e-12 1.267135e-06 -1.516427e-06 4.080414e-01
6.037640e+00 1.645217e-01 6.108927e-12 1.264105e-06 -1.512717e-06 4.080479e-01
6.039640e+00 1.645221e-01 6.081358e-12 1.261084e-06 -1.509018e-06 4.080545e-01
6.041640e+00 1.645225e-01 6.053914e-12 1.258069e-06 -1.505327e-06 4.080611e-01
6.043640e+00 1.645229e-01 6.026596e-12 1.255062e-06 -1.501646e-06 4.080677e-01
6.045640e+00 1.645233e-01 5.999402e-12 1.252063e-06 -1.497974e-06 4.080742e-01
6.047640e+00 1.645237e-01 5.972332e-12 1.249070e-06 -1.494311e-06 4.080808e-01
6.049640e+00 1.645241e-01 5.945385e-12 1.246085e-06 -1.490657e-06 4.080874e-01
6.051640e+00 1.645245e-01 5.918561e-12 1.243108e-06 -1.487013e-06 4.080939e-01
6.053640e+00 1.645248e-01 5.891859e-12 1.240137e-06 -1.483378e-06 4.081005e-01
6.055640e+00 1.645252e-01 5.865279e-12 1.237174e-06 -1.479752e-06 4.081070e-01
6.057640e+00 1.645256e-01 5.838819e-12 1.234218e-06 -1.476135e-06 4.081136e-01
6.059640e+00 1.645260e-01 5.812481e-12 1.231270e-06 -1.472527e-06 4.081201e-01
6.061640e+00 1.645264e-01 5.786262e-12 1.228328e-06 -1.468928e-06 4.081266e-01
6.063640e+00 1.645268e-01 5.760163e-12 1.225394e-06 -1.465338e-06 4.081332e-01
6.065640e+00 1.645272e-01 5.734182e-12 1.222467e-06 -1.461757e-06 4.081397e-01
6.067640e+00 1.645276e-01 5.708320e-12 1.219547e-06 -1.458185e-06 4.081462e-01
6.069640e+00 1.645280e-01 5.682575e-12 1.216634e-06 -1.454622e-06 4.081527e-01
6.071640e+00 1.645284e-01 5.656948e-12 1.213728e-06 -1.451069e-06 4.081592e-01
6.073640e+00 1.645288e-01 5.631437e-12 1.210830e-06 -1.447524e-06 4.081657e-01
6.075640e+00 1.645292e-01 5.606043e-12 1.207938e-06 -1.443988e-06 4.081722e-01
6.077640e+00 1.645295e-01 5.580764e-12 1.205054e-06 -1.440460e-06 4.081787e-01
6.079640e+00 1.645299e-01 5.555600e-12 1.202177e-06 -1.436942e-06 4.081852e-01
6.081640e+00 1.645303e-01 5.530551e-12 1.199306e-06 -1.433432e-06 4.081917e-01
6.083640e+00 1.645307e-01 5.505615e-12 1.196443e-06 -1.429932e-06 4.081982e-01
6.085640e+00 1.645311e-01 5.480794e-12 1.193586e-06 -1.426440e-06 4.082047e-01
6.087640e+00 1.645315e-01 5.456085e-12 1.190737e-06 -1.422957e-06 4.082112e-01
6.089640e+00 1.645319e-01 5.431488e-12 1.187895e-06 -1.419482e-06 4.082177e-01
6.091640e+00 1.645323e-01 5.407004e-12 1.185059e-06 -1.416016e-06 4.082241e-01
6.093640e+00 1.645327e-01 5.382631e-12 1.182231e-06 -1.412559e-06 4.082306e-01
6.095640e+00 1.645330e-01 5.358368e-12 1.179409e-06 -1.409111e-06 4.082371e-01
6.097640e+00 1.645334e-01 5.334217e-12 1.176594e-06 -1.405671e-06 4.082435e-01
6.099640e+00 1.645338e-01 5.310175e-12 1.173786e-06 -1.402240e-06 4.082500e-01
6.101640e+00 1.645342e-01 5.286242e-12 1.170985e-06 -1.398818e-06 4.082564e-01
6.103640e+00 1.645346e-01 5.262418e-12 1.168191e-06 -1.395404e-06 4.082629e-01
6.105640e+00 1.645350e-01 5.238703e-12 1.165403e-06 -1.391999e-06 4.082693e-01
6.107640e+00 1.645354e-01 5.215096e-12 1.162623e-06 -1.388602e-06 4.082757e-01
6.109640e+00 1.645357e-01 5.191595e-12 1.159849e-06 -1.385214e-06 4.082822e-01
6.111640e+00 1.645361e-01 5.168202e-12 1.157082e-06 -1.381834e-06 4.082886e-01
6.113640e+00 1.645365e-01 5.144915e-12 1.154322e-06 -1.378462e-06 4.082950e-01
6.115640e+00 1.645369e-01 5.121735e-12 1.151568e-06 -1.375100e-06 4.083014e-01
6.117640e+00 1.645373e-01 5.098659e-12 1.148821e-06 -1.371745e-06 4.083078e-01
6.119640e+00 1.645377e-01 5.075688e-12 1.146081e-06 -1.368399e-06 4.083143e-01
6.121640e+00 1.645381e-01 5.052822e-12 1.143348e-06 -1.365061e-06 4.083207e-01
6.123640e+00 1.645384e-01 5.030060e-12 1.140621e-06 -1.361732e-06 4.083271e-01
6.125640e+00 1.645388e-01 5.007402e-12 1.137901e-06 -1.358411e-06 4.083335e-01
6.127640e+00 1.645392e-01 4.984846e-12 1.135187e-06 -1.355099e-06 4.083399e-01
6.129640e+00 1.645396e-01 4.962393e-12 1.132480e-06 -1.351794e-06 4.083462e-01
6.131640e+00 1.645400e-01 4.940042e-12 1.129780e-06 -1.348498e-06 4.083526e-01
6.133640e+00 1.645404e-01 4.917792e-12 1.127086e-06 -1.345210e-06 4.083590e-01
6.135640e+00 1.645407e-01 4.895644e-12 1.124399e-06 -1.341931e-06 4.083654e-01
6.137640e+00 1.645411e-01 4.873597e-12 1.121719e-06 -1.338659e-06 4.083718e-01
6.139640e+00 1.645415e-01 4.851649e-12 1.119045e-06 -1.335396e-06 4.083781e-01
6.141640e+00 1.645419e-01 4.829802e-12 1.116377e-06 -1.332141e-06 4.083845e-01
6.143640e+00 1.645423e-01 4.808053e-12 1.113716e-06 -1.328894e-06 4.083909e-01
6.145640e+00 1.645427e-01 4.786404e-12 1.111061e-06 -1.325656e-06 4.083972e-01
6.147640e+00 1.645430e-01 4.764853e-12 1.108413e-06 -1.322425e-06 4.084036e-01
6.149640e+00 1.645434e-01 4.743399e-12 1.105772e-06 -1.319203e-06 4.084099e-01
6.151640e+00 1.645438e-01 4.722044e-12 1.103137e-06 -1.315988e-06 4.084163e-01
6.153640e+00 1.645442e-01 4.700785e-12 1.100508e-06 -1.312782e-06 4.084226e-01
6.155640e+00 1.645446e-01 4.679623e-12 1.097885e-06 -1.309583e-06 4.084289e-01
6.157640e+00 1.645449e-01 4.658557e-12 1.095269e-06 -1.306393e-06 4.084353e-01
6.159640e+00 1.645453e-01 4.637587e-12 1.092660e-06 -1.303210e-06 4.084416e-01
6.161640e+00 1.645457e-01 4.616712e-12 1.090057e-06 -1.300036e-06 4.084479e-01
6.163640e+00 1.645461e-01 4.595932e-12 1.087460e-06 -1.296869e-06 4.084542e-01
6.165640e+00 1.645465e-01 4.575246e-12 1.084869e-06 -1.293711e-06 4.084606e-01
6.167640e+00 1.645468e-01 4.554654e-12 1.082285e-06 -1.290560e-06 4.084669e-01
6.169640e+00 1.645472e-01 4.534156e-12 1.079707e-06 -1.287417e-06 4.084732e-01
6.171640e+00 1.645476e-01 4.513751e-12 1.077135e-06 -1.284282e-06 4.084795e-01
6.173640e+00 1.645480e-01 4.493438e-12 1.074570e-06 -1.281155e-06 4.084858e-01
6.175640e+00 1.645483e-01 4.473218e-12 1.072011e-06 -1.278036e-06 4.084921e-01
6.177640e+00 1.645487e-01 4.453089e-12 1.069458e-06 -1.274924e-06 4.084984e-01
6.179640e+00 1.645491e-01 4.433052e-12 1.066911e-06 -1.271821e-06 4.085046e-01
6.181640e+00 1.645495e-01 4.413106e-12 1.064370e-06 -1.268725e-06 4.085109e-01
6.183640e+00 1.645499e-01 4.393251e-12 1.061836e-06 -1.265636e-06 4.085172e-01
6.185640e+00 1.645502e-01 4.373485e-12 1.059308e-06 -1.262556e-06 4.085235e-01
6.187640e+00 1.645506e-01 4.353810e-12 1.056786e-06 -1.259483e-06 4.085298e-01
6.189640e+00 1.645510e-01 4.334224e-12 1.054270e-06 -1.256418e-06 4.085360e-01
6.191640e+00 1.645514e-01 4.314726e-12 1.051760e-06 -1.253360e-06 4.085423e-01
6.193640e+00 1.645517e-01 4.295317e-12 1.049256e-06 -1.250311e-06 4.085485e-01
6.195640e+00 1.645521e-01 4.275997e-12 1.046759e-06 -1.247268e-06 4.085548e-01
6.197640e+00 1.645525e-01 4.256763e-12 1.044267e-06 -1.244234e-06 4.085610e-01
6.199640e+00 1.645529e-01 4.237618e-12 1.041782e-06 -1.241207e-06 4.085673e-01
6.201640e+00 1.645532e-01 4.218559e-12 1.039302e-06 -1.238187e-06 4.085735e-01
6.203640e+00 1.645536e-01 4.199586e-12 1.036829e-06 -1.235175e-06 4.085798e-01
6.205640e+00 1.645540e-01 4.180700e-12 1.034362e-06 -1.232171e-06 4.085860e-01
6.207640e+00 1.645544e-01 4.161900e-12 1.031900e-06 -1.229174e-06 4.085922e-01
6.209640e+00 1.645547e-01 4.143184e-12 1.029445e-06 -1.226184e-06 4.085985e-01
6.211640e+00 1.645551e-01 4.124554e-12 1.026996e-06 -1.223202e-06 4.086047e-01
6.213640e+00 1.645555e-01 4.106008e-12 1.024552e-06 -1.220228e-06 4.086109e-01
6.215640e+00 1.645558e-01 4.087547e-12 1.022115e-06 -1.217261e-06 4.086171e-01
6.217640e+00 1.645562e-01 4.069169e-12 1.019683e-06 -1.214301e-06 4.086233e-01
6.219640e+00 1.645566e-01 4.050874e-12 1.017258e-06 -1.211349e-06 4.086295e-01
6.221640e+00 1.645570e-01 4.032663e-12 1.014838e-06 -1.208404e-06 4.086357e-01
6.223640e+00 1.645573e-01 4.014534e-12 1.012424e-06 -1.205466e-06 4.086419e-01
6.225640e+00 1.645577e-01 3.996487e-12 1.010016e-06 -1.202536e-06 4.086481e-01
6.227640e+00 1.645581e-01 3.978522e-12 1.007614e-06 -1.199613e-06 4.086543e-01
6.229640e+00 1.645585e-01 3.960639e-12 1.005217e-06 -1.196697e-06 4.086605e-01
6.231640e+00 1.645588e-01 3.942836e-12 1.002827e-06 -1.193789e-06 4.086667e-01
6.233640e+00 1.645592e-01 3.925115e-12 1.000442e-06 -1.190888e-06 4.086729e-01
6.235640e+00 1.645596e-01 3.907474e-12 9.980634e-07 -1.187994e-06 4.086790e-01
6.237640e+00 1.645599e-01 3.889913e-12 9.956903e-07 -1.185107e-06 4.086852e-01
6.239640e+00 1.645603e-01 3.872431e-12 9.933230e-07 -1.182228e-06 4.086914e-01
6.241640e+00 1.645607e-01 3.855029e-12 9.909614e-07 -1.179355e-06 4.086975e-01
6.243640e+00 1.645610e-01 3.837706e-12 9.886056e-07 -1.176490e-06 4.087037e-01
6.245640e+00 1.645614e-01 3.820461e-12 9.862555e-07 -1.173632e-06 4.087098e-01
6.247640e+00 1.645618e-01 3.803294e-12 9.839111e-07 -1.170781e-06 4.087160e-01
6.249640e+00 1.645621e-01 3.786205e-12 9.815723e-07 -1.167937e-06 4.087221e-01
6.251640e+00 1.645625e-01 3.769194e-12 9.792393e-07 -1.165101e-06 4.087283e-01
6.253640e+00 1.645629e-01 3.752260e-12 9.769119e-07 -1.162271e-06 4.087344e-01
6.255640e+00 1.645633e-01 3.735402e-12 9.745902e-07 -1.159449e-06 4.087406e-01
6.257640e+00 1.645636e-01 3.718621e-12 9.722741e-07 -1.156633e-06 4.087467e-01
6.259640e+00 1.645640e-01 3.701916e-12 9.699637e-07 -1.153825e-06 4.087528e-01
6.261640e+00 1.645644e-01 3.685287e-12 9.676588e-07 -1.151023e-06 4.087589e-01
6.263640e+00 1.645647e-01 3.668733e-12 9.653596e-07 -1.148228e-06 4.087651e-01
6.265640e+00 1.645651e-01 3.652254e-12 9.630659e-07 -1.145441e-06 4.087712e-01
6.267640e+00 1.645655e-01 3.635850e-12 9.607778e-07 -1.142660e-06 4.087773e-01
6.269640e+00 1.645658e-01 3.619520e-12 9.584953e-07 -1.139886e-06 4.087834e-01
6.271640e+00 1.645662e-01 3.603264e-12 9.562183e-07 -1.137120e-06 4.087895e-01
6.273640e+00 1.645666e-01 3.587082e-12 9.539468e-07 -1.134360e-06 4.087956e-01
6.275640e+00 1.645669e-01 3.570973e-12 9.516808e-07 -1.131607e-06 4.088017e-01
6.277640e+00 1.645673e-01 3.554937e-12 9.494203e-07 -1.128861e-06 4.088078e-01
6.279640e+00 1.645677e-01 3.538974e-12 9.471654e-07 -1.126121e-06 4.088139e-01
6.281640e+00 1.645680e-01 3.523083e-12 9.449159e-07 -1.123389e-06 4.088200e-01
6.283640e+00 1.645684e-01 3.507264e-12 9.426718e-07 -1.120663e-06 4.088260e-01
6.285640e+00 1.645687e-01 3.491517e-12 9.404332e-07 -1.117944e-06 4.088321e-01
6.287640e+00 1.645691e-01 3.475841e-12 9.382000e-07 -1.115232e-06 4.088382e-01
6.289640e+00 1.645695e-01 3.460236e-12 9.359723e-07 -1.112526e-06 4.088443e-01
6.291640e+00 1.645698e-01 3.444702e-12 9.337499e-07 -1.109828e-06 4.088503e-01
6.293640e+00 1.645702e-01 3.429238e-12 9.315330e-07 -1.107136e-06 4.088564e-01
6.295640e+00 1.645706e-01 3.413844e-12 9.293214e-07 -1.104450e-06 4.088624e-01
6.297640e+00 1.645709e-01 3.398520e-12 9.271152e-07 -1.101772e-06 4.088685e-01
6.299640e+00 1.645713e-01 3.383265e-12 9.249143e-07 -1.099100e-06 4.088745e-01
6.301640e+00 1.645717e-01 3.368079e-12 9.227187e-07 -1.096435e-06 4.088806e-01
6.303640e+00 1.645720e-01 3.352962e-12 9.205285e-07 -1.093776e-06 4.088866e-01
6.305640e+00 1.645724e-01 3.337914e-12 9.183436e-07 -1.091124e-06 4.088927e-01
6.307640e+00 1.645727e-01 3.322934e-12 9.161640e-07 -1.088478e-06 4.088987e-01
6.309640e+00 1.645731e-01 3.308021e-12 9.139897e-07 -1.085840e-06 4.089047e-01
6.311640e+00 1.645735e-01 3.293176e-12 9.118207e-07 -1.083207e-06 4.089108e-01
6.313640e+00 1.645738e-01 3.278398e-12 9.096569e-07 -1.080581e-06 4.089168e-01
6.315640e+00 1.645742e-01 3.263687e-12 9.074983e-07 -1.077962e-06 4.089228e-01
6.317640e+00 1.645745e-01 3.249043e-12 9.053450e-07 -1.075349e-06 4.089288e-01
6.319640e+00 1.645749e-01 3.234465e-12 9.031969e-07 -1.072743e-06 4.089348e-01
6.321640e+00 1.645753e-01 3.219953e-12 9.010541e-07 -1.070143e-06 4.089408e-01
6.323640e+00 1.645756e-01 3.205506e-12 8.989164e-07 -1.067550e-06 4.089468e-01
6.325640e+00 1.645760e-01 3.191125e-12 8.967839e-07 -1.064963e-06 4.089528e-01
6.327640e+00 1.645764e-01 3.176810e-12 8.946565e-07 -1.062383e-06 4.089588e-01
6.329640e+00 1.645767e-01 3.162558e-12 8.925343e-07 -1.059809e-06 4.089648e-01
6.331640e+00 1.645771e-01 3.148372e-12 8.904173e-07 -1.057241e-06 4.089708e-01
6.333640e+00 1.645774e-01 3.134249e-12 8.883053e-07 -1.054680e-06 4.089768e-01
6.335640e+00 1.645778e-01 3.120191e-12 8.861985e-07 -1.052125e-06 4.089828e-01
6.337640e+00 1.645781e-01 3.106196e-12 8.840968e-07 -1.049577e-06 4.089888e-01
6.339640e+00 1.645785e-01 3.092264e-12 8.820002e-07 -1.047035e-06 4.089947e-01
6.341640e+00 1.645789e-01 3.078396e-12 8.799087e-07 -1.044499e-06 4.090007e-01
6.343640e+00 1.645792e-01 3.064590e-12 8.778222e-07 -1.041969e-06 4.090067e-01
6.345640e+00 1.645796e-01 3.050846e-12 8.757408e-07 -1.039446e-06 4.090126e-01
6.347640e+00 1.645799e-01 3.037165e-12 8.736644e-07 -1.036929e-06 4.090186e-01
6.349640e+00 1.645803e-01 3.023546e-12 8.715931e-07 -1.034418e-06 4.090245e-01
6.351640e+00 1.645806e-01 3.009988e-12 8.695268e-07 -1.031913e-06 4.090305e-01
6.353640e+00 1.645810e-01 2.996492e-12 8.674654e-07 -1.029415e-06 4.090364e-01
6.355640e+00 1.645814e-01 2.983056e-12 8.654091e-07 -1.026923e-06 4.090424e-01
6.357640e+00 1.645817e-01 2.969682e-12 8.633577e-07 -1.024437e-06 4.090483e-01
6.359640e+00 1.645821e-01 2.956368e-12 8.613114e-07 -1.021957e-06 4.090543e-01
6.361640e+00 1.645824e-01 2.943114e-12 8.592699e-07 -1.019484e-06 4.090602e-01
6.363640e+00 1.645828e-01 2.929920e-12 8.572334e-07 -1.017016e-06 4.090661e-01
6.365640e+00 1.645831e-01 2.916785e-12 8.552018e-07 -1.014555e-06 4.090720e-01
6.367640e+00 1.645835e-01 2.903710e-12 8.531752e-07 -1.012100e-06 4.090780e-01
6.369640e+00 1.645839e-01 2.890695e-12 8.511534e-07 -1.009650e-06 4.090839e-01
6.371640e+00 1.645842e-01 2.877738e-12 8.491366e-07 -1.007207e-06 4.090898e-01
6.373640e+00 1.645846e-01 2.864839e-12 8.471246e-07 -1.004770e-06 4.090957e-01
6.375640e+00 1.645849e-01 2.851999e-12 8.451175e-07 -1.002339e-06 4.091016e-01
6.377640e+00 1.645853e-01 2.839217e-12 8.431152e-07 -9.999144e-07 4.091075e-01
6.379640e+00 1.645856e-01 2.826493e-12 8.411178e-07 -9.974955e-07 4.091134e-01
6.381640e+00 1.645860e-01 2.813826e-12 8.391253e-07 -9.950826e-07 4.091193e-01
6.383640e+00 1.645863e-01 2.801217e-12 8.371375e-07 -9.926756e-07 4.091252e-01
6.385640e+00 1.645867e-01 2.788664e-12 8.351546e-07 -9.902747e-07 4.091311e-01
6.387640e+00 1.645870e-01 2.776168e-12 8.331764e-07 -9.878796e-07 4.091370e-01
6.389640e+00 1.645874e-01 2.763729e-12 8.312030e-07 -9.854906e-07 4.091429e-01
6.391640e+00 1.645877e-01 2.751346e-12 8.292344e-07 -9.831074e-07 4.091487e-01
6.393640e+00 1.645881e-01 2.739019e-12 8.272706e-07 -9.807301e-07 4.091546e-01
6.395640e+00 1.645884e-01 2.726748e-12 8.253115e-07 -9.783588e-07 4.091605e-01
6.397640e+00 1.645888e-01 2.714532e-12 8.233572e-07 -9.759933e-07 4.091663e-01
6.399640e+00 1.645892e-01 2.702371e-12 8.214075e-07 -9.736337e-07 4.091722e-01
6.401640e+00 1.645895e-01 2.690265e-12 8.194626e-07 -9.712799e-07 4.091781e-01
6.403640e+00 1.645899e-01 2.678214e-12 8.175224e-07 -9.689320e-07 4.091839e-01
6.405640e+00 1.645902e-01 2.666217e-12 8.155869e-07 -9.665899e-07 4.091898e-01
6.407640e+00 1.645906e-01 2.654275e-12 8.136560e-07 -9.642535e-07 4.091956e-01
6.409640e+00 1.645909e-01 2.642386e-12 8.117299e-07 -9.619230e-07 4.092015e-01
6.411640e+00 1.645913e-01 2.630551e-12 8.098084e-07 -9.595983e-07 4.092073e-01
6.413640e+00 1.645916e-01 2.618770e-12 8.078915e-07 -9.572793e-07 4.092131e-01
6.415640e+00 1.645920e-01 2.607042e-12 8.059792e-07 -9.549660e-07 4.092190e-01
6.417640e+00 1.645923e-01 2.595367e-12 8.040716e-07 -9.526585e-07 4.092248e-01
6.419640e+00 1.645927e-01 2.583744e-12 8.021686e-07 -9.503567e-07 4.092306e-01
6.421640e+00 1.645930e-01 2.572174e-12 8.002702e-07 -9.480606e-07 4.092364e-01
6.423640e+00 1.645934e-01 2.560657e-12 7.983763e-07 -9.457701e-07 4.092423e-01
6.425640e+00 1.645937e-01 2.549191e-12 7.964871e-07 -9.434854e-07 4.092481e-01
6.427640e+00 1.645941e-01 2.537777e-12 7.946024e-07 -9.412063e-07 4.092539e-01
6.429640e+00 1.645944e-01 2.526415e-12 7.927223e-07 -9.389328e-07 4.092597e-01
6.431640e+00 1.645947e-01 2.515104e-12 7.908467e-07 -9.366650e-07 4.092655e-01
6.433640e+00 1.645951e-01 2.503844e-12 7.889756e-07 -9.344028e-07 4.092713e-01
6.435640e+00 1.645954e-01 2.492635e-12 7.871091e-07 -9.321462e-07 4.092771e-01
6.437640e+00 1.645958e-01 2.481476e-12 7.852470e-07 -9.298952e-07 4.092829e-01
6.439640e+00 1.645961e-01 2.470368e-12 7.833895e-07 -9.276497e-07 4.092887e-01
6.441640e+00 1.645965e-01 2.459310e-12 7.815364e-07 -9.254098e-07 4.092945e-01
6.443640e+00 1.645968e-01 2.448302e-12 7.796878e-07 -9.231754e-07 4.093002e-01
6.445640e+00 1.645972e-01 2.437343e-12 7.778437e-07 -9.209466e-07 4.093060e-01
6.447640e+00 1.645975e-01 2.426434e-12 7.760040e-07 -9.187233e-07 4.093118e-01
6.449640e+00 1.645979e-01 2.415575e-12 7.741688e-07 -9.165055e-07 4.093176e-01
6.451640e+00 1.645982e-01 2.404764e-12 7.723380e-07 -9.142931e-07 4.093233e-01
6.453640e+00 1.645986e-01 2.394002e-12 7.705116e-07 -9.120863e-07 4.093291e-01
6.455640e+00 1.645989e-01 2.383289e-12 7.686897e-07 -9.098849e-07 4.093349e-01
6.457640e+00 1.645993e-01 2.372624e-12 7.668721e-07 -9.076889e-07 4.093406e-01
6.459640e+00 1.645996e-01 2.362007e-12 7.650589e-07 -9.054984e-07 4.093464e-01
6.461640e+00 1.645999e-01 2.351438e-12 7.632501e-07 -9.033133e-07 4.093521e-01
6.463640e+00 1.646003e-01 2.340917e-12 7.614456e-07 -9.011336e-07 4.093579e-01
6.465640e+00 1.646006e-01 2.330443e-12 7.596456e-07 -8.989593e-07 4.093636e-01
6.467640e+00 1.646010e-01 2.320016e-12 7.578498e-07 -8.967903e-07 4.093693e-01
6.469640e+00 1.646013e-01 2.309637e-12 7.560584e-07 -8.946268e-07 4.093751e-01
6.471640e+00 1.646017e-01 2.299304e-12 7.542713e-07 -8.924685e-07 4.093808e-01
6.473640e+00 1.646020e-01 2.289018e-12 7.524885e-07 -8.903156e-07 4.093865e-01
6.475640e+00 1.646024e-01 2.278778e-12 7.507100e-07 -8.881680e-07 4.093923e-01
6.477640e+00 1.646027e-01 2.268585e-12 7.489358e-07 -8.860258e-07 4.093980e-01
6.479640e+00 1.646030e-01 2.258438e-12 7.471659e-07 -8.838888e-07 4.094037e-01
6.481640e+00 1.646034e-01 2.248336e-12 7.454003e-07 -8.817571e-07 4.094094e-01
6.483640e+00 1.646037e-01 2.238280e-12 7.436389e-07 -8.796307e-07 4.094151e-01
6.485640e+00 1.646041e-01 2.228269e-12 7.418817e-07 -8.775095e-07 4.094208e-01
6.487640e+00 1.646044e-01 2.218303e-12 7.401288e-07 -8.753936e-07 4.094265e-01
6.489640e+00 1.646048e-01 2.208383e-12 7.383802e-07 -8.732829e-07 4.094322e-01
6.491640e+00 1.646051e-01 2.198507e-12 7.366357e-07 -8.711774e-07 4.094379e-01
6.493640e+00 1.646054e-01 2.188675e-12 7.348955e-07 -8.690771e-07 4.094436e-01
6.495640e+00 1.646058e-01 2.178888e-12 7.331594e-07 -8.669820e-07 4.094493e-01
6.497640e+00 1.646061e-01 2.169145e-12 7.314275e-07 -8.648920e-07 4.094550e-01
6.499640e+00 1.646065e-01 2.159446e-12 7.296998e-07 -8.628073e-07 4.094607e-01
6.501640e+00 1.646068e-01 2.149791e-12 7.279763e-07 -8.607276e-07 4.094664e-01
6.503640e+00 1.646071e-01 2.140179e-12 7.262569e-07 -8.586531e-07 4.094720e-01
6.505640e+00 1.646075e-01 2.130611e-12 7.245417e-07 -8.565838e-07 4.094777e-01
6.507640e+00 1.646078e-01 2.121085e-12 7.228306e-07 -8.545195e-07 4.094834e-01
6.509640e+00 1.646082e-01 2.111603e-12 7.211236e-07 -8.524603e-07 4.094891e-01
6.511640e+00 1.646085e-01 2.102163e-12 7.194207e-07 -8.504063e-07 4.094947e-01
6.513640e+00 1.646088e-01 2.092766e-12 7.177220e-07 -8.483572e-07 4.095004e-01
6.515640e+00 1.646092e-01 2.083411e-12 7.160273e-07 -8.463133e-07 4.095060e-01
6.517640e+00 1.646095e-01 2.074099e-12 7.143367e-07 -8.442744e-07 4.095117e-01
6.519640e+00 1.646099e-01 2.064828e-12 7.126502e-07 -8.422405e-07 4.095173e-01
6.521640e+00 1.646102e-01 2.055600e-12 7.109677e-07 -8.402116e-07 4.095230e-01
6.523640e+00 1.646105e-01 2.046412e-12 7.092893e-07 -8.381878e-07 4.095286e-01
6.525640e+00 1.646109e-01 2.037266e-12 7.076150e-07 -8.361689e-07 4.095343e-01
6.527640e+00 1.646112e-01 2.028162e-12 7.059447e-07 -8.341550e-07 4.095399e-01
6.529640e+00 1.646116e-01 2.019098e-12 7.042784e-07 -8.321461e-07 4.095455e-01
6.531640e+00 1.646119e-01 2.010076e-12 7.026161e-07 -8.301421e-07 4.095511e-01
6.533640e+00 1.646122e-01 2.001094e-12 7.009578e-07 -8.281431e-07 4.095568e-01
6.535640e+00 1.646126e-01 1.992152e-12 6.993035e-07 -8.261490e-07 4.095624e-01
6.537640e+00 1.646129e-01 1.983251e-12 6.976532e-07 -8.241599e-07 4.095680e-01
6.539640e+00 1.646132e-01 1.974389e-12 6.960069e-07 -8.221756e-07 4.095736e-01
6.541640e+00 1.646136e-01 1.965568e-12 6.943645e-07 -8.201962e-07 4.095792e-01
6.543640e+00 1.646139e-01 1.956786e-12 6.927261e-07 -8.182217e-07 4.095848e-01
6.545640e+00 1.646142e-01 1.948044e-12 6.910916e-07 -8.162521e-07 4.095904e-01
6.547640e+00 1.646146e-01 1.939342e-12 6.894611e-07 -8.142873e-07 4.095960e-01
6.549640e+00 1.646149e-01 1.930678e-12 6.878344e-07 -8.123274e-07 4.096016e-01
6.551640e+00 1.646153e-01 1.922054e-12 6.862117e-07 -8.103723e-07 4.096072e-01
6.553640e+00 1.646156e-01 1.913468e-12 6.845930e-07 -8.084220e-07 4.096128e-01
6.555640e+00 1.646159e-01 1.904921e-12 6.829781e-07 -8.064765e-07 4.096184e-01
6.557640e+00 1.646163e-01 1.896413e-12 6.813670e-07 -8.045359e-07 4.096240e-01
6.559640e+00 1.646166e-01 1.887943e-12 6.797599e-07 -8.026000e-07 4.096296e-01
6.561640e+00 1.646169e-01 1.879511e-12 6.781566e-07 -8.006688e-07 4.096351e-01
6.563640e+00 1.646173e-01 1.871117e-12 6.765572e-07 -7.987425e-07 4.096407e-01
6.565640e+00 1.646176e-01 1.862761e-12 6.749617e-07 -7.968208e-07 4.096463e-01
6.567640e+00 1.646179e-01 1.854442e-12 6.733699e-07 -7.949039e-07 4.096518e-01
6.569640e+00 1.646183e-01 1.846161e-12 6.717821e-07 -7.929918e-07 4.096574e-01
6.571640e+00 1.646186e-01 1.837917e-12 6.701980e-07 -7.910843e-07 4.096630e-01
6.573640e+00 1.646189e-01 1.829711e-12 6.686177e-07 -7.891816e-07 4.096685e-01
6.575640e+00 1.646193e-01 1.821541e-12 6.670412e-07 -7.872835e-07 4.096741e-01
6.577640e+00 1.646196e-01 1.813408e-12 6.654686e-07 -7.853901e-07 4.096796e-01
6.579640e+00 1.646199e-01 1.805311e-12 6.638997e-07 -7.835013e-07 4.096852e-01
6.581640e+00 1.646203e-01 1.797251e-12 6.623346e-07 -7.816172e-07 4.096907e-01
6.583640e+00 1.646206e-01 1.789228e-12 6.607732e-07 -7.797378e-07 4.096963e-01
6.585640e+00 1.646209e-01 1.781240e-12 6.592156e-07 -7.778630e-07 4.097018e-01
6.587640e+00 1.646213e-01 1.773289e-12 6.576618e-07 -7.759928e-07 4.097073e-01
6.589640e+00 1.646216e-01 1.765373e-12 6.561116e-07 -7.741271e-07 4.097128e-01
6.591640e+00 1.646219e-01 1.757493e-12 6.545652e-07 -7.722661e-07 4.097184e-01
6.593640e+00 1.646223e-01 1.749648e-12 6.530226e-07 -7.704097e-07 4.097239e-01
6.595640e+00 1.646226e-01 1.741838e-12 6.514836e-07 -7.685578e-07 4.097294e-01
6.597640e+00 1.646229e-01 1.734064e-12 6.499483e-07 -7.667105e-07 4.097349e-01
6.599640e+00 1.646232e-01 1.726325e-12 6.484168e-07 -7.648678e-07 4.097404e-01
6.601640e+00 1.646236e-01 1.718620e-12 6.468889e-07 -7.630295e-07 4.097460e-01
6.603640e+00 1.646239e-01 1.710950e-12 6.453646e-07 -7.611958e-07 4.097515e-01
6.605640e+00 1.646242e-01 1.703315e-12 6.438441e-07 -7.593666e-07 4.097570e-01
6.607640e+00 1.646246e-01 1.695714e-12 6.423272e-07 -7.575419e-07 4.097625e-01
6.609640e+00 1.646249e-01 1.688147e-12 6.408139e-07 -7.557217e-07 4.097680e-01
6.611640e+00 1.646252e-01 1.680615e-12 6.393043e-07 -7.539060e-07 4.097734e-01
6.613640e+00 1.646256e-01 1.673116e-12 6.377983e-07 -7.520947e-07 4.097789e-01
6.615640e+00 1.646259e-01 1.665651e-12 6.362959e-07 -7.502879e-07 4.097844e-01
6.617640e+00 1.646262e-01 1.658219e-12 6.347971e-07 -7.484855e-07 4.097899e-01
6.619640e+00 1.646265e-01 1.650821e-12 6.333020e-07 -7.466876e-07 4.097954e-01
6.621640e+00 1.646269e-01 1.643456e-12 6.318104e-07 -7.448941e-07 4.098009e-01
6.623640e+00 1.646272e-01 1.636124e-12 6.303224e-07 -7.431050e-07 4.098063e-01
6.625640e+00 1.646275e-01 1.628826e-12 6.288379e-07 -7.413202e-07 4.098118e-01
6.627640e+00 1.646279e-01 1.621560e-12 6.273571e-07 -7.395399e-07 4.098173e-01
6.629640e+00 1.646282e-01 1.614326e-12 6.258798e-07 -7.377640e-07 4.098227e-01
6.631640e+00 1.646285e-01 1.607126e-12 6.244060e-07 -7.359924e-07 4.098282e-01
6.633640e+00 1.646288e-01 1.599957e-12 6.229358e-07 -7.342252e-07 4.098336e-01
6.635640e+00 1.646292e-01 1.592821e-12 6.214691e-07 -7.324623e-07 4.098391e-01
6.637640e+00 1.646295e-01 1.585717e-12 6.200060e-07 -7.307037e-07 4.098445e-01
6.639640e+00 1.646298e-01 1.578645e-12 6.185463e-07 -7.289495e-07 4.098500e-01
6.641640e+00 1.646301e-01 1.571605e-12 6.170902e-07 -7.271996e-07 4.098554e-01
6.643640e+00 1.646305e-01 1.564596e-12 6.156375e-07 -7.254539e-07 4.098609e-01
6.645640e+00 1.646308e-01 1.557619e-12 6.141883e-07 -7.237126e-07 4.098663e-01
6.647640e+00 1.646311e-01 1.550673e-12 6.127427e-07 -7.219756e-07 4.098717e-01
6.649640e+00 1.646315e-01 1.543759e-12 6.113004e-07 -7.202428e-07 4.098772e-01
6.651640e+00 1.646318e-01 1.536875e-12 6.098617e-07 -7.185142e-07 4.098826e-01
6.653640e+00 1.646321e-01 1.530023e-12 6.084264e-07 -7.167899e-07 4.098880e-01
6.655640e+00 1.646324e-01 1.523201e-12 6.069945e-07 -7.150699e-07 4.098934e-01
6.657640e+00 1.646328e-01 1.516410e-12 6.055661e-07 -7.133540e-07 4.098988e-01
6.659640e+00 1.646331e-01 1.509649e-12 6.041411e-07 -7.116424e-07 4.099043e-01
6.661640e+00 1.646334e-01 1.502919e-12 6.027195e-07 -7.099350e-07 4.099097e-01
6.663640e+00 1.646337e-01 1.496219e-12 6.013014e-07 -7.082318e-07 4.099151e-01
6.665640e+00 1.646340e-01 1.489549e-12 5.998866e-07 -7.065327e-07 4.099205e-01
6.667640e+00 1.646344e-01 1.482909e-12 5.984752e-07 -7.048379e-07 4.099259e-01
6.669640e+00 1.646347e-01 1.476299e-12 5.970672e-07 -7.031472e-07 4.099313e-01
6.671640e+00 1.646350e-01 1.469719e-12 5.956626e-07 -7.014606e-07 4.099367e-01
6.673640e+00 1.646353e-01 1.463168e-12 5.942614e-07 -6.997782e-07 4.099421e-01
6.675640e+00 1.646357e-01 1.456647e-12 5.928635e-07 -6.980999e-07 4.099474e-01
6.677640e+00 1.646360e-01 1.450155e-12 5.914690e-07 -6.964257e-07 4.099528e-01
6.679640e+00 1.646363e-01 1.443692e-12 5.900778e-07 -6.947556e-07 4.099582e-01
6.681640e+00 1.646366e-01 1.437258e-12 5.886900e-07 -6.930897e-07 4.099636e-01
6.683640e+00 1.646370e-01 1.430853e-12 5.873054e-07 -6.914278e-07 4.099690e-01
6.685640e+00 1.646373e-01 1.424477e-12 5.859243e-07 -6.897700e-07 4.099743e-01
6.687640e+00 1.646376e-01 1.418130e-12 5.845464e-07 -6.881162e-07 4.099797e-01
6.689640e+00 1.646379e-01 1.411811e-12 5.831718e-07 -6.864666e-07 4.099851e-01
6.691640e+00 1.646382e-01 1.405520e-12 5.818005e-07 -6.848209e-07 4.099904e-01
6.693640e+00 1.646386e-01 1.399258e-12 5.804325e-07 -6.831793e-07 4.099958e-01
6.695640e+00 1.646389e-01 1.393023e-12 5.790678e-07 -6.815417e-07 4.100011e-01
6.697640e+00 1.646392e-01 1.386817e-12 5.777063e-07 -6.799082e-07 4.100065e-01
6.699640e+00 1.646395e-01 1.380639e-12 5.763481e-07 -6.782786e-07 4.100118e-01
6.701640e+00 1.646399e-01 1.374488e-12 5.749932e-07 -6.766531e-07 4.100172e-01
6.703640e+00 1.646402e-01 1.368365e-12 5.736415e-07 -6.750315e-07 4.100225e-01
6.705640e+00 1.646405e-01 1.362270e-12 5.722931e-07 -6.734139e-07 4.100279e-01
6.707640e+00 1.646408e-01 1.356201e-12 5.709479e-07 -6.718003e-07 4.100332e-01
6.709640e+00 1.646411e-01 1.350160e-12 5.696059e-07 -6.701906e-07 4.100385e-01
6.711640e+00 1.646415e-01 1.344147e-12 5.682671e-07 -6.685849e-07 4.100439e-01
6.713640e+00 1.646418e-01 1.338160e-12 5.669315e-07 -6.669831e-07 4.100492e-01
6.715640e+00 1.646421e-01 1.332200e-12 5.655992e-07 -6.653852e-07 4.100545e-01
6.717640e+00 1.646424e-01 1.326267e-12 5.642700e-07 -6.637913e-07 4.100598e-01
6.719640e+00 1.646427e-01 1.320360e-12 5.629440e-07 -6.622012e-07 4.100652e-01
6.721640e+00 1.646430e-01 1.314480e-12 5.616212e-07 -6.606151e-07 4.100705e-01
6.723640e+00 1.646434e-01 1.308627e-12 5.603015e-07 -6.590328e-07 4.100758e-01
6.725640e+00 1.646437e-01 1.302799e-12 5.589851e-07 -6.574544e-07 4.100811e-01
6.727640e+00 1.646440e-01 1.296998e-12 5.576717e-07 -6.558799e-07 4.100864e-01
6.729640e+00 1.646443e-01 1.291223e-12 5.563615e-07 -6.543092e-07 4.100917e-01
6.731640e+00 1.646446e-01 1.285474e-12 5.550545e-07 -6.527424e-07 4.100970e-01
6.733640e+00 1.646450e-01 1.279750e-12 5.537506e-07 -6.511794e-07 4.101023e-01
6.735640e+00 1.646453e-01 1.274052e-12 5.524498e-07 -6.496203e-07 4.101076e-01
6.737640e+00 1.646456e-01 1.268380e-12 5.511521e-07 -6.480649e-07 4.101129e-01
6.739640e+00 1.646459e-01 1.262733e-12 5.498575e-07 -6.465134e-07 4.101181e-01
6.741640e+00 1.646462e-01 1.257112e-12 5.485660e-07 -6.449657e-07 4.101234e-01
6.743640e+00 1.646465e-01 1.251516e-12 5.472776e-07 -6.434217e-07 4.101287e-01
6.745640e+00 1.646469e-01 1.245945e-12 5.459923e-07 -6.418816e-07 4.101340e-01
6.747640e+00 1.646472e-01 1.240399e-12 5.447101e-07 -6.403452e-07 4.101393e-01
6.749640e+00 1.646475e-01 1.234877e-12 5.434309e-07 -6.388126e-07 4.101445e-01
6.751640e+00 1.646478e-01 1.229381e-12 5.421548e-07 -6.372837e-07 4.101498e-01
6.753640e+00 1.646481e-01 1.223909e-12 5.408818e-07 -6.357586e-07 4.101551e-01
6.755640e+00 1.646484e-01 1.218462e-12 5.396118e-07 -6.342372e-07 4.101603e-01
6.757640e+00 1.646488e-01 1.213039e-12 5.383449e-07 -6.327195e-07 4.101656e-01
6.759640e+00 1.646491e-01 1.207641e-12 5.370809e-07 -6.312055e-07 4.101708e-01
6.761640e+00 1.646494e-01 1.202266e-12 5.358200e-07 -6.296953e-07 4.101761e-01
6.763640e+00 1.646497e-01 1.196916e-12 5.345621e-07 -6.281887e-07 4.101813e-01
6.765640e+00 1.646500e-01 1.191590e-12 5.333073e-07 -6.266858e-07 4.101866e-01
6.767640e+00 1.646503e-01 1.186288e-12 5.320554e-07 -6.251866e-07 4.101918e-01
6.769640e+00 1.646506e-01 1.181009e-12 5.308065e-07 -6.236911e-07 4.101971e-01
6.771640e+00 1.646510e-01 1.175754e-12 5.295606e-07 -6.221992e-07 4.102023e-01
6.773640e+00 1.646513e-01 1.170523e-12 5.283177e-07 -6.207110e-07 4.102075e-01
6.775640e+00 1.646516e-01 1.165315e-12 5.270778e-07 -6.192264e-07 4.102127e-01
6.777640e+00 1.646519e-01 1.160131e-12 5.258408e-07 -6.177455e-07 4.102180e-01
6.779640e+00 1.646522e-01 1.154970e-12 5.246068e-07 -6.162681e-07 4.102232e-01
6.781640e+00 1.646525e-01 1.149832e-12 5.233757e-07 -6.147944e-07 4.102284e-01
6.783640e+00 1.646528e-01 1.144716e-12 5.221476e-07 -6.133243e-07 4.102336e-01
6.785640e+00 1.646532e-01 1.139624e-12 5.209224e-07 -6.118578e-07 4.102388e-01
6.787640e+00 1.646535e-01 1.134555e-12 5.197002e-07 -6.103948e-07 4.102441e-01
6.789640e+00 1.646538e-01 1.129509e-12 5.184809e-07 -6.089355e-07 4.102493e-01
6.791640e+00 1.646541e-01 1.124485e-12 5.172644e-07 -6.074797e-07 4.102545e-01
6.793640e+00 1.646544e-01 1.119483e-12 5.160509e-07 -6.060275e-07 4.102597e-01
6.795640e+00 1.646547e-01 1.114504e-12 5.148403e-07 -6.045788e-07 4.102649e-01
6.797640e+00 1.646550e-01 1.109547e-12 5.136326e-07 -6.031336e-07 4.102701e-01
6.799640e+00 1.646553e-01 1.104613e-12 5.124278e-07 -6.016920e-07 4.102753e-01
6.801640e+00 1.646556e-01 1.099701e-12 5.112259e-07 -6.002539e-07 4.102804e-01
6.803640e+00 1.646560e-01 1.094810e-12 5.100268e-07 -5.988194e-07 4.102856e-01
6.805640e+00 1.646563e-01 1.089942e-12 5.088306e-07 -5.973883e-07 4.102908e-01
6.807640e+00 1.646566e-01 1.085095e-12 5.076372e-07 -5.959607e-07 4.102960e-01
6.809640e+00 1.646569e-01 1.080270e-12 5.064467e-07 -5.945366e-07 4.103012e-01
6.811640e+00 1.646572e-01 1.075467e-12 5.052591e-07 -5.931160e-07 4.103063e-01
6.813640e+00 1.646575e-01 1.070685e-12 5.040743e-07 -5.916989e-07 4.103115e-01
6.815640e+00 1.646578e-01 1.065925e-12 5.028923e-07 -5.902852e-07 4.103167e-01
6.817640e+00 1.646581e-01 1.061186e-12 5.017131e-07 -5.888750e-07 4.103219e-01
6.819640e+00 1.646584e-01 1.056468e-12 5.005368e-07 -5.874682e-07 4.103270e-01
6.821640e+00 1.646588e-01 1.051772e-12 4.993632e-07 -5.860649e-07 4.103322e-01
6.823640e+00 1.646591e-01 1.047096e-12 4.981925e-07 -5.846650e-07 4.103373e-01
6.825640e+00 1.646594e-01 1.042442e-12 4.970246e-07 -5.832685e-07 4.103425e-01
6.827640e+00 1.646597e-01 1.037808e-12 4.958594e-07 -5.818754e-07 4.103476e-01
6.829640e+00 1.646600e-01 1.033195e-12 4.946971e-07 -5.804857e-07 4.103528e-01
6.831640e+00 1.646603e-01 1.028602e-12 4.935375e-07 -5.790994e-07 4.103579e-01
6.833640e+00 1.646606e-01 1.024031e-12 4.923807e-07 -5.777165e-07 4.103631e-01
6.835640e+00 1.646609e-01 1.019479e-12 4.912266e-07 -5.763370e-07 4.103682e-01
6.837640e+00 1.646612e-01 1.014948e-12 4.900753e-07 -5.749608e-07 4.103733e-01
6.839640e+00 1.646615e-01 1.010438e-12 4.889268e-07 -5.735880e-07 4.103785e-01
6.841640e+00 1.646618e-01 1.005947e-12 4.877810e-07 -5.722185e-07 4.103836e-01
6.843640e+00 1.646621e-01 1.001477e-12 4.866379e-07 -5.708524e-07 4.103887e-01
6.845640e+00 1.646625e-01 9.970266e-13 4.854976e-07 -5.694896e-07 4.103938e-01
6.847640e+00 1.646628e-01 9.925962e-13 4.843599e-07 -5.681302e-07 4.103990e-01
6.849640e+00 1.646631e-01 9.881856e-13 4.832250e-07 -5.667740e-07 4.104041e-01
6.851640e+00 1.646634e-01 9.837948e-13 4.820928e-07 -5.654212e-07 4.104092e-01
6.853640e+00 1.646637e-01 9.794237e-13 4.809634e-07 -5.640717e-07 4.104143e-01
6.855640e+00 1.646640e-01 9.750721e-13 4.798366e-07 -5.627254e-07 4.104194e-01
6.857640e+00 1.646643e-01 9.707400e-13 4.787124e-07 -5.613825e-07 4.104245e-01
6.859640e+00 1.646646e-01 9.664273e-13 4.775910e-07 -5.600428e-07 4.104296e-01
6.861640e+00 1.646649e-01 9.621340e-13 4.764723e-07 -5.587064e-07 4.104347e-01
6.863640e+00 1.646652e-01 9.578598e-13 4.753562e-07 -5.573733e-07 4.104398e-01
6.865640e+00 1.646655e-01 9.536048e-13 4.742428e-07 -5.560434e-07 4.104449e-01
6.867640e+00 1.646658e-01 9.493688e-13 4.731320e-07 -5.547167e-07 4.104500e-01
6.869640e+00 1.646661e-01 9.451518e-13 4.720239e-07 -5.533933e-07 4.104551e-01
6.871640e+00 1.646664e-01 9.409536e-13 4.709184e-07 -5.520731e-07 4.104602e-01
6.873640e+00 1.646667e-01 9.367742e-13 4.698156e-07 -5.507561e-07 4.104653e-01
6.875640e+00 1.646670e-01 9.326136e-13 4.687154e-07 -5.494423e-07 4.104703e-01
6.877640e+00 1.646673e-01 9.284715e-13 4.676178e-07 -5.481318e-07 4.104754e-01
6.879640e+00 1.646676e-01 9.243481e-13 4.665229e-07 -5.468244e-07 4.104805e-01
6.881640e+00 1.646680e-01 9.202430e-13 4.654305e-07 -5.455202e-07 4.104855e-01
6.883640e+00 1.646683e-01 9.161563e-13 4.643408e-07 -5.442192e-07 4.104906e-01
6.885640e+00 1.646686e-01 9.120879e-13 4.632537e-07 -5.429214e-07 4.104957e-01
6.887640e+00 1.646689e-01 9.080378e-13 4.621691e-07 -5.416267e-07 4.105007e-01
6.889640e+00 1.646692e-01 9.040057e-13 4.610872e-07 -5.403352e-07 4.105058e-01
6.891640e+00 1.646695e-01 8.999917e-13 4.600078e-07 -5.390468e-07 4.105109e-01
6.893640e+00 1.646698e-01 8.959956e-13 4.589310e-07 -5.377616e-07 4.105159e-01
6.895640e+00 1.646701e-01 8.920174e-13 4.578567e-07 -5.364795e-07 4.105210e-01
6.897640e+00 1.646704e-01 8.880570e-13 4.567850e-07 -5.352005e-07 4.105260e-01
6.899640e+00 1.646707e-01 8.841144e-13 4.557159e-07 -5.339247e-07 4.105310e-01
6.901640e+00 1.646710e-01 8.801893e-13 4.546493e-07 -5.326519e-07 4.105361e-01
6.903640e+00 1.646713e-01 8.762819e-13 4.535853e-07 -5.313823e-07 4.105411e-01
6.905640e+00 1.646716e-01 8.723919e-13 4.525238e-07 -5.301157e-07 4.105462e-01
6.907640e+00 1.646719e-01 8.685193e-13 4.514648e-07 -5.288522e-07 4.105512e-01
6.909640e+00 1.646722e-01 8.646640e-13 4.504084e-07 -5.275918e-07 4.105562e-01
6.911640e+00 1.646725e-01 8.608260e-13 4.493545e-07 -5.263345e-07 4.105612e-01
6.913640e+00 1.646728e-01 8.570051e-13 4.483031e-07 -5.250803e-07 4.105663e-01
6.915640e+00 1.646731e-01 8.532013e-13 4.472542e-07 -5.238290e-07 4.105713e-01
6.917640e+00 1.646734e-01 8.494146e-13 4.462077e-07 -5.225809e-07 4.105763e-01
6.919640e+00 1.646737e-01 8.456447e-13 4.451638e-07 -5.213357e-07 4.105813e-01
6.921640e+00 1.646740e-01 8.418917e-13 4.441224e-07 -5.200936e-07 4.105863e-01
6.923640e+00 1.646743e-01 8.381556e-13 4.430835e-07 -5.188546e-07 4.105913e-01
6.925640e+00 1.646746e-01 8.344361e-13 4.420470e-07 -5.176185e-07 4.105963e-01
6.927640e+00 1.646749e-01 8.307332e-13 4.410130e-07 -5.163855e-07 4.106013e-01
6.929640e+00 1.646752e-01 8.270469e-13 4.399814e-07 -5.151554e-07 4.106063e-01
6.931640e+00 1.646755e-01 8.233771e-13 4.389524e-07 -5.139284e-07 4.106113e-01
6.933640e+00 1.646758e-01 8.197237e-13 4.379257e-07 -5.127043e-07 4.106163e-01
6.935640e+00 1.646761e-01 8.160866e-13 4.369015e-07 -5.114832e-07 4.106213e-01
6.937640e+00 1.646764e-01 8.124658e-13 4.358798e-07 -5.102651e-07 4.106263e-01
6.939640e+00 1.646767e-01 8.088612e-13 4.348605e-07 -5.090499e-07 4.106313e-01
6.941640e+00 1.646770e-01 8.052726e-13 4.338436e-07 -5.078377e-07 4.106363e-01
6.943640e+00 1.646773e-01 8.017002e-13 4.328291e-07 -5.066285e-07 4.106413e-01
6.945640e+00 1.646776e-01 7.981437e-13 4.318171e-07 -5.054222e-07 4.106462e-01
6.947640e+00 1.646779e-01 7.946030e-13 4.308074e-07 -5.042188e-07 4.106512e-01
6.949640e+00 1.646782e-01 7.910783e-13 4.298002e-07 -5.030183e-07 4.106562e-01
6.951640e+00 1.646785e-01 7.875692e-13 4.287954e-07 -5.018208e-07 4.106611e-01
6.953640e+00 1.646788e-01 7.840759e-13 4.277929e-07 -5.006262e-07 4.106661e-01
6.955640e+00 1.646791e-01 7.805981e-13 4.267928e-07 -4.994345e-07 4.106711e-01
6.957640e+00 1.646794e-01 7.771359e-13 4.257952e-07 -4.982457e-07 4.106760e-01
6.959640e+00 1.646797e-01 7.736892e-13 4.247999e-07 -4.970597e-07 4.106810e-01
6.961640e+00 1.646800e-01 7.702579e-13 4.238069e-07 -4.958767e-07 4.106859e-01
6.963640e+00 1.646803e-01 7.668419e-13 4.228164e-07 -4.946965e-07 4.106909e-01
6.965640e+00 1.646806e-01 7.634412e-13 4.218281e-07 -4.935192e-07 4.106958e-01
6.967640e+00 1.646809e-01 7.600556e-13 4.208423e-07 -4.923448e-07 4.107008e-01
6.969640e+00 1.646812e-01 7.566852e-13 4.198588e-07 -4.911732e-07 4.107057e-01
6.971640e+00 1.646815e-01 7.533299e-13 4.188776e-07 -4.900045e-07 4.107107e-01
6.973640e+00 1.646818e-01 7.499895e-13 4.178987e-07 -4.888386e-07 4.107156e-01
6.975640e+00 1.646821e-01 7.466641e-13 4.169222e-07 -4.876755e-07 4.107205e-01
6.977640e+00 1.646823e-01 7.433535e-13 4.159480e-07 -4.865153e-07 4.107255e-01
6.979640e+00 1.646826e-01 7.400577e-13 4.149762e-07 -4.853579e-07 4.107304e-01
6.981640e+00 1.646829e-01 7.367766e-13 4.140066e-07 -4.842033e-07 4.107353e-01
6.983640e+00 1.646832e-01 7.335102e-13 4.130393e-07 -4.830515e-07 4.107402e-01
6.985640e+00 1.646835e-01 7.302584e-13 4.120744e-07 -4.819025e-07 4.107452e-01
6.987640e+00 1.646838e-01 7.270211e-13 4.111117e-07 -4.807563e-07 4.107501e-01
6.989640e+00 1.646841e-01 7.237982e-13 4.101514e-07 -4.796129e-07 4.107550e-01
6.991640e+00 1.646844e-01 7.205898e-13 4.091933e-07 -4.784722e-07 4.107599e-01
6.993640e+00 1.646847e-01 7.173957e-13 4.082375e-07 -4.773344e-07 4.107648e-01
6.995640e+00 1.646850e-01 7.142158e-13 4.072839e-07 -4.761993e-07 4.107697e-01
6.997640e+00 1.646853e-01 7.110502e-13 4.063327e-07 -4.750669e-07 4.107746e-01
6.999640e+00 1.646856e-01 7.078987e-13 4.053837e-07 -4.739373e-07 4.107795e-01
7.001640e+00 1.646859e-01 7.047612e-13 4.044369e-07 -4.728104e-07 4.107844e-01
7.003640e+00 1.646862e-01 7.016378e-13 4.034924e-07 -4.716863e-07 4.107893e-01
7.005640e+00 1.646865e-01 6.985283e-13 4.025502e-07 -4.705649e-07 4.107942e-01
7.007640e+00 1.646868e-01 6.954327e-13 4.016102e-07 -4.694462e-07 4.107991e-01
7.009640e+00 1.646871e-01 6.923509e-13 4.006724e-07 -4.683303e-07 4.108040e-01
7.011640e+00 1.646874e-01 6.892829e-13 3.997368e-07 -4.672170e-07 4.108089e-01
7.013640e+00 1.646876e-01 6.862285e-13 3.988035e-07 -4.661065e-07 4.108137e-01
7.015640e+00 1.646879e-01 6.831879e-13 3.978724e-07 -4.649986e-07 4.108186e-01
7.017640e+00 1.646882e-01 6.801607e-13 3.969435e-07 -4.638935e-07 4.108235e-01
7.019640e+00 1.646885e-01 6.771471e-13 3.960168e-07 -4.627910e-07 4.108284e-01
7.021640e+00 1.646888e-01 6.741470e-13 3.950924e-07 -4.616912e-07 4.108332e-01
7.023640e+00 1.646891e-01 6.711602e-13 3.941701e-07 -4.605941e-07 4.108381e-01
7.025640e+00 1.646894e-01 6.681868e-13 3.932500e-07 -4.594996e-07 4.108430e-01
7.027640e+00 1.646897e-01 6.652266e-13 3.923321e-07 -4.584078e-07 4.108478e-01
7.029640e+00 1.646900e-01 6.622797e-13 3.914163e-07 -4.573186e-07 4.108527e-01
7.031640e+00 1.646903e-01 6.593459e-13 3.905028e-07 -4.562321e-07 4.108575e-01
7.033640e+00 1.646906e-01 6.564252e-13 3.895914e-07 -4.551482e-07 4.108624e-01
7.035640e+00 1.646909e-01 6.535175e-13 3.886822e-07 -4.540669e-07 4.108672e-01
7.037640e+00 1.646911e-01 6.506228e-13 3.877751e-07 -4.529883e-07 4.108721e-01
7.039640e+00 1.646914e-01 6.477410e-13 3.868702e-07 -4.519122e-07 4.108769e-01
7.041640e+00 1.646917e-01 6.448721e-13 3.859675e-07 -4.508388e-07 4.108818e-01
7.043640e+00 1.646920e-01 6.420160e-13 3.850669e-07 -4.497680e-07 4.108866e-01
7.045640e+00 1.646923e-01 6.391726e-13 3.841684e-07 -4.486998e-07 4.108914e-01
7.047640e+00 1.646926e-01 6.363420e-13 3.832721e-07 -4.476342e-07 4.108963e-01
7.049640e+00 1.646929e-01 6.335239e-13 3.823779e-07 -4.465711e-07 4.109011e-01
7.051640e+00 1.646932e-01 6.307184e-13 3.814858e-07 -4.455107e-07 4.109059e-01
7.053640e+00 1.646935e-01 6.279254e-13 3.805958e-07 -4.444528e-07 4.109108e-01
7.055640e+00 1.646938e-01 6.251449e-13 3.797080e-07 -4.433975e-07 4.109156e-01
7.057640e+00 1.646940e-01 6.223768e-13 3.788222e-07 -4.423447e-07 4.109204e-01
7.059640e+00 1.646943e-01 6.196211e-13 3.779386e-07 -4.412945e-07 4.109252e-01
7.061640e+00 1.646946e-01 6.168776e-13 3.770571e-07 -4.402468e-07 4.109300e-01
7.063640e+00 1.646949e-01 6.141464e-13 3.761776e-07 -4.392017e-07 4.109348e-01
7.065640e+00 1.646952e-01 6.114273e-13 3.753003e-07 -4.381591e-07 4.109397e-01
7.067640e+00 1.646955e-01 6.087204e-13 3.744250e-07 -4.371190e-07 4.109445e-01
7.069640e+00 1.646958e-01 6.060256e-13 3.735518e-07 -4.360814e-07 4.109493e-01
7.071640e+00 1.646961e-01 6.033428e-13 3.726807e-07 -4.350464e-07 4.109541e-01
7.073640e+00 1.646964e-01 6.006719e-13 3.718116e-07 -4.340139e-07 4.109589e-01
7.075640e+00 1.646966e-01 5.980130e-13 3.709446e-07 -4.329838e-07 4.109637e-01
7.077640e+00 1.646969e-01 5.953659e-13 3.700797e-07 -4.319563e-07 4.109684e-01
7.079640e+00 1.646972e-01 5.927306e-13 3.692168e-07 -4.309313e-07 4.109732e-01
7.081640e+00 1.646975e-01 5.901070e-13 3.683559e-07 -4.299087e-07 4.109780e-01
7.083640e+00 1.646978e-01 5.874952e-13 3.674971e-07 -4.288886e-07 4.109828e-01
7.085640e+00 1.646981e-01 5.848950e-13 3.666404e-07 -4.278710e-07 4.109876e-01
7.087640e+00 1.646984e-01 5.823064e-13 3.657856e-07 -4.268558e-07 4.109924e-01
7.089640e+00 1.646986e-01 5.797294e-13 3.649329e-07 -4.258432e-07 4.109971e-01
7.091640e+00 1.646989e-01 5.771638e-13 3.640823e-07 -4.248329e-07 4.110019e-01
7.093640e+00 1.646992e-01 5.746097e-13 3.632336e-07 -4.238251e-07 4.110067e-01
7.095640e+00 1.646995e-01 5.720669e-13 3.623870e-07 -4.228198e-07 4.110115e-01
7.097640e+00 1.646998e-01 5.695355e-13 3.615423e-07 -4.218168e-07 4.110162e-01
7.099640e+00 1.647001e-01 5.670154e-13 3.606997e-07 -4.208164e-07 4.110210e-01
7.101640e+00 1.647004e-01 5.645065e-13 3.598591e-07 -4.198183e-07 4.110257e-01
7.103640e+00 1.647007e-01 5.620088e-13 3.590204e-07 -4.188226e-07 4.110305e-01
7.105640e+00 1.647009e-01 5.595222e-13 3.581838e-07 -4.178294e-07 4.110353e-01
7.107640e+00 1.647012e-01 5.570467e-13 3.573491e-07 -4.168386e-07 4.110400e-01
7.109640e+00 1.647015e-01 5.545822e-13 3.565164e-07 -4.158501e-07 4.110448e-01
7.111640e+00 1.647018e-01 5.521288e-13 3.556857e-07 -4.148641e-07 4.110495e-01
7.113640e+00 1.647021e-01 5.496862e-13 3.548570e-07 -4.138804e-07 4.110543e-01
7.115640e+00 1.647024e-01 5.472546e-13 3.540302e-07 -4.128991e-07 4.110590e-01
7.117640e+00 1.647026e-01 5.448338e-13 3.532054e-07 -4.119202e-07 4.110637e-01
7.119640e+00 1.647029e-01 5.424237e-13 3.523825e-07 -4.109437e-07 4.110685e-01
7.121640e+00 1.647032e-01 5.400244e-13 3.515616e-07 -4.099695e-07 4.110732e-01
7.123640e+00 1.647035e-01 5.376358e-13 3.507426e-07 -4.089977e-07 4.110779e-01
7.125640e+00 1.647038e-01 5.352579e-13 3.499256e-07 -4.080282e-07 4.110827e-01
7.127640e+00 1.647041e-01 5.328905e-13 3.491105e-07 -4.070611e-07 4.110874e-01
7.129640e+00 1.647043e-01 5.305337e-13 3.482973e-07 -4.060963e-07 4.110921e-01
7.131640e+00 1.647046e-01 5.281874e-13 3.474861e-07 -4.051338e-07 4.110968e-01
7.133640e+00 1.647049e-01 5.258515e-13 3.466768e-07 -4.041737e-07 4.111015e-01
7.135640e+00 1.647052e-01 5.235261e-13 3.458694e-07 -4.032159e-07 4.111063e-01
7.137640e+00 1.647055e-01 5.212110e-13 3.450639e-07 -4.022604e-07 4.111110e-01
7.139640e+00 1.647058e-01 5.189062e-13 3.442604e-07 -4.013073e-07 4.111157e-01
7.141640e+00 1.647060e-01 5.166117e-13 3.434587e-07 -4.003564e-07 4.111204e-01
7.143640e+00 1.647063e-01 5.143274e-13 3.426590e-07 -3.994078e-07 4.111251e-01
7.145640e+00 1.647066e-01 5.120532e-13 3.418611e-07 -3.984615e-07 4.111298e-01
7.147640e+00 1.647069e-01 5.097893e-13 3.410651e-07 -3.975175e-07 4.111345e-01
7.149640e+00 1.647072e-01 5.075353e-13 3.402710e-07 -3.965758e-07 4.111392e-01
7.151640e+00 1.647075e-01 5.052915e-13 3.394788e-07 -3.956364e-07 4.111439e-01
7.153640e+00 1.647077e-01 5.030576e-13 3.386885e-07 -3.946992e-07 4.111486e-01
7.155640e+00 1.647080e-01 5.008337e-13 3.379000e-07 -3.937643e-07 4.111533e-01
7.157640e+00 1.647083e-01 4.986196e-13 3.371134e-07 -3.928317e-07 4.111580e-01
7.159640e+00 1.647086e-01 4.964155e-13 3.363287e-07 -3.919013e-07 4.111626e-01
7.161640e+00 1.647089e-01 4.942211e-13 3.355458e-07 -3.909732e-07 4.111673e-01
7.163640e+00 1.647091e-01 4.920366e-13 3.347648e-07 -3.900473e-07 4.111720e-01
7.165640e+00 1.647094e-01 4.898617e-13 3.339856e-07 -3.891236e-07 4.111767e-01
7.167640e+00 1.647097e-01 4.876965e-13 3.332083e-07 -3.882022e-07 4.111813e-01
7.169640e+00 1.647100e-01 4.855410e-13 3.324328e-07 -3.872830e-07 4.111860e-01
7.171640e+00 1.647103e-01 4.833951e-13 3.316592e-07 -3.863660e-07 4.111907e-01
7.173640e+00 1.647105e-01 4.812587e-13 3.308873e-07 -3.854513e-07 4.111953e-01
7.175640e+00 1.647108e-01 4.791318e-13 3.301173e-07 -3.845387e-07 4.112000e-01
7.177640e+00 1.647111e-01 4.770144e-13 3.293492e-07 -3.836284e-07 4.112047e-01
7.179640e+00 1.647114e-01 4.749065e-13 3.285828e-07 -3.827202e-07 4.112093e-01
7.181640e+00 1.647117e-01 4.728079e-13 3.278183e-07 -3.818143e-07 4.112140e-01
7.183640e+00 1.647119e-01 4.707186e-13 3.270556e-07 -3.809105e-07 4.112186e-01
7.185640e+00 1.647122e-01 4.686387e-13 3.262947e-07 -3.800089e-07 4.112233e-01
7.187640e+00 1.647125e-01 4.665680e-13 3.255355e-07 -3.791095e-07 4.112279e-01
7.189640e+00 1.647128e-01 4.645065e-13 3.247782e-07 -3.782123e-07 4.112326e-01
7.191640e+00 1.647131e-01 4.624542e-13 3.240227e-07 -3.773172e-07 4.112372e-01
7.193640e+00 1.647133e-01 4.604111e-13 3.232689e-07 -3.764243e-07 4.112419e-01
7.195640e+00 1.647136e-01 4.583770e-13 3.225170e-07 -3.755335e-07 4.112465e-01
7.197640e+00 1.647139e-01 4.563520e-13 3.217668e-07 -3.746449e-07 4.112511e-01
7.199640e+00 1.647142e-01 4.543360e-13 3.210184e-07 -3.737585e-07 4.112558e-01
7.201640e+00 1.647144e-01 4.523289e-13 3.202718e-07 -3.728741e-07 4.112604e-01
7.203640e+00 1.647147e-01 4.503308e-13 3.195269e-07 -3.719920e-07 4.112650e-01
7.205640e+00 1.647150e-01 4.483416e-13 3.187838e-07 -3.711119e-07 4.112696e-01
7.207640e+00 1.647153e-01 4.463613e-13 3.180425e-07 -3.702340e-07 4.112743e-01
7.209640e+00 1.647156e-01 4.443897e-13 3.173029e-07 -3.693582e-07 4.112789e-01
7.211640e+00 1.647158e-01 4.424269e-13 3.165650e-07 -3.684845e-07 4.112835e-01
7.213640e+00 1.647161e-01 4.404729e-13 3.158289e-07 -3.676129e-07 4.112881e-01
7.215640e+00 1.647164e-01 4.385275e-13 3.150946e-07 -3.667434e-07 4.112927e-01
7.217640e+00 1.647167e-01 4.365908e-13 3.143619e-07 -3.658760e-07 4.112973e-01
7.219640e+00 1.647169e-01 4.346628e-13 3.136311e-07 -3.650107e-07 4.113019e-01
7.221640e+00 1.647172e-01 4.327433e-13 3.129019e-07 -3.641475e-07 4.113065e-01
7.223640e+00 1.647175e-01 4.308323e-13 3.121745e-07 -3.632863e-07 4.113111e-01
7.225640e+00 1.647178e-01 4.289298e-13 3.114488e-07 -3.624273e-07 4.113157e-01
7.227640e+00 1.647180e-01 4.270358e-13 3.107248e-07 -3.615703e-07 4.113203e-01
7.229640e+00 1.647183e-01 4.251503e-13 3.100025e-07 -3.607154e-07 4.113249e-01
7.231640e+00 1.647186e-01 4.232731e-13 3.092819e-07 -3.598625e-07 4.113295e-01
7.233640e+00 1.647189e-01 4.214042e-13 3.085630e-07 -3.590117e-07 4.113341e-01
7.235640e+00 1.647191e-01 4.195437e-13 3.078459e-07 -3.581630e-07 4.113387e-01
7.237640e+00 1.647194e-01 4.176914e-13 3.071304e-07 -3.573163e-07 4.113433e-01
7.239640e+00 1.647197e-01 4.158474e-13 3.064166e-07 -3.564716e-07 4.113478e-01
7.241640e+00 1.647200e-01 4.140116e-13 3.057045e-07 -3.556290e-07 4.113524e-01
7.243640e+00 1.647202e-01 4.121839e-13 3.049941e-07 -3.547884e-07 4.113570e-01
7.245640e+00 1.647205e-01 4.103644e-13 3.042853e-07 -3.539499e-07 4.113616e-01
7.247640e+00 1.647208e-01 4.085530e-13 3.035783e-07 -3.531133e-07 4.113661e-01
7.249640e+00 1.647211e-01 4.067496e-13 3.028729e-07 -3.522788e-07 4.113707e-01
7.251640e+00 1.647213e-01 4.049542e-13 3.021691e-07 -3.514463e-07 4.113753e-01
7.253640e+00 1.647216e-01 4.031669e-13 3.014671e-07 -3.506158e-07 4.113798e-01
7.255640e+00 1.647219e-01 4.013874e-13 3.007667e-07 -3.497873e-07 4.113844e-01
7.257640e+00 1.647222e-01 3.996159e-13 3.000679e-07 -3.489608e-07 4.113890e-01
7.259640e+00 1.647224e-01 3.978523e-13 2.993708e-07 -3.481362e-07 4.113935e-01
7.261640e+00 1.647227e-01 3.960965e-13 2.986754e-07 -3.473137e-07 4.113981e-01
7.263640e+00 1.647230e-01 3.943485e-13 2.979816e-07 -3.464932e-07 4.114026e-01
7.265640e+00 1.647232e-01 3.926082e-13 2.972894e-07 -3.456746e-07 4.114072e-01
7.267640e+00 1.647235e-01 3.908757e-13 2.965989e-07 -3.448580e-07 4.114117e-01
7.269640e+00 1.647238e-01 3.891509e-13 2.959100e-07 -3.440434e-07 4.114162e-01
7.271640e+00 1.647241e-01 3.874338e-13 2.952227e-07 -3.432307e-07 4.114208e-01
7.273640e+00 1.647243e-01 3.857243e-13 2.945371e-07 -3.424200e-07 4.114253e-01
7.275640e+00 1.647246e-01 3.840224e-13 2.938530e-07 -3.416112e-07 4.114299e-01
7.277640e+00 1.647249e-01 3.823281e-13 2.931706e-07 -3.408044e-07 4.114344e-01
7.279640e+00 1.647252e-01 3.806413e-13 2.924898e-07 -3.399995e-07 4.114389e-01
7.281640e+00 1.647254e-01 3.789620e-13 2.918106e-07 -3.391966e-07 4.114434e-01
7.283640e+00 1.647257e-01 3.772901e-13 2.911330e-07 -3.383956e-07 4.114480e-01
7.285640e+00 1.647260e-01 3.756257e-13 2.904570e-07 -3.375965e-07 4.114525e-01
7.287640e+00 1.647262e-01 3.739687e-13 2.897826e-07 -3.367994e-07 4.114570e-01
7.289640e+00 1.647265e-01 3.723191e-13 2.891098e-07 -3.360042e-07 4.114615e-01
7.291640e+00 1.647268e-01 3.706767e-13 2.884386e-07 -3.352108e-07 4.114660e-01
7.293640e+00 1.647271e-01 3.690417e-13 2.877690e-07 -3.344194e-07 4.114706e-01
7.295640e+00 1.647273e-01 3.674139e-13 2.871009e-07 -3.336299e-07 4.114751e-01
7.297640e+00 1.647276e-01 3.657934e-13 2.864345e-07 -3.328423e-07 4.114796e-01
7.299640e+00 1.647279e-01 3.641801e-13 2.857696e-07 -3.320566e-07 4.114841e-01
7.301640e+00 1.647281e-01 3.625739e-13 2.851062e-07 -3.312728e-07 4.114886e-01
7.303640e+00 1.647284e-01 3.609749e-13 2.844445e-07 -3.304909e-07 4.114931e-01
7.305640e+00 1.647287e-01 3.593830e-13 2.837843e-07 -3.297109e-07 4.114976e-01
7.307640e+00 1.647289e-01 3.577981e-13 2.831256e-07 -3.289327e-07 4.115021e-01
7.309640e+00 1.647292e-01 3.562203e-13 2.824685e-07 -3.281564e-07 4.115066e-01
7.311640e+00 1.647295e-01 3.546495e-13 2.818130e-07 -3.273820e-07 4.115111e-01
7.313640e+00 1.647298e-01 3.530857e-13 2.811590e-07 -3.266094e-07 4.115156e-01
7.315640e+00 1.647300e-01 3.515288e-13 2.805066e-07 -3.258387e-07 4.115200e-01
7.317640e+00 1.647303e-01 3.499788e-13 2.798557e-07 -3.250699e-07 4.115245e-01
7.319640e+00 1.647306e-01 3.484358e-13 2.792063e-07 -3.243029e-07 4.115290e-01
7.321640e+00 1.647308e-01 3.468995e-13 2.785584e-07 -3.235377e-07 4.115335e-01
7.323640e+00 1.647311e-01 3.453701e-13 2.779121e-07 -3.227744e-07 4.115380e-01
7.325640e+00 1.647314e-01 3.438475e-13 2.772673e-07 -3.220129e-07 4.115424e-01
7.327640e+00 1.647316e-01 3.423317e-13 2.766241e-07 -3.212533e-07 4.115469e-01
7.329640e+00 1.647319e-01 3.408226e-13 2.759823e-07 -3.204954e-07 4.115514e-01
7.331640e+00 1.647322e-01 3.393201e-13 2.753421e-07 -3.197394e-07 4.115558e-01
7.333640e+00 1.647324e-01 3.378244e-13 2.747034e-07 -3.189853e-07 4.115603e-01
7.335640e+00 1.647327e-01 3.363353e-13 2.740662e-07 -3.182329e-07 4.115648e-01
7.337640e+00 1.647330e-01 3.348528e-13 2.734304e-07 -3.174823e-07 4.115692e-01
7.339640e+00 1.647332e-01 3.333769e-13 2.727962e-07 -3.167336e-07 4.115737e-01
7.341640e+00 1.647335e-01 3.319075e-13 2.721635e-07 -3.159866e-07 4.115781e-01
7.343640e+00 1.647338e-01 3.304447e-13 2.715323e-07 -3.152415e-07 4.115826e-01
7.345640e+00 1.647340e-01 3.289884e-13 2.709025e-07 -3.144981e-07 4.115870e-01
7.347640e+00 1.647343e-01 3.275385e-13 2.702743e-07 -3.137565e-07 4.115915e-01
7.349640e+00 1.647346e-01 3.260951e-13 2.696475e-07 -3.130167e-07 4.115959e-01
7.351640e+00 1.647348e-01 3.246580e-13 2.690222e-07 -3.122787e-07 4.116004e-01
7.353640e+00 1.647351e-01 3.232274e-13 2.683984e-07 -3.115425e-07 4.116048e-01
7.355640e+00 1.647354e-01 3.218031e-13 2.677760e-07 -3.108080e-07 4.116092e-01
7.357640e+00 1.647356e-01 3.203851e-13 2.671552e-07 -3.100753e-07 4.116137e-01
7.359640e+00 1.647359e-01 3.189734e-13 2.665357e-07 -3.093443e-07 4.116181e-01
7.361640e+00 1.647362e-01 3.175680e-13 2.659178e-07 -3.086151e-07 4.116225e-01
7.363640e+00 1.647364e-01 3.161688e-13 2.653013e-07 -3.078877e-07 4.116270e-01
7.365640e+00 1.647367e-01 3.147759e-13 2.646862e-07 -3.071620e-07 4.116314e-01
7.367640e+00 1.647370e-01 3.133891e-13 2.640726e-07 -3.064380e-07 4.116358e-01
7.369640e+00 1.647372e-01 3.120084e-13 2.634605e-07 -3.057158e-07 4.116402e-01
7.371640e+00 1.647375e-01 3.106339e-13 2.628498e-07 -3.049953e-07 4.116446e-01
7.373640e+00 1.647378e-01 3.092655e-13 2.622405e-07 -3.042766e-07 4.116491e-01
7.375640e+00 1.647380e-01 3.079032e-13 2.616327e-07 -3.035596e-07 4.116535e-01
7.377640e+00 1.647383e-01 3.065469e-13 2.610263e-07 -3.028443e-07 4.116579e-01
7.379640e+00 1.647386e-01 3.051966e-13 2.604213e-07 -3.021307e-07 4.116623e-01
7.381640e+00 1.647388e-01 3.038524e-13 2.598177e-07 -3.014188e-07 4.116667e-01
7.383640e+00 1.647391e-01 3.025140e-13 2.592156e-07 -3.007086e-07 4.116711e-01
7.385640e+00 1.647394e-01 3.011817e-13 2.586149e-07 -3.000002e-07 4.116755e-01
7.387640e+00 1.647396e-01 2.998552e-13 2.580156e-07 -2.992934e-07 4.116799e-01
7.389640e+00 1.647399e-01 2.985346e-13 2.574177e-07 -2.985884e-07 4.116843e-01
7.391640e+00 1.647401e-01 2.972199e-13 2.568212e-07 -2.978850e-07 4.116887e-01
7.393640e+00 1.647404e-01 2.959110e-13 2.562262e-07 -2.971833e-07 4.116931e-01
7.395640e+00 1.647407e-01 2.946079e-13 2.556325e-07 -2.964833e-07 4.116975e-01
7.397640e+00 1.647409e-01 2.933106e-13 2.550402e-07 -2.957850e-07 4.117019e-01
7.399640e+00 1.647412e-01 2.920191e-13 2.544494e-07 -2.950884e-07 4.117062e-01
7.401640e+00 1.647415e-01 2.907332e-13 2.538599e-07 -2.943934e-07 4.117106e-01
7.403640e+00 1.647417e-01 2.894531e-13 2.532718e-07 -2.937001e-07 4.117150e-01
7.405640e+00 1.647420e-01 2.881787e-13 2.526851e-07 -2.930085e-07 4.117194e-01
7.407640e+00 1.647422e-01 2.869099e-13 2.520998e-07 -2.923185e-07 4.117238e-01
7.409640e+00 1.647425e-01 2.856468e-13 2.515158e-07 -2.916302e-07 4.117281e-01
7.411640e+00 1.647428e-01 2.843892e-13 2.509332e-07 -2.909436e-07 4.117325e-01
7.413640e+00 1.647430e-01 2.831372e-13 2.503520e-07 -2.902585e-07 4.117369e-01
7.415640e+00 1.647433e-01 2.818908e-13 2.497722e-07 -2.895752e-07 4.117412e-01
7.417640e+00 1.647436e-01 2.806499e-13 2.491937e-07 -2.888934e-07 4.117456e-01
7.419640e+00 1.647438e-01 2.794145e-13 2.486166e-07 -2.882133e-07 4.117500e-01
7.421640e+00 1.647441e-01 2.781846e-13 2.480409e-07 -2.875349e-07 4.117543e-01
7.423640e+00 1.647443e-01 2.769601e-13 2.474665e-07 -2.868580e-07 4.117587e-01
7.425640e+00 1.647446e-01 2.757411e-13 2.468934e-07 -2.861828e-07 4.117630e-01
7.427640e+00 1.647449e-01 2.745274e-13 2.463218e-07 -2.855092e-07 4.117674e-01
7.429640e+00 1.647451e-01 2.733192e-13 2.457514e-07 -2.848372e-07 4.117717e-01
7.431640e+00 1.647454e-01 2.721163e-13 2.451824e-07 -2.841669e-07 4.117761e-01
7.433640e+00 1.647456e-01 2.709187e-13 2.446147e-07 -2.834981e-07 4.117804e-01
7.435640e+00 1.647459e-01 2.697265e-13 2.440484e-07 -2.828309e-07 4.117848e-01
7.437640e+00 1.647462e-01 2.685395e-13 2.434834e-07 -2.821654e-07 4.117891e-01
7.439640e+00 1.647464e-01 2.673578e-13 2.429198e-07 -2.815014e-07 4.117934e-01
7.441640e+00 1.647467e-01 2.661814e-13 2.423574e-07 -2.808390e-07 4.117978e-01
7.443640e+00 1.647469e-01 2.650101e-13 2.417964e-07 -2.801782e-07 4.118021e-01
7.445640e+00 1.647472e-01 2.638441e-13 2.412367e-07 -2.795190e-07 4.118064e-01
7.447640e+00 1.647475e-01 2.626832e-13 2.406783e-07 -2.788614e-07 4.118108e-01
7.449640e+00 1.647477e-01 2.615274e-13 2.401212e-07 -2.782054e-07 4.118151e-01
7.451640e+00 1.647480e-01 2.603768e-13 2.395655e-07 -2.775509e-07 4.118194e-01
7.453640e+00 1.647482e-01 2.592313e-13 2.390110e-07 -2.768980e-07 4.118237e-01
7.455640e+00 1.647485e-01 2.580908e-13 2.384579e-07 -2.762467e-07 4.118281e-01
7.457640e+00 1.647488e-01 2.569555e-13 2.379061e-07 -2.755969e-07 4.118324e-01
7.459640e+00 1.647490e-01 2.558251e-13 2.373555e-07 -2.749487e-07 4.118367e-01
7.461640e+00 1.647493e-01 2.546997e-13 2.368063e-07 -2.743020e-07 4.118410e-01
7.463640e+00 1.647495e-01 2.535794e-13 2.362583e-07 -2.736569e-07 4.118453e-01
7.465640e+00 1.647498e-01 2.524640e-13 2.357116e-07 -2.730133e-07 4.118496e-01
7.467640e+00 1.647501e-01 2.513535e-13 2.351662e-07 -2.723713e-07 4.118539e-01
7.469640e+00 1.647503e-01 2.502480e-13 2.346221e-07 -2.717308e-07 4.118582e-01
7.471640e+00 1.647506e-01 2.491474e-13 2.340793e-07 -2.710918e-07 4.118625e-01
7.473640e+00 1.647508e-01 2.480516e-13 2.335378e-07 -2.704544e-07 4.118668e-01
7.475640e+00 1.647511e-01 2.469607e-13 2.329975e-07 -2.698185e-07 4.118711e-01
7.477640e+00 1.647513e-01 2.458746e-13 2.324585e-07 -2.691841e-07 4.118754e-01
7.479640e+00 1.647516e-01 2.447934e-13 2.319208e-07 -2.685512e-07 4.118797e-01
7.481640e+00 1.647519e-01 2.437169e-13 2.313843e-07 -2.679199e-07 4.118840e-01
7.483640e+00 1.647521e-01 2.426452e-13 2.308491e-07 -2.672901e-07 4.118883e-01
7.485640e+00 1.647524e-01 2.415783e-13 2.303151e-07 -2.666617e-07 4.118926e-01
7.487640e+00 1.647526e-01 2.405160e-13 2.297824e-07 -2.660349e-07 4.118968e-01
7.489640e+00 1.647529e-01 2.394585e-13 2.292510e-07 -2.654096e-07 4.119011e-01
7.491640e+00 1.647531e-01 2.384057e-13 2.287208e-07 -2.647858e-07 4.119054e-01
7.493640e+00 1.647534e-01 2.373575e-13 2.281919e-07 -2.641634e-07 4.119097e-01
7.495640e+00 1.647537e-01 2.363140e-13 2.276641e-07 -2.635426e-07 4.119139e-01
7.497640e+00 1.647539e-01 2.352751e-13 2.271377e-07 -2.629233e-07 4.119182e-01
7.499640e+00 1.647542e-01 2.342408e-13 2.266125e-07 -2.623054e-07 4.119225e-01
7.501640e+00 1.647544e-01 2.332110e-13 2.260885e-07 -2.616890e-07 4.119268e-01
7.503640e+00 1.647547e-01 2.321859e-13 2.255657e-07 -2.610741e-07 4.119310e-01
7.505640e+00 1.647549e-01 2.311652e-13 2.250442e-07 -2.604606e-07 4.119353e-01
7.507640e+00 1.647552e-01 2.301491e-13 2.245239e-07 -2.598487e-07 4.119395e-01
7.509640e+00 1.647554e-01 2.291375e-13 2.240048e-07 -2.592381e-07 4.119438e-01
7.511640e+00 1.647557e-01 2.281304e-13 2.234869e-07 -2.586291e-07 4.119480e-01
7.513640e+00 1.647560e-01 2.271277e-13 2.229702e-07 -2.580215e-07 4.119523e-01
7.515640e+00 1.647562e-01 2.261295e-13 2.224548e-07 -2.574154e-07 4.119565e-01
7.517640e+00 1.647565e-01 2.251357e-13 2.219406e-07 -2.568107e-07 4.119608e-01
7.519640e+00 1.647567e-01 2.241463e-13 2.214276e-07 -2.562074e-07 4.119650e-01
7.521640e+00 1.647570e-01 2.231613e-13 2.209158e-07 -2.556056e-07 4.119693e-01
7.523640e+00 1.647572e-01 2.221806e-13 2.204051e-07 -2.550053e-07 4.119735e-01
7.525640e+00 1.647575e-01 2.212043e-13 2.198957e-07 -2.544063e-07 4.119778e-01
7.527640e+00 1.647577e-01 2.202323e-13 2.193875e-07 -2.538088e-07 4.119820e-01
7.529640e+00 1.647580e-01 2.192646e-13 2.188805e-07 -2.532128e-07 4.119862e-01
7.531640e+00 1.647582e-01 2.183012e-13 2.183747e-07 -2.526181e-07 4.119905e-01
7.533640e+00 1.647585e-01 2.173420e-13 2.178700e-07 -2.520249e-07 4.119947e-01
7.535640e+00 1.647588e-01 2.163871e-13 2.173666e-07 -2.514331e-07 4.119989e-01
7.537640e+00 1.647590e-01 2.154365e-13 2.168643e-07 -2.508427e-07 4.120032e-01
7.539640e+00 1.647593e-01 2.144900e-13 2.163632e-07 -2.502538e-07 4.120074e-01
7.541640e+00 1.647595e-01 2.135477e-13 2.158633e-07 -2.496662e-07 4.120116e-01
7.543640e+00 1.647598e-01 2.126096e-13 2.153645e-07 -2.490801e-07 4.120158e-01
7.545640e+00 1.647600e-01 2.116757e-13 2.148670e-07 -2.484953e-07 4.120200e-01
7.547640e+00 1.647603e-01 2.107458e-13 2.143705e-07 -2.479119e-07 4.120242e-01
7.549640e+00 1.647605e-01 2.098201e-13 2.138753e-07 -2.473300e-07 4.120285e-01
7.551640e+00 1.647608e-01 2.088985e-13 2.133812e-07 -2.467494e-07 4.120327e-01
7.553640e+00 1.647610e-01 2.079810e-13 2.128883e-07 -2.461702e-07 4.120369e-01
7.555640e+00 1.647613e-01 2.070675e-13 2.123965e-07 -2.455924e-07 4.120411e-01
7.557640e+00 1.647615e-01 2.061581e-13 2.119059e-07 -2.450160e-07 4.120453e-01
7.559640e+00 1.647618e-01 2.052527e-13 2.114165e-07 -2.444410e-07 4.120495e-01
7.561640e+00 1.647620e-01 2.043513e-13 2.109282e-07 -2.438673e-07 4.120537e-01
7.563640e+00 1.647623e-01 2.034539e-13 2.104410e-07 -2.432950e-07 4.120579e-01
7.565640e+00 1.647625e-01 2.025604e-13 2.099550e-07 -2.427241e-07 4.120621e-01
7.567640e+00 1.647628e-01 2.016710e-13 2.094701e-07 -2.421545e-07 4.120663e-01
7.569640e+00 1.647630e-01 2.007854e-13 2.089864e-07 -2.415863e-07 4.120705e-01
7.571640e+00 1.647633e-01 1.999038e-13 2.085038e-07 -2.410194e-07 4.120746e-01
7.573640e+00 1.647635e-01 1.990260e-13 2.080223e-07 -2.404539e-07 4.120788e-01
7.575640e+00 1.647638e-01 1.981522e-13 2.075419e-07 -2.398898e-07 4.120830e-01
7.577640e+00 1.647641e-01 1.972822e-13 2.070627e-07 -2.393270e-07 4.120872e-01
7.579640e+00 1.647643e-01 1.964161e-13 2.065846e-07 -2.387656e-07 4.120914e-01
7.581640e+00 1.647646e-01 1.955538e-13 2.061077e-07 -2.382054e-07 4.120955e-01
7.583640e+00 1.647648e-01 1.946953e-13 2.056318e-07 -2.376467e-07 4.120997e-01
7.585640e+00 1.647651e-01 1.938406e-13 2.051571e-07 -2.370892e-07 4.121039e-01
7.587640e+00 1.647653e-01 1.929897e-13 2.046835e-07 -2.365331e-07 4.121081e-01
7.589640e+00 1.647656e-01 1.921425e-13 2.042109e-07 -2.359783e-07 4.121122e-01
7.591640e+00 1.647658e-01 1.912991e-13 2.037395e-07 -2.354249e-07 4.121164e-01
7.593640e+00 1.647661e-01 1.904595e-13 2.032692e-07 -2.348728e-07 4.121206e-01
7.595640e+00 1.647663e-01 1.896235e-13 2.028001e-07 -2.343219e-07 4.121247e-01
7.597640e+00 1.647666e-01 1.887913e-13 2.023320e-07 -2.337724e-07 4.121289e-01
7.599640e+00 1.647668e-01 1.879627e-13 2.018650e-07 -2.332243e-07 4.121330e-01
7.601640e+00 1.647671e-01 1.871378e-13 2.013991e-07 -2.326774e-07 4.121372e-01
7.603640e+00 1.647673e-01 1.863165e-13 2.009343e-07 -2.321318e-07 4.121413e-01
7.605640e+00 1.647675e-01 1.854989e-13 2.004705e-07 -2.315875e-07 4.121455e-01
7.607640e+00 1.647678e-01 1.846848e-13 2.000079e-07 -2.310446e-07 4.121496e-01
7.609640e+00 1.647680e-01 1.838744e-13 1.995464e-07 -2.305029e-07 4.121538e-01
7.611640e+00 1.647683e-01 1.830676e-13 1.990859e-07 -2.299625e-07 4.121579e-01
7.613640e+00 1.647685e-01 1.822643e-13 1.986265e-07 -2.294234e-07 4.121621e-01
7.615640e+00 1.647688e-01 1.814646e-13 1.981682e-07 -2.288856e-07 4.121662e-01
7.617640e+00 1.647690e-01 1.806684e-13 1.977110e-07 -2.283491e-07 4.121703e-01
7.619640e+00 1.647693e-01 1.798758e-13 1.972548e-07 -2.278138e-07 4.121745e-01
7.621640e+00 1.647695e-01 1.790866e-13 1.967997e-07 -2.272799e-07 4.121786e-01
7.623640e+00 1.647698e-01 1.783009e-13 1.963457e-07 -2.267472e-07 4.121827e-01
7.625640e+00 1.647700e-01 1.775187e-13 1.958927e-07 -2.262157e-07 4.121869e-01
7.627640e+00 1.647703e-01 1.767400e-13 1.954408e-07 -2.256856e-07 4.121910e-01
7.629640e+00 1.647705e-01 1.759647e-13 1.949900e-07 -2.251567e-07 4.121951e-01
7.631640e+00 1.647708e-01 1.751929e-13 1.945402e-07 -2.246291e-07 4.121992e-01
7.633640e+00 1.647710e-01 1.744244e-13 1.940915e-07 -2.241027e-07 4.122034e-01
7.635640e+00 1.647713e-01 1.736593e-13 1.936438e-07 -2.235776e-07 4.122075e-01
7.637640e+00 1.647715e-01 1.728977e-13 1.931971e-07 -2.230537e-07 4.122116e-01
7.639640e+00 1.647718e-01 1.721394e-13 1.927516e-07 -2.225311e-07 4.122157e-01
7.641640e+00 1.647720e-01 1.713844e-13 1.923070e-07 -2.220097e-07 4.122198e-01
7.643640e+00 1.647723e-01 1.706328e-13 1.918635e-07 -2.214896e-07 4.122239e-01
7.645640e+00 1.647725e-01 1.698845e-13 1.914211e-07 -2.209707e-07 4.122280e-01
7.647640e+00 1.647727e-01 1.691395e-13 1.909796e-07 -2.204531e-07 4.122321e-01
7.649640e+00 1.647730e-01 1.683978e-13 1.905392e-07 -2.199367e-07 4.122362e-01
7.651640e+00 1.647732e-01 1.676594e-13 1.900999e-07 -2.194215e-07 4.122403e-01
7.653640e+00 1.647735e-01 1.669242e-13 1.896616e-07 -2.189075e-07 4.122444e-01
7.655640e+00 1.647737e-01 1.661923e-13 1.892243e-07 -2.183948e-07 4.122485e-01
7.657640e+00 1.647740e-01 1.654636e-13 1.887880e-07 -2.178833e-07 4.122526e-01
7.659640e+00 1.647742e-01 1.647382e-13 1.883527e-07 -2.173730e-07 4.122567e-01
7.661640e+00 1.647745e-01 1.640159e-13 1.879185e-07 -2.168639e-07 4.122608e-01
7.663640e+00 1.647747e-01 1.632968e-13 1.874853e-07 -2.163561e-07 4.122649e-01
7.665640e+00 1.647750e-01 1.625810e-13 1.870531e-07 -2.158494e-07 4.122690e-01
7.667640e+00 1.647752e-01 1.618682e-13 1.866219e-07 -2.153440e-07 4.122731e-01
7.669640e+00 1.647754e-01 1.611587e-13 1.861917e-07 -2.148398e-07 4.122771e-01
7.671640e+00 1.647757e-01 1.604522e-13 1.857625e-07 -2.143367e-07 4.122812e-01
7.673640e+00 1.647759e-01 1.597489e-13 1.853343e-07 -2.138349e-07 4.122853e-01
7.675640e+00 1.647762e-01 1.590487e-13 1.849072e-07 -2.133343e-07 4.122894e-01
7.677640e+00 1.647764e-01 1.583516e-13 1.844810e-07 -2.128348e-07 4.122934e-01
7.679640e+00 1.647767e-01 1.576576e-13 1.840558e-07 -2.123366e-07 4.122975e-01
7.681640e+00 1.647769e-01 1.569666e-13 1.836316e-07 -2.118395e-07 4.123016e-01
7.683640e+00 1.647772e-01 1.562787e-13 1.832085e-07 -2.113436e-07 4.123057e-01
7.685640e+00 1.647774e-01 1.555938e-13 1.827863e-07 -2.108489e-07 4.123097e-01
7.687640e+00 1.647776e-01 1.549119e-13 1.823651e-07 -2.103554e-07 4.123138e-01
7.689640e+00 1.647779e-01 1.542331e-13 1.819449e-07 -2.098630e-07 4.123178e-01
7.691640e+00 1.647781e-01 1.535572e-13 1.815256e-07 -2.093718e-07 4.123219e-01
7.693640e+00 1.647784e-01 1.528844e-13 1.811074e-07 -2.088818e-07 4.123260e-01
7.695640e+00 1.647786e-01 1.522145e-13 1.806901e-07 -2.083930e-07 4.123300e-01
7.697640e+00 1.647789e-01 1.515476e-13 1.802738e-07 -2.079053e-07 4.123341e-01
7.699640e+00 1.647791e-01 1.508836e-13 1.798585e-07 -2.074188e-07 4.123381e-01
7.701640e+00 1.647793e-01 1.502225e-13 1.794441e-07 -2.069334e-07 4.123422e-01
7.703640e+00 1.647796e-01 1.495644e-13 1.790307e-07 -2.064492e-07 4.123462e-01
7.705640e+00 1.647798e-01 1.489092e-13 1.786183e-07 -2.059662e-07 4.123502e-01
7.707640e+00 1.647801e-01 1.482568e-13 1.782069e-07 -2.054843e-07 4.123543e-01
7.709640e+00 1.647803e-01 1.476074e-13 1.777964e-07 -2.050035e-07 4.123583e-01
7.711640e+00 1.647806e-01 1.469608e-13 1.773869e-07 -2.045239e-07 4.123624e-01
7.713640e+00 1.647808e-01 1.463171e-13 1.769783e-07 -2.040454e-07 4.123664e-01
7.715640e+00 1.647810e-01 1.456762e-13 1.765707e-07 -2.035681e-07 4.123704e-01
7.717640e+00 1.647813e-01 1.450381e-13 1.761640e-07 -2.030919e-07 4.123745e-01
7.719640e+00 1.647815e-01 1.444029e-13 1.757583e-07 -2.026169e-07 4.123785e-01
7.721640e+00 1.647818e-01 1.437704e-13 1.753535e-07 -2.021429e-07 4.123825e-01
7.723640e+00 1.647820e-01 1.431408e-13 1.749497e-07 -2.016701e-07 4.123865e-01
7.725640e+00 1.647823e-01 1.425139e-13 1.745469e-07 -2.011985e-07 4.123906e-01
7.727640e+00 1.647825e-01 1.418898e-13 1.741449e-07 -2.007279e-07 4.123946e-01
7.729640e+00 1.647827e-01 1.412685e-13 1.737439e-07 -2.002585e-07 4.123986e-01
7.731640e+00 1.647830e-01 1.406499e-13 1.733439e-07 -1.997902e-07 4.124026e-01
7.733640e+00 1.647832e-01 1.400340e-13 1.729448e-07 -1.993230e-07 4.124066e-01
7.735640e+00 1.647835e-01 1.394209e-13 1.725466e-07 -1.988569e-07 4.124106e-01
7.737640e+00 1.647837e-01 1.388104e-13 1.721494e-07 -1.983919e-07 4.124146e-01
7.739640e+00 1.647839e-01 1.382027e-13 1.717530e-07 -1.979280e-07 4.124187e-01
7.741640e+00 1.647842e-01 1.375976e-13 1.713576e-07 -1.974652e-07 4.124227e-01
7.743640e+00 1.647844e-01 1.369952e-13 1.709632e-07 -1.970036e-07 4.124267e-01
7.745640e+00 1.647847e-01 1.363955e-13 1.705696e-07 -1.965430e-07 4.124307e-01
7.747640e+00 1.647849e-01 1.357984e-13 1.701770e-07 -1.960835e-07 4.124347e-01
7.749640e+00 1.647851e-01 1.352039e-13 1.697853e-07 -1.956251e-07 4.124387e-01
7.751640e+00 1.647854e-01 1.346121e-13 1.693945e-07 -1.951678e-07 4.124427e-01
7.753640e+00 1.647856e-01 1.340228e-13 1.690046e-07 -1.947116e-07 4.124467e-01
7.755640e+00 1.647859e-01 1.334362e-13 1.686157e-07 -1.942565e-07 4.124506e-01
7.757640e+00 1.647861e-01 1.328522e-13 1.682276e-07 -1.938024e-07 4.124546e-01
7.759640e+00 1.647863e-01 1.322707e-13 1.678404e-07 -1.933495e-07 4.124586e-01
7.761640e+00 1.647866e-01 1.316918e-13 1.674542e-07 -1.928976e-07 4.124626e-01
7.763640e+00 1.647868e-01 1.311155e-13 1.670689e-07 -1.924468e-07 4.124666e-01
7.765640e+00 1.647871e-01 1.305417e-13 1.666844e-07 -1.919970e-07 4.124706e-01
7.767640e+00 1.647873e-01 1.299704e-13 1.663009e-07 -1.915484e-07 4.124745e-01
7.769640e+00 1.647875e-01 1.294017e-13 1.659182e-07 -1.911008e-07 4.124785e-01
7.771640e+00 1.647878e-01 1.288355e-13 1.655365e-07 -1.906542e-07 4.124825e-01
7.773640e+00 1.647880e-01 1.282717e-13 1.651556e-07 -1.902088e-07 4.124865e-01
7.775640e+00 1.647882e-01 1.277105e-13 1.647756e-07 -1.897643e-07 4.124904e-01
7.777640e+00 1.647885e-01 1.271517e-13 1.643965e-07 -1.893210e-07 4.124944e-01
7.779640e+00 1.647887e-01 1.265954e-13 1.640183e-07 -1.888787e-07 4.124984e-01
7.781640e+00 1.647890e-01 1.260415e-13 1.636410e-07 -1.884374e-07 4.125023e-01
7.783640e+00 1.647892e-01 1.254901e-13 1.632646e-07 -1.879972e-07 4.125063e-01
7.785640e+00 1.647894e-01 1.249412e-13 1.628890e-07 -1.875580e-07 4.125103e-01
7.787640e+00 1.647897e-01 1.243946e-13 1.625144e-07 -1.871199e-07 4.125142e-01
7.789640e+00 1.647899e-01 1.238504e-13 1.621406e-07 -1.866828e-07 4.125182e-01
7.791640e+00 1.647901e-01 1.233087e-13 1.617676e-07 -1.862468e-07 4.125221e-01
7.793640e+00 1.647904e-01 1.227693e-13 1.613956e-07 -1.858118e-07 4.125261e-01
7.795640e+00 1.647906e-01 1.222324e-13 1.610244e-07 -1.853778e-07 4.125300e-01
7.797640e+00 1.647909e-01 1.216978e-13 1.606541e-07 -1.849448e-07 4.125340e-01
7.799640e+00 1.647911e-01 1.211655e-13 1.602846e-07 -1.845129e-07 4.125379e-01
7.801640e+00 1.647913e-01 1.206356e-13 1.599160e-07 -1.840820e-07 4.125419e-01
7.803640e+00 1.647916e-01 1.201080e-13 1.595483e-07 -1.836522e-07 4.125458e-01
7.805640e+00 1.647918e-01 1.195828e-13 1.591814e-07 -1.832233e-07 4.125498e-01
7.807640e+00 1.647920e-01 1.190599e-13 1.588154e-07 -1.827955e-07 4.125537e-01
7.809640e+00 1.647923e-01 1.185392e-13 1.584502e-07 -1.823687e-07 4.125576e-01
7.811640e+00 1.647925e-01 1.180209e-13 1.580859e-07 -1.819429e-07 4.125616e-01
7.813640e+00 1.647927e-01 1.175049e-13 1.577224e-07 -1.815181e-07 4.125655e-01
7.815640e+00 1.647930e-01 1.169911e-13 1.573598e-07 -1.810943e-07 4.125694e-01
7.817640e+00 1.647932e-01 1.164796e-13 1.569981e-07 -1.806716e-07 4.125734e-01
7.819640e+00 1.647935e-01 1.159704e-13 1.566371e-07 -1.802498e-07 4.125773e-01
7.821640e+00 1.647937e-01 1.154634e-13 1.562771e-07 -1.798290e-07 4.125812e-01
7.823640e+00 1.647939e-01 1.149586e-13 1.559178e-07 -1.794092e-07 4.125851e-01
7.825640e+00 1.647942e-01 1.144561e-13 1.555594e-07 -1.789905e-07 4.125890e-01
7.827640e+00 1.647944e-01 1.139557e-13 1.552019e-07 -1.785727e-07 4.125930e-01
7.829640e+00 1.647946e-01 1.134576e-13 1.548451e-07 -1.781559e-07 4.125969e-01
7.831640e+00 1.647949e-01 1.129617e-13 1.544892e-07 -1.777401e-07 4.126008e-01
7.833640e+00 1.647951e-01 1.124680e-13 1.541342e-07 -1.773253e-07 4.126047e-01
7.835640e+00 1.647953e-01 1.119764e-13 1.537799e-07 -1.769115e-07 4.126086e-01
7.837640e+00 1.647956e-01 1.114870e-13 1.534265e-07 -1.764986e-07 4.126125e-01
7.839640e+00 1.647958e-01 1.109998e-13 1.530739e-07 -1.760868e-07 4.126164e-01
7.841640e+00 1.647960e-01 1.105147e-13 1.527222e-07 -1.756759e-07 4.126203e-01
7.843640e+00 1.647963e-01 1.100317e-13 1.523712e-07 -1.752660e-07 4.126242e-01
7.845640e+00 1.647965e-01 1.095509e-13 1.520211e-07 -1.748570e-07 4.126281e-01
7.847640e+00 1.647967e-01 1.090722e-13 1.516718e-07 -1.744491e-07 4.126320e-01
7.849640e+00 1.647970e-01 1.085956e-13 1.513233e-07 -1.740420e-07 4.126359e-01
7.851640e+00 1.647972e-01 1.081211e-13 1.509756e-07 -1.736360e-07 4.126398e-01
7.853640e+00 1.647974e-01 1.076487e-13 1.506288e-07 -1.732309e-07 4.126437e-01
7.855640e+00 1.647977e-01 1.071784e-13 1.502827e-07 -1.728268e-07 4.126476e-01
7.857640e+00 1.647979e-01 1.067102e-13 1.499375e-07 -1.724237e-07 4.126515e-01
7.859640e+00 1.647981e-01 1.062440e-13 1.495930e-07 -1.720215e-07 4.126554e-01
7.861640e+00 1.647984e-01 1.057798e-13 1.492494e-07 -1.716202e-07 4.126593e-01
7.863640e+00 1.647986e-01 1.053178e-13 1.489065e-07 -1.712199e-07 4.126631e-01
7.865640e+00 1.647988e-01 1.048577e-13 1.485645e-07 -1.708206e-07 4.126670e-01
7.867640e+00 1.647991e-01 1.043997e-13 1.482233e-07 -1.704222e-07 4.126709e-01
7.869640e+00 1.647993e-01 1.039437e-13 1.478828e-07 -1.700247e-07 4.126748e-01
7.871640e+00 1.647995e-01 1.034897e-13 1.475432e-07 -1.696282e-07 4.126787e-01
7.873640e+00 1.647998e-01 1.030377e-13 1.472043e-07 -1.692327e-07 4.126825e-01
7.875640e+00 1.648000e-01 1.025877e-13 1.468662e-07 -1.688380e-07 4.126864e-01
7.877640e+00 1.648002e-01 1.021397e-13 1.465289e-07 -1.684443e-07 4.126903e-01
7.879640e+00 1.648005e-01 1.016936e-13 1.461924e-07 -1.680516e-07 4.126941e-01
7.881640e+00 1.648007e-01 1.012495e-13 1.458567e-07 -1.676597e-07 4.126980e-01
7.883640e+00 1.648009e-01 1.008074e-13 1.455218e-07 -1.672688e-07 4.127019e-01
7.885640e+00 1.648012e-01 1.003672e-13 1.451877e-07 -1.668788e-07 4.127057e-01
7.887640e+00 1.648014e-01 9.992900e-14 1.448543e-07 -1.664898e-07 4.127096e-01
7.889640e+00 1.648016e-01 9.949269e-14 1.445217e-07 -1.661017e-07 4.127134e-01
7.891640e+00 1.648019e-01 9.905830e-14 1.441899e-07 -1.657144e-07 4.127173e-01
7.893640e+00 1.648021e-01 9.862583e-14 1.438588e-07 -1.653281e-07 4.127211e-01
7.895640e+00 1.648023e-01 9.819526e-14 1.435286e-07 -1.649428e-07 4.127250e-01
7.897640e+00 1.648026e-01 9.776659e-14 1.431991e-07 -1.645583e-07 4.127288e-01
7.899640e+00 1.648028e-01 9.733980e-14 1.428703e-07 -1.641747e-07 4.127327e-01
7.901640e+00 1.648030e-01 9.691490e-14 1.425424e-07 -1.637921e-07 4.127365e-01
7.903640e+00 1.648032e-01 9.649186e-14 1.422152e-07 -1.634104e-07 4.127404e-01
7.905640e+00 1.648035e-01 9.607069e-14 1.418887e-07 -1.630295e-07 4.127442e-01
7.907640e+00 1.648037e-01 9.565138e-14 1.415630e-07 -1.626496e-07 4.127481e-01
7.909640e+00 1.648039e-01 9.523391e-14 1.412381e-07 -1.622705e-07 4.127519e-01
7.911640e+00 1.648042e-01 9.481828e-14 1.409140e-07 -1.618924e-07 4.127557e-01
7.913640e+00 1.648044e-01 9.440448e-14 1.405906e-07 -1.615152e-07 4.127596e-01
7.915640e+00 1.648046e-01 9.399250e-14 1.402679e-07 -1.611388e-07 4.127634e-01
7.917640e+00 1.648049e-01 9.358233e-14 1.399460e-07 -1.607634e-07 4.127672e-01
7.919640e+00 1.648051e-01 9.317397e-14 1.396248e-07 -1.603888e-07 4.127710e-01
7.921640e+00 1.648053e-01 9.276741e-14 1.393044e-07 -1.600151e-07 4.127749e-01
7.923640e+00 1.648055e-01 9.236264e-14 1.389848e-07 -1.596423e-07 4.127787e-01
7.925640e+00 1.648058e-01 9.195965e-14 1.386659e-07 -1.592704e-07 4.127825e-01
7.927640e+00 1.648060e-01 9.155844e-14 1.383477e-07 -1.588994e-07 4.127863e-01
7.929640e+00 1.648062e-01 9.115899e-14 1.380303e-07 -1.585292e-07 4.127902e-01
7.931640e+00 1.648065e-01 9.076130e-14 1.377136e-07 -1.581599e-07 4.127940e-01
7.933640e+00 1.648067e-01 9.036536e-14 1.373976e-07 -1.577915e-07 4.127978e-01
7.935640e+00 1.648069e-01 8.997116e-14 1.370824e-07 -1.574240e-07 4.128016e-01
7.937640e+00 1.648071e-01 8.957870e-14 1.367679e-07 -1.570574e-07 4.128054e-01
7.939640e+00 1.648074e-01 8.918797e-14 1.364542e-07 -1.566916e-07 4.128092e-01
7.941640e+00 1.648076e-01 8.879896e-14 1.361412e-07 -1.563266e-07 4.128130e-01
7.943640e+00 1.648078e-01 8.841166e-14 1.358289e-07 -1.559626e-07 4.128168e-01
7.945640e+00 1.648081e-01 8.802606e-14 1.355173e-07 -1.555994e-07 4.128206e-01
7.947640e+00 1.648083e-01 8.764216e-14 1.352065e-07 -1.552370e-07 4.128244e-01
7.949640e+00 1.648085e-01 8.725995e-14 1.348964e-07 -1.548755e-07 4.128282e-01
7.951640e+00 1.648087e-01 8.687942e-14 1.345870e-07 -1.545149e-07 4.128320e-01
7.953640e+00 1.648090e-01 8.650057e-14 1.342783e-07 -1.541551e-07 4.128358e-01
7.955640e+00 1.648092e-01 8.612339e-14 1.339704e-07 -1.537962e-07 4.128396e-01
7.957640e+00 1.648094e-01 8.574786e-14 1.336631e-07 -1.534381e-07 4.128434e-01
7.959640e+00 1.648097e-01 8.537399e-14 1.333566e-07 -1.530809e-07 4.128472e-01
7.961640e+00 1.648099e-01 8.500176e-14 1.330508e-07 -1.527245e-07 4.128510e-01
7.963640e+00 1.648101e-01 8.463117e-14 1.327457e-07 -1.523690e-07 4.128548e-01
7.965640e+00 1.648103e-01 8.426221e-14 1.324413e-07 -1.520143e-07 4.128585e-01
7.967640e+00 1.648106e-01 8.389488e-14 1.321377e-07 -1.516604e-07 4.128623e-01
7.969640e+00 1.648108e-01 8.352916e-14 1.318347e-07 -1.513074e-07 4.128661e-01
7.971640e+00 1.648110e-01 8.316505e-14 1.315324e-07 -1.509552e-07 4.128699e-01
7.973640e+00 1.648112e-01 8.280254e-14 1.312309e-07 -1.506038e-07 4.128737e-01
7.975640e+00 1.648115e-01 8.244163e-14 1.309300e-07 -1.502533e-07 4.128774e-01
7.977640e+00 1.648117e-01 8.208231e-14 1.306299e-07 -1.499036e-07 4.128812e-01
7.979640e+00 1.648119e-01 8.172456e-14 1.303304e-07 -1.495547e-07 4.128850e-01
7.981640e+00 1.648121e-01 8.136840e-14 1.300316e-07 -1.492067e-07 4.128887e-01
7.983640e+00 1.648124e-01 8.101379e-14 1.297336e-07 -1.488595e-07 4.128925e-01
7.985640e+00 1.648126e-01 8.066075e-14 1.294362e-07 -1.485131e-07 4.128963e-01
7.987640e+00 1.648128e-01 8.030926e-14 1.291395e-07 -1.481675e-07 4.129000e-01
7.989640e+00 1.648130e-01 7.995932e-14 1.288435e-07 -1.478227e-07 4.129038e-01
7.991640e+00 1.648133e-01 7.961091e-14 1.285482e-07 -1.474788e-07 4.129076e-01
7.993640e+00 1.648135e-01 7.926404e-14 1.282536e-07 -1.471356e-07 4.129113e-01
7.995640e+00 1.648137e-01 7.891870e-14 1.279597e-07 -1.467933e-07 4.129151e-01
7.997640e+00 1.648139e-01 7.857487e-14 1.276664e-07 -1.464518e-07 4.129188e-01
7.999640e+00 1.648142e-01 7.823256e-14 1.273739e-07 -1.461111e-07 4.129226e-01
8.001640e+00 1.648144e-01 7.789175e-14 1.270820e-07 -1.457712e-07 4.129263e-01
8.003640e+00 1.648146e-01 7.755244e-14 1.267908e-07 -1.454321e-07 4.129301e-01
8.005640e+00 1.648148e-01 7.721462e-14 1.265003e-07 -1.450938e-07 4.129338e-01
8.007640e+00 1.648151e-01 7.687829e-14 1.262104e-07 -1.447563e-07 4.129376e-01
8.009640e+00 1.648153e-01 7.654344e-14 1.259212e-07 -1.444196e-07 4.129413e-01
8.011640e+00 1.648155e-01 7.621006e-14 1.256327e-07 -1.440837e-07 4.129450e-01
8.013640e+00 1.648157e-01 7.587815e-14 1.253449e-07 -1.437486e-07 4.129488e-01
8.015640e+00 1.648160e-01 7.554770e-14 1.250577e-07 -1.434142e-07 4.129525e-01
8.017640e+00 1.648162e-01 7.521870e-14 1.247712e-07 -1.430807e-07 4.129563e-01
8.019640e+00 1.648164e-01 7.489114e-14 1.244854e-07 -1.427480e-07 4.129600e-01
8.021640e+00 1.648166e-01 7.456503e-14 1.242002e-07 -1.424160e-07 4.129637e-01
8.023640e+00 1.648169e-01 7.424035e-14 1.239157e-07 -1.420848e-07 4.129674e-01
8.025640e+00 1.648171e-01 7.391710e-14 1.236319e-07 -1.417544e-07 4.129712e-01
8.027640e+00 1.648173e-01 7.359527e-14 1.233487e-07 -1.414248e-07 4.129749e-01
8.029640e+00 1.648175e-01 7.327485e-14 1.230662e-07 -1.410960e-07 4.129786e-01
8.031640e+00 1.648178e-01 7.295585e-14 1.227843e-07 -1.407679e-07 4.129823e-01
8.033640e+00 1.648180e-01 7.263824e-14 1.225031e-07 -1.404407e-07 4.129861e-01
8.035640e+00 1.648182e-01 7.232204e-14 1.222226e-07 -1.401142e-07 4.129898e-01
8.037640e+00 1.648184e-01 7.200722e-14 1.219427e-07 -1.397884e-07 4.129935e-01
8.039640e+00 1.648187e-01 7.169379e-14 1.216634e-07 -1.394634e-07 4.129972e-01
8.041640e+00 1.648189e-01 7.138173e-14 1.213848e-07 -1.391392e-07 4.130009e-01
8.043640e+00 1.648191e-01 7.107105e-14 1.211069e-07 -1.388158e-07 4.130046e-01
8.045640e+00 1.648193e-01 7.076173e-14 1.208296e-07 -1.384931e-07 4.130083e-01
8.047640e+00 1.648195e-01 7.045377e-14 1.205529e-07 -1.381712e-07 4.130120e-01
8.049640e+00 1.648198e-01 7.014717e-14 1.202769e-07 -1.378501e-07 4.130158e-01
8.051640e+00 1.648200e-01 6.984191e-14 1.200015e-07 -1.375297e-07 4.130195e-01
8.053640e+00 1.648202e-01 6.953800e-14 1.197268e-07 -1.372100e-07 4.130232e-01
8.055640e+00 1.648204e-01 6.923542e-14 1.194527e-07 -1.368912e-07 4.130269e-01
8.057640e+00 1.648207e-01 6.893417e-14 1.191792e-07 -1.365730e-07 4.130306e-01
8.059640e+00 1.648209e-01 6.863425e-14 1.189064e-07 -1.362557e-07 4.130343e-01
8.061640e+00 1.648211e-01 6.833564e-14 1.186342e-07 -1.359390e-07 4.130379e-01
8.063640e+00 1.648213e-01 6.803835e-14 1.183626e-07 -1.356231e-07 4.130416e-01
8.065640e+00 1.648215e-01 6.774236e-14 1.180917e-07 -1.353080e-07 4.130453e-01
8.067640e+00 1.648218e-01 6.744768e-14 1.178214e-07 -1.349936e-07 4.130490e-01
8.069640e+00 1.648220e-01 6.715429e-14 1.175517e-07 -1.346800e-07 4.130527e-01
8.071640e+00 1.648222e-01 6.686218e-14 1.172827e-07 -1.343671e-07 4.130564e-01
8.073640e+00 1.648224e-01 6.657137e-14 1.170142e-07 -1.340549e-07 4.130601e-01
8.075640e+00 1.648226e-01 6.628183e-14 1.167464e-07 -1.337434e-07 4.130637e-01
8.077640e+00 1.648229e-01 6.599356e-14 1.164793e-07 -1.334327e-07 4.130674e-01
8.079640e+00 1.648231e-01 6.570656e-14 1.162127e-07 -1.331228e-07 4.130711e-01
8.081640e+00 1.648233e-01 6.542082e-14 1.159468e-07 -1.328135e-07 4.130748e-01
8.083640e+00 1.648235e-01 6.513633e-14 1.156814e-07 -1.325050e-07 4.130785e-01
8.085640e+00 1.648237e-01 6.485310e-14 1.154167e-07 -1.321973e-07 4.130821e-01
8.087640e+00 1.648240e-01 6.457111e-14 1.151527e-07 -1.318902e-07 4.130858e-01
8.089640e+00 1.648242e-01 6.429036e-14 1.148892e-07 -1.315839e-07 4.130895e-01
8.091640e+00 1.648244e-01 6.401084e-14 1.146263e-07 -1.312783e-07 4.130931e-01
8.093640e+00 1.648246e-01 6.373255e-14 1.143641e-07 -1.309734e-07 4.130968e-01
8.095640e+00 1.648248e-01 6.345549e-14 1.141024e-07 -1.306692e-07 4.131005e-01
8.097640e+00 1.648251e-01 6.317964e-14 1.138414e-07 -1.303658e-07 4.131041e-01
8.099640e+00 1.648253e-01 6.290500e-14 1.135810e-07 -1.300630e-07 4.131078e-01
8.101640e+00 1.648255e-01 6.263157e-14 1.133211e-07 -1.297610e-07 4.131114e-01
8.103640e+00 1.648257e-01 6.235934e-14 1.130619e-07 -1.294597e-07 4.131151e-01
8.105640e+00 1.648259e-01 6.208830e-14 1.128033e-07 -1.291591e-07 4.131187e-01
8.107640e+00 1.648262e-01 6.181846e-14 1.125453e-07 -1.288592e-07 4.131224e-01
8.109640e+00 1.648264e-01 6.154980e-14 1.122879e-07 -1.285600e-07 4.131260e-01
8.111640e+00 1.648266e-01 6.128232e-14 1.120310e-07 -1.282615e-07 4.131297e-01
8.113640e+00 1.648268e-01 6.101602e-14 1.117748e-07 -1.279638e-07 4.131333e-01
8.115640e+00 1.648270e-01 6.075089e-14 1.115192e-07 -1.276667e-07 4.131370e-01
8.117640e+00 1.648273e-01 6.048692e-14 1.112642e-07 -1.273703e-07 4.131406e-01
8.119640e+00 1.648275e-01 6.022411e-14 1.110097e-07 -1.270746e-07 4.131443e-01
8.121640e+00 1.648277e-01 5.996246e-14 1.107559e-07 -1.267797e-07 4.131479e-01
8.123640e+00 1.648279e-01 5.970195e-14 1.105026e-07 -1.264854e-07 4.131515e-01
8.125640e+00 1.648281e-01 5.944259e-14 1.102499e-07 -1.261918e-07 4.131552e-01
8.127640e+00 1.648283e-01 5.918437e-14 1.099978e-07 -1.258989e-07 4.131588e-01
8.129640e+00 1.648286e-01 5.892728e-14 1.097463e-07 -1.256067e-07 4.131625e-01
8.131640e+00 1.648288e-01 5.867132e-14 1.094954e-07 -1.253152e-07 4.131661e-01
8.133640e+00 1.648290e-01 5.841648e-14 1.092451e-07 -1.250243e-07 4.131697e-01
8.135640e+00 1.648292e-01 5.816277e-14 1.089953e-07 -1.247342e-07 4.131733e-01
8.137640e+00 1.648294e-01 5.791016e-14 1.087461e-07 -1.244447e-07 4.131770e-01
8.139640e+00 1.648297e-01 5.765867e-14 1.084975e-07 -1.241559e-07 4.131806e-01
8.141640e+00 1.648299e-01 5.740828e-14 1.082495e-07 -1.238678e-07 4.131842e-01
8.143640e+00 1.648301e-01 5.715899e-14 1.080020e-07 -1.235804e-07 4.131878e-01
8.145640e+00 1.648303e-01 5.691080e-14 1.077552e-07 -1.232937e-07 4.131914e-01
8.147640e+00 1.648305e-01 5.666369e-14 1.075089e-07 -1.230076e-07 4.131951e-01
8.149640e+00 1.648307e-01 5.641767e-14 1.072631e-07 -1.227222e-07 4.131987e-01
8.151640e+00 1.648310e-01 5.617273e-14 1.070180e-07 -1.224375e-07 4.132023e-01
8.153640e+00 1.648312e-01 5.592887e-14 1.067734e-07 -1.221534e-07 4.132059e-01
8.155640e+00 1.648314e-01 5.568607e-14 1.065294e-07 -1.218700e-07 4.132095e-01
8.157640e+00 1.648316e-01 5.544434e-14 1.062859e-07 -1.215873e-07 4.132131e-01
8.159640e+00 1.648318e-01 5.520368e-14 1.060430e-07 -1.213053e-07 4.132167e-01
8.161640e+00 1.648320e-01 5.496407e-14 1.058007e-07 -1.210239e-07 4.132203e-01
8.163640e+00 1.648323e-01 5.472551e-14 1.055589e-07 -1.207432e-07 4.132239e-01
8.165640e+00 1.648325e-01 5.448800e-14 1.053177e-07 -1.204631e-07 4.132275e-01
8.167640e+00 1.648327e-01 5.425153e-14 1.050771e-07 -1.201837e-07 4.132311e-01
8.169640e+00 1.648329e-01 5.401610e-14 1.048370e-07 -1.199049e-07 4.132347e-01
8.171640e+00 1.648331e-01 5.378170e-14 1.045974e-07 -1.196269e-07 4.132383e-01
8.173640e+00 1.648333e-01 5.354833e-14 1.043585e-07 -1.193494e-07 4.132419e-01
8.175640e+00 1.648336e-01 5.331599e-14 1.041200e-07 -1.190726e-07 4.132455e-01
8.177640e+00 1.648338e-01 5.308467e-14 1.038822e-07 -1.187965e-07 4.132491e-01
8.179640e+00 1.648340e-01 5.285436e-14 1.036449e-07 -1.185210e-07 4.132527e-01
8.181640e+00 1.648342e-01 5.262506e-14 1.034081e-07 -1.182462e-07 4.132563e-01
8.183640e+00 1.648344e-01 5.239677e-14 1.031719e-07 -1.179720e-07 4.132599e-01
8.185640e+00 1.648346e-01 5.216948e-14 1.029362e-07 -1.176985e-07 4.132634e-01
8.187640e+00 1.648348e-01 5.194319e-14 1.027011e-07 -1.174256e-07 4.132670e-01
8.189640e+00 1.648351e-01 5.171789e-14 1.024665e-07 -1.171533e-07 4.132706e-01
8.191640e+00 1.648353e-01 5.149358e-14 1.022325e-07 -1.168817e-07 4.132742e-01
8.193640e+00 1.648355e-01 5.127025e-14 1.019990e-07 -1.166107e-07 4.132777e-01
8.195640e+00 1.648357e-01 5.104790e-14 1.017660e-07 -1.163404e-07 4.132813e-01
8.197640e+00 1.648359e-01 5.082653e-14 1.015336e-07 -1.160707e-07 4.132849e-01
8.199640e+00 1.648361e-01 5.060614e-14 1.013017e-07 -1.158016e-07 4.132885e-01
8.201640e+00 1.648363e-01 5.038670e-14 1.010704e-07 -1.155332e-07 4.132920e-01
8.203640e+00 1.648366e-01 5.016824e-14 1.008396e-07 -1.152654e-07 4.132956e-01
8.205640e+00 1.648368e-01 4.995072e-14 1.006093e-07 -1.149982e-07 4.132992e-01
8.207640e+00 1.648370e-01 4.973417e-14 1.003796e-07 -1.147316e-07 4.133027e-01
8.209640e+00 1.648372e-01 4.951856e-14 1.001504e-07 -1.144657e-07 4.133063e-01
8.211640e+00 1.648374e-01 4.930390e-14 9.992175e-08 -1.142004e-07 4.133099e-01
8.213640e+00 1.648376e-01 4.909019e-14 9.969362e-08 -1.139358e-07 4.133134e-01
8.215640e+00 1.648378e-01 4.887741e-14 9.946601e-08 -1.136717e-07 4.133170e-01
8.217640e+00 1.648381e-01 4.866556e-14 9.923893e-08 -1.134083e-07 4.133205e-01
8.219640e+00 1.648383e-01 4.845464e-14 9.901237e-08 -1.131455e-07 4.133241e-01
8.221640e+00 1.648385e-01 4.824465e-14 9.878635e-08 -1.128833e-07 4.133276e-01
8.223640e+00 1.648387e-01 4.803558e-14 9.856084e-08 -1.126217e-07 4.133312e-01
8.225640e+00 1.648389e-01 4.782742e-14 9.833586e-08 -1.123608e-07 4.133347e-01
8.227640e+00 1.648391e-01 4.762018e-14 9.811140e-08 -1.121004e-07 4.133383e-01
8.229640e+00 1.648393e-01 4.741385e-14 9.788746e-08 -1.118407e-07 4.133418e-01
8.231640e+00 1.648395e-01 4.720843e-14 9.766403e-08 -1.115816e-07 4.133454e-01
8.233640e+00 1.648398e-01 4.700390e-14 9.744113e-08 -1.113231e-07 4.133489e-01
8.235640e+00 1.648400e-01 4.680027e-14 9.721874e-08 -1.110651e-07 4.133524e-01
8.237640e+00 1.648402e-01 4.659754e-14 9.699687e-08 -1.108078e-07 4.133560e-01
8.239640e+00 1.648404e-01 4.639569e-14 9.677551e-08 -1.105512e-07 4.133595e-01
8.241640e+00 1.648406e-01 4.619473e-14 9.655466e-08 -1.102951e-07 4.133630e-01
8.243640e+00 1.648408e-01 4.599465e-14 9.633433e-08 -1.100396e-07 4.133666e-01
8.245640e+00 1.648410e-01 4.579545e-14 9.611450e-08 -1.097847e-07 4.133701e-01
8.247640e+00 1.648412e-01 4.559712e-14 9.589519e-08 -1.095304e-07 4.133736e-01
8.249640e+00 1.648415e-01 4.539967e-14 9.567638e-08 -1.092767e-07 4.133772e-01
8.251640e+00 1.648417e-01 4.520307e-14 9.545808e-08 -1.090236e-07 4.133807e-01
8.253640e+00 1.648419e-01 4.500734e-14 9.524029e-08 -1.087711e-07 4.133842e-01
8.255640e+00 1.648421e-01 4.481247e-14 9.502300e-08 -1.085192e-07 4.133877e-01
8.257640e+00 1.648423e-01 4.461845e-14 9.480621e-08 -1.082679e-07 4.133913e-01
8.259640e+00 1.648425e-01 4.442529e-14 9.458993e-08 -1.080172e-07 4.133948e-01
8.261640e+00 1.648427e-01 4.423297e-14 9.437414e-08 -1.077670e-07 4.133983e-01
8.263640e+00 1.648429e-01 4.404149e-14 9.415886e-08 -1.075175e-07 4.134018e-01
8.265640e+00 1.648431e-01 4.385086e-14 9.394407e-08 -1.072685e-07 4.134053e-01
8.267640e+00 1.648434e-01 4.366106e-14 9.372978e-08 -1.070201e-07 4.134088e-01
8.269640e+00 1.648436e-01 4.347209e-14 9.351599e-08 -1.067723e-07 4.134123e-01
8.271640e+00 1.648438e-01 4.328395e-14 9.330269e-08 -1.065251e-07 4.134159e-01
8.273640e+00 1.648440e-01 4.309663e-14 9.308989e-08 -1.062785e-07 4.134194e-01
8.275640e+00 1.648442e-01 4.291014e-14 9.287758e-08 -1.060324e-07 4.134229e-01
8.277640e+00 1.648444e-01 4.272446e-14 9.266576e-08 -1.057870e-07 4.134264e-01
8.279640e+00 1.648446e-01 4.253960e-14 9.245443e-08 -1.055421e-07 4.134299e-01
8.281640e+00 1.648448e-01 4.235555e-14 9.224359e-08 -1.052977e-07 4.134334e-01
8.283640e+00 1.648450e-01 4.217231e-14 9.203324e-08 -1.050540e-07 4.134369e-01
8.285640e+00 1.648452e-01 4.198987e-14 9.182337e-08 -1.048108e-07 4.134404e-01
8.287640e+00 1.648455e-01 4.180823e-14 9.161400e-08 -1.045682e-07 4.134439e-01
8.289640e+00 1.648457e-01 4.162738e-14 9.140510e-08 -1.043262e-07 4.134474e-01
8.291640e+00 1.648459e-01 4.144733e-14 9.119669e-08 -1.040847e-07 4.134508e-01
8.293640e+00 1.648461e-01 4.126806e-14 9.098876e-08 -1.038438e-07 4.134543e-01
8.295640e+00 1.648463e-01 4.108959e-14 9.078132e-08 -1.036034e-07 4.134578e-01
8.297640e+00 1.648465e-01 4.091189e-14 9.057435e-08 -1.033637e-07 4.134613e-01
8.299640e+00 1.648467e-01 4.073498e-14 9.036786e-08 -1.031245e-07 4.134648e-01
8.301640e+00 1.648469e-01 4.055884e-14 9.016185e-08 -1.028858e-07 4.134683e-01
8.303640e+00 1.648471e-01 4.038347e-14 8.995632e-08 -1.026477e-07 4.134718e-01
8.305640e+00 1.648473e-01 4.020887e-14 8.975126e-08 -1.024102e-07 4.134752e-01
8.307640e+00 1.648475e-01 4.003503e-14 8.954668e-08 -1.021732e-07 4.134787e-01
8.309640e+00 1.648478e-01 3.986196e-14 8.934257e-08 -1.019368e-07 4.134822e-01
8.311640e+00 1.648480e-01 3.968965e-14 8.913893e-08 -1.017009e-07 4.134857e-01
8.313640e+00 1.648482e-01 3.951809e-14 8.893576e-08 -1.014656e-07 4.134891e-01
8.315640e+00 1.648484e-01 3.934728e-14 8.873306e-08 -1.012309e-07 4.134926e-01
8.317640e+00 1.648486e-01 3.917722e-14 8.853084e-08 -1.009967e-07 4.134961e-01
8.319640e+00 1.648488e-01 3.900791e-14 8.832908e-08 -1.007630e-07 4.134996e-01
8.321640e+00 1.648490e-01 3.883934e-14 8.812779e-08 -1.005299e-07 4.135030e-01
8.323640e+00 1.648492e-01 3.867151e-14 8.792696e-08 -1.002973e-07 4.135065e-01
8.325640e+00 1.648494e-01 3.850441e-14 8.772660e-08 -1.000653e-07 4.135099e-01
8.327640e+00 1.648496e-01 3.833804e-14 8.752670e-08 -9.983385e-08 4.135134e-01
8.329640e+00 1.648498e-01 3.817241e-14 8.732726e-08 -9.960293e-08 4.135169e-01
8.331640e+00 1.648500e-01 3.800750e-14 8.712828e-08 -9.937254e-08 4.135203e-01
8.333640e+00 1.648502e-01 3.784331e-14 8.692977e-08 -9.914269e-08 4.135238e-01
8.335640e+00 1.648505e-01 3.767984e-14 8.673171e-08 -9.891338e-08 4.135272e-01
8.337640e+00 1.648507e-01 3.751709e-14 8.653412e-08 -9.868461e-08 4.135307e-01
8.339640e+00 1.648509e-01 3.735505e-14 8.633697e-08 -9.845638e-08 4.135341e-01
8.341640e+00 1.648511e-01 3.719372e-14 8.614029e-08 -9.822868e-08 4.135376e-01
8.343640e+00 1.648513e-01 3.703310e-14 8.594406e-08 -9.800151e-08 4.135410e-01
8.345640e+00 1.648515e-01 3.687318e-14 8.574828e-08 -9.777488e-08 4.135445e-01
8.347640e+00 1.648517e-01 3.671397e-14 8.555296e-08 -9.754878e-08 4.135479e-01
8.349640e+00 1.648519e-01 3.655545e-14 8.535809e-08 -9.732321e-08 4.135514e-01
8.351640e+00 1.648521e-01 3.639762e-14 8.516367e-08 -9.709817e-08 4.135548e-01
8.353640e+00 1.648523e-01 3.624049e-14 8.496969e-08 -9.687365e-08 4.135583e-01
8.355640e+00 1.648525e-01 3.608404e-14 8.477617e-08 -9.664966e-08 4.135617e-01
8.357640e+00 1.648527e-01 3.592828e-14 8.458310e-08 -9.642620e-08 4.135651e-01
8.359640e+00 1.648529e-01 3.577320e-14 8.439047e-08 -9.620326e-08 4.135686e-01
8.361640e+00 1.648531e-01 3.561880e-14 8.419828e-08 -9.598084e-08 4.135720e-01
8.363640e+00 1.648533e-01 3.546508e-14 8.400654e-08 -9.575895e-08 4.135754e-01
8.365640e+00 1.648536e-01 3.531203e-14 8.381525e-08 -9.553757e-08 4.135789e-01
8.367640e+00 1.648538e-01 3.515965e-14 8.362439e-08 -9.531672e-08 4.135823e-01
8.369640e+00 1.648540e-01 3.500794e-14 8.343398e-08 -9.509638e-08 4.135857e-01
8.371640e+00 1.648542e-01 3.485689e-14 8.324401e-08 -9.487655e-08 4.135891e-01
8.373640e+00 1.648544e-01 3.470651e-14 8.305447e-08 -9.465724e-08 4.135926e-01
8.375640e+00 1.648546e-01 3.455678e-14 8.286538e-08 -9.443845e-08 4.135960e-01
8.377640e+00 1.648548e-01 3.440771e-14 8.267672e-08 -9.422017e-08 4.135994e-01
8.379640e+00 1.648550e-01 3.425929e-14 8.248850e-08 -9.400240e-08 4.136028e-01
8.381640e+00 1.648552e-01 3.411152e-14 8.230071e-08 -9.378514e-08 4.136062e-01
8.383640e+00 1.648554e-01 3.396440e-14 8.211335e-08 -9.356839e-08 4.136097e-01
8.385640e+00 1.648556e-01 3.381793e-14 8.192643e-08 -9.335214e-08 4.136131e-01
8.387640e+00 1.648558e-01 3.367209e-14 8.173995e-08 -9.313641e-08 4.136165e-01
8.389640e+00 1.648560e-01 3.352689e-14 8.155389e-08 -9.292117e-08 4.136199e-01
8.391640e+00 1.648562e-01 3.338233e-14 8.136826e-08 -9.270645e-08 4.136233e-01
8.393640e+00 1.648564e-01 3.323841e-14 8.118306e-08 -9.249222e-08 4.136267e-01
8.395640e+00 1.648566e-01 3.309511e-14 8.099829e-08 -9.227850e-08 4.136301e-01
8.397640e+00 1.648568e-01 3.295244e-14 8.081395e-08 -9.206528e-08 4.136335e-01
8.399640e+00 1.648570e-01 3.281039e-14 8.063003e-08 -9.185255e-08 4.136369e-01
8.401640e+00 1.648572e-01 3.266897e-14 8.044654e-08 -9.164033e-08 4.136403e-01
8.403640e+00 1.648574e-01 3.252817e-14 8.026347e-08 -9.142860e-08 4.136437e-01
8.405640e+00 1.648576e-01 3.238798e-14 8.008082e-08 -9.121737e-08 4.136471e-01
8.407640e+00 1.648579e-01 3.224841e-14 7.989860e-08 -9.100663e-08 4.136505e-01
8.409640e+00 1.648581e-01 3.210944e-14 7.971680e-08 -9.079638e-08 4.136539e-01
8.411640e+00 1.648583e-01 3.197109e-14 7.953541e-08 -9.058663e-08 4.136573e-01
8.413640e+00 1.648585e-01 3.183334e-14 7.935445e-08 -9.037737e-08 4.136607e-01
8.415640e+00 1.648587e-01 3.169620e-14 7.917390e-08 -9.016860e-08 4.136641e-01
8.417640e+00 1.648589e-01 3.155965e-14 7.899377e-08 -8.996032e-08 4.136675e-01
8.419640e+00 1.648591e-01 3.142370e-14 7.881406e-08 -8.975252e-08 4.136709e-01
8.421640e+00 1.648593e-01 3.128835e-14 7.863476e-08 -8.954521e-08 4.136742e-01
8.423640e+00 1.648595e-01 3.115359e-14 7.845588e-08 -8.933839e-08 4.136776e-01
8.425640e+00 1.648597e-01 3.101942e-14 7.827741e-08 -8.913205e-08 4.136810e-01
8.427640e+00 1.648599e-01 3.088584e-14 7.809935e-08 -8.892619e-08 4.136844e-01
8.429640e+00 1.648601e-01 3.075284e-14 7.792170e-08 -8.872082e-08 4.136878e-01
8.431640e+00 1.648603e-01 3.062043e-14 7.774447e-08 -8.851592e-08 4.136911e-01
8.433640e+00 1.648605e-01 3.048859e-14 7.756764e-08 -8.831151e-08 4.136945e-01
8.435640e+00 1.648607e-01 3.035733e-14 7.739122e-08 -8.810757e-08 4.136979e-01
8.437640e+00 1.648609e-01 3.022665e-14 7.721521e-08 -8.790411e-08 4.137013e-01
8.439640e+00 1.648611e-01 3.009654e-14 7.703960e-08 -8.770113e-08 4.137046e-01
8.441640e+00 1.648613e-01 2.996700e-14 7.686441e-08 -8.749862e-08 4.137080e-01
8.443640e+00 1.648615e-01 2.983802e-14 7.668961e-08 -8.729659e-08 4.137114e-01
8.445640e+00 1.648617e-01 2.970961e-14 7.651522e-08 -8.709502e-08 4.137147e-01
8.447640e+00 1.648619e-01 2.958176e-14 7.634123e-08 -8.689393e-08 4.137181e-01
8.449640e+00 1.648621e-01 2.945447e-14 7.616764e-08 -8.669331e-08 4.137215e-01
8.451640e+00 1.648623e-01 2.932774e-14 7.599446e-08 -8.649316e-08 4.137248e-01
8.453640e+00 1.648625e-01 2.920156e-14 7.582167e-08 -8.629348e-08 4.137282e-01
8.455640e+00 1.648627e-01 2.907594e-14 7.564928e-08 -8.609426e-08 4.137315e-01
8.457640e+00 1.648629e-01 2.895086e-14 7.547729e-08 -8.589551e-08 4.137349e-01
8.459640e+00 1.648631e-01 2.882633e-14 7.530570e-08 -8.569723e-08 4.137383e-01
8.461640e+00 1.648633e-01 2.870235e-14 7.513450e-08 -8.549940e-08 4.137416e-01
8.463640e+00 1.648635e-01 2.857891e-14 7.496370e-08 -8.530205e-08 4.137450e-01
8.465640e+00 1.648637e-01 2.845601e-14 7.479329e-08 -8.510515e-08 4.137483e-01
8.467640e+00 1.648639e-01 2.833364e-14 7.462328e-08 -8.490871e-08 4.137517e-01
8.469640e+00 1.648641e-01 2.821182e-14 7.445366e-08 -8.471273e-08 4.137550e-01
8.471640e+00 1.648643e-01 2.809052e-14 7.428443e-08 -8.451721e-08 4.137583e-01
8.473640e+00 1.648645e-01 2.796976e-14 7.411559e-08 -8.432215e-08 4.137617e-01
8.475640e+00 1.648647e-01 2.784952e-14 7.394714e-08 -8.412754e-08 4.137650e-01
8.477640e+00 1.648649e-01 2.772981e-14 7.377908e-08 -8.393339e-08 4.137684e-01
8.479640e+00 1.648651e-01 2.761063e-14 7.361141e-08 -8.373969e-08 4.137717e-01
8.481640e+00 1.648653e-01 2.749197e-14 7.344412e-08 -8.354645e-08 4.137750e-01
8.483640e+00 1.648655e-01 2.737382e-14 7.327722e-08 -8.335365e-08 4.137784e-01
8.485640e+00 1.648657e-01 2.725619e-14 7.311071e-08 -8.316131e-08 4.137817e-01
8.487640e+00 1.648659e-01 2.713908e-14 7.294458e-08 -8.296942e-08 4.137850e-01
8.489640e+00 1.648661e-01 2.702248e-14 7.277883e-08 -8.277797e-08 4.137884e-01
8.491640e+00 1.648663e-01 2.690639e-14 7.261346e-08 -8.258698e-08 4.137917e-01
8.493640e+00 1.648665e-01 2.679081e-14 7.244848e-08 -8.239642e-08 4.137950e-01
8.495640e+00 1.648667e-01 2.667573e-14 7.228388e-08 -8.220632e-08 4.137984e-01
8.497640e+00 1.648669e-01 2.656116e-14 7.211965e-08 -8.201666e-08 4.138017e-01
8.499640e+00 1.648671e-01 2.644708e-14 7.195581e-08 -8.182744e-08 4.138050e-01
8.501640e+00 1.648673e-01 2.633351e-14 7.179234e-08 -8.163866e-08 4.138083e-01
8.503640e+00 1.648675e-01 2.622043e-14 7.162925e-08 -8.145033e-08 4.138116e-01
8.505640e+00 1.648677e-01 2.610785e-14 7.146654e-08 -8.126243e-08 4.138150e-01
8.507640e+00 1.648679e-01 2.599576e-14 7.130420e-08 -8.107497e-08 4.138183e-01
8.509640e+00 1.648681e-01 2.588416e-14 7.114224e-08 -8.088795e-08 4.138216e-01
8.511640e+00 1.648683e-01 2.577305e-14 7.098065e-08 -8.070137e-08 4.138249e-01
8.513640e+00 1.648685e-01 2.566243e-14 7.081944e-08 -8.051523e-08 4.138282e-01
8.515640e+00 1.648687e-01 2.555228e-14 7.065859e-08 -8.032952e-08 4.138315e-01
8.517640e+00 1.648689e-01 2.544262e-14 7.049812e-08 -8.014424e-08 4.138348e-01
8.519640e+00 1.648691e-01 2.533345e-14 7.033801e-08 -7.995939e-08 4.138382e-01
8.521640e+00 1.648693e-01 2.522474e-14 7.017828e-08 -7.977498e-08 4.138415e-01
8.523640e+00 1.648695e-01 2.511652e-14 7.001891e-08 -7.959100e-08 4.138448e-01
8.525640e+00 1.648697e-01 2.500876e-14 6.985992e-08 -7.940744e-08 4.138481e-01
8.527640e+00 1.648699e-01 2.490148e-14 6.970128e-08 -7.922432e-08 4.138514e-01
8.529640e+00 1.648701e-01 2.479467e-14 6.954302e-08 -7.904162e-08 4.138547e-01
8.531640e+00 1.648703e-01 2.468832e-14 6.938512e-08 -7.885935e-08 4.138580e-01
8.533640e+00 1.648705e-01 2.458244e-14 6.922758e-08 -7.867751e-08 4.138613e-01
8.535640e+00 1.648707e-01 2.447702e-14 6.907041e-08 -7.849609e-08 4.138646e-01
8.537640e+00 1.648709e-01 2.437207e-14 6.891360e-08 -7.831509e-08 4.138678e-01
8.539640e+00 1.648711e-01 2.426757e-14 6.875715e-08 -7.813452e-08 4.138711e-01
8.541640e+00 1.648713e-01 2.416353e-14 6.860106e-08 -7.795436e-08 4.138744e-01
8.543640e+00 1.648715e-01 2.405994e-14 6.844533e-08 -7.777463e-08 4.138777e-01
8.545640e+00 1.648717e-01 2.395681e-14 6.828996e-08 -7.759532e-08 4.138810e-01
8.547640e+00 1.648719e-01 2.385413e-14 6.813495e-08 -7.741643e-08 4.138843e-01
8.549640e+00 1.648721e-01 2.375189e-14 6.798029e-08 -7.723795e-08 4.138876e-01
8.551640e+00 1.648723e-01 2.365011e-14 6.782600e-08 -7.705989e-08 4.138909e-01
8.553640e+00 1.648725e-01 2.354877e-14 6.767205e-08 -7.688224e-08 4.138941e-01
8.555640e+00 1.648727e-01 2.344787e-14 6.751847e-08 -7.670501e-08 4.138974e-01
8.557640e+00 1.648729e-01 2.334741e-14 6.736523e-08 -7.652820e-08 4.139007e-01
8.559640e+00 1.648731e-01 2.324739e-14 6.721235e-08 -7.635179e-08 4.139040e-01
8.561640e+00 1.648733e-01 2.314781e-14 6.705983e-08 -7.617580e-08 4.139072e-01
8.563640e+00 1.648735e-01 2.304867e-14 6.690765e-08 -7.600022e-08 4.139105e-01
8.565640e+00 1.648736e-01 2.294996e-14 6.675582e-08 -7.582505e-08 4.139138e-01
8.567640e+00 1.648738e-01 2.285168e-14 6.660435e-08 -7.565028e-08 4.139171e-01
8.569640e+00 1.648740e-01 2.275383e-14 6.645322e-08 -7.547593e-08 4.139203e-01
8.571640e+00 1.648742e-01 2.265641e-14 6.630244e-08 -7.530198e-08 4.139236e-01
8.573640e+00 1.648744e-01 2.255941e-14 6.615201e-08 -7.512844e-08 4.139269e-01
8.575640e+00 1.648746e-01 2.246284e-14 6.600193e-08 -7.495530e-08 4.139301e-01
8.577640e+00 1.648748e-01 2.236669e-14 6.585219e-08 -7.478256e-08 4.139334e-01
8.579640e+00 1.648750e-01 2.227096e-14 6.570280e-08 -7.461023e-08 4.139367e-01
8.581640e+00 1.648752e-01 2.217565e-14 6.555375e-08 -7.443830e-08 4.139399e-01
8.583640e+00 1.648754e-01 2.208075e-14 6.540505e-08 -7.426677e-08 4.139432e-01
8.585640e+00 1.648756e-01 2.198627e-14 6.525668e-08 -7.409564e-08 4.139464e-01
8.587640e+00 1.648758e-01 2.189220e-14 6.510866e-08 -7.392491e-08 4.139497e-01
8.589640e+00 1.648760e-01 2.179855e-14 6.496098e-08 -7.375458e-08 4.139529e-01
8.591640e+00 1.648762e-01 2.170530e-14 6.481365e-08 -7.358465e-08 4.139562e-01
8.593640e+00 1.648764e-01 2.161246e-14 6.466665e-08 -7.341511e-08 4.139594e-01
8.595640e+00 1.648766e-01 2.152003e-14 6.451998e-08 -7.324596e-08 4.139627e-01
8.597640e+00 1.648768e-01 2.142800e-14 6.437366e-08 -7.307722e-08 4.139659e-01
8.599640e+00 1.648770e-01 2.133637e-14 6.422768e-08 -7.290886e-08 4.139692e-01
8.601640e+00 1.648772e-01 2.124515e-14 6.408203e-08 -7.274090e-08 4.139724e-01
8.603640e+00 1.648774e-01 2.115432e-14 6.393671e-08 -7.257333e-08 4.139757e-01
8.605640e+00 1.648776e-01 2.106389e-14 6.379173e-08 -7.240614e-08 4.139789e-01
8.607640e+00 1.648777e-01 2.097385e-14 6.364709e-08 -7.223935e-08 4.139821e-01
8.609640e+00 1.648779e-01 2.088421e-14 6.350277e-08 -7.207295e-08 4.139854e-01
8.611640e+00 1.648781e-01 2.079496e-14 6.335879e-08 -7.190694e-08 4.139886e-01
8.613640e+00 1.648783e-01 2.070610e-14 6.321515e-08 -7.174131e-08 4.139919e-01
8.615640e+00 1.648785e-01 2.061763e-14 6.307183e-08 -7.157607e-08 4.139951e-01
8.617640e+00 1.648787e-01 2.052954e-14 6.292884e-08 -7.141121e-08 4.139983e-01
8.619640e+00 1.648789e-01 2.044184e-14 6.278618e-08 -7.124674e-08 4.140016e-01
8.621640e+00 1.648791e-01 2.035453e-14 6.264385e-08 -7.108265e-08 4.140048e-01
8.623640e+00 1.648793e-01 2.026759e-14 6.250185e-08 -7.091894e-08 4.140080e-01
8.625640e+00 1.648795e-01 2.018104e-14 6.236018e-08 -7.075562e-08 4.140112e-01
8.627640e+00 1.648797e-01 2.009486e-14 6.221883e-08 -7.059267e-08 4.140145e-01
8.629640e+00 1.648799e-01 2.000906e-14 6.207781e-08 -7.043011e-08 4.140177e-01
8.631640e+00 1.648801e-01 1.992363e-14 6.193711e-08 -7.026792e-08 4.140209e-01
8.633640e+00 1.648803e-01 1.983858e-14 6.179674e-08 -7.010611e-08 4.140241e-01
8.635640e+00 1.648805e-01 1.975390e-14 6.165669e-08 -6.994468e-08 4.140274e-01
8.637640e+00 1.648807e-01 1.966959e-14 6.151696e-08 -6.978362e-08 4.140306e-01
8.639640e+00 1.648808e-01 1.958565e-14 6.137755e-08 -6.962294e-08 4.140338e-01
8.641640e+00 1.648810e-01 1.950207e-14 6.123847e-08 -6.946263e-08 4.140370e-01
8.643640e+00 1.648812e-01 1.941886e-14 6.109970e-08 -6.930270e-08 4.140402e-01
8.645640e+00 1.648814e-01 1.933601e-14 6.096125e-08 -6.914314e-08 4.140434e-01
8.647640e+00 1.648816e-01 1.925353e-14 6.082313e-08 -6.898395e-08 4.140466e-01
8.649640e+00 1.648818e-01 1.917140e-14 6.068532e-08 -6.882513e-08 4.140498e-01
8.651640e+00 1.648820e-01 1.908964e-14 6.054783e-08 -6.866668e-08 4.140531e-01
8.653640e+00 1.648822e-01 1.900823e-14 6.041065e-08 -6.850860e-08 4.140563e-01
8.655640e+00 1.648824e-01 1.892718e-14 6.027379e-08 -6.835089e-08 4.140595e-01
8.657640e+00 1.648826e-01 1.884648e-14 6.013725e-08 -6.819355e-08 4.140627e-01
8.659640e+00 1.648828e-01 1.876613e-14 6.000102e-08 -6.803657e-08 4.140659e-01
8.661640e+00 1.648830e-01 1.868614e-14 5.986510e-08 -6.787996e-08 4.140691e-01
8.663640e+00 1.648832e-01 1.860649e-14 5.972950e-08 -6.772371e-08 4.140723e-01
8.665640e+00 1.648833e-01 1.852719e-14 5.959421e-08 -6.756782e-08 4.140755e-01
8.667640e+00 1.648835e-01 1.844824e-14 5.945923e-08 -6.741230e-08 4.140787e-01
8.669640e+00 1.648837e-01 1.836963e-14 5.932456e-08 -6.725714e-08 4.140818e-01
8.671640e+00 1.648839e-01 1.829137e-14 5.919020e-08 -6.710234e-08 4.140850e-01
8.673640e+00 1.648841e-01 1.821345e-14 5.905615e-08 -6.694790e-08 4.140882e-01
8.675640e+00 1.648843e-01 1.813587e-14 5.892240e-08 -6.679383e-08 4.140914e-01
8.677640e+00 1.648845e-01 1.805863e-14 5.878897e-08 -6.664011e-08 4.140946e-01
8.679640e+00 1.648847e-01 1.798172e-14 5.865584e-08 -6.648674e-08 4.140978e-01
8.681640e+00 1.648849e-01 1.790515e-14 5.852302e-08 -6.633374e-08 4.141010e-01
8.683640e+00 1.648851e-01 1.782892e-14 5.839051e-08 -6.618109e-08 4.141042e-01
8.685640e+00 1.648853e-01 1.775302e-14 5.825830e-08 -6.602879e-08 4.141073e-01
8.687640e+00 1.648855e-01 1.767745e-14 5.812639e-08 -6.587685e-08 4.141105e-01
8.689640e+00 1.648856e-01 1.760221e-14 5.799479e-08 -6.572527e-08 4.141137e-01
8.691640e+00 1.648858e-01 1.752730e-14 5.786349e-08 -6.557403e-08 4.141169e-01
8.693640e+00 1.648860e-01 1.745271e-14 5.773250e-08 -6.542315e-08 4.141201e-01
8.695640e+00 1.648862e-01 1.737846e-14 5.760180e-08 -6.527262e-08 4.141232e-01
8.697640e+00 1.648864e-01 1.730452e-14 5.747140e-08 -6.512244e-08 4.141264e-01
8.699640e+00 1.648866e-01 1.723091e-14 5.734131e-08 -6.497261e-08 4.141296e-01
8.701640e+00 1.648868e-01 1.715762e-14 5.721151e-08 -6.482312e-08 4.141327e-01
8.703640e+00 1.648870e-01 1.708465e-14 5.708202e-08 -6.467399e-08 4.141359e-01
8.705640e+00 1.648872e-01 1.701200e-14 5.695282e-08 -6.452520e-08 4.141391e-01
8.707640e+00 1.648874e-01 1.693967e-14 5.682392e-08 -6.437676e-08 4.141423e-01
8.709640e+00 1.648875e-01 1.686765e-14 5.669531e-08 -6.422866e-08 4.141454e-01
8.711640e+00 1.648877e-01 1.679595e-14 5.656700e-08 -6.408090e-08 4.141486e-01
8.713640e+00 1.648879e-01 1.672456e-14 5.643899e-08 -6.393349e-08 4.141517e-01
8.715640e+00 1.648881e-01 1.665348e-14 5.631127e-08 -6.378643e-08 4.141549e-01
8.717640e+00 1.648883e-01 1.658271e-14 5.618384e-08 -6.363970e-08 4.141581e-01
8.719640e+00 1.648885e-01 1.651225e-14 5.605671e-08 -6.349332e-08 4.141612e-01
8.721640e+00 1.648887e-01 1.644210e-14 5.592987e-08 -6.334728e-08 4.141644e-01
8.723640e+00 1.648889e-01 1.637226e-14 5.580332e-08 -6.320157e-08 4.141675e-01
8.725640e+00 1.648891e-01 1.630272e-14 5.567706e-08 -6.305621e-08 4.141707e-01
8.727640e+00 1.648893e-01 1.623348e-14 5.555109e-08 -6.291118e-08 4.141738e-01
8.729640e+00 1.648894e-01 1.616455e-14 5.542542e-08 -6.276649e-08 4.141770e-01
8.731640e+00 1.648896e-01 1.609591e-14 5.530003e-08 -6.262214e-08 4.141801e-01
8.733640e+00 1.648898e-01 1.602758e-14 5.517493e-08 -6.247812e-08 4.141833e-01
8.735640e+00 1.648900e-01 1.595954e-14 5.505011e-08 -6.233443e-08 4.141864e-01
8.737640e+00 1.648902e-01 1.589181e-14 5.492559e-08 -6.219108e-08 4.141896e-01
8.739640e+00 1.648904e-01 1.582437e-14 5.480135e-08 -6.204807e-08 4.141927e-01
8.741640e+00 1.648906e-01 1.575722e-14 5.467740e-08 -6.190538e-08 4.141959e-01
8.743640e+00 1.648908e-01 1.569036e-14 5.455373e-08 -6.176303e-08 4.141990e-01
8.745640e+00 1.648909e-01 1.562380e-14 5.443034e-08 -6.162101e-08 4.142021e-01
8.747640e+00 1.648911e-01 1.555753e-14 5.430724e-08 -6.147932e-08 4.142053e-01
8.749640e+00 1.648913e-01 1.549155e-14 5.418443e-08 -6.133795e-08 4.142084e-01
8.751640e+00 1.648915e-01 1.542585e-14 5.406189e-08 -6.119692e-08 4.142115e-01
8.753640e+00 1.648917e-01 1.536044e-14 5.393964e-08 -6.105621e-08 4.142147e-01
8.755640e+00 1.648919e-01 1.529532e-14 5.381767e-08 -6.091583e-08 4.142178e-01
8.757640e+00 1.648921e-01 1.523048e-14 5.369598e-08 -6.077578e-08 4.142209e-01
8.759640e+00 1.648923e-01 1.516593e-14 5.357456e-08 -6.063605e-08 4.142241e-01
8.761640e+00 1.648925e-01 1.510166e-14 5.345343e-08 -6.049665e-08 4.142272e-01
8.763640e+00 1.648926e-01 1.503766e-14 5.333258e-08 -6.035757e-08 4.142303e-01
8.765640e+00 1.648928e-01 1.497395e-14 5.321200e-08 -6.021881e-08 4.142334e-01
8.767640e+00 1.648930e-01 1.491052e-14 5.309170e-08 -6.008038e-08 4.142366e-01
8.769640e+00 1.648932e-01 1.484736e-14 5.297168e-08 -5.994226e-08 4.142397e-01
8.771640e+00 1.648934e-01 1.478448e-14 5.285193e-08 -5.980447e-08 4.142428e-01
8.773640e+00 1.648936e-01 1.472187e-14 5.273246e-08 -5.966700e-08 4.142459e-01
8.775640e+00 1.648938e-01 1.465953e-14 5.261326e-08 -5.952984e-08 4.142490e-01
8.777640e+00 1.648939e-01 1.459747e-14 5.249434e-08 -5.939301e-08 4.142522e-01
8.779640e+00 1.648941e-01 1.453568e-14 5.237569e-08 -5.925649e-08 4.142553e-01
8.781640e+00 1.648943e-01 1.447416e-14 5.225731e-08 -5.912029e-08 4.142584e-01
8.783640e+00 1.648945e-01 1.441290e-14 5.213921e-08 -5.898441e-08 4.142615e-01
8.785640e+00 1.648947e-01 1.435192e-14 5.202138e-08 -5.884884e-08 4.142646e-01
8.787640e+00 1.648949e-01 1.429120e-14 5.190381e-08 -5.871359e-08 4.142677e-01
8.789640e+00 1.648951e-01 1.423074e-14 5.178652e-08 -5.857865e-08 4.142708e-01
8.791640e+00 1.648953e-01 1.417055e-14 5.166950e-08 -5.844402e-08 4.142739e-01
8.793640e+00 1.648954e-01 1.411063e-14 5.155275e-08 -5.830971e-08 4.142770e-01
8.795640e+00 1.648956e-01 1.405096e-14 5.143626e-08 -5.817570e-08 4.142801e-01
8.797640e+00 1.648958e-01 1.399155e-14 5.132004e-08 -5.804201e-08 4.142832e-01
8.799640e+00 1.648960e-01 1.393241e-14 5.120409e-08 -5.790863e-08 4.142863e-01
8.801640e+00 1.648962e-01 1.387352e-14 5.108841e-08 -5.777556e-08 4.142894e-01
8.803640e+00 1.648964e-01 1.381489e-14 5.097299e-08 -5.764280e-08 4.142925e-01
8.805640e+00 1.648966e-01 1.375651e-14 5.085784e-08 -5.751034e-08 4.142956e-01
8.807640e+00 1.648967e-01 1.369839e-14 5.074295e-08 -5.737819e-08 4.142987e-01
8.809640e+00 1.648969e-01 1.364052e-14 5.062832e-08 -5.724635e-08 4.143018e-01
8.811640e+00 1.648971e-01 1.358291e-14 5.051396e-08 -5.711482e-08 4.143049e-01
8.813640e+00 1.648973e-01 1.352554e-14 5.039986e-08 -5.698359e-08 4.143080e-01
8.815640e+00 1.648975e-01 1.346843e-14 5.028603e-08 -5.685266e-08 4.143111e-01
8.817640e+00 1.648977e-01 1.341157e-14 5.017245e-08 -5.672204e-08 4.143142e-01
8.819640e+00 1.648979e-01 1.335495e-14 5.005914e-08 -5.659172e-08 4.143173e-01
8.821640e+00 1.648980e-01 1.329858e-14 4.994609e-08 -5.646171e-08 4.143203e-01
8.823640e+00 1.648982e-01 1.324246e-14 4.983329e-08 -5.633199e-08 4.143234e-01
8.825640e+00 1.648984e-01 1.318658e-14 4.972076e-08 -5.620258e-08 4.143265e-01
8.827640e+00 1.648986e-01 1.313095e-14 4.960848e-08 -5.607346e-08 4.143296e-01
8.829640e+00 1.648988e-01 1.307556e-14 4.949646e-08 -5.594465e-08 4.143327e-01
8.831640e+00 1.648990e-01 1.302041e-14 4.938470e-08 -5.581614e-08 4.143357e-01
8.833640e+00 1.648991e-01 1.296550e-14 4.927320e-08 -5.568792e-08 4.143388e-01
8.835640e+00 1.648993e-01 1.291083e-14 4.916195e-08 -5.556000e-08 4.143419e-01
8.837640e+00 1.648995e-01 1.285640e-14 4.905096e-08 -5.543237e-08 4.143450e-01
8.839640e+00 1.648997e-01 1.280221e-14 4.894022e-08 -5.530505e-08 4.143480e-01
8.841640e+00 1.648999e-01 1.274825e-14 4.882974e-08 -5.517801e-08 4.143511e-01
8.843640e+00 1.649001e-01 1.269453e-14 4.871951e-08 -5.505128e-08 4.143542e-01
8.845640e+00 1.649003e-01 1.264104e-14 4.860953e-08 -5.492483e-08 4.143572e-01
8.847640e+00 1.649004e-01 1.258779e-14 4.849981e-08 -5.479868e-08 4.143603e-01
8.849640e+00 1.649006e-01 1.253477e-14 4.839034e-08 -5.467282e-08 4.143634e-01
8.851640e+00 1.649008e-01 1.248198e-14 4.828112e-08 -5.454726e-08 4.143664e-01
8.853640e+00 1.649010e-01 1.242942e-14 4.817215e-08 -5.442198e-08 4.143695e-01
8.855640e+00 1.649012e-01 1.237709e-14 4.806343e-08 -5.429700e-08 4.143726e-01
8.857640e+00 1.649014e-01 1.232499e-14 4.795496e-08 -5.417230e-08 4.143756e-01
8.859640e+00 1.649015e-01 1.227311e-14 4.784674e-08 -5.404789e-08 4.143787e-01
8.861640e+00 1.649017e-01 1.222146e-14 4.773877e-08 -5.392377e-08 4.143817e-01
8.863640e+00 1.649019e-01 1.217004e-14 4.763105e-08 -5.379994e-08 4.143848e-01
8.865640e+00 1.649021e-01 1.211884e-14 4.752357e-08 -5.367640e-08 4.143879e-01
8.867640e+00 1.649023e-01 1.206787e-14 4.741634e-08 -5.355314e-08 4.143909e-01
8.869640e+00 1.649025e-01 1.201711e-14 4.730936e-08 -5.343017e-08 4.143940e-01
8.871640e+00 1.649026e-01 1.196658e-14 4.720262e-08 -5.330748e-08 4.143970e-01
8.873640e+00 1.649028e-01 1.191627e-14 4.709613e-08 -5.318508e-08 4.144001e-01
8.875640e+00 1.649030e-01 1.186618e-14 4.698988e-08 -5.306296e-08 4.144031e-01
8.877640e+00 1.649032e-01 1.181631e-14 4.688387e-08 -5.294113e-08 4.144061e-01
8.879640e+00 1.649034e-01 1.176665e-14 4.677811e-08 -5.281957e-08 4.144092e-01
8.881640e+00 1.649036e-01 1.171721e-14 4.667260e-08 -5.269830e-08 4.144122e-01
8.883640e+00 1.649037e-01 1.166799e-14 4.656732e-08 -5.257731e-08 4.144153e-01
8.885640e+00 1.649039e-01 1.161898e-14 4.646229e-08 -5.245660e-08 4.144183e-01
8.887640e+00 1.649041e-01 1.157019e-14 4.635749e-08 -5.233616e-08 4.144214e-01
8.889640e+00 1.649043e-01 1.152161e-14 4.625294e-08 -5.221601e-08 4.144244e-01
8.891640e+00 1.649045e-01 1.147324e-14 4.614863e-08 -5.209614e-08 4.144274e-01
8.893640e+00 1.649046e-01 1.142508e-14 4.604456e-08 -5.197654e-08 4.144305e-01
8.895640e+00 1.649048e-01 1.137713e-14 4.594072e-08 -5.185722e-08 4.144335e-01
8.897640e+00 1.649050e-01 1.132939e-14 4.583713e-08 -5.173818e-08 4.144365e-01
8.899640e+00 1.649052e-01 1.128186e-14 4.573377e-08 -5.161941e-08 4.144396e-01
8.901640e+00 1.649054e-01 1.123454e-14 4.563065e-08 -5.150092e-08 4.144426e-01
8.903640e+00 1.649056e-01 1.118742e-14 4.552777e-08 -5.138270e-08 4.144456e-01
8.905640e+00 1.649057e-01 1.114051e-14 4.542512e-08 -5.126475e-08 4.144486e-01
8.907640e+00 1.649059e-01 1.109380e-14 4.532271e-08 -5.114708e-08 4.144517e-01
8.909640e+00 1.649061e-01 1.104730e-14 4.522053e-08 -5.102968e-08 4.144547e-01
8.911640e+00 1.649063e-01 1.100099e-14 4.511859e-08 -5.091255e-08 4.144577e-01
8.913640e+00 1.649065e-01 1.095490e-14 4.501688e-08 -5.079570e-08 4.144607e-01
8.915640e+00 1.649066e-01 1.090900e-14 4.491541e-08 -5.067911e-08 4.144638e-01
8.917640e+00 1.649068e-01 1.086330e-14 4.481416e-08 -5.056279e-08 4.144668e-01
8.919640e+00 1.649070e-01 1.081780e-14 4.471315e-08 -5.044675e-08 4.144698e-01
8.921640e+00 1.649072e-01 1.077250e-14 4.461238e-08 -5.033097e-08 4.144728e-01
8.923640e+00 1.649074e-01 1.072740e-14 4.451183e-08 -5.021546e-08 4.144758e-01
8.925640e+00 1.649076e-01 1.068250e-14 4.441151e-08 -5.010021e-08 4.144788e-01
8.927640e+00 1.649077e-01 1.063779e-14 4.431143e-08 -4.998524e-08 4.144819e-01
8.929640e+00 1.649079e-01 1.059327e-14 4.421157e-08 -4.987053e-08 4.144849e-01
8.931640e+00 1.649081e-01 1.054895e-14 4.411195e-08 -4.975608e-08 4.144879e-01
8.933640e+00 1.649083e-01 1.050482e-14 4.401255e-08 -4.964190e-08 4.144909e-01
8.935640e+00 1.649085e-01 1.046089e-14 4.391338e-08 -4.952798e-08 4.144939e-01
8.937640e+00 1.649086e-01 1.041715e-14 4.381444e-08 -4.941433e-08 4.144969e-01
8.939640e+00 1.649088e-01 1.037360e-14 4.371572e-08 -4.930094e-08 4.144999e-01
8.941640e+00 1.649090e-01 1.033023e-14 4.361723e-08 -4.918781e-08 4.145029e-01
8.943640e+00 1.649092e-01 1.028706e-14 4.351897e-08 -4.907495e-08 4.145059e-01
8.945640e+00 1.649094e-01 1.024407e-14 4.342093e-08 -4.896234e-08 4.145089e-01
8.947640e+00 1.649095e-01 1.020128e-14 4.332312e-08 -4.885000e-08 4.145119e-01
8.949640e+00 1.649097e-01 1.015867e-14 4.322553e-08 -4.873792e-08 4.145149e-01
8.951640e+00 1.649099e-01 1.011624e-14 4.312817e-08 -4.862609e-08 4.145179e-01
8.953640e+00 1.649101e-01 1.007400e-14 4.303103e-08 -4.851452e-08 4.145209e-01
8.955640e+00 1.649103e-01 1.003195e-14 4.293411e-08 -4.840321e-08 4.145239e-01
8.957640e+00 1.649104e-01 9.990074e-15 4.283742e-08 -4.829216e-08 4.145269e-01
8.959640e+00 1.649106e-01 9.948384e-15 4.274094e-08 -4.818137e-08 4.145299e-01
8.961640e+00 1.649108e-01 9.906877e-15 4.264469e-08 -4.807083e-08 4.145328e-01
8.963640e+00 1.649110e-01 9.865550e-15 4.254866e-08 -4.796055e-08 4.145358e-01
8.965640e+00 1.649111e-01 9.824403e-15 4.245285e-08 -4.785052e-08 4.145388e-01
8.967640e+00 1.649113e-01 9.783436e-15 4.235726e-08 -4.774075e-08 4.145418e-01
8.969640e+00 1.649115e-01 9.742648e-15 4.226188e-08 -4.763123e-08 4.145448e-01
8.971640e+00 1.649117e-01 9.702037e-15 4.216673e-08 -4.752196e-08 4.145478e-01
8.973640e+00 1.649119e-01 9.661603e-15 4.207180e-08 -4.741295e-08 4.145508e-01
8.975640e+00 1.649120e-01 9.621346e-15 4.197708e-08 -4.730418e-08 4.145537e-01
8.977640e+00 1.649122e-01 9.581264e-15 4.188258e-08 -4.719567e-08 4.145567e-01
8.979640e+00 1.649124e-01 9.541358e-15 4.178830e-08 -4.708741e-08 4.145597e-01
8.981640e+00 1.649126e-01 9.501625e-15 4.169423e-08 -4.697940e-08 4.145627e-01
8.983640e+00 1.649128e-01 9.462065e-15 4.160038e-08 -4.687164e-08 4.145656e-01
8.985640e+00 1.649129e-01 9.422678e-15 4.150674e-08 -4.676413e-08 4.145686e-01
8.987640e+00 1.649131e-01 9.383463e-15 4.141332e-08 -4.665687e-08 4.145716e-01
8.989640e+00 1.649133e-01 9.344418e-15 4.132011e-08 -4.654985e-08 4.145746e-01
8.991640e+00 1.649135e-01 9.305544e-15 4.122712e-08 -4.644309e-08 4.145775e-01
8.993640e+00 1.649136e-01 9.266840e-15 4.113434e-08 -4.633657e-08 4.145805e-01
8.995640e+00 1.649138e-01 9.228304e-15 4.104178e-08 -4.623029e-08 4.145835e-01
8.997640e+00 1.649140e-01 9.189936e-15 4.094942e-08 -4.612426e-08 4.145864e-01
8.999640e+00 1.649142e-01 9.151735e-15 4.085728e-08 -4.601848e-08 4.145894e-01
9.001640e+00 1.649144e-01 9.113702e-15 4.076535e-08 -4.591294e-08 4.145923e-01
9.003640e+00 1.649145e-01 9.075833e-15 4.067363e-08 -4.580764e-08 4.145953e-01
9.005640e+00 1.649147e-01 9.038130e-15 4.058212e-08 -4.570259e-08 4.145983e-01
9.007640e+00 1.649149e-01 9.000592e-15 4.049082e-08 -4.559778e-08 4.146012e-01
9.009640e+00 1.649151e-01 8.963217e-15 4.039973e-08 -4.549321e-08 4.146042e-01
9.011640e+00 1.649152e-01 8.926005e-15 4.030884e-08 -4.538888e-08 4.146071e-01
9.013640e+00 1.649154e-01 8.888955e-15 4.021817e-08 -4.528480e-08 4.146101e-01
9.015640e+00 1.649156e-01 8.852067e-15 4.012770e-08 -4.518095e-08 4.146130e-01
9.017640e+00 1.649158e-01 8.815340e-15 4.003745e-08 -4.507735e-08 4.146160e-01
9.019640e+00 1.649160e-01 8.778773e-15 3.994739e-08 -4.497398e-08 4.146190e-01
9.021640e+00 1.649161e-01 8.742365e-15 3.985755e-08 -4.487085e-08 4.146219e-01
9.023640e+00 1.649163e-01 8.706116e-15 3.976791e-08 -4.476796e-08 4.146248e-01
9.025640e+00 1.649165e-01 8.670025e-15 3.967848e-08 -4.466531e-08 4.146278e-01
9.027640e+00 1.649167e-01 8.634092e-15 3.958925e-08 -4.456290e-08 4.146307e-01
9.029640e+00 1.649168e-01 8.598315e-15 3.950023e-08 -4.446072e-08 4.146337e-01
9.031640e+00 1.649170e-01 8.562694e-15 3.941141e-08 -4.435877e-08 4.146366e-01
9.033640e+00 1.649172e-01 8.527228e-15 3.932279e-08 -4.425707e-08 4.146396e-01
9.035640e+00 1.649174e-01 8.491917e-15 3.923438e-08 -4.415559e-08 4.146425e-01
9.037640e+00 1.649175e-01 8.456760e-15 3.914617e-08 -4.405435e-08 4.146455e-01
9.039640e+00 1.649177e-01 8.421757e-15 3.905816e-08 -4.395335e-08 4.146484e-01
9.041640e+00 1.649179e-01 8.386906e-15 3.897035e-08 -4.385258e-08 4.146513e-01
9.043640e+00 1.649181e-01 8.352206e-15 3.888275e-08 -4.375204e-08 4.146543e-01
9.045640e+00 1.649183e-01 8.317659e-15 3.879535e-08 -4.365173e-08 4.146572e-01
9.047640e+00 1.649184e-01 8.283261e-15 3.870814e-08 -4.355165e-08 4.146601e-01
9.049640e+00 1.649186e-01 8.249014e-15 3.862114e-08 -4.345181e-08 4.146631e-01
9.051640e+00 1.649188e-01 8.214916e-15 3.853434e-08 -4.335219e-08 4.146660e-01
9.053640e+00 1.649190e-01 8.180967e-15 3.844773e-08 -4.325281e-08 4.146689e-01
9.055640e+00 1.649191e-01 8.147165e-15 3.836132e-08 -4.315365e-08 4.146718e-01
9.057640e+00 1.649193e-01 8.113512e-15 3.827512e-08 -4.305473e-08 4.146748e-01
9.059640e+00 1.649195e-01 8.080004e-15 3.818910e-08 -4.295603e-08 4.146777e-01
9.061640e+00 1.649197e-01 8.046643e-15 3.810329e-08 -4.285756e-08 4.146806e-01
9.063640e+00 1.649198e-01 8.013427e-15 3.801767e-08 -4.275931e-08 4.146835e-01
9.065640e+00 1.649200e-01 7.980357e-15 3.793225e-08 -4.266130e-08 4.146865e-01
9.067640e+00 1.649202e-01 7.947430e-15 3.784703e-08 -4.256350e-08 4.146894e-01
9.069640e+00 1.649204e-01 7.914647e-15 3.776200e-08 -4.246594e-08 4.146923e-01
9.071640e+00 1.649205e-01 7.882007e-15 3.767717e-08 -4.236860e-08 4.146952e-01
9.073640e+00 1.649207e-01 7.849509e-15 3.759253e-08 -4.227148e-08 4.146981e-01
9.075640e+00 1.649209e-01 7.817152e-15 3.750808e-08 -4.217459e-08 4.147010e-01
9.077640e+00 1.649211e-01 7.784937e-15 3.742383e-08 -4.207792e-08 4.147040e-01
9.079640e+00 1.649212e-01 7.752862e-15 3.733977e-08 -4.198147e-08 4.147069e-01
9.081640e+00 1.649214e-01 7.720928e-15 3.725590e-08 -4.188525e-08 4.147098e-01
9.083640e+00 1.649216e-01 7.689132e-15 3.717223e-08 -4.178925e-08 4.147127e-01
9.085640e+00 1.649218e-01 7.657475e-15 3.708874e-08 -4.169347e-08 4.147156e-01
9.087640e+00 1.649219e-01 7.625956e-15 3.700545e-08 -4.159791e-08 4.147185e-01
9.089640e+00 1.649221e-01 7.594574e-15 3.692235e-08 -4.150257e-08 4.147214e-01
9.091640e+00 1.649223e-01 7.563329e-15 3.683944e-08 -4.140745e-08 4.147243e-01
9.093640e+00 1.649225e-01 7.532221e-15 3.675672e-08 -4.131255e-08 4.147272e-01
9.095640e+00 1.649226e-01 7.501248e-15 3.667419e-08 -4.121787e-08 4.147301e-01
9.097640e+00 1.649228e-01 7.470410e-15 3.659185e-08 -4.112340e-08 4.147330e-01
9.099640e+00 1.649230e-01 7.439706e-15 3.650970e-08 -4.102916e-08 4.147359e-01
9.101640e+00 1.649231e-01 7.409136e-15 3.642773e-08 -4.093513e-08 4.147388e-01
9.103640e+00 1.649233e-01 7.378700e-15 3.634596e-08 -4.084132e-08 4.147417e-01
9.105640e+00 1.649235e-01 7.348396e-15 3.626437e-08 -4.074772e-08 4.147446e-01
9.107640e+00 1.649237e-01 7.318225e-15 3.618297e-08 -4.065434e-08 4.147475e-01
9.109640e+00 1.649238e-01 7.288185e-15 3.610175e-08 -4.056118e-08 4.147504e-01
9.111640e+00 1.649240e-01 7.258275e-15 3.602072e-08 -4.046822e-08 4.147533e-01
9.113640e+00 1.649242e-01 7.228497e-15 3.593988e-08 -4.037549e-08 4.147562e-01
9.115640e+00 1.649244e-01 7.198848e-15 3.585922e-08 -4.028297e-08 4.147591e-01
9.117640e+00 1.649245e-01 7.169328e-15 3.577875e-08 -4.019066e-08 4.147620e-01
9.119640e+00 1.649247e-01 7.139937e-15 3.569846e-08 -4.009856e-08 4.147648e-01
9.121640e+00 1.649249e-01 7.110674e-15 3.561835e-08 -4.000667e-08 4.147677e-01
9.123640e+00 1.649251e-01 7.081539e-15 3.553843e-08 -3.991500e-08 4.147706e-01
9.125640e+00 1.649252e-01 7.052531e-15 3.545869e-08 -3.982354e-08 4.147735e-01
9.127640e+00 1.649254e-01 7.023649e-15 3.537913e-08 -3.973229e-08 4.147764e-01
9.129640e+00 1.649256e-01 6.994893e-15 3.529976e-08 -3.964125e-08 4.147793e-01
9.131640e+00 1.649257e-01 6.966262e-15 3.522057e-08 -3.955041e-08 4.147821e-01
9.133640e+00 1.649259e-01 6.937757e-15 3.514156e-08 -3.945979e-08 4.147850e-01
9.135640e+00 1.649261e-01 6.909375e-15 3.506273e-08 -3.936938e-08 4.147879e-01
9.137640e+00 1.649263e-01 6.881117e-15 3.498408e-08 -3.927917e-08 4.147908e-01
9.139640e+00 1.649264e-01 6.852983e-15 3.490561e-08 -3.918917e-08 4.147936e-01
9.141640e+00 1.649266e-01 6.824971e-15 3.482733e-08 -3.909938e-08 4.147965e-01
9.143640e+00 1.649268e-01 6.797081e-15 3.474922e-08 -3.900980e-08 4.147994e-01
9.145640e+00 1.649270e-01 6.769313e-15 3.467129e-08 -3.892042e-08 4.148022e-01
9.147640e+00 1.649271e-01 6.741666e-15 3.459353e-08 -3.883125e-08 4.148051e-01
9.149640e+00 1.649273e-01 6.714139e-15 3.451596e-08 -3.874228e-08 4.148080e-01
9.151640e+00 1.649275e-01 6.686732e-15 3.443856e-08 -3.865352e-08 4.148108e-01
9.153640e+00 1.649276e-01 6.659445e-15 3.436135e-08 -3.856496e-08 4.148137e-01
9.155640e+00 1.649278e-01 6.632277e-15 3.428430e-08 -3.847661e-08 4.148166e-01
9.157640e+00 1.649280e-01 6.605227e-15 3.420744e-08 -3.838846e-08 4.148194e-01
9.159640e+00 1.649282e-01 6.578295e-15 3.413075e-08 -3.830051e-08 4.148223e-01
9.161640e+00 1.649283e-01 6.551481e-15 3.405424e-08 -3.821276e-08 4.148252e-01
9.163640e+00 1.649285e-01 6.524783e-15 3.397790e-08 -3.812522e-08 4.148280e-01
9.165640e+00 1.649287e-01 6.498202e-15 3.390174e-08 -3.803788e-08 4.148309e-01
9.167640e+00 1.649288e-01 6.471737e-15 3.382575e-08 -3.795073e-08 4.148337e-01
9.169640e+00 1.649290e-01 6.445387e-15 3.374993e-08 -3.786379e-08 4.148366e-01
9.171640e+00 1.649292e-01 6.419152e-15 3.367429e-08 -3.777705e-08 4.148394e-01
9.173640e+00 1.649294e-01 6.393031e-15 3.359883e-08 -3.769051e-08 4.148423e-01
9.175640e+00 1.649295e-01 6.367024e-15 3.352353e-08 -3.760417e-08 4.148451e-01
9.177640e+00 1.649297e-01 6.341131e-15 3.344841e-08 -3.751802e-08 4.148480e-01
9.179640e+00 1.649299e-01 6.315350e-15 3.337346e-08 -3.743208e-08 4.148508e-01
9.181640e+00 1.649300e-01 6.289682e-15 3.329868e-08 -3.734633e-08 4.148537e-01
9.183640e+00 1.649302e-01 6.264126e-15 3.322407e-08 -3.726078e-08 4.148565e-01
9.185640e+00 1.649304e-01 6.238681e-15 3.314964e-08 -3.717543e-08 4.148594e-01
9.187640e+00 1.649306e-01 6.213347e-15 3.307537e-08 -3.709027e-08 4.148622e-01
9.189640e+00 1.649307e-01 6.188123e-15 3.300128e-08 -3.700531e-08 4.148651e-01
9.191640e+00 1.649309e-01 6.163010e-15 3.292735e-08 -3.692054e-08 4.148679e-01
9.193640e+00 1.649311e-01 6.138006e-15 3.285359e-08 -3.683597e-08 4.148708e-01
9.195640e+00 1.649312e-01 6.113111e-15 3.278001e-08 -3.675159e-08 4.148736e-01
9.197640e+00 1.649314e-01 6.088324e-15 3.270659e-08 -3.666741e-08 4.148764e-01
9.199640e+00 1.649316e-01 6.063646e-15 3.263334e-08 -3.658342e-08 4.148793e-01
9.201640e+00 1.649317e-01 6.039075e-15 3.256025e-08 -3.649962e-08 4.148821e-01
9.203640e+00 1.649319e-01 6.014611e-15 3.248734e-08 -3.641601e-08 4.148849e-01
9.205640e+00 1.649321e-01 5.990254e-15 3.241459e-08 -3.633260e-08 4.148878e-01
9.207640e+00 1.649323e-01 5.966003e-15 3.234201e-08 -3.624938e-08 4.148906e-01
9.209640e+00 1.649324e-01 5.941858e-15 3.226959e-08 -3.616635e-08 4.148934e-01
9.211640e+00 1.649326e-01 5.917818e-15 3.219734e-08 -3.608351e-08 4.148963e-01
9.213640e+00 1.649328e-01 5.893883e-15 3.212526e-08 -3.600087e-08 4.148991e-01
9.215640e+00 1.649329e-01 5.870052e-15 3.205334e-08 -3.591841e-08 4.149019e-01
9.217640e+00 1.649331e-01 5.846325e-15 3.198158e-08 -3.583614e-08 4.149047e-01
9.219640e+00 1.649333e-01 5.822701e-15 3.190999e-08 -3.575406e-08 4.149076e-01
9.221640e+00 1.649334e-01 5.799181e-15 3.183857e-08 -3.567217e-08 4.149104e-01
9.223640e+00 1.649336e-01 5.775763e-15 3.176730e-08 -3.559047e-08 4.149132e-01
9.225640e+00 1.649338e-01 5.752447e-15 3.169620e-08 -3.550895e-08 4.149160e-01
9.227640e+00 1.649340e-01 5.729233e-15 3.162527e-08 -3.542762e-08 4.149188e-01
9.229640e+00 1.649341e-01 5.706120e-15 3.155449e-08 -3.534648e-08 4.149217e-01
9.231640e+00 1.649343e-01 5.683108e-15 3.148388e-08 -3.526553e-08 4.149245e-01
9.233640e+00 1.649345e-01 5.660196e-15 3.141343e-08 -3.518476e-08 4.149273e-01
9.235640e+00 1.649346e-01 5.637384e-15 3.134314e-08 -3.510417e-08 4.149301e-01
9.237640e+00 1.649348e-01 5.614671e-15 3.127302e-08 -3.502378e-08 4.149329e-01
9.239640e+00 1.649350e-01 5.592058e-15 3.120305e-08 -3.494356e-08 4.149357e-01
9.241640e+00 1.649351e-01 5.569543e-15 3.113324e-08 -3.486353e-08 4.149385e-01
9.243640e+00 1.649353e-01 5.547126e-15 3.106359e-08 -3.478369e-08 4.149414e-01
9.245640e+00 1.649355e-01 5.524807e-15 3.099411e-08 -3.470402e-08 4.149442e-01
9.247640e+00 1.649356e-01 5.502585e-15 3.092478e-08 -3.462454e-08 4.149470e-01
9.249640e+00 1.649358e-01 5.480460e-15 3.085561e-08 -3.454525e-08 4.149498e-01
9.251640e+00 1.649360e-01 5.458432e-15 3.078660e-08 -3.446613e-08 4.149526e-01
9.253640e+00 1.649361e-01 5.436499e-15 3.071774e-08 -3.438720e-08 4.149554e-01
9.255640e+00 1.649363e-01 5.414663e-15 3.064905e-08 -3.430844e-08 4.149582e-01
9.257640e+00 1.649365e-01 5.392921e-15 3.058051e-08 -3.422987e-08 4.149610e-01
9.259640e+00 1.649366e-01 5.371274e-15 3.051213e-08 -3.415148e-08 4.149638e-01
9.261640e+00 1.649368e-01 5.349722e-15 3.044390e-08 -3.407327e-08 4.149666e-01
9.263640e+00 1.649370e-01 5.328264e-15 3.037583e-08 -3.399524e-08 4.149694e-01
9.265640e+00 1.649372e-01 5.306899e-15 3.030792e-08 -3.391739e-08 4.149722e-01
9.267640e+00 1.649373e-01 5.285627e-15 3.024017e-08 -3.383971e-08 4.149750e-01
9.269640e+00 1.649375e-01 5.264448e-15 3.017256e-08 -3.376221e-08 4.149778e-01
9.271640e+00 1.649377e-01 5.243362e-15 3.010512e-08 -3.368490e-08 4.149806e-01
9.273640e+00 1.649378e-01 5.222367e-15 3.003782e-08 -3.360776e-08 4.149833e-01
9.275640e+00 1.649380e-01 5.201464e-15 2.997068e-08 -3.353079e-08 4.149861e-01
9.277640e+00 1.649382e-01 5.180652e-15 2.990370e-08 -3.345400e-08 4.149889e-01
9.279640e+00 1.649383e-01 5.159931e-15 2.983687e-08 -3.337739e-08 4.149917e-01
9.281640e+00 1.649385e-01 5.139300e-15 2.977019e-08 -3.330096e-08 4.149945e-01
9.283640e+00 1.649387e-01 5.118759e-15 2.970366e-08 -3.322470e-08 4.149973e-01
9.285640e+00 1.649388e-01 5.098308e-15 2.963729e-08 -3.314861e-08 4.150001e-01
9.287640e+00 1.649390e-01 5.077946e-15 2.957107e-08 -3.307270e-08 4.150029e-01
9.289640e+00 1.649392e-01 5.057672e-15 2.950500e-08 -3.299696e-08 4.150056e-01
9.291640e+00 1.649393e-01 5.037487e-15 2.943908e-08 -3.292140e-08 4.150084e-01
9.293640e+00 1.649395e-01 5.017390e-15 2.937331e-08 -3.284601e-08 4.150112e-01
9.295640e+00 1.649397e-01 4.997381e-15 2.930770e-08 -3.277079e-08 4.150140e-01
9.297640e+00 1.649398e-01 4.977459e-15 2.924223e-08 -3.269575e-08 4.150168e-01
9.299640e+00 1.649400e-01 4.957624e-15 2.917692e-08 -3.262088e-08 4.150195e-01
9.301640e+00 1.649402e-01 4.937875e-15 2.911175e-08 -3.254618e-08 4.150223e-01
9.303640e+00 1.649403e-01 4.918212e-15 2.904673e-08 -3.247165e-08 4.150251e-01
9.305640e+00 1.649405e-01 4.898635e-15 2.898186e-08 -3.239729e-08 4.150278e-01
9.307640e+00 1.649407e-01 4.879144e-15 2.891714e-08 -3.232310e-08 4.150306e-01
9.309640e+00 1.649408e-01 4.859737e-15 2.885257e-08 -3.224908e-08 4.150334e-01
9.311640e+00 1.649410e-01 4.840416e-15 2.878814e-08 -3.217523e-08 4.150362e-01
9.313640e+00 1.649412e-01 4.821178e-15 2.872387e-08 -3.210155e-08 4.150389e-01
9.315640e+00 1.649413e-01 4.802024e-15 2.865974e-08 -3.202804e-08 4.150417e-01
9.317640e+00 1.649415e-01 4.782954e-15 2.859576e-08 -3.195470e-08 4.150445e-01
9.319640e+00 1.649417e-01 4.763967e-15 2.853192e-08 -3.188153e-08 4.150472e-01
9.321640e+00 1.649418e-01 4.745063e-15 2.846823e-08 -3.180852e-08 4.150500e-01
9.323640e+00 1.649420e-01 4.726241e-15 2.840469e-08 -3.173568e-08 4.150527e-01
9.325640e+00 1.649422e-01 4.707501e-15 2.834129e-08 -3.166301e-08 4.150555e-01
9.327640e+00 1.649423e-01 4.688843e-15 2.827803e-08 -3.159050e-08 4.150583e-01
9.329640e+00 1.649425e-01 4.670267e-15 2.821492e-08 -3.151816e-08 4.150610e-01
9.331640e+00 1.649426e-01 4.651771e-15 2.815196e-08 -3.144599e-08 4.150638e-01
9.333640e+00 1.649428e-01 4.633356e-15 2.808914e-08 -3.137398e-08 4.150665e-01
9.335640e+00 1.649430e-01 4.615022e-15 2.802646e-08 -3.130214e-08 4.150693e-01
9.337640e+00 1.649431e-01 4.596767e-15 2.796393e-08 -3.123046e-08 4.150720e-01
9.339640e+00 1.649433e-01 4.578592e-15 2.790154e-08 -3.115894e-08 4.150748e-01
9.341640e+00 1.649435e-01 4.560496e-15 2.783930e-08 -3.108759e-08 4.150775e-01
9.343640e+00 1.649436e-01 4.542479e-15 2.777719e-08 -3.101640e-08 4.150803e-01
9.345640e+00 1.649438e-01 4.524541e-15 2.771523e-08 -3.094538e-08 4.150830e-01
9.347640e+00 1.649440e-01 4.506681e-15 2.765341e-08 -3.087452e-08 4.150858e-01
9.349640e+00 1.649441e-01 4.488899e-15 2.759173e-08 -3.080382e-08 4.150885e-01
9.351640e+00 1.649443e-01 4.471195e-15 2.753019e-08 -3.073328e-08 4.150913e-01
9.353640e+00 1.649445e-01 4.453567e-15 2.746880e-08 -3.066290e-08 4.150940e-01
9.355640e+00 1.649446e-01 4.436017e-15 2.740754e-08 -3.059269e-08 4.150968e-01
9.357640e+00 1.649448e-01 4.418543e-15 2.734643e-08 -3.052263e-08 4.150995e-01
9.359640e+00 1.649450e-01 4.401145e-15 2.728545e-08 -3.045274e-08 4.151022e-01
9.361640e+00 1.649451e-01 4.383823e-15 2.722462e-08 -3.038300e-08 4.151050e-01
9.363640e+00 1.649453e-01 4.366577e-15 2.716392e-08 -3.031343e-08 4.151077e-01
9.365640e+00 1.649454e-01 4.349406e-15 2.710336e-08 -3.024401e-08 4.151105e-01
9.367640e+00 1.649456e-01 4.332310e-15 2.704294e-08 -3.017475e-08 4.151132e-01
9.369640e+00 1.649458e-01 4.315288e-15 2.698266e-08 -3.010565e-08 4.151159e-01
9.371640e+00 1.649459e-01 4.298341e-15 2.692252e-08 -3.003671e-08 4.151187e-01
9.373640e+00 1.649461e-01 4.281468e-15 2.686252e-08 -2.996793e-08 4.151214e-01
9.375640e+00 1.649463e-01 4.264668e-15 2.680265e-08 -2.989931e-08 4.151241e-01
9.377640e+00 1.649464e-01 4.247942e-15 2.674292e-08 -2.983084e-08 4.151269e-01
9.379640e+00 1.649466e-01 4.231288e-15 2.668333e-08 -2.976253e-08 4.151296e-01
9.381640e+00 1.649468e-01 4.214707e-15 2.662387e-08 -2.969437e-08 4.151323e-01
9.383640e+00 1.649469e-01 4.198199e-15 2.656455e-08 -2.962637e-08 4.151350e-01
9.385640e+00 1.649471e-01 4.181762e-15 2.650536e-08 -2.955853e-08 4.151378e-01
9.387640e+00 1.649472e-01 4.165397e-15 2.644631e-08 -2.949084e-08 4.151405e-01
9.389640e+00 1.649474e-01 4.149104e-15 2.638740e-08 -2.942330e-08 4.151432e-01
9.391640e+00 1.649476e-01 4.132882e-15 2.632862e-08 -2.935592e-08 4.151459e-01
9.393640e+00 1.649477e-01 4.116730e-15 2.626998e-08 -2.928870e-08 4.151487e-01
9.395640e+00 1.649479e-01 4.100649e-15 2.621147e-08 -2.922162e-08 4.151514e-01
9.397640e+00 1.649481e-01 4.084638e-15 2.615309e-08 -2.915471e-08 4.151541e-01
9.399640e+00 1.649482e-01 4.068697e-15 2.609485e-08 -2.908794e-08 4.151568e-01
9.401640e+00 1.649484e-01 4.052826e-15 2.603674e-08 -2.902133e-08 4.151595e-01
9.403640e+00 1.649486e-01 4.037023e-15 2.597876e-08 -2.895487e-08 4.151622e-01
9.405640e+00 1.649487e-01 4.021290e-15 2.592092e-08 -2.888856e-08 4.151650e-01
9.407640e+00 1.649489e-01 4.005626e-15 2.586321e-08 -2.882240e-08 4.151677e-01
9.409640e+00 1.649490e-01 3.990029e-15 2.580563e-08 -2.875639e-08 4.151704e-01
9.411640e+00 1.649492e-01 3.974501e-15 2.574818e-08 -2.869054e-08 4.151731e-01
9.413640e+00 1.649494e-01 3.959040e-15 2.569087e-08 -2.862483e-08 4.151758e-01
9.415640e+00 1.649495e-01 3.943647e-15 2.563368e-08 -2.855928e-08 4.151785e-01
9.417640e+00 1.649497e-01 3.928322e-15 2.557663e-08 -2.849387e-08 4.151812e-01
9.419640e+00 1.649499e-01 3.913063e-15 2.551971e-08 -2.842862e-08 4.151839e-01
9.421640e+00 1.649500e-01 3.897870e-15 2.546291e-08 -2.836351e-08 4.151866e-01
9.423640e+00 1.649502e-01 3.882744e-15 2.540625e-08 -2.829855e-08 4.151893e-01
9.425640e+00 1.649503e-01 3.867684e-15 2.534972e-08 -2.823374e-08 4.151920e-01
9.427640e+00 1.649505e-01 3.852690e-15 2.529332e-08 -2.816908e-08 4.151947e-01
9.429640e+00 1.649507e-01 3.837761e-15 2.523704e-08 -2.810457e-08 4.151974e-01
9.431640e+00 1.649508e-01 3.822897e-15 2.518090e-08 -2.804020e-08 4.152001e-01
9.433640e+00 1.649510e-01 3.808098e-15 2.512488e-08 -2.797598e-08 4.152028e-01
9.435640e+00 1.649512e-01 3.793364e-15 2.506900e-08 -2.791191e-08 4.152055e-01
9.437640e+00 1.649513e-01 3.778694e-15 2.501324e-08 -2.784798e-08 4.152082e-01
9.439640e+00 1.649515e-01 3.764088e-15 2.495760e-08 -2.778420e-08 4.152109e-01
9.441640e+00 1.649516e-01 3.749545e-15 2.490210e-08 -2.772057e-08 4.152136e-01
9.443640e+00 1.649518e-01 3.735066e-15 2.484672e-08 -2.765708e-08 4.152163e-01
9.445640e+00 1.649520e-01 3.720651e-15 2.479147e-08 -2.759374e-08 4.152190e-01
9.447640e+00 1.649521e-01 3.706298e-15 2.473635e-08 -2.753054e-08 4.152217e-01
9.449640e+00 1.649523e-01 3.692008e-15 2.468135e-08 -2.746748e-08 4.152244e-01
9.451640e+00 1.649524e-01 3.677781e-15 2.462648e-08 -2.740457e-08 4.152270e-01
9.453640e+00 1.649526e-01 3.663615e-15 2.457173e-08 -2.734180e-08 4.152297e-01
9.455640e+00 1.649528e-01 3.649511e-15 2.451711e-08 -2.727917e-08 4.152324e-01
9.457640e+00 1.649529e-01 3.635469e-15 2.446261e-08 -2.721669e-08 4.152351e-01
9.459640e+00 1.649531e-01 3.621488e-15 2.440824e-08 -2.715435e-08 4.152378e-01
9.461640e+00 1.649532e-01 3.607568e-15 2.435399e-08 -2.709216e-08 4.152405e-01
9.463640e+00 1.649534e-01 3.593709e-15 2.429987e-08 -2.703010e-08 4.152431e-01
9.465640e+00 1.649536e-01 3.579911e-15 2.424587e-08 -2.696819e-08 4.152458e-01
9.467640e+00 1.649537e-01 3.566172e-15 2.419200e-08 -2.690641e-08 4.152485e-01
9.469640e+00 1.649539e-01 3.552494e-15 2.413825e-08 -2.684478e-08 4.152512e-01
9.471640e+00 1.649541e-01 3.538875e-15 2.408462e-08 -2.678329e-08 4.152539e-01
9.473640e+00 1.649542e-01 3.525316e-15 2.403112e-08 -2.672194e-08 4.152565e-01
9.475640e+00 1.649544e-01 3.511816e-15 2.397773e-08 -2.666073e-08 4.152592e-01
9.477640e+00 1.649545e-01 3.498375e-15 2.392447e-08 -2.659966e-08 4.152619e-01
9.479640e+00 1.649547e-01 3.484993e-15 2.387133e-08 -2.653873e-08 4.152645e-01
9.481640e+00 1.649549e-01 3.471669e-15 2.381832e-08 -2.647793e-08 4.152672e-01
9.483640e+00 1.649550e-01 3.458403e-15 2.376542e-08 -2.641728e-08 4.152699e-01
9.485640e+00 1.649552e-01 3.445195e-15 2.371265e-08 -2.635676e-08 4.152726e-01
9.487640e+00 1.649553e-01 3.432045e-15 2.366000e-08 -2.629639e-08 4.152752e-01
9.489640e+00 1.649555e-01 3.418953e-15 2.360746e-08 -2.623615e-08 4.152779e-01
9.491640e+00 1.649557e-01 3.405917e-15 2.355505e-08 -2.617604e-08 4.152805e-01
9.493640e+00 1.649558e-01 3.392938e-15 2.350276e-08 -2.611608e-08 4.152832e-01
9.495640e+00 1.649560e-01 3.380016e-15 2.345059e-08 -2.605625e-08 4.152859e-01
9.497640e+00 1.649561e-01 3.367151e-15 2.339853e-08 -2.599655e-08 4.152885e-01
9.499640e+00 1.649563e-01 3.354341e-15 2.334660e-08 -2.593700e-08 4.152912e-01
9.501640e+00 1.649565e-01 3.341588e-15 2.329479e-08 -2.587758e-08 4.152939e-01
9.503640e+00 1.649566e-01 3.328890e-15 2.324309e-08 -2.581829e-08 4.152965e-01
9.505640e+00 1.649568e-01 3.316248e-15 2.319151e-08 -2.575914e-08 4.152992e-01
9.507640e+00 1.649569e-01 3.303661e-15 2.314005e-08 -2.570012e-08 4.153018e-01
9.509640e+00 1.649571e-01 3.291129e-15 2.308871e-08 -2.564124e-08 4.153045e-01
9.511640e+00 1.649572e-01 3.278652e-15 2.303749e-08 -2.558249e-08 4.153071e-01
9.513640e+00 1.649574e-01 3.266229e-15 2.298638e-08 -2.552388e-08 4.153098e-01
9.515640e+00 1.649576e-01 3.253860e-15 2.293539e-08 -2.546540e-08 4.153124e-01
9.517640e+00 1.649577e-01 3.241546e-15 2.288452e-08 -2.540705e-08 4.153151e-01
9.519640e+00 1.649579e-01 3.229285e-15 2.283376e-08 -2.534884e-08 4.153177e-01
9.521640e+00 1.649580e-01 3.217078e-15 2.278312e-08 -2.529076e-08 4.153204e-01
9.523640e+00 1.649582e-01 3.204924e-15 2.273260e-08 -2.523281e-08 4.153230e-01
9.525640e+00 1.649584e-01 3.192823e-15 2.268219e-08 -2.517499e-08 4.153257e-01
9.527640e+00 1.649585e-01 3.180775e-15 2.263190e-08 -2.511731e-08 4.153283e-01
9.529640e+00 1.649587e-01 3.168780e-15 2.258172e-08 -2.505975e-08 4.153310e-01
9.531640e+00 1.649588e-01 3.156837e-15 2.253166e-08 -2.500233e-08 4.153336e-01
9.533640e+00 1.649590e-01 3.144946e-15 2.248171e-08 -2.494504e-08 4.153362e-01
9.535640e+00 1.649592e-01 3.133107e-15 2.243188e-08 -2.488787e-08 4.153389e-01
9.537640e+00 1.649593e-01 3.121320e-15 2.238216e-08 -2.483084e-08 4.153415e-01
9.539640e+00 1.649595e-01 3.109585e-15 2.233256e-08 -2.477394e-08 4.153442e-01
9.541640e+00 1.649596e-01 3.097900e-15 2.228307e-08 -2.471717e-08 4.153468e-01
9.543640e+00 1.649598e-01 3.086267e-15 2.223369e-08 -2.466052e-08 4.153494e-01
9.545640e+00 1.649599e-01 3.074685e-15 2.218442e-08 -2.460401e-08 4.153521e-01
9.547640e+00 1.649601e-01 3.063153e-15 2.213527e-08 -2.454762e-08 4.153547e-01
9.549640e+00 1.649603e-01 3.051672e-15 2.208623e-08 -2.449137e-08 4.153573e-01
9.551640e+00 1.649604e-01 3.040241e-15 2.203731e-08 -2.443524e-08 4.153600e-01
9.553640e+00 1.649606e-01 3.028859e-15 2.198849e-08 -2.437923e-08 4.153626e-01
9.555640e+00 1.649607e-01 3.017528e-15 2.193979e-08 -2.432336e-08 4.153652e-01
9.557640e+00 1.649609e-01 3.006246e-15 2.189120e-08 -2.426761e-08 4.153679e-01
9.559640e+00 1.649610e-01 2.995013e-15 2.184272e-08 -2.421199e-08 4.153705e-01
9.561640e+00 1.649612e-01 2.983829e-15 2.179435e-08 -2.415650e-08 4.153731e-01
9.563640e+00 1.649614e-01 2.972695e-15 2.174609e-08 -2.410113e-08 4.153757e-01
9.565640e+00 1.649615e-01 2.961609e-15 2.169795e-08 -2.404589e-08 4.153784e-01
9.567640e+00 1.649617e-01 2.950571e-15 2.164991e-08 -2.399077e-08 4.153810e-01
9.569640e+00 1.649618e-01 2.939582e-15 2.160198e-08 -2.393578e-08 4.153836e-01
9.571640e+00 1.649620e-01 2.928640e-15 2.155417e-08 -2.388091e-08 4.153862e-01
9.573640e+00 1.649622e-01 2.917747e-15 2.150646e-08 -2.382617e-08 4.153888e-01
9.575640e+00 1.649623e-01 2.906901e-15 2.145886e-08 -2.377155e-08 4.153915e-01
9.577640e+00 1.649625e-01 2.896103e-15 2.141137e-08 -2.371706e-08 4.153941e-01
9.579640e+00 1.649626e-01 2.885351e-15 2.136399e-08 -2.366269e-08 4.153967e-01
9.581640e+00 1.649628e-01 2.874647e-15 2.131672e-08 -2.360845e-08 4.153993e-01
9.583640e+00 1.649629e-01 2.863990e-15 2.126956e-08 -2.355433e-08 4.154019e-01
9.585640e+00 1.649631e-01 2.853379e-15 2.122251e-08 -2.350033e-08 4.154045e-01
9.587640e+00 1.649632e-01 2.842814e-15 2.117556e-08 -2.344645e-08 4.154071e-01
9.589640e+00 1.649634e-01 2.832296e-15 2.112872e-08 -2.339270e-08 4.154097e-01
9.591640e+00 1.649636e-01 2.821824e-15 2.108199e-08 -2.333906e-08 4.154124e-01
9.593640e+00 1.649637e-01 2.811397e-15 2.103536e-08 -2.328555e-08 4.154150e-01
9.595640e+00 1.649639e-01 2.801016e-15 2.098885e-08 -2.323217e-08 4.154176e-01
9.597640e+00 1.649640e-01 2.790681e-15 2.094243e-08 -2.317890e-08 4.154202e-01
9.599640e+00 1.649642e-01 2.780390e-15 2.089613e-08 -2.312575e-08 4.154228e-01
9.601640e+00 1.649643e-01 2.770145e-15 2.084993e-08 -2.307273e-08 4.154254e-01
9.603640e+00 1.649645e-01 2.759945e-15 2.080384e-08 -2.301982e-08 4.154280e-01
9.605640e+00 1.649647e-01 2.749789e-15 2.075785e-08 -2.296704e-08 4.154306e-01
9.607640e+00 1.649648e-01 2.739677e-15 2.071197e-08 -2.291437e-08 4.154332e-01
9.609640e+00 1.649650e-01 2.729610e-15 2.066619e-08 -2.286183e-08 4.154358e-01
9.611640e+00 1.649651e-01 2.719587e-15 2.062052e-08 -2.280940e-08 4.154384e-01
9.613640e+00 1.649653e-01 2.709607e-15 2.057496e-08 -2.275709e-08 4.154410e-01
9.615640e+00 1.649654e-01 2.699672e-15 2.052949e-08 -2.270490e-08 4.154436e-01
9.617640e+00 1.649656e-01 2.689779e-15 2.048414e-08 -2.265283e-08 4.154462e-01
9.619640e+00 1.649657e-01 2.679930e-15 2.043888e-08 -2.260088e-08 4.154488e-01
9.621640e+00 1.649659e-01 2.670124e-15 2.039373e-08 -2.254905e-08 4.154514e-01
9.623640e+00 1.649661e-01 2.660361e-15 2.034869e-08 -2.249733e-08 4.154540e-01
9.625640e+00 1.649662e-01 2.650641e-15 2.030374e-08 -2.244573e-08 4.154565e-01
9.627640e+00 1.649664e-01 2.640963e-15 2.025890e-08 -2.239425e-08 4.154591e-01
9.629640e+00 1.649665e-01 2.631328e-15 2.021417e-08 -2.234289e-08 4.154617e-01
9.631640e+00 1.649667e-01 2.621735e-15 2.016953e-08 -2.229164e-08 4.154643e-01
9.633640e+00 1.649668e-01 2.612183e-15 2.012500e-08 -2.224051e-08 4.154669e-01
9.635640e+00 1.649670e-01 2.602674e-15 2.008057e-08 -2.218949e-08 4.154695e-01
9.637640e+00 1.649671e-01 2.593206e-15 2.003624e-08 -2.213859e-08 4.154721e-01
9.639640e+00 1.649673e-01 2.583779e-15 1.999202e-08 -2.208780e-08 4.154747e-01
9.641640e+00 1.649675e-01 2.574394e-15 1.994789e-08 -2.203713e-08 4.154772e-01
9.643640e+00 1.649676e-01 2.565050e-15 1.990387e-08 -2.198658e-08 4.154798e-01
9.645640e+00 1.649678e-01 2.555747e-15 1.985994e-08 -2.193614e-08 4.154824e-01
9.647640e+00 1.649679e-01 2.546484e-15 1.981612e-08 -2.188581e-08 4.154850e-01
9.649640e+00 1.649681e-01 2.537262e-15 1.977240e-08 -2.183560e-08 4.154876e-01
9.651640e+00 1.649682e-01 2.528081e-15 1.972878e-08 -2.178550e-08 4.154901e-01
9.653640e+00 1.649684e-01 2.518939e-15 1.968526e-08 -2.173552e-08 4.154927e-01
9.655640e+00 1.649685e-01 2.509838e-15 1.964184e-08 -2.168565e-08 4.154953e-01
9.657640e+00 1.649687e-01 2.500776e-15 1.959852e-08 -2.163589e-08 4.154979e-01
9.659640e+00 1.649688e-01 2.491754e-15 1.955529e-08 -2.158624e-08 4.155004e-01
9.661640e+00 1.649690e-01 2.482772e-15 1.951217e-08 -2.153671e-08 4.155030e-01
9.663640e+00 1.649692e-01 2.473829e-15 1.946915e-08 -2.148729e-08 4.155056e-01
9.665640e+00 1.649693e-01 2.464925e-15 1.942622e-08 -2.143798e-08 4.155081e-01
9.667640e+00 1.649695e-01 2.456060e-15 1.938340e-08 -2.138878e-08 4.155107e-01
9.669640e+00 1.649696e-01 2.447234e-15 1.934067e-08 -2.133970e-08 4.155133e-01
9.671640e+00 1.649698e-01 2.438446e-15 1.929804e-08 -2.129072e-08 4.155158e-01
9.673640e+00 1.649699e-01 2.429697e-15 1.925550e-08 -2.124186e-08 4.155184e-01
9.675640e+00 1.649701e-01 2.420987e-15 1.921307e-08 -2.119311e-08 4.155210e-01
9.677640e+00 1.649702e-01 2.412314e-15 1.917073e-08 -2.114447e-08 4.155235e-01
9.679640e+00 1.649704e-01 2.403680e-15 1.912849e-08 -2.109593e-08 4.155261e-01
9.681640e+00 1.649705e-01 2.395083e-15 1.908635e-08 -2.104751e-08 4.155287e-01
9.683640e+00 1.649707e-01 2.386524e-15 1.904430e-08 -2.099920e-08 4.155312e-01
9.685640e+00 1.649708e-01 2.378002e-15 1.900235e-08 -2.095100e-08 4.155338e-01
9.687640e+00 1.649710e-01 2.369518e-15 1.896050e-08 -2.090290e-08 4.155363e-01
9.689640e+00 1.649712e-01 2.361071e-15 1.891874e-08 -2.085492e-08 4.155389e-01
9.691640e+00 1.649713e-01 2.352661e-15 1.887708e-08 -2.080704e-08 4.155414e-01
9.693640e+00 1.649715e-01 2.344288e-15 1.883551e-08 -2.075927e-08 4.155440e-01
9.695640e+00 1.649716e-01 2.335951e-15 1.879404e-08 -2.071161e-08 4.155466e-01
9.697640e+00 1.649718e-01 2.327651e-15 1.875266e-08 -2.066406e-08 4.155491e-01
9.699640e+00 1.649719e-01 2.319387e-15 1.871138e-08 -2.061661e-08 4.155517e-01
9.701640e+00 1.649721e-01 2.311160e-15 1.867020e-08 -2.056928e-08 4.155542e-01
9.703640e+00 1.649722e-01 2.302968e-15 1.862911e-08 -2.052205e-08 4.155568e-01
9.705640e+00 1.649724e-01 2.294813e-15 1.858811e-08 -2.047492e-08 4.155593e-01
9.707640e+00 1.649725e-01 2.286693e-15 1.854721e-08 -2.042791e-08 4.155619e-01
9.709640e+00 1.649727e-01 2.278609e-15 1.850640e-08 -2.038100e-08 4.155644e-01
9.711640e+00 1.649728e-01 2.270560e-15 1.846568e-08 -2.033419e-08 4.155669e-01
9.713640e+00 1.649730e-01 2.262546e-15 1.842506e-08 -2.028749e-08 4.155695e-01
9.715640e+00 1.649731e-01 2.254568e-15 1.838453e-08 -2.024090e-08 4.155720e-01
9.717640e+00 1.649733e-01 2.246625e-15 1.834410e-08 -2.019441e-08 4.155746e-01
9.719640e+00 1.649734e-01 2.238716e-15 1.830375e-08 -2.014803e-08 4.155771e-01
9.721640e+00 1.649736e-01 2.230842e-15 1.826351e-08 -2.010175e-08 4.155797e-01
9.723640e+00 1.649738e-01 2.223003e-15 1.822335e-08 -2.005558e-08 4.155822e-01
9.725640e+00 1.649739e-01 2.215198e-15 1.818328e-08 -2.000951e-08 4.155847e-01
9.727640e+00 1.649741e-01 2.207427e-15 1.814331e-08 -1.996355e-08 4.155873e-01
9.729640e+00 1.649742e-01 2.199690e-15 1.810343e-08 -1.991769e-08 4.155898e-01
9.731640e+00 1.649744e-01 2.191987e-15 1.806364e-08 -1.987193e-08 4.155923e-01
9.733640e+00 1.649745e-01 2.184318e-15 1.802394e-08 -1.982628e-08 4.155949e-01
9.735640e+00 1.649747e-01 2.176683e-15 1.798433e-08 -1.978073e-08 4.155974e-01
9.737640e+00 1.649748e-01 2.169081e-15 1.794482e-08 -1.973528e-08 4.155999e-01
9.739640e+00 1.649750e-01 2.161512e-15 1.790539e-08 -1.968993e-08 4.156025e-01
9.741640e+00 1.649751e-01 2.153977e-15 1.786606e-08 -1.964469e-08 4.156050e-01
9.743640e+00 1.649753e-01 2.146474e-15 1.782681e-08 -1.959955e-08 4.156075e-01
9.745640e+00 1.649754e-01 2.139005e-15 1.778766e-08 -1.955451e-08 4.156101e-01
9.747640e+00 1.649756e-01 2.131568e-15 1.774860e-08 -1.950958e-08 4.156126e-01
9.749640e+00 1.649757e-01 2.124164e-15 1.770962e-08 -1.946474e-08 4.156151e-01
9.751640e+00 1.649759e-01 2.116792e-15 1.767074e-08 -1.942001e-08 4.156176e-01
9.753640e+00 1.649760e-01 2.109453e-15 1.763194e-08 -1.937537e-08 4.156202e-01
9.755640e+00 1.649762e-01 2.102146e-15 1.759323e-08 -1.933084e-08 4.156227e-01
9.757640e+00 1.649763e-01 2.094871e-15 1.755462e-08 -1.928641e-08 4.156252e-01
9.759640e+00 1.649765e-01 2.087628e-15 1.751609e-08 -1.924208e-08 4.156277e-01
9.761640e+00 1.649766e-01 2.080417e-15 1.747765e-08 -1.919785e-08 4.156302e-01
9.763640e+00 1.649768e-01 2.073237e-15 1.743930e-08 -1.915372e-08 4.156328e-01
9.765640e+00 1.649769e-01 2.066089e-15 1.740103e-08 -1.910969e-08 4.156353e-01
9.767640e+00 1.649771e-01 2.058972e-15 1.736286e-08 -1.906575e-08 4.156378e-01
9.769640e+00 1.649772e-01 2.051887e-15 1.732477e-08 -1.902192e-08 4.156403e-01
9.771640e+00 1.649774e-01 2.044832e-15 1.728677e-08 -1.897819e-08 4.156428e-01
9.773640e+00 1.649775e-01 2.037809e-15 1.724886e-08 -1.893455e-08 4.156453e-01
9.775640e+00 1.649777e-01 2.030816e-15 1.721103e-08 -1.889101e-08 4.156478e-01
9.777640e+00 1.649778e-01 2.023854e-15 1.717329e-08 -1.884757e-08 4.156504e-01
9.779640e+00 1.649780e-01 2.016923e-15 1.713564e-08 -1.880423e-08 4.156529e-01
9.781640e+00 1.649781e-01 2.010022e-15 1.709808e-08 -1.876099e-08 4.156554e-01
9.783640e+00 1.649783e-01 2.003151e-15 1.706060e-08 -1.871784e-08 4.156579e-01
9.785640e+00 1.649784e-01 1.996311e-15 1.702321e-08 -1.867479e-08 4.156604e-01
9.787640e+00 1.649786e-01 1.989500e-15 1.698590e-08 -1.863184e-08 4.156629e-01
9.789640e+00 1.649787e-01 1.982720e-15 1.694868e-08 -1.858899e-08 4.156654e-01
9.791640e+00 1.649789e-01 1.975969e-15 1.691154e-08 -1.854623e-08 4.156679e-01
9.793640e+00 1.649790e-01 1.969248e-15 1.687449e-08 -1.850357e-08 4.156704e-01
9.795640e+00 1.649792e-01 1.962556e-15 1.683753e-08 -1.846100e-08 4.156729e-01
9.797640e+00 1.649793e-01 1.955894e-15 1.680065e-08 -1.841853e-08 4.156754e-01
9.799640e+00 1.649795e-01 1.949261e-15 1.676385e-08 -1.837616e-08 4.156779e-01
9.801640e+00 1.649796e-01 1.942657e-15 1.672714e-08 -1.833388e-08 4.156804e-01
9.803640e+00 1.649798e-01 1.936083e-15 1.669052e-08 -1.829170e-08 4.156829e-01
9.805640e+00 1.649799e-01 1.929537e-15 1.665398e-08 -1.824961e-08 4.156854e-01
9.807640e+00 1.649801e-01 1.923020e-15 1.661752e-08 -1.820762e-08 4.156879e-01
9.809640e+00 1.649802e-01 1.916531e-15 1.658115e-08 -1.816572e-08 4.156904e-01
9.811640e+00 1.649804e-01 1.910071e-15 1.654486e-08 -1.812391e-08 4.156929e-01
9.813640e+00 1.649805e-01 1.903639e-15 1.650865e-08 -1.808220e-08 4.156954e-01
9.815640e+00 1.649807e-01 1.897236e-15 1.647253e-08 -1.804058e-08 4.156979e-01
9.817640e+00 1.649808e-01 1.890861e-15 1.643649e-08 -1.799906e-08 4.157004e-01
9.819640e+00 1.649810e-01 1.884514e-15 1.640053e-08 -1.795763e-08 4.157028e-01
9.821640e+00 1.649811e-01 1.878194e-15 1.636466e-08 -1.791630e-08 4.157053e-01
9.823640e+00 1.649813e-01 1.871903e-15 1.632887e-08 -1.787505e-08 4.157078e-01
9.825640e+00 1.649814e-01 1.865639e-15 1.629316e-08 -1.783390e-08 4.157103e-01
9.827640e+00 1.649816e-01 1.859403e-15 1.625753e-08 -1.779285e-08 4.157128e-01
9.829640e+00 1.649817e-01 1.853194e-15 1.622199e-08 -1.775188e-08 4.157153e-01
9.831640e+00 1.649819e-01 1.847012e-15 1.618652e-08 -1.771101e-08 4.157178e-01
9.833640e+00 1.649820e-01 1.840858e-15 1.615114e-08 -1.767023e-08 4.157202e-01
9.835640e+00 1.649822e-01 1.834731e-15 1.611584e-08 -1.762954e-08 4.157227e-01
9.837640e+00 1.649823e-01 1.828630e-15 1.608062e-08 -1.758894e-08 4.157252e-01
9.839640e+00 1.649825e-01 1.822557e-15 1.604549e-08 -1.754843e-08 4.157277e-01
9.841640e+00 1.649826e-01 1.816510e-15 1.601043e-08 -1.750802e-08 4.157302e-01
9.843640e+00 1.649828e-01 1.810490e-15 1.597546e-08 -1.746769e-08 4.157326e-01
9.845640e+00 1.649829e-01 1.804496e-15 1.594056e-08 -1.742746e-08 4.157351e-01
9.847640e+00 1.649831e-01 1.798528e-15 1.590575e-08 -1.738732e-08 4.157376e-01
9.849640e+00 1.649832e-01 1.792587e-15 1.587101e-08 -1.734726e-08 4.157401e-01
9.851640e+00 1.649834e-01 1.786672e-15 1.583636e-08 -1.730730e-08 4.157425e-01
9.853640e+00 1.649835e-01 1.780783e-15 1.580178e-08 -1.726743e-08 4.157450e-01
9.855640e+00 1.649837e-01 1.774920e-15 1.576729e-08 -1.722764e-08 4.157475e-01
9.857640e+00 1.649838e-01 1.769083e-15 1.573287e-08 -1.718795e-08 4.157500e-01
9.859640e+00 1.649840e-01 1.763271e-15 1.569853e-08 -1.714834e-08 4.157524e-01
9.861640e+00 1.649841e-01 1.757485e-15 1.566428e-08 -1.710883e-08 4.157549e-01
9.863640e+00 1.649843e-01 1.751725e-15 1.563010e-08 -1.706940e-08 4.157574e-01
9.865640e+00 1.649844e-01 1.745990e-15 1.559600e-08 -1.703006e-08 4.157598e-01
9.867640e+00 1.649846e-01 1.740280e-15 1.556198e-08 -1.699081e-08 4.157623e-01
9.869640e+00 1.649847e-01 1.734595e-15 1.552804e-08 -1.695165e-08 4.157648e-01
9.871640e+00 1.649849e-01 1.728935e-15 1.549417e-08 -1.691257e-08 4.157672e-01
9.873640e+00 1.649850e-01 1.723300e-15 1.546039e-08 -1.687359e-08 4.157697e-01
9.875640e+00 1.649851e-01 1.717690e-15 1.542668e-08 -1.683469e-08 4.157721e-01
9.877640e+00 1.649853e-01 1.712105e-15 1.539305e-08 -1.679588e-08 4.157746e-01
9.879640e+00 1.649854e-01 1.706544e-15 1.535949e-08 -1.675715e-08 4.157771e-01
9.881640e+00 1.649856e-01 1.701008e-15 1.532602e-08 -1.671851e-08 4.157795e-01
9.883640e+00 1.649857e-01 1.695496e-15 1.529262e-08 -1.667996e-08 4.157820e-01
9.885640e+00 1.649859e-01 1.690009e-15 1.525930e-08 -1.664150e-08 4.157844e-01
9.887640e+00 1.649860e-01 1.684545e-15 1.522605e-08 -1.660312e-08 4.157869e-01
9.889640e+00 1.649862e-01 1.679106e-15 1.519289e-08 -1.656483e-08 4.157893e-01
9.891640e+00 1.649863e-01 1.673691e-15 1.515979e-08 -1.652662e-08 4.157918e-01
9.893640e+00 1.649865e-01 1.668299e-15 1.512678e-08 -1.648850e-08 4.157942e-01
9.895640e+00 1.649866e-01 1.662931e-15 1.509384e-08 -1.645047e-08 4.157967e-01
9.897640e+00 1.649868e-01 1.657587e-15 1.506098e-08 -1.641252e-08 4.157992e-01
9.899640e+00 1.649869e-01 1.652267e-15 1.502819e-08 -1.637465e-08 4.158016e-01
9.901640e+00 1.649871e-01 1.646970e-15 1.499548e-08 -1.633687e-08 4.158040e-01
9.903640e+00 1.649872e-01 1.641696e-15 1.496284e-08 -1.629918e-08 4.158065e-01
9.905640e+00 1.649874e-01 1.636446e-15 1.493028e-08 -1.626157e-08 4.158089e-01
9.907640e+00 1.649875e-01 1.631218e-15 1.489780e-08 -1.622404e-08 4.158114e-01
9.909640e+00 1.649877e-01 1.626014e-15 1.486539e-08 -1.618660e-08 4.158138e-01
9.911640e+00 1.649878e-01 1.620833e-15 1.483305e-08 -1.614924e-08 4.158163e-01
9.913640e+00 1.649879e-01 1.615674e-15 1.480079e-08 -1.611197e-08 4.158187e-01
9.915640e+00 1.649881e-01 1.610539e-15 1.476860e-08 -1.607477e-08 4.158212e-01
9.917640e+00 1.649882e-01 1.605426e-15 1.473649e-08 -1.603767e-08 4.158236e-01
9.919640e+00 1.649884e-01 1.600335e-15 1.470445e-08 -1.600064e-08 4.158260e-01
9.921640e+00 1.649885e-01 1.595267e-15 1.467249e-08 -1.596370e-08 4.158285e-01
9.923640e+00 1.649887e-01 1.590221e-15 1.464060e-08 -1.592684e-08 4.158309e-01
9.925640e+00 1.649888e-01 1.585198e-15 1.460878e-08 -1.589007e-08 4.158334e-01
9.927640e+00 1.649890e-01 1.580197e-15 1.457704e-08 -1.585337e-08 4.158358e-01
9.929640e+00 1.649891e-01 1.575217e-15 1.454537e-08 -1.581676e-08 4.158382e-01
9.931640e+00 1.649893e-01 1.570260e-15 1.451377e-08 -1.578023e-08 4.158407e-01
9.933640e+00 1.649894e-01 1.565325e-15 1.448225e-08 -1.574378e-08 4.158431e-01
9.935640e+00 1.649896e-01 1.560411e-15 1.445079e-08 -1.570742e-08 4.158455e-01
9.937640e+00 1.649897e-01 1.555519e-15 1.441942e-08 -1.567113e-08 4.158480e-01
9.939640e+00 1.649898e-01 1.550649e-15 1.438811e-08 -1.563493e-08 4.158504e-01
9.941640e+00 1.649900e-01 1.545800e-15 1.435688e-08 -1.559880e-08 4.158528e-01
9.943640e+00 1.649901e-01 1.540973e-15 1.432571e-08 -1.556276e-08 4.158552e-01
9.945640e+00 1.649903e-01 1.536167e-15 1.429462e-08 -1.552680e-08 4.158577e-01
9.947640e+00 1.649904e-01 1.531382e-15 1.426361e-08 -1.549092e-08 4.158601e-01
9.949640e+00 1.649906e-01 1.526618e-15 1.423266e-08 -1.545512e-08 4.158625e-01
9.951640e+00 1.649907e-01 1.521876e-15 1.420179e-08 -1.541940e-08 4.158649e-01
9.953640e+00 1.649909e-01 1.517154e-15 1.417098e-08 -1.538376e-08 4.158674e-01
9.955640e+00 1.649910e-01 1.512453e-15 1.414025e-08 -1.534819e-08 4.158698e-01
9.957640e+00 1.649912e-01 1.507773e-15 1.410959e-08 -1.531271e-08 4.158722e-01
9.959640e+00 1.649913e-01 1.503114e-15 1.407900e-08 -1.527731e-08 4.158746e-01
9.961640e+00 1.649914e-01 1.498475e-15 1.404848e-08 -1.524199e-08 4.158770e-01
9.963640e+00 1.649916e-01 1.493857e-15 1.401803e-08 -1.520674e-08 4.158795e-01
9.965640e+00 1.649917e-01 1.489259e-15 1.398765e-08 -1.517158e-08 4.158819e-01
9.967640e+00 1.649919e-01 1.484681e-15 1.395735e-08 -1.513649e-08 4.158843e-01
9.969640e+00 1.649920e-01 1.480124e-15 1.392711e-08 -1.510148e-08 4.158867e-01
9.971640e+00 1.649922e-01 1.475587e-15 1.389694e-08 -1.506655e-08 4.158891e-01
9.973640e+00 1.649923e-01 1.471070e-15 1.386684e-08 -1.503170e-08 4.158915e-01
9.975640e+00 1.649925e-01 1.466572e-15 1.383681e-08 -1.499692e-08 4.158939e-01
9.977640e+00 1.649926e-01 1.462095e-15 1.380685e-08 -1.496223e-08 4.158964e-01
9.979640e+00 1.649927e-01 1.457638e-15 1.377696e-08 -1.492761e-08 4.158988e-01
9.981640e+00 1.649929e-01 1.453200e-15 1.374714e-08 -1.489307e-08 4.159012e-01
9.983640e+00 1.649930e-01 1.448782e-15 1.371739e-08 -1.485860e-08 4.159036e-01
9.985640e+00 1.649932e-01 1.444383e-15 1.368771e-08 -1.482421e-08 4.159060e-01
9.987640e+00 1.649933e-01 1.440004e-15 1.365810e-08 -1.478990e-08 4.159084e-01
9.989640e+00 1.649935e-01 1.435644e-15 1.362855e-08 -1.475567e-08 4.159108e-01
9.991640e+00 1.649936e-01 1.431304e-15 1.359907e-08 -1.472151e-08 4.159132e-01
9.993640e+00 1.649938e-01 1.426983e-15 1.356966e-08 -1.468742e-08 4.159156e-01
9.995640e+00 1.649939e-01 1.422681e-15 1.354032e-08 -1.465342e-08 4.159180e-01
9.997640e+00 1.649940e-01 1.418397e-15 1.351105e-08 -1.461949e-08 4.159204e-01
9.999640e+00 1.649942e-01 1.414133e-15 1.348184e-08 -1.458563e-08 4.159228e-01
1.000164e+01 1.649943e-01 1.409888e-15 1.345271e-08 -1.455185e-08 4.159252e-01
1.000364e+01 1.649945e-01 1.405662e-15 1.342364e-08 -1.451815e-08 4.159276e-01
1.000564e+01 1.649946e-01 1.401454e-15 1.339463e-08 -1.448452e-08 4.159300e-01
1.000764e+01 1.649948e-01 1.397265e-15 1.336570e-08 -1.445097e-08 4.159324e-01
1.000964e+01 1.649949e-01 1.393094e-15 1.333683e-08 -1.441749e-08 4.159348e-01
1.001164e+01 1.649951e-01 1.388942e-15 1.330803e-08 -1.438408e-08 4.159372e-01
1.001364e+01 1.649952e-01 1.384809e-15 1.327929e-08 -1.435075e-08 4.159396e-01
1.001564e+01 1.649953e-01 1.380693e-15 1.325063e-08 -1.431750e-08 4.159420e-01
1.001764e+01 1.649955e-01 1.376596e-15 1.322202e-08 -1.428432e-08 4.159444e-01
1.001964e+01 1.649956e-01 1.372517e-15 1.319349e-08 -1.425121e-08 4.159468e-01
1.002164e+01 1.649958e-01 1.368456e-15 1.316502e-08 -1.421817e-08 4.159492e-01
1.002364e+01 1.649959e-01 1.364413e-15 1.313662e-08 -1.418521e-08 4.159516e-01
1.002564e+01 1.649961e-01 1.360388e-15 1.310828e-08 -1.415233e-08 4.159539e-01
1.002764e+01 1.649962e-01 1.356381e-15 1.308001e-08 -1.411951e-08 4.159563e-01
1.002964e+01 1.649963e-01 1.352392e-15 1.305180e-08 -1.408677e-08 4.159587e-01
1.003164e+01 1.649965e-01 1.348420e-15 1.302366e-08 -1.405410e-08 4.159611e-01
1.003364e+01 1.649966e-01 1.344466e-15 1.299558e-08 -1.402151e-08 4.159635e-01
1.003564e+01 1.649968e-01 1.340530e-15 1.296757e-08 -1.398898e-08 4.159659e-01
1.003764e+01 1.649969e-01 1.336611e-15 1.293963e-08 -1.395653e-08 4.159683e-01
1.003964e+01 1.649971e-01 1.332709e-15 1.291175e-08 -1.392416e-08 4.159706e-01
1.004164e+01 1.649972e-01 1.328825e-15 1.288393e-08 -1.389185e-08 4.159730e-01
1.004364e+01 1.649973e-01 1.324957e-15 1.285618e-08 -1.385961e-08 4.159754e-01
1.004564e+01 1.649975e-01 1.321107e-15 1.282849e-08 -1.382745e-08 4.159778e-01
1.004764e+01 1.649976e-01 1.317275e-15 1.280087e-08 -1.379536e-08 4.159801e-01
1.004964e+01 1.649978e-01 1.313459e-15 1.277331e-08 -1.376334e-08 4.159825e-01
1.005164e+01 1.649979e-01 1.309660e-15 1.274582e-08 -1.373139e-08 4.159849e-01
1.005364e+01 1.649981e-01 1.305878e-15 1.271839e-08 -1.369951e-08 4.159873e-01
1.005564e+01 1.649982e-01 1.302112e-15 1.269102e-08 -1.366771e-08 4.159897e-01
1.005764e+01 1.649983e-01 1.298364e-15 1.266371e-08 -1.363597e-08 4.159920e-01
1.005964e+01 1.649985e-01 1.294632e-15 1.263647e-08 -1.360431e-08 4.159944e-01
1.006164e+01 1.649986e-01 1.290917e-15 1.260930e-08 -1.357271e-08 4.159968e-01
1.006364e+01 1.649988e-01 1.287218e-15 1.258218e-08 -1.354118e-08 4.159991e-01
1.006564e+01 1.649989e-01 1.283535e-15 1.255513e-08 -1.350973e-08 4.160015e-01
1.006764e+01 1.649991e-01 1.279869e-15 1.252814e-08 -1.347834e-08 4.160039e-01
1.006964e+01 1.649992e-01 1.276219e-15 1.250122e-08 -1.344703e-08 4.160062e-01
1.007164e+01 1.649993e-01 1.272586e-15 1.247436e-08 -1.341578e-08 4.160086e-01
1.007364e+01 1.649995e-01 1.268969e-15 1.244756e-08 -1.338461e-08 4.160110e-01
1.007564e+01 1.649996e-01 1.265367e-15 1.242082e-08 -1.335350e-08 4.160133e-01
1.007764e+01 1.649998e-01 1.261782e-15 1.239414e-08 -1.332246e-08 4.160157e-01
1.007964e+01 1.649999e-01 1.258213e-15 1.236753e-08 -1.329149e-08 4.160181e-01
1.008164e+01 1.650000e-01 1.254659e-15 1.234098e-08 -1.326059e-08 4.160204e-01
1.008364e+01 1.650002e-01 1.251121e-15 1.231449e-08 -1.322976e-08 4.160228e-01
1.008564e+01 1.650003e-01 1.247599e-15 1.228806e-08 -1.319899e-08 4.160251e-01
1.008764e+01 1.650005e-01 1.244093e-15 1.226169e-08 -1.316830e-08 4.160275e-01
1.008964e+01 1.650006e-01 1.240603e-15 1.223538e-08 -1.313767e-08 4.160299e-01
1.009164e+01 1.650008e-01 1.237127e-15 1.220914e-08 -1.310711e-08 4.160322e-01
1.009364e+01 1.650009e-01 1.233668e-15 1.218296e-08 -1.307662e-08 4.160346e-01
1.009564e+01 1.650010e-01 1.230223e-15 1.215683e-08 -1.304619e-08 4.160369e-01
1.009764e+01 1.650012e-01 1.226794e-15 1.213077e-08 -1.301583e-08 4.160393e-01
1.009964e+01 1.650013e-01 1.223381e-15 1.210477e-08 -1.298554e-08 4.160416e-01
1.010164e+01 1.650015e-01 1.219982e-15 1.207883e-08 -1.295532e-08 4.160440e-01
1.010364e+01 1.650016e-01 1.216599e-15 1.205295e-08 -1.292516e-08 4.160463e-01
1.010564e+01 1.650017e-01 1.213231e-15 1.202713e-08 -1.289508e-08 4.160487e-01
1.010764e+01 1.650019e-01 1.209877e-15 1.200137e-08 -1.286505e-08 4.160510e-01
1.010964e+01 1.650020e-01 1.206539e-15 1.197567e-08 -1.283510e-08 4.160534e-01
1.011164e+01 1.650022e-01 1.203215e-15 1.195003e-08 -1.280521e-08 4.160557e-01
1.011364e+01 1.650023e-01 1.199907e-15 1.192445e-08 -1.277538e-08 4.160581e-01
1.011564e+01 1.650024e-01 1.196613e-15 1.189893e-08 -1.274563e-08 4.160604e-01
1.011764e+01 1.650026e-01 1.193333e-15 1.187346e-08 -1.271593e-08 4.160628e-01
1.011964e+01 1.650027e-01 1.190069e-15 1.184806e-08 -1.268631e-08 4.160651e-01
1.012164e+01 1.650029e-01 1.186819e-15 1.182272e-08 -1.265675e-08 4.160675e-01
1.012364e+01 1.650030e-01 1.183583e-15 1.179743e-08 -1.262725e-08 4.160698e-01
1.012564e+01 1.650031e-01 1.180362e-15 1.177221e-08 -1.259782e-08 4.160721e-01
1.012764e+01 1.650033e-01 1.177155e-15 1.174704e-08 -1.256846e-08 4.160745e-01
1.012964e+01 1.650034e-01 1.173963e-15 1.172194e-08 -1.253916e-08 4.160768e-01
1.013164e+01 1.650036e-01 1.170784e-15 1.169689e-08 -1.250992e-08 4.160792e-01
1.013364e+01 1.650037e-01 1.167620e-15 1.167190e-08 -1.248075e-08 4.160815e-01
1.013564e+01 1.650039e-01 1.164470e-15 1.164696e-08 -1.245165e-08 4.160838e-01
1.013764e+01 1.650040e-01 1.161334e-15 1.162209e-08 -1.242260e-08 4.160862e-01
1.013964e+01 1.650041e-01 1.158212e-15 1.159727e-08 -1.239363e-08 4.160885e-01
1.014164e+01 1.650043e-01 1.155105e-15 1.157251e-08 -1.236471e-08 4.160908e-01
1.014364e+01 1.650044e-01 1.152010e-15 1.154781e-08 -1.233586e-08 4.160932e-01
1.014564e+01 1.650046e-01 1.148930e-15 1.152317e-08 -1.230708e-08 4.160955e-01
1.014764e+01 1.650047e-01 1.145864e-15 1.149859e-08 -1.227835e-08 4.160978e-01
1.014964e+01 1.650048e-01 1.142811e-15 1.147406e-08 -1.224970e-08 4.161002e-01
1.015164e+01 1.650050e-01 1.139772e-15 1.144959e-08 -1.222110e-08 4.161025e-01
1.015364e+01 1.650051e-01 1.136746e-15 1.142517e-08 -1.219257e-08 4.161048e-01
1.015564e+01 1.650052e-01 1.133734e-15 1.140082e-08 -1.216410e-08 4.161072e-01
1.015764e+01 1.650054e-01 1.130735e-15 1.137652e-08 -1.213569e-08 4.161095e-01
1.015964e+01 1.650055e-01 1.127750e-15 1.135227e-08 -1.210735e-08 4.161118e-01
1.016164e+01 1.650057e-01 1.124778e-15 1.132809e-08 -1.207906e-08 4.161141e-01
1.016364e+01 1.650058e-01 1.121819e-15 1.130396e-08 -1.205085e-08 4.161165e-01
1.016564e+01 1.650059e-01 1.118874e-15 1.127988e-08 -1.202269e-08 4.161188e-01
1.016764e+01 1.650061e-01 1.115942e-15 1.125587e-08 -1.199459e-08 4.161211e-01
1.016964e+01 1.650062e-01 1.113023e-15 1.123191e-08 -1.196656e-08 4.161234e-01
1.017164e+01 1.650064e-01 1.110117e-15 1.120800e-08 -1.193859e-08 4.161257e-01
1.017364e+01 1.650065e-01 1.107224e-15 1.118415e-08 -1.191068e-08 4.161281e-01
1.017564e+01 1.650066e-01 1.104344e-15 1.116036e-08 -1.188283e-08 4.161304e-01
1.017764e+01 1.650068e-01 1.101476e-15 1.113662e-08 -1.185504e-08 4.161327e-01
1.017964e+01 1.650069e-01 1.098622e-15 1.111294e-08 -1.182732e-08 4.161350e-01
1.018164e+01 1.650071e-01 1.095780e-15 1.108931e-08 -1.179965e-08 4.161373e-01
1.018364e+01 1.650072e-01 1.092952e-15 1.106574e-08 -1.177205e-08 4.161396e-01
1.018564e+01 1.650073e-01 1.090135e-15 1.104222e-08 -1.174451e-08 4.161420e-01
1.018764e+01 1.650075e-01 1.087332e-15 1.101876e-08 -1.171702e-08 4.161443e-01
1.018964e+01 1.650076e-01 1.084541e-15 1.099535e-08 -1.168960e-08 4.161466e-01
1.019164e+01 1.650078e-01 1.081762e-15 1.097200e-08 -1.166224e-08 4.161489e-01
1.019364e+01 1.650079e-01 1.078996e-15 1.094871e-08 -1.163494e-08 4.161512e-01
1.019564e+01 1.650080e-01 1.076242e-15 1.092546e-08 -1.160770e-08 4.161535e-01
1.019764e+01 1.650082e-01 1.073501e-15 1.090227e-08 -1.158052e-08 4.161558e-01
1.019964e+01 1.650083e-01 1.070772e-15 1.087914e-08 -1.155339e-08 4.161581e-01
1.020164e+01 1.650084e-01 1.068055e-15 1.085606e-08 -1.152633e-08 4.161604e-01
1.020364e+01 1.650086e-01 1.065351e-15 1.083304e-08 -1.149933e-08 4.161627e-01
1.020564e+01 1.650087e-01 1.062658e-15 1.081006e-08 -1.147239e-08 4.161650e-01
1.020764e+01 1.650089e-01 1.059978e-15 1.078715e-08 -1.144550e-08 4.161674e-01
1.020964e+01 1.650090e-01 1.057309e-15 1.076428e-08 -1.141868e-08 4.161697e-01
1.021164e+01 1.650091e-01 1.054653e-15 1.074147e-08 -1.139191e-08 4.161720e-01
1.021364e+01 1.650093e-01 1.052009e-15 1.071871e-08 -1.136520e-08 4.161743e-01
1.021564e+01 1.650094e-01 1.049376e-15 1.069601e-08 -1.133856e-08 4.161766e-01
1.021764e+01 1.650096e-01 1.046755e-15 1.067336e-08 -1.131196e-08 4.161789e-01
1.021964e+01 1.650097e-01 1.044146e-15 1.065076e-08 -1.128543e-08 4.161812e-01
1.022164e+01 1.650098e-01 1.041549e-15 1.062822e-08 -1.125896e-08 4.161835e-01
1.022364e+01 1.650100e-01 1.038963e-15 1.060573e-08 -1.123254e-08 4.161858e-01
1.022564e+01 1.650101e-01 1.036389e-15 1.058329e-08 -1.120619e-08 4.161880e-01
1.022764e+01 1.650102e-01 1.033827e-15 1.056090e-08 -1.117989e-08 4.161903e-01
1.022964e+01 1.650104e-01 1.031276e-15 1.053857e-08 -1.115365e-08 4.161926e-01
1.023164e+01 1.650105e-01 1.028736e-15 1.051629e-08 -1.112746e-08 4.161949e-01
1.023364e+01 1.650107e-01 1.026208e-15 1.049406e-08 -1.110133e-08 4.161972e-01
1.023564e+01 1.650108e-01 1.023691e-15 1.047188e-08 -1.107526e-08 4.161995e-01
1.023764e+01 1.650109e-01 1.021186e-15 1.044976e-08 -1.104925e-08 4.162018e-01
1.023964e+01 1.650111e-01 1.018692e-15 1.042768e-08 -1.102330e-08 4.162041e-01
1.024164e+01 1.650112e-01 1.016209e-15 1.040566e-08 -1.099740e-08 4.162064e-01
1.024364e+01 1.650113e-01 1.013737e-15 1.038369e-08 -1.097155e-08 4.162087e-01
1.024564e+01 1.650115e-01 1.011277e-15 1.036178e-08 -1.094577e-08 4.162110e-01
1.024764e+01 1.650116e-01 1.008827e-15 1.033991e-08 -1.092004e-08 4.162132e-01
1.024964e+01 1.650118e-01 1.006389e-15 1.031810e-08 -1.089437e-08 4.162155e-01
1.025164e+01 1.650119e-01 1.003961e-15 1.029633e-08 -1.086875e-08 4.162178e-01
1.025364e+01 1.650120e-01 1.001544e-15 1.027462e-08 -1.084319e-08 4.162201e-01
1.025564e+01 1.650122e-01 9.991388e-16 1.025296e-08 -1.081769e-08 4.162224e-01
1.025764e+01 1.650123e-01 9.967439e-16 1.023135e-08 -1.079224e-08 4.162247e-01
1.025964e+01 1.650124e-01 9.943598e-16 1.020979e-08 -1.076685e-08 4.162269e-01
1.026164e+01 1.650126e-01 9.919865e-16 1.018828e-08 -1.074151e-08 4.162292e-01
1.026364e+01 1.650127e-01 9.896239e-16 1.016683e-08 -1.071623e-08 4.162315e-01
1.026564e+01 1.650128e-01 9.872719e-16 1.014542e-08 -1.069100e-08 4.162338e-01
1.026764e+01 1.650130e-01 9.849305e-16 1.012406e-08 -1.066583e-08 4.162360e-01
1.026964e+01 1.650131e-01 9.825997e-16 1.010276e-08 -1.064071e-08 4.162383e-01
1.027164e+01 1.650133e-01 9.802794e-16 1.008150e-08 -1.061565e-08 4.162406e-01
1.027364e+01 1.650134e-01 9.779695e-16 1.006029e-08 -1.059064e-08 4.162429e-01
1.027564e+01 1.650135e-01 9.756701e-16 1.003914e-08 -1.056569e-08 4.162451e-01
1.027764e+01 1.650137e-01 9.733811e-16 1.001803e-08 -1.054079e-08 4.162474e-01
1.027964e+01 1.650138e-01 9.711024e-16 9.996973e-09 -1.051595e-08 4.162497e-01
1.028164e+01 1.650139e-01 9.688340e-16 9.975966e-09 -1.049116e-08 4.162520e-01
1.028364e+01 1.650141e-01 9.665758e-16 9.955009e-09 -1.046642e-08 4.162542e-01
1.028564e+01 1.650142e-01 9.643278e-16 9.934101e-09 -1.044174e-08 4.162565e-01
1.028764e+01 1.650143e-01 9.620900e-16 9.913242e-09 -1.041711e-08 4.162588e-01
1.028964e+01 1.650145e-01 9.598623e-16 9.892432e-09 -1.039254e-08 4.162610e-01
1.029164e+01 1.650146e-01 9.576447e-16 9.871672e-09 -1.036802e-08 4.162633e-01
1.029364e+01 1.650148e-01 9.554371e-16 9.850960e-09 -1.034355e-08 4.162656e-01
1.029564e+01 1.650149e-01 9.532394e-16 9.830297e-09 -1.031914e-08 4.162678e-01
1.029764e+01 1.650150e-01 9.510517e-16 9.809683e-09 -1.029478e-08 4.162701e-01
1.029964e+01 1.650152e-01 9.488739e-16 9.789118e-09 -1.027047e-08 4.162724e-01
1.030164e+01 1.650153e-01 9.467060e-16 9.768602e-09 -1.024622e-08 4.162746e-01
1.030364e+01 1.650154e-01 9.445479e-16 9.748133e-09 -1.022202e-08 4.162769e-01
1.030564e+01 1.650156e-01 9.423995e-16 9.727713e-09 -1.019787e-08 4.162791e-01
1.030764e+01 1.650157e-01 9.402608e-16 9.707342e-09 -1.017377e-08 4.162814e-01
1.030964e+01 1.650158e-01 9.381319e-16 9.687018e-09 -1.014973e-08 4.162837e-01
1.031164e+01 1.650160e-01 9.360126e-16 9.666743e-09 -1.012574e-08 4.162859e-01
1.031364e+01 1.650161e-01 9.339028e-16 9.646515e-09 -1.010180e-08 4.162882e-01
1.031564e+01 1.650162e-01 9.318027e-16 9.626336e-09 -1.007791e-08 4.162904e-01
1.031764e+01 1.650164e-01 9.297120e-16 9.606204e-09 -1.005408e-08 4.162927e-01
1.031964e+01 1.650165e-01 9.276308e-16 9.586119e-09 -1.003030e-08 4.162949e-01
1.032164e+01 1.650167e-01 9.255591e-16 9.566082e-09 -1.000656e-08 4.162972e-01
1.032364e+01 1.650168e-01 9.234967e-16 9.546093e-09 -9.982885e-09 4.162994e-01
1.032564e+01 1.650169e-01 9.214437e-16 9.526151e-09 -9.959256e-09 4.163017e-01
1.032764e+01 1.650171e-01 9.194001e-16 9.506256e-09 -9.935680e-09 4.163039e-01
1.032964e+01 1.650172e-01 9.173656e-16 9.486408e-09 -9.912154e-09 4.163062e-01
1.033164e+01 1.650173e-01 9.153405e-16 9.466607e-09 -9.888679e-09 4.163084e-01
1.033364e+01 1.650175e-01 9.133245e-16 9.446853e-09 -9.865255e-09 4.163107e-01
1.033564e+01 1.650176e-01 9.113176e-16 9.427146e-09 -9.841883e-09 4.163129e-01
1.033764e+01 1.650177e-01 9.093199e-16 9.407486e-09 -9.818561e-09 4.163152e-01
1.033964e+01 1.650179e-01 9.073313e-16 9.387872e-09 -9.795289e-09 4.163174e-01
1.034164e+01 1.650180e-01 9.053516e-16 9.368305e-09 -9.772068e-09 4.163197e-01
1.034364e+01 1.650181e-01 9.033810e-16 9.348784e-09 -9.748898e-09 4.163219e-01
1.034564e+01 1.650183e-01 9.014193e-16 9.329309e-09 -9.725777e-09 4.163242e-01
1.034764e+01 1.650184e-01 8.994666e-16 9.309880e-09 -9.702707e-09 4.163264e-01
1.034964e+01 1.650185e-01 8.975227e-16 9.290498e-09 -9.679687e-09 4.163286e-01
1.035164e+01 1.650187e-01 8.955877e-16 9.271162e-09 -9.656717e-09 4.163309e-01
1.035364e+01 1.650188e-01 8.936615e-16 9.251871e-09 -9.633796e-09 4.163331e-01
1.035564e+01 1.650189e-01 8.917440e-16 9.232626e-09 -9.610925e-09 4.163354e-01
1.035764e+01 1.650191e-01 8.898352e-16 9.213427e-09 -9.588104e-09 4.163376e-01
1.035964e+01 1.650192e-01 8.879352e-16 9.194274e-09 -9.565332e-09 4.163398e-01
1.036164e+01 1.650193e-01 8.860438e-16 9.175166e-09 -9.542609e-09 4.163421e-01
1.036364e+01 1.650195e-01 8.841610e-16 9.156104e-09 -9.519936e-09 4.163443e-01
1.036564e+01 1.650196e-01 8.822868e-16 9.137086e-09 -9.497312e-09 4.163465e-01
1.036764e+01 1.650197e-01 8.804211e-16 9.118114e-09 -9.474736e-09 4.163488e-01
1.036964e+01 1.650199e-01 8.785639e-16 9.099187e-09 -9.452210e-09 4.163510e-01
1.037164e+01 1.650200e-01 8.767152e-16 9.080305e-09 -9.429732e-09 4.163532e-01
1.037364e+01 1.650201e-01 8.748749e-16 9.061468e-09 -9.407303e-09 4.163555e-01
1.037564e+01 1.650203e-01 8.730431e-16 9.042676e-09 -9.384922e-09 4.163577e-01
1.037764e+01 1.650204e-01 8.712195e-16 9.023929e-09 -9.362589e-09 4.163599e-01
1.037964e+01 1.650205e-01 8.694043e-16 9.005226e-09 -9.340305e-09 4.163622e-01
1.038164e+01 1.650207e-01 8.675974e-16 8.986567e-09 -9.318069e-09 4.163644e-01
1.038364e+01 1.650208e-01 8.657987e-16 8.967953e-09 -9.295881e-09 4.163666e-01
1.038564e+01 1.650210e-01 8.640082e-16 8.949384e-09 -9.273741e-09 4.163688e-01
1.038764e+01 1.650211e-01 8.622259e-16 8.930858e-09 -9.251649e-09 4.163711e-01
1.038964e+01 1.650212e-01 8.604518e-16 8.912377e-09 -9.229605e-09 4.163733e-01
1.039164e+01 1.650214e-01 8.586857e-16 8.893940e-09 -9.207608e-09 4.163755e-01
1.039364e+01 1.650215e-01 8.569277e-16 8.875547e-09 -9.185658e-09 4.163777e-01
1.039564e+01 1.650216e-01 8.551778e-16 8.857197e-09 -9.163756e-09 4.163800e-01
1.039764e+01 1.650218e-01 8.534359e-16 8.838892e-09 -9.141901e-09 4.163822e-01
1.039964e+01 1.650219e-01 8.517019e-16 8.820630e-09 -9.120093e-09 4.163844e-01
1.040164e+01 1.650220e-01 8.499758e-16 8.802411e-09 -9.098332e-09 4.163866e-01
1.040364e+01 1.650222e-01 8.482577e-16 8.784236e-09 -9.076618e-09 4.163888e-01
1.040564e+01 1.650223e-01 8.465474e-16 8.766105e-09 -9.054951e-09 4.163910e-01
1.040764e+01 1.650224e-01 8.448450e-16 8.748016e-09 -9.033330e-09 4.163933e-01
1.040964e+01 1.650225e-01 8.431503e-16 8.729971e-09 -9.011756e-09 4.163955e-01
1.041164e+01 1.650227e-01 8.414634e-16 8.711969e-09 -8.990229e-09 4.163977e-01
1.041364e+01 1.650228e-01 8.397842e-16 8.694010e-09 -8.968748e-09 4.163999e-01
1.041564e+01 1.650229e-01 8.381128e-16 8.676094e-09 -8.947313e-09 4.164021e-01
1.041764e+01 1.650231e-01 8.364490e-16 8.658221e-09 -8.925924e-09 4.164043e-01
1.041964e+01 1.650232e-01 8.347928e-16 8.640391e-09 -8.904581e-09 4.164065e-01
1.042164e+01 1.650233e-01 8.331442e-16 8.622603e-09 -8.883284e-09 4.164088e-01
1.042364e+01 1.650235e-01 8.315032e-16 8.604858e-09 -8.862033e-09 4.164110e-01
1.042564e+01 1.650236e-01 8.298697e-16 8.587155e-09 -8.840827e-09 4.164132e-01
1.042764e+01 1.650237e-01 8.282437e-16 8.569494e-09 -8.819667e-09 4.164154e-01
1.042964e+01 1.650239e-01 8.266251e-16 8.551876e-09 -8.798553e-09 4.164176e-01
1.043164e+01 1.650240e-01 8.250140e-16 8.534300e-09 -8.777484e-09 4.164198e-01
1.043364e+01 1.650241e-01 8.234103e-16 8.516766e-09 -8.756460e-09 4.164220e-01
1.043564e+01 1.650243e-01 8.218140e-16 8.499274e-09 -8.735481e-09 4.164242e-01
1.043764e+01 1.650244e-01 8.202250e-16 8.481824e-09 -8.714547e-09 4.164264e-01
1.043964e+01 1.650245e-01 8.186433e-16 8.464416e-09 -8.693658e-09 4.164286e-01
1.044164e+01 1.650247e-01 8.170689e-16 8.447049e-09 -8.672814e-09 4.164308e-01
1.044364e+01 1.650248e-01 8.155017e-16 8.429725e-09 -8.652015e-09 4.164330e-01
1.044564e+01 1.650249e-01 8.139418e-16 8.412441e-09 -8.631260e-09 4.164352e-01
1.044764e+01 1.650251e-01 8.123890e-16 8.395200e-09 -8.610550e-09 4.164374e-01
1.044964e+01 1.650252e-01 8.108433e-16 8.377999e-09 -8.589884e-09 4.164396e-01
1.045164e+01 1.650253e-01 8.093048e-16 8.360840e-09 -8.569262e-09 4.164418e-01
1.045364e+01 1.650255e-01 8.077734e-16 8.343722e-09 -8.548684e-09 4.164440e-01
1.045564e+01 1.650256e-01 8.062490e-16 8.326645e-09 -8.528151e-09 4.164462e-01
1.045764e+01 1.650257e-01 8.047316e-16 8.309609e-09 -8.507661e-09 4.164484e-01
1.045964e+01 1.650259e-01 8.032213e-16 8.292614e-09 -8.487216e-09 4.164506e-01
1.046164e+01 1.650260e-01 8.017179e-16 8.275660e-09 -8.466814e-09 4.164528e-01
1.046364e+01 1.650261e-01 8.002214e-16 8.258747e-09 -8.446456e-09 4.164550e-01
1.046564e+01 1.650262e-01 7.987319e-16 8.241875e-09 -8.426141e-09 4.164572e-01
1.046764e+01 1.650264e-01 7.972492e-16 8.225043e-09 -8.405870e-09 4.164594e-01
1.046964e+01 1.650265e-01 7.957733e-16 8.208251e-09 -8.385641e-09 4.164615e-01
1.047164e+01 1.650266e-01 7.943043e-16 8.191500e-09 -8.365457e-09 4.164637e-01
1.047364e+01 1.650268e-01 7.928421e-16 8.174789e-09 -8.345315e-09 4.164659e-01
1.047564e+01 1.650269e-01 7.913866e-16 8.158119e-09 -8.325216e-09 4.164681e-01
1.047764e+01 1.650270e-01 7.899378e-16 8.141488e-09 -8.305161e-09 4.164703e-01
1.047964e+01 1.650272e-01 7.884958e-16 8.124898e-09 -8.285148e-09 4.164725e-01
1.048164e+01 1.650273e-01 7.870604e-16 8.108348e-09 -8.265177e-09 4.164747e-01
1.048364e+01 1.650274e-01 7.856316e-16 8.091837e-09 -8.245250e-09 4.164768e-01
1.048564e+01 1.650276e-01 7.842095e-16 8.075367e-09 -8.225364e-09 4.164790e-01
1.048764e+01 1.650277e-01 7.827939e-16 8.058936e-09 -8.205522e-09 4.164812e-01
1.048964e+01 1.650278e-01 7.813849e-16 8.042545e-09 -8.185721e-09 4.164834e-01
1.049164e+01 1.650280e-01 7.799824e-16 8.026193e-09 -8.165963e-09 4.164856e-01
1.049364e+01 1.650281e-01 7.785864e-16 8.009881e-09 -8.146247e-09 4.164878e-01
1.049564e+01 1.650282e-01 7.771969e-16 7.993608e-09 -8.126572e-09 4.164899e-01
1.049764e+01 1.650283e-01 7.758139e-16 7.977374e-09 -8.106940e-09 4.164921e-01
1.049964e+01 1.650285e-01 7.744372e-16 7.961180e-09 -8.087349e-09 4.164943e-01
1.050164e+01 1.650286e-01 7.730669e-16 7.945025e-09 -8.067801e-09 4.164965e-01
1.050364e+01 1.650287e-01 7.717030e-16 7.928909e-09 -8.048293e-09 4.164986e-01
1.050564e+01 1.650289e-01 7.703454e-16 7.912832e-09 -8.028827e-09 4.165008e-01
1.050764e+01 1.650290e-01 7.689941e-16 7.896794e-09 -8.009403e-09 4.165030e-01
1.050964e+01 1.650291e-01 7.676491e-16 7.880794e-09 -7.990020e-09 4.165052e-01
1.051164e+01 1.650293e-01 7.663104e-16 7.864833e-09 -7.970678e-09 4.165073e-01
1.051364e+01 1.650294e-01 7.649778e-16 7.848911e-09 -7.951377e-09 4.165095e-01
1.051564e+01 1.650295e-01 7.636515e-16 7.833028e-09 -7.932117e-09 4.165117e-01
1.051764e+01 1.650297e-01 7.623313e-16 7.817183e-09 -7.912898e-09 4.165138e-01
1.051964e+01 1.650298e-01 7.610173e-16 7.801376e-09 -7.893720e-09 4.165160e-01
1.052164e+01 1.650299e-01 7.597093e-16 7.785608e-09 -7.874582e-09 4.165182e-01
1.052364e+01 1.650300e-01 7.584075e-16 7.769878e-09 -7.855485e-09 4.165204e-01
1.052564e+01 1.650302e-01 7.571117e-16 7.754186e-09 -7.836429e-09 4.165225e-01
1.052764e+01 1.650303e-01 7.558220e-16 7.738532e-09 -7.817413e-09 4.165247e-01
1.052964e+01 1.650304e-01 7.545383e-16 7.722916e-09 -7.798437e-09 4.165269e-01
1.053164e+01 1.650306e-01 7.532605e-16 7.707338e-09 -7.779501e-09 4.165290e-01
1.053364e+01 1.650307e-01 7.519887e-16 7.691798e-09 -7.760606e-09 4.165312e-01
1.053564e+01 1.650308e-01 7.507229e-16 7.676296e-09 -7.741750e-09 4.165333e-01
1.053764e+01 1.650310e-01 7.494629e-16 7.660831e-09 -7.722935e-09 4.165355e-01
1.053964e+01 1.650311e-01 7.482089e-16 7.645404e-09 -7.704159e-09 4.165377e-01
1.054164e+01 1.650312e-01 7.469606e-16 7.630015e-09 -7.685423e-09 4.165398e-01
1.054364e+01 1.650313e-01 7.457182e-16 7.614662e-09 -7.666726e-09 4.165420e-01
1.054564e+01 1.650315e-01 7.444817e-16 7.599348e-09 -7.648069e-09 4.165441e-01
1.054764e+01 1.650316e-01 7.432509e-16 7.584070e-09 -7.629452e-09 4.165463e-01
1.054964e+01 1.650317e-01 7.420258e-16 7.568830e-09 -7.610874e-09 4.165485e-01
1.055164e+01 1.650319e-01 7.408065e-16 7.553627e-09 -7.592335e-09 4.165506e-01
1.055364e+01 1.650320e-01 7.395929e-16 7.538461e-09 -7.573835e-09 4.165528e-01
1.055564e+01 1.650321e-01 7.383849e-16 7.523331e-09 -7.555374e-09 4.165549e-01
1.055764e+01 1.650322e-01 7.371826e-16 7.508239e-09 -7.536952e-09 4.165571e-01
1.055964e+01 1.650324e-01 7.359860e-16 7.493183e-09 -7.518570e-09 4.165592e-01
1.056164e+01 1.650325e-01 7.347949e-16 7.478165e-09 -7.500225e-09 4.165614e-01
1.056364e+01 1.650326e-01 7.336095e-16 7.463183e-09 -7.481920e-09 4.165635e-01
1.056564e+01 1.650328e-01 7.324295e-16 7.448237e-09 -7.463653e-09 4.165657e-01
1.056764e+01 1.650329e-01 7.312552e-16 7.433328e-09 -7.445425e-09 4.165678e-01
1.056964e+01 1.650330e-01 7.300863e-16 7.418455e-09 -7.427234e-09 4.165700e-01
1.057164e+01 1.650331e-01 7.289229e-16 7.403619e-09 -7.409083e-09 4.165721e-01
1.057364e+01 1.650333e-01 7.277650e-16 7.388819e-09 -7.390969e-09 4.165743e-01
1.057564e+01 1.650334e-01 7.266125e-16 7.374055e-09 -7.372894e-09 4.165764e-01
1.057764e+01 1.650335e-01 7.254654e-16 7.359327e-09 -7.354856e-09 4.165786e-01
1.057964e+01 1.650337e-01 7.243237e-16 7.344636e-09 -7.336857e-09 4.165807e-01
1.058164e+01 1.650338e-01 7.231874e-16 7.329980e-09 -7.318895e-09 4.165829e-01
1.058364e+01 1.650339e-01 7.220565e-16 7.315360e-09 -7.300971e-09 4.165850e-01
1.058564e+01 1.650340e-01 7.209308e-16 7.300776e-09 -7.283085e-09 4.165871e-01
1.058764e+01 1.650342e-01 7.198105e-16 7.286228e-09 -7.265236e-09 4.165893e-01
1.058964e+01 1.650343e-01 7.186954e-16 7.271715e-09 -7.247425e-09 4.165914e-01
1.059164e+01 1.650344e-01 7.175856e-16 7.257238e-09 -7.229651e-09 4.165936e-01
1.059364e+01 1.650346e-01 7.164810e-16 7.242796e-09 -7.211914e-09 4.165957e-01
1.059564e+01 1.650347e-01 7.153816e-16 7.228390e-09 -7.194215e-09 4.165978e-01
1.059764e+01 1.650348e-01 7.142874e-16 7.214019e-09 -7.176553e-09 4.166000e-01
1.059964e+01 1.650349e-01 7.131983e-16 7.199684e-09 -7.158927e-09 4.166021e-01
1.060164e+01 1.650351e-01 7.121144e-16 7.185384e-09 -7.141339e-09 4.166042e-01
1.060364e+01 1.650352e-01 7.110357e-16 7.171119e-09 -7.123788e-09 4.166064e-01
1.060564e+01 1.650353e-01 7.099620e-16 7.156889e-09 -7.106273e-09 4.166085e-01
1.060764e+01 1.650355e-01 7.088933e-16 7.142693e-09 -7.088795e-09 4.166107e-01
1.060964e+01 1.650356e-01 7.078298e-16 7.128533e-09 -7.071353e-09 4.166128e-01
1.061164e+01 1.650357e-01 7.067712e-16 7.114408e-09 -7.053948e-09 4.166149e-01
1.061364e+01 1.650358e-01 7.057177e-16 7.100318e-09 -7.036579e-09 4.166170e-01
1.061564e+01 1.650360e-01 7.046692e-16 7.086262e-09 -7.019247e-09 4.166192e-01
1.061764e+01 1.650361e-01 7.036256e-16 7.072241e-09 -7.001951e-09 4.166213e-01
1.061964e+01 1.650362e-01 7.025869e-16 7.058254e-09 -6.984691e-09 4.166234e-01
1.062164e+01 1.650364e-01 7.015532e-16 7.044302e-09 -6.967466e-09 4.166256e-01
1.062364e+01 1.650365e-01 7.005244e-16 7.030384e-09 -6.950278e-09 4.166277e-01
1.062564e+01 1.650366e-01 6.995005e-16 7.016501e-09 -6.933126e-09 4.166298e-01
1.062764e+01 1.650367e-01 6.984814e-16 7.002651e-09 -6.916010e-09 4.166319e-01
1.062964e+01 1.650369e-01 6.974671e-16 6.988837e-09 -6.898929e-09 4.166341e-01
1.063164e+01 1.650370e-01 6.964577e-16 6.975056e-09 -6.881884e-09 4.166362e-01
1.063364e+01 1.650371e-01 6.954530e-16 6.961309e-09 -6.864874e-09 4.166383e-01
1.063564e+01 1.650372e-01 6.944532e-16 6.947596e-09 -6.847900e-09 4.166404e-01
1.063764e+01 1.650374e-01 6.934581e-16 6.933917e-09 -6.830961e-09 4.166426e-01
1.063964e+01 1.650375e-01 6.924677e-16 6.920272e-09 -6.814057e-09 4.166447e-01
1.064164e+01 1.650376e-01 6.914820e-16 6.906661e-09 -6.797188e-09 4.166468e-01
1.064364e+01 1.650378e-01 6.905010e-16 6.893084e-09 -6.780355e-09 4.166489e-01
1.064564e+01 1.650379e-01 6.895247e-16 6.879540e-09 -6.763556e-09 4.166510e-01
1.064764e+01 1.650380e-01 6.885530e-16 6.866029e-09 -6.746793e-09 4.166531e-01
1.064964e+01 1.650381e-01 6.875860e-16 6.852552e-09 -6.730064e-09 4.166553e-01
1.065164e+01 1.650383e-01 6.866236e-16 6.839109e-09 -6.713370e-09 4.166574e-01
1.065364e+01 1.650384e-01 6.856657e-16 6.825699e-09 -6.696711e-09 4.166595e-01
1.065564e+01 1.650385e-01 6.847125e-16 6.812322e-09 -6.680086e-09 4.166616e-01
1.065764e+01 1.650386e-01 6.837638e-16 6.798979e-09 -6.663496e-09 4.166637e-01
1.065964e+01 1.650388e-01 6.828196e-16 6.785668e-09 -6.646940e-09 4.166658e-01
1.066164e+01 1.650389e-01 6.818799e-16 6.772391e-09 -6.630418e-09 4.166679e-01
1.066364e+01 1.650390e-01 6.809447e-16 6.759146e-09 -6.613931e-09 4.166701e-01
1.066564e+01 1.650392e-01 6.800140e-16 6.745935e-09 -6.597477e-09 4.166722e-01
1.066764e+01 1.650393e-01 6.790878e-16 6.732757e-09 -6.581058e-09 4.166743e-01
1.066964e+01 1.650394e-01 6.781659e-16 6.719611e-09 -6.564673e-09 4.166764e-01
1.067164e+01 1.650395e-01 6.772485e-16 6.706498e-09 -6.548321e-09 4.166785e-01
1.067364e+01 1.650397e-01 6.763355e-16 6.693417e-09 -6.532004e-09 4.166806e-01
1.067564e+01 1.650398e-01 6.754269e-16 6.680370e-09 -6.515720e-09 4.166827e-01
1.067764e+01 1.650399e-01 6.745226e-16 6.667355e-09 -6.499470e-09 4.166848e-01
1.067964e+01 1.650400e-01 6.736226e-16 6.654372e-09 -6.483253e-09 4.166869e-01
1.068164e+01 1.650402e-01 6.727270e-16 6.641422e-09 -6.467070e-09 4.166890e-01
1.068364e+01 1.650403e-01 6.718357e-16 6.628504e-09 -6.450920e-09 4.166911e-01
1.068564e+01 1.650404e-01 6.709486e-16 6.615618e-09 -6.434804e-09 4.166932e-01
1.068764e+01 1.650405e-01 6.700658e-16 6.602764e-09 -6.418721e-09 4.166953e-01
1.068964e+01 1.650407e-01 6.691873e-16 6.589943e-09 -6.402671e-09 4.166974e-01
1.069164e+01 1.650408e-01 6.683130e-16 6.577154e-09 -6.386654e-09 4.166995e-01
1.069364e+01 1.650409e-01 6.674429e-16 6.564396e-09 -6.370669e-09 4.167016e-01
1.069564e+01 1.650410e-01 6.665770e-16 6.551671e-09 -6.354718e-09 4.167037e-01
1.069764e+01 1.650412e-01 6.657152e-16 6.538977e-09 -6.338800e-09 4.167058e-01
1.069964e+01 1.650413e-01 6.648576e-16 6.526316e-09 -6.322914e-09 4.167079e-01
1.070164e+01 1.650414e-01 6.640041e-16 6.513686e-09 -6.307062e-09 4.167100e-01
1.070364e+01 1.650415e-01 6.631548e-16 6.501087e-09 -6.291241e-09 4.167121e-01
1.070564e+01 1.650417e-01 6.623096e-16 6.488521e-09 -6.275453e-09 4.167142e-01
1.070764e+01 1.650418e-01 6.614684e-16 6.475986e-09 -6.259698e-09 4.167163e-01
1.070964e+01 1.650419e-01 6.606313e-16 6.463482e-09 -6.243975e-09 4.167184e-01
1.071164e+01 1.650420e-01 6.597982e-16 6.451010e-09 -6.228284e-09 4.167205e-01
1.071364e+01 1.650422e-01 6.589692e-16 6.438569e-09 -6.212625e-09 4.167226e-01
1.071564e+01 1.650423e-01 6.581442e-16 6.426159e-09 -6.196999e-09 4.167247e-01
1.071764e+01 1.650424e-01 6.573231e-16 6.413781e-09 -6.181404e-09 4.167268e-01
1.071964e+01 1.650426e-01 6.565061e-16 6.401434e-09 -6.165842e-09 4.167288e-01
1.072164e+01 1.650427e-01 6.556930e-16 6.389117e-09 -6.150311e-09 4.167309e-01
1.072364e+01 1.650428e-01 6.548838e-16 6.376832e-09 -6.134812e-09 4.167330e-01
1.072564e+01 1.650429e-01 6.540786e-16 6.364578e-09 -6.119345e-09 4.167351e-01
1.072764e+01 1.650431e-01 6.532773e-16 6.352355e-09 -6.103909e-09 4.167372e-01
1.072964e+01 1.650432e-01 6.524799e-16 6.340162e-09 -6.088505e-09 4.167393e-01
1.073164e+01 1.650433e-01 6.516863e-16 6.328001e-09 -6.073133e-09 4.167414e-01
1.073364e+01 1.650434e-01 6.508966e-16 6.315870e-09 -6.057791e-09 4.167434e-01
1.073564e+01 1.650436e-01 6.501107e-16 6.303770e-09 -6.042481e-09 4.167455e-01
1.073764e+01 1.650437e-01 6.493287e-16 6.291700e-09 -6.027203e-09 4.167476e-01
1.073964e+01 1.650438e-01 6.485505e-16 6.279661e-09 -6.011955e-09 4.167497e-01
1.074164e+01 1.650439e-01 6.477760e-16 6.267652e-09 -5.996739e-09 4.167518e-01
1.074364e+01 1.650441e-01 6.470053e-16 6.255674e-09 -5.981553e-09 4.167539e-01
1.074564e+01 1.650442e-01 6.462384e-16 6.243726e-09 -5.966399e-09 4.167559e-01
1.074764e+01 1.650443e-01 6.454752e-16 6.231808e-09 -5.951275e-09 4.167580e-01
1.074964e+01 1.650444e-01 6.447158e-16 6.219921e-09 -5.936182e-09 4.167601e-01
1.075164e+01 1.650446e-01 6.439600e-16 6.208063e-09 -5.921120e-09 4.167622e-01
1.075364e+01 1.650447e-01 6.432080e-16 6.196236e-09 -5.906089e-09 4.167642e-01
1.075564e+01 1.650448e-01 6.424596e-16 6.184439e-09 -5.891088e-09 4.167663e-01
1.075764e+01 1.650449e-01 6.417149e-16 6.172672e-09 -5.876117e-09 4.167684e-01
1.075964e+01 1.650450e-01 6.409738e-16 6.160935e-09 -5.861177e-09 4.167705e-01
1.076164e+01 1.650452e-01 6.402364e-16 6.149227e-09 -5.846267e-09 4.167725e-01
1.076364e+01 1.650453e-01 6.395025e-16 6.137550e-09 -5.831387e-09 4.167746e-01
1.076564e+01 1.650454e-01 6.387723e-16 6.125902e-09 -5.816538e-09 4.167767e-01
1.076764e+01 1.650455e-01 6.380456e-16 6.114283e-09 -5.801718e-09 4.167787e-01
1.076964e+01 1.650457e-01 6.373225e-16 6.102695e-09 -5.786929e-09 4.167808e-01
1.077164e+01 1.650458e-01 6.366030e-16 6.091136e-09 -5.772170e-09 4.167829e-01
1.077364e+01 1.650459e-01 6.358870e-16 6.079606e-09 -5.757440e-09 4.167850e-01
1.077564e+01 1.650460e-01 6.351745e-16 6.068106e-09 -5.742740e-09 4.167870e-01
1.077764e+01 1.650462e-01 6.344655e-16 6.056635e-09 -5.728070e-09 4.167891e-01
1.077964e+01 1.650463e-01 6.337600e-16 6.045194e-09 -5.713430e-09 4.167912e-01
1.078164e+01 1.650464e-01 6.330579e-16 6.033781e-09 -5.698819e-09 4.167932e-01
1.078364e+01 1.650465e-01 6.323594e-16 6.022398e-09 -5.684238e-09 4.167953e-01
1.078564e+01 1.650467e-01 6.316642e-16 6.011044e-09 -5.669686e-09 4.167973e-01
1.078764e+01 1.650468e-01 6.309725e-16 5.999719e-09 -5.655163e-09 4.167994e-01
1.078964e+01 1.650469e-01 6.302842e-16 5.988424e-09 -5.640670e-09 4.168015e-01
1.079164e+01 1.650470e-01 6.295993e-16 5.977157e-09 -5.626206e-09 4.168035e-01
1.079364e+01 1.650472e-01 6.289178e-16 5.965919e-09 -5.611771e-09 4.168056e-01
1.079564e+01 1.650473e-01 6.282397e-16 5.954710e-09 -5.597365e-09 4.168077e-01
1.079764e+01 1.650474e-01 6.275649e-16 5.943529e-09 -5.582988e-09 4.168097e-01
1.079964e+01 1.650475e-01 6.268934e-16 5.932378e-09 -5.568640e-09 4.168118e-01
1.080164e+01 1.650477e-01 6.262253e-16 5.921255e-09 -5.554321e-09 4.168138e-01
1.080364e+01 1.650478e-01 6.255605e-16 5.910160e-09 -5.540030e-09 4.168159e-01
1.080564e+01 1.650479e-01 6.248990e-16 5.899095e-09 -5.525768e-09 4.168179e-01
1.080764e+01 1.650480e-01 6.242407e-16 5.888057e-09 -5.511535e-09 4.168200e-01
1.080964e+01 1.650481e-01 6.235857e-16 5.877048e-09 -5.497331e-09 4.168221e-01
1.081164e+01 1.650483e-01 6.229340e-16 5.866068e-09 -5.483155e-09 4.168241e-01
1.081364e+01 1.650484e-01 6.222855e-16 5.855116e-09 -5.469007e-09 4.168262e-01
1.081564e+01 1.650485e-01 6.216403e-16 5.844192e-09 -5.454887e-09 4.168282e-01
1.081764e+01 1.650486e-01 6.209982e-16 5.833296e-09 -5.440796e-09 4.168303e-01
1.081964e+01 1.650488e-01 6.203594e-16 5.822429e-09 -5.426733e-09 4.168323e-01
1.082164e+01 1.650489e-01 6.197237e-16 5.811589e-09 -5.412699e-09 4.168344e-01
1.082364e+01 1.650490e-01 6.190912e-16 5.800778e-09 -5.398692e-09 4.168364e-01
1.082564e+01 1.650491e-01 6.184618e-16 5.789994e-09 -5.384713e-09 4.168385e-01
1.082764e+01 1.650493e-01 6.178356e-16 5.779239e-09 -5.370762e-09 4.168405e-01
1.082964e+01 1.650494e-01 6.172125e-16 5.768511e-09 -5.356839e-09 4.168426e-01
1.083164e+01 1.650495e-01 6.165925e-16 5.757812e-09 -5.342944e-09 4.168446e-01
1.083364e+01 1.650496e-01 6.159757e-16 5.747140e-09 -5.329076e-09 4.168466e-01
1.083564e+01 1.650497e-01 6.153619e-16 5.736495e-09 -5.315236e-09 4.168487e-01
1.083764e+01 1.650499e-01 6.147512e-16 5.725879e-09 -5.301424e-09 4.168507e-01
1.083964e+01 1.650500e-01 6.141435e-16 5.715290e-09 -5.287639e-09 4.168528e-01
1.084164e+01 1.650501e-01 6.135389e-16 5.704728e-09 -5.273881e-09 4.168548e-01
1.084364e+01 1.650502e-01 6.129373e-16 5.694194e-09 -5.260151e-09 4.168569e-01
1.084564e+01 1.650504e-01 6.123387e-16 5.683687e-09 -5.246448e-09 4.168589e-01
1.084764e+01 1.650505e-01 6.117432e-16 5.673208e-09 -5.232772e-09 4.168609e-01
1.084964e+01 1.650506e-01 6.111506e-16 5.662756e-09 -5.219124e-09 4.168630e-01
1.085164e+01 1.650507e-01 6.105610e-16 5.652332e-09 -5.205502e-09 4.168650e-01
1.085364e+01 1.650508e-01 6.099744e-16 5.641934e-09 -5.191908e-09 4.168671e-01
1.085564e+01 1.650510e-01 6.093908e-16 5.631564e-09 -5.178340e-09 4.168691e-01
1.085764e+01 1.650511e-01 6.088100e-16 5.621221e-09 -5.164800e-09 4.168711e-01
1.085964e+01 1.650512e-01 6.082322e-16 5.610905e-09 -5.151286e-09 4.168732e-01
1.086164e+01 1.650513e-01 6.076574e-16 5.600616e-09 -5.137798e-09 4.168752e-01
1.086364e+01 1.650515e-01 6.070854e-16 5.590354e-09 -5.124338e-09 4.168772e-01
1.086564e+01 1.650516e-01 6.065163e-16 5.580118e-09 -5.110904e-09 4.168793e-01
1.086764e+01 1.650517e-01 6.059501e-16 5.569910e-09 -5.097497e-09 4.168813e-01
1.086964e+01 1.650518e-01 6.053867e-16 5.559728e-09 -5.084116e-09 4.168833e-01
1.087164e+01 1.650519e-01 6.048262e-16 5.549574e-09 -5.070761e-09 4.168854e-01
1.087364e+01 1.650521e-01 6.042686e-16 5.539445e-09 -5.057433e-09 4.168874e-01
1.087564e+01 1.650522e-01 6.037137e-16 5.529344e-09 -5.044131e-09 4.168894e-01
1.087764e+01 1.650523e-01 6.031617e-16 5.519269e-09 -5.030855e-09 4.168914e-01
1.087964e+01 1.650524e-01 6.026125e-16 5.509220e-09 -5.017606e-09 4.168935e-01
1.088164e+01 1.650526e-01 6.020661e-16 5.499198e-09 -5.004382e-09 4.168955e-01
1.088364e+01 1.650527e-01 6.015224e-16 5.489203e-09 -4.991184e-09 4.168975e-01
1.088564e+01 1.650528e-01 6.009815e-16 5.479234e-09 -4.978013e-09 4.168996e-01
1.088764e+01 1.650529e-01 6.004434e-16 5.469291e-09 -4.964867e-09 4.169016e-01
1.088964e+01 1.650530e-01 5.999080e-16 5.459374e-09 -4.951747e-09 4.169036e-01
1.089164e+01 1.650532e-01 5.993754e-16 5.449484e-09 -4.938652e-09 4.169056e-01
1.089364e+01 1.650533e-01 5.988454e-16 5.439620e-09 -4.925584e-09 4.169077e-01
1.089564e+01 1.650534e-01 5.983182e-16 5.429781e-09 -4.912541e-09 4.169097e-01
1.089764e+01 1.650535e-01 5.977936e-16 5.419969e-09 -4.899523e-09 4.169117e-01
1.089964e+01 1.650536e-01 5.972718e-16 5.410183e-09 -4.886531e-09 4.169137e-01
1.090164e+01 1.650538e-01 5.967526e-16 5.400423e-09 -4.873564e-09 4.169157e-01
1.090364e+01 1.650539e-01 5.962360e-16 5.390689e-09 -4.860623e-09 4.169178e-01
1.090564e+01 1.650540e-01 5.957221e-16 5.380981e-09 -4.847707e-09 4.169198e-01
1.090764e+01 1.650541e-01 5.952109e-16 5.371298e-09 -4.834816e-09 4.169218e-01
1.090964e+01 1.650542e-01 5.947023e-16 5.361641e-09 -4.821950e-09 4.169238e-01
1.091164e+01 1.650544e-01 5.941962e-16 5.352010e-09 -4.809110e-09 4.169258e-01
1.091364e+01 1.650545e-01 5.936928e-16 5.342405e-09 -4.796294e-09 4.169278e-01
1.091564e+01 1.650546e-01 5.931920e-16 5.332825e-09 -4.783503e-09 4.169299e-01
1.091764e+01 1.650547e-01 5.926937e-16 5.323271e-09 -4.770737e-09 4.169319e-01
1.091964e+01 1.650549e-01 5.921980e-16 5.313742e-09 -4.757996e-09 4.169339e-01
1.092164e+01 1.650550e-01 5.917049e-16 5.304239e-09 -4.745280e-09 4.169359e-01
1.092364e+01 1.650551e-01 5.912143e-16 5.294761e-09 -4.732589e-09 4.169379e-01
1.092564e+01 1.650552e-01 5.907263e-16 5.285309e-09 -4.719922e-09 4.169399e-01
1.092764e+01 1.650553e-01 5.902407e-16 5.275881e-09 -4.707279e-09 4.169419e-01
1.092964e+01 1.650555e-01 5.897577e-16 5.266479e-09 -4.694661e-09 4.169439e-01
1.093164e+01 1.650556e-01 5.892772e-16 5.257103e-09 -4.682068e-09 4.169459e-01
1.093364e+01 1.650557e-01 5.887991e-16 5.247751e-09 -4.669499e-09 4.169480e-01
1.093564e+01 1.650558e-01 5.883236e-16 5.238425e-09 -4.656954e-09 4.169500e-01
1.093764e+01 1.650559e-01 5.878505e-16 5.229123e-09 -4.644433e-09 4.169520e-01
1.093964e+01 1.650561e-01 5.873798e-16 5.219847e-09 -4.631937e-09 4.169540e-01
1.094164e+01 1.650562e-01 5.869116e-16 5.210596e-09 -4.619465e-09 4.169560e-01
1.094364e+01 1.650563e-01 5.864459e-16 5.201369e-09 -4.607017e-09 4.169580e-01
1.094564e+01 1.650564e-01 5.859825e-16 5.192167e-09 -4.594592e-09 4.169600e-01
1.094764e+01 1.650565e-01 5.855216e-16 5.182991e-09 -4.582192e-09 4.169620e-01
1.094964e+01 1.650567e-01 5.850631e-16 5.173839e-09 -4.569816e-09 4.169640e-01
1.095164e+01 1.650568e-01 5.846069e-16 5.164711e-09 -4.557463e-09 4.169660e-01
1.095364e+01 1.650569e-01 5.841532e-16 5.155609e-09 -4.545134e-09 4.169680e-01
1.095564e+01 1.650570e-01 5.837018e-16 5.146531e-09 -4.532829e-09 4.169700e-01
1.095764e+01 1.650571e-01 5.832528e-16 5.137477e-09 -4.520548e-09 4.169720e-01
1.095964e+01 1.650573e-01 5.828061e-16 5.128449e-09 -4.508290e-09 4.169740e-01
1.096164e+01 1.650574e-01 5.823618e-16 5.119444e-09 -4.496055e-09 4.169760e-01
1.096364e+01 1.650575e-01 5.819198e-16 5.110464e-09 -4.483844e-09 4.169780e-01
1.096564e+01 1.650576e-01 5.814801e-16 5.101509e-09 -4.471657e-09 4.169800e-01
1.096764e+01 1.650577e-01 5.810427e-16 5.092578e-09 -4.459492e-09 4.169820e-01
1.096964e+01 1.650579e-01 5.806076e-16 5.083671e-09 -4.447351e-09 4.169840e-01
1.097164e+01 1.650580e-01 5.801748e-16 5.074788e-09 -4.435233e-09 4.169860e-01
1.097364e+01 1.650581e-01 5.797443e-16 5.065930e-09 -4.423139e-09 4.169880e-01
1.097564e+01 1.650582e-01 5.793161e-16 5.057096e-09 -4.411067e-09 4.169899e-01
1.097764e+01 1.650583e-01 5.788901e-16 5.048286e-09 -4.399018e-09 4.169919e-01
1.097964e+01 1.650585e-01 5.784663e-16 5.039500e-09 -4.386993e-09 4.169939e-01
1.098164e+01 1.650586e-01 5.780448e-16 5.030738e-09 -4.374990e-09 4.169959e-01
1.098364e+01 1.650587e-01 5.776256e-16 5.022000e-09 -4.363010e-09 4.169979e-01
1.098564e+01 1.650588e-01 5.772085e-16 5.013286e-09 -4.351053e-09 4.169999e-01
1.098764e+01 1.650589e-01 5.767936e-16 5.004595e-09 -4.339118e-09 4.170019e-01
1.098964e+01 1.650591e-01 5.763810e-16 4.995929e-09 -4.327206e-09 4.170039e-01
1.099164e+01 1.650592e-01 5.759705e-16 4.987287e-09 -4.315317e-09 4.170059e-01
1.099364e+01 1.650593e-01 5.755622e-16 4.978668e-09 -4.303451e-09 4.170079e-01
1.099564e+01 1.650594e-01 5.751561e-16 4.970073e-09 -4.291606e-09 4.170098e-01
1.099764e+01 1.650595e-01 5.747522e-16 4.961501e-09 -4.279785e-09 4.170118e-01
1.099964e+01 1.650596e-01 5.743504e-16 4.952954e-09 -4.267985e-09 4.170138e-01
1.100164e+01 1.650598e-01 5.739507e-16 4.944429e-09 -4.256208e-09 4.170158e-01
1.100364e+01 1.650599e-01 5.735532e-16 4.935929e-09 -4.244453e-09 4.170178e-01
1.100564e+01 1.650600e-01 5.731578e-16 4.927452e-09 -4.232721e-09 4.170198e-01
1.100764e+01 1.650601e-01 5.727645e-16 4.918998e-09 -4.221010e-09 4.170217e-01
1.100964e+01 1.650602e-01 5.723733e-16 4.910568e-09 -4.209321e-09 4.170237e-01
1.101164e+01 1.650604e-01 5.719842e-16 4.902161e-09 -4.197655e-09 4.170257e-01
1.101364e+01 1.650605e-01 5.715972e-16 4.893777e-09 -4.186010e-09 4.170277e-01
1.101564e+01 1.650606e-01 5.712122e-16 4.885417e-09 -4.174388e-09 4.170297e-01
1.101764e+01 1.650607e-01 5.708293e-16 4.877079e-09 -4.162787e-09 4.170316e-01
1.101964e+01 1.650608e-01 5.704485e-16 4.868765e-09 -4.151208e-09 4.170336e-01
1.102164e+01 1.650610e-01 5.700698e-16 4.860475e-09 -4.139651e-09 4.170356e-01
1.102364e+01 1.650611e-01 5.696930e-16 4.852207e-09 -4.128115e-09 4.170376e-01
1.102564e+01 1.650612e-01 5.693183e-16 4.843962e-09 -4.116601e-09 4.170395e-01
1.102764e+01 1.650613e-01 5.689456e-16 4.835740e-09 -4.105108e-09 4.170415e-01
1.102964e+01 1.650614e-01 5.685750e-16 4.827542e-09 -4.093637e-09 4.170435e-01
1.103164e+01 1.650615e-01 5.682063e-16 4.819366e-09 -4.082188e-09 4.170455e-01
1.103364e+01 1.650617e-01 5.678396e-16 4.811213e-09 -4.070760e-09 4.170474e-01
1.103564e+01 1.650618e-01 5.674749e-16 4.803083e-09 -4.059353e-09 4.170494e-01
1.103764e+01 1.650619e-01 5.671122e-16 4.794975e-09 -4.047967e-09 4.170514e-01
1.103964e+01 1.650620e-01 5.667515e-16 4.786891e-09 -4.036603e-09 4.170533e-01
1.104164e+01 1.650621e-01 5.663927e-16 4.778829e-09 -4.025259e-09 4.170553e-01
1.104364e+01 1.650623e-01 5.660359e-16 4.770790e-09 -4.013937e-09 4.170573e-01
1.104564e+01 1.650624e-01 5.656810e-16 4.762773e-09 -4.002636e-09 4.170592e-01
1.104764e+01 1.650625e-01 5.653280e-16 4.754779e-09 -3.991356e-09 4.170612e-01
1.104964e+01 1.650626e-01 5.649770e-16 4.746808e-09 -3.980097e-09 4.170632e-01
1.105164e+01 1.650627e-01 5.646279e-16 4.738859e-09 -3.968858e-09 4.170651e-01
1.105364e+01 1.650628e-01 5.642806e-16 4.730932e-09 -3.957641e-09 4.170671e-01
1.105564e+01 1.650630e-01 5.639353e-16 4.723028e-09 -3.946444e-09 4.170691e-01
1.105764e+01 1.650631e-01 5.635919e-16 4.715147e-09 -3.935268e-09 4.170710e-01
1.105964e+01 1.650632e-01 5.632504e-16 4.707287e-09 -3.924112e-09 4.170730e-01
1.106164e+01 1.650633e-01 5.629107e-16 4.699450e-09 -3.912977e-09 4.170750e-01
1.106364e+01 1.650634e-01 5.625729e-16 4.691635e-09 -3.901863e-09 4.170769e-01
1.106564e+01 1.650636e-01 5.622369e-16 4.683843e-09 -3.890769e-09 4.170789e-01
1.106764e+01 1.650637e-01 5.619028e-16 4.676072e-09 -3.879696e-09 4.170808e-01
1.106964e+01 1.650638e-01 5.615706e-16 4.668324e-09 -3.868643e-09 4.170828e-01
1.107164e+01 1.650639e-01 5.612401e-16 4.660598e-09 -3.857610e-09 4.170847e-01
1.107364e+01 1.650640e-01 5.609115e-16 4.652893e-09 -3.846598e-09 4.170867e-01
1.107564e+01 1.650641e-01 5.605847e-16 4.645211e-09 -3.835605e-09 4.170887e-01
1.107764e+01 1.650643e-01 5.602597e-16 4.637551e-09 -3.824633e-09 4.170906e-01
1.107964e+01 1.650644e-01 5.599366e-16 4.629913e-09 -3.813681e-09 4.170926e-01
1.108164e+01 1.650645e-01 5.596152e-16 4.622296e-09 -3.802749e-09 4.170945e-01
1.108364e+01 1.650646e-01 5.592956e-16 4.614702e-09 -3.791837e-09 4.170965e-01
1.108564e+01 1.650647e-01 5.589777e-16 4.607129e-09 -3.780945e-09 4.170984e-01
1.108764e+01 1.650648e-01 5.586616e-16 4.599578e-09 -3.770073e-09 4.171004e-01
1.108964e+01 1.650650e-01 5.583473e-16 4.592049e-09 -3.759221e-09 4.171023e-01
1.109164e+01 1.650651e-01 5.580348e-16 4.584541e-09 -3.748388e-09 4.171043e-01
1.109364e+01 1.650652e-01 5.577240e-16 4.577055e-09 -3.737575e-09 4.171062e-01
1.109564e+01 1.650653e-01 5.574149e-16 4.569591e-09 -3.726782e-09 4.171082e-01
1.109764e+01 1.650654e-01 5.571075e-16 4.562148e-09 -3.716008e-09 4.171101e-01
1.109964e+01 1.650655e-01 5.568019e-16 4.554727e-09 -3.705254e-09 4.171121e-01
1.110164e+01 1.650657e-01 5.564980e-16 4.547327e-09 -3.694520e-09 4.171140e-01
1.110364e+01 1.650658e-01 5.561958e-16 4.539948e-09 -3.683805e-09 4.171160e-01
1.110564e+01 1.650659e-01 5.558953e-16 4.532592e-09 -3.673109e-09 4.171179e-01
1.110764e+01 1.650660e-01 5.555964e-16 4.525256e-09 -3.662433e-09 4.171199e-01
1.110964e+01 1.650661e-01 5.552993e-16 4.517942e-09 -3.651776e-09 4.171218e-01
1.111164e+01 1.650662e-01 5.550038e-16 4.510649e-09 -3.641138e-09 4.171238e-01
1.111364e+01 1.650664e-01 5.547100e-16 4.503377e-09 -3.630519e-09 4.171257e-01
1.111564e+01 1.650665e-01 5.544179e-16 4.496127e-09 -3.619920e-09 4.171277e-01
1.111764e+01 1.650666e-01 5.541274e-16 4.488898e-09 -3.609339e-09 4.171296e-01
1.111964e+01 1.650667e-01 5.538386e-16 4.481689e-09 -3.598778e-09 4.171315e-01
1.112164e+01 1.650668e-01 5.535513e-16 4.474502e-09 -3.588236e-09 4.171335e-01
1.112364e+01 1.650669e-01 5.532658e-16 4.467337e-09 -3.577712e-09 4.171354e-01
1.112564e+01 1.650671e-01 5.529818e-16 4.460192e-09 -3.567208e-09 4.171374e-01
1.112764e+01 1.650672e-01 5.526995e-16 4.453068e-09 -3.556722e-09 4.171393e-01
1.112964e+01 1.650673e-01 5.524187e-16 4.445965e-09 -3.546255e-09 4.171412e-01
1.113164e+01 1.650674e-01 5.521396e-16 4.438883e-09 -3.535807e-09 4.171432e-01
1.113364e+01 1.650675e-01 5.518621e-16 4.431821e-09 -3.525377e-09 4.171451e-01
1.113564e+01 1.650676e-01 5.515861e-16 4.424781e-09 -3.514966e-09 4.171470e-01
1.113764e+01 1.650678e-01 5.513117e-16 4.417762e-09 -3.504574e-09 4.171490e-01
1.113964e+01 1.650679e-01 5.510389e-16 4.410763e-09 -3.494200e-09 4.171509e-01
1.114164e+01 1.650680e-01 5.507677e-16 4.403785e-09 -3.483845e-09 4.171528e-01
1.114364e+01 1.650681e-01 5.504980e-16 4.396827e-09 -3.473508e-09 4.171548e-01
1.114564e+01 1.650682e-01 5.502299e-16 4.389891e-09 -3.463189e-09 4.171567e-01
1.114764e+01 1.650683e-01 5.499633e-16 4.382975e-09 -3.452889e-09 4.171586e-01
1.114964e+01 1.650685e-01 5.496983e-16 4.376079e-09 -3.442607e-09 4.171606e-01
1.115164e+01 1.650686e-01 5.494348e-16 4.369204e-09 -3.432343e-09 4.171625e-01
1.115364e+01 1.650687e-01 5.491728e-16 4.362350e-09 -3.422097e-09 4.171644e-01
1.115564e+01 1.650688e-01 5.489123e-16 4.355516e-09 -3.411869e-09 4.171664e-01
1.115764e+01 1.650689e-01 5.486533e-16 4.348702e-09 -3.401660e-09 4.171683e-01
1.115964e+01 1.650690e-01 5.483958e-16 4.341909e-09 -3.391468e-09 4.171702e-01
1.116164e+01 1.650691e-01 5.481399e-16 4.335136e-09 -3.381295e-09 4.171721e-01
1.116364e+01 1.650693e-01 5.478854e-16 4.328384e-09 -3.371139e-09 4.171741e-01
1.116564e+01 1.650694e-01 5.476324e-16 4.321652e-09 -3.361001e-09 4.171760e-01
1.116764e+01 1.650695e-01 5.473809e-16 4.314940e-09 -3.350881e-09 4.171779e-01
1.116964e+01 1.650696e-01 5.471308e-16 4.308248e-09 -3.340779e-09 4.171798e-01
1.117164e+01 1.650697e-01 5.468822e-16 4.301577e-09 -3.330695e-09 4.171818e-01
1.117364e+01 1.650698e-01 5.466351e-16 4.294925e-09 -3.320628e-09 4.171837e-01
1.117564e+01 1.650700e-01 5.463894e-16 4.288294e-09 -3.310578e-09 4.171856e-01
1.117764e+01 1.650701e-01 5.461451e-16 4.281683e-09 -3.300547e-09 4.171875e-01
1.117964e+01 1.650702e-01 5.459023e-16 4.275092e-09 -3.290533e-09 4.171895e-01
1.118164e+01 1.650703e-01 5.456609e-16 4.268521e-09 -3.280536e-09 4.171914e-01
1.118364e+01 1.650704e-01 5.454210e-16 4.261970e-09 -3.270557e-09 4.171933e-01
1.118564e+01 1.650705e-01 5.451824e-16 4.255439e-09 -3.260595e-09 4.171952e-01
1.118764e+01 1.650706e-01 5.449453e-16 4.248928e-09 -3.250650e-09 4.171971e-01
1.118964e+01 1.650708e-01 5.447096e-16 4.242436e-09 -3.240723e-09 4.171990e-01
1.119164e+01 1.650709e-01 5.444752e-16 4.235965e-09 -3.230812e-09 4.172010e-01
1.119364e+01 1.650710e-01 5.442423e-16 4.229513e-09 -3.220919e-09 4.172029e-01
1.119564e+01 1.650711e-01 5.440107e-16 4.223081e-09 -3.211044e-09 4.172048e-01
1.119764e+01 1.650712e-01 5.437805e-16 4.216669e-09 -3.201185e-09 4.172067e-01
1.119964e+01 1.650713e-01 5.435517e-16 4.210276e-09 -3.191343e-09 4.172086e-01
1.120164e+01 1.650715e-01 5.433243e-16 4.203903e-09 -3.181518e-09 4.172105e-01
1.120364e+01 1.650716e-01 5.430982e-16 4.197550e-09 -3.171710e-09 4.172124e-01
1.120564e+01 1.650717e-01 5.428734e-16 4.191216e-09 -3.161919e-09 4.172144e-01
1.120764e+01 1.650718e-01 5.426501e-16 4.184902e-09 -3.152145e-09 4.172163e-01
1.120964e+01 1.650719e-01 5.424280e-16 4.178608e-09 -3.142388e-09 4.172182e-01
1.121164e+01 1.650720e-01 5.422073e-16 4.172333e-09 -3.132647e-09 4.172201e-01
1.121364e+01 1.650721e-01 5.419879e-16 4.166077e-09 -3.122923e-09 4.172220e-01
1.121564e+01 1.650723e-01 5.417698e-16 4.159841e-09 -3.113216e-09 4.172239e-01
1.121764e+01 1.650724e-01 5.415531e-16 4.153624e-09 -3.103525e-09 4.172258e-01
1.121964e+01 1.650725e-01 5.413377e-16 4.147427e-09 -3.093851e-09 4.172277e-01
1.122164e+01 1.650726e-01 5.411235e-16 4.141249e-09 -3.084193e-09 4.172296e-01
1.122364e+01 1.650727e-01 5.409107e-16 4.135090e-09 -3.074552e-09 4.172315e-01
1.122564e+01 1.650728e-01 5.406991e-16 4.128951e-09 -3.064927e-09 4.172334e-01
1.122764e+01 1.650729e-01 5.404889e-16 4.122831e-09 -3.055319e-09 4.172353e-01
1.122964e+01 1.650731e-01 5.402799e-16 4.116730e-09 -3.045727e-09 4.172372e-01
1.123164e+01 1.650732e-01 5.400722e-16 4.110648e-09 -3.036151e-09 4.172391e-01
1.123364e+01 1.650733e-01 5.398657e-16 4.104585e-09 -3.026591e-09 4.172411e-01
1.123564e+01 1.650734e-01 5.396606e-16 4.098541e-09 -3.017047e-09 4.172430e-01
1.123764e+01 1.650735e-01 5.394567e-16 4.092517e-09 -3.007520e-09 4.172449e-01
1.123964e+01 1.650736e-01 5.392540e-16 4.086511e-09 -2.998009e-09 4.172468e-01
1.124164e+01 1.650737e-01 5.390526e-16 4.080525e-09 -2.988513e-09 4.172487e-01
1.124364e+01 1.650739e-01 5.388524e-16 4.074557e-09 -2.979034e-09 4.172506e-01
1.124564e+01 1.650740e-01 5.386534e-16 4.068609e-09 -2.969571e-09 4.172525e-01
1.124764e+01 1.650741e-01 5.384557e-16 4.062679e-09 -2.960123e-09 4.172543e-01
1.124964e+01 1.650742e-01 5.382592e-16 4.056768e-09 -2.950692e-09 4.172562e-01
1.125164e+01 1.650743e-01 5.380639e-16 4.050876e-09 -2.941276e-09 4.172581e-01
1.125364e+01 1.650744e-01 5.378698e-16 4.045003e-09 -2.931876e-09 4.172600e-01
1.125564e+01 1.650745e-01 5.376770e-16 4.039149e-09 -2.922491e-09 4.172619e-01
1.125764e+01 1.650746e-01 5.374853e-16 4.033313e-09 -2.913123e-09 4.172638e-01
1.125964e+01 1.650748e-01 5.372948e-16 4.027496e-09 -2.903769e-09 4.172657e-01
1.126164e+01 1.650749e-01 5.371055e-16 4.021698e-09 -2.894432e-09 4.172676e-01
1.126364e+01 1.650750e-01 5.369174e-16 4.015918e-09 -2.885110e-09 4.172695e-01
1.126564e+01 1.650751e-01 5.367305e-16 4.010157e-09 -2.875803e-09 4.172714e-01
1.126764e+01 1.650752e-01 5.365448e-16 4.004415e-09 -2.866512e-09 4.172733e-01
1.126964e+01 1.650753e-01 5.363602e-16 3.998691e-09 -2.857236e-09 4.172752e-01
1.127164e+01 1.650754e-01 5.361767e-16 3.992986e-09 -2.847976e-09 4.172771e-01
1.127364e+01 1.650756e-01 5.359945e-16 3.987299e-09 -2.838731e-09 4.172790e-01
1.127564e+01 1.650757e-01 5.358134e-16 3.981631e-09 -2.829501e-09 4.172808e-01
1.127764e+01 1.650758e-01 5.356334e-16 3.975981e-09 -2.820287e-09 4.172827e-01
1.127964e+01 1.650759e-01 5.354545e-16 3.970350e-09 -2.811087e-09 4.172846e-01
1.128164e+01 1.650760e-01 5.352768e-16 3.964737e-09 -2.801903e-09 4.172865e-01
1.128364e+01 1.650761e-01 5.351003e-16 3.959142e-09 -2.792733e-09 4.172884e-01
1.128564e+01 1.650762e-01 5.349248e-16 3.953566e-09 -2.783579e-09 4.172903e-01
1.128764e+01 1.650763e-01 5.347505e-16 3.948008e-09 -2.774440e-09 4.172922e-01
1.128964e+01 1.650765e-01 5.345773e-16 3.942468e-09 -2.765316e-09 4.172940e-01
1.129164e+01 1.650766e-01 5.344052e-16 3.936947e-09 -2.756206e-09 4.172959e-01
1.129364e+01 1.650767e-01 5.342342e-16 3.931443e-09 -2.747112e-09 4.172978e-01
1.129564e+01 1.650768e-01 5.340642e-16 3.925958e-09 -2.738032e-09 4.172997e-01
1.129764e+01 1.650769e-01 5.338954e-16 3.920491e-09 -2.728967e-09 4.173016e-01
1.129964e+01 1.650770e-01 5.337277e-16 3.915042e-09 -2.719917e-09 4.173034e-01
1.130164e+01 1.650771e-01 5.335610e-16 3.909612e-09 -2.710881e-09 4.173053e-01
1.130364e+01 1.650773e-01 5.333955e-16 3.904199e-09 -2.701860e-09 4.173072e-01
1.130564e+01 1.650774e-01 5.332310e-16 3.898804e-09 -2.692854e-09 4.173091e-01
1.130764e+01 1.650775e-01 5.330675e-16 3.893428e-09 -2.683862e-09 4.173110e-01
1.130964e+01 1.650776e-01 5.329052e-16 3.888069e-09 -2.674884e-09 4.173128e-01
1.131164e+01 1.650777e-01 5.327439e-16 3.882728e-09 -2.665921e-09 4.173147e-01
1.131364e+01 1.650778e-01 5.325836e-16 3.877405e-09 -2.656973e-09 4.173166e-01
1.131564e+01 1.650779e-01 5.324244e-16 3.872100e-09 -2.648039e-09 4.173185e-01
1.131764e+01 1.650780e-01 5.322662e-16 3.866813e-09 -2.639119e-09 4.173203e-01
1.131964e+01 1.650782e-01 5.321091e-16 3.861544e-09 -2.630214e-09 4.173222e-01
1.132164e+01 1.650783e-01 5.319530e-16 3.856292e-09 -2.621322e-09 4.173241e-01
1.132364e+01 1.650784e-01 5.317979e-16 3.851058e-09 -2.612445e-09 4.173260e-01
1.132564e+01 1.650785e-01 5.316438e-16 3.845842e-09 -2.603582e-09 4.173278e-01
1.132764e+01 1.650786e-01 5.314908e-16 3.840644e-09 -2.594733e-09 4.173297e-01
1.132964e+01 1.650787e-01 5.313388e-16 3.835463e-09 -2.585899e-09 4.173316e-01
1.133164e+01 1.650788e-01 5.311878e-16 3.830300e-09 -2.577078e-09 4.173334e-01
1.133364e+01 1.650789e-01 5.310377e-16 3.825155e-09 -2.568271e-09 4.173353e-01
1.133564e+01 1.650791e-01 5.308887e-16 3.820027e-09 -2.559478e-09 4.173372e-01
1.133764e+01 1.650792e-01 5.307407e-16 3.814917e-09 -2.550700e-09 4.173390e-01
1.133964e+01 1.650793e-01 5.305937e-16 3.809824e-09 -2.541934e-09 4.173409e-01
1.134164e+01 1.650794e-01 5.304476e-16 3.804749e-09 -2.533183e-09 4.173428e-01
1.134364e+01 1.650795e-01 5.303026e-16 3.799692e-09 -2.524446e-09 4.173446e-01
1.134564e+01 1.650796e-01 5.301585e-16 3.794652e-09 -2.515722e-09 4.173465e-01
1.134764e+01 1.650797e-01 5.300153e-16 3.789629e-09 -2.507012e-09 4.173484e-01
1.134964e+01 1.650798e-01 5.298732e-16 3.784623e-09 -2.498316e-09 4.173502e-01
1.135164e+01 1.650799e-01 5.297320e-16 3.779636e-09 -2.489633e-09 4.173521e-01
1.135364e+01 1.650801e-01 5.295917e-16 3.774665e-09 -2.480964e-09 4.173540e-01
1.135564e+01 1.650802e-01 5.294524e-16 3.769712e-09 -2.472308e-09 4.173558e-01
1.135764e+01 1.650803e-01 5.293141e-16 3.764776e-09 -2.463666e-09 4.173577e-01
1.135964e+01 1.650804e-01 5.291767e-16 3.759857e-09 -2.455037e-09 4.173595e-01
1.136164e+01 1.650805e-01 5.290402e-16 3.754956e-09 -2.446421e-09 4.173614e-01
1.136364e+01 1.650806e-01 5.289047e-16 3.750071e-09 -2.437819e-09 4.173633e-01
1.136564e+01 1.650807e-01 5.287701e-16 3.745204e-09 -2.429231e-09 4.173651e-01
1.136764e+01 1.650808e-01 5.286364e-16 3.740354e-09 -2.420655e-09 4.173670e-01
1.136964e+01 1.650810e-01 5.285036e-16 3.735522e-09 -2.412093e-09 4.173688e-01
1.137164e+01 1.650811e-01 5.283718e-16 3.730706e-09 -2.403544e-09 4.173707e-01
1.137364e+01 1.650812e-01 5.282409e-16 3.725907e-09 -2.395008e-09 4.173725e-01
1.137564e+01 1.650813e-01 5.281108e-16 3.721126e-09 -2.386485e-09 4.173744e-01
1.137764e+01 1.650814e-01 5.279817e-16 3.716361e-09 -2.377975e-09 4.173762e-01
1.137964e+01 1.650815e-01 5.278535e-16 3.711614e-09 -2.369478e-09 4.173781e-01
1.138164e+01 1.650816e-01 5.277262e-16 3.706884e-09 -2.360995e-09 4.173800e-01
1.138364e+01 1.650817e-01 5.275997e-16 3.702170e-09 -2.352524e-09 4.173818e-01
1.138564e+01 1.650818e-01 5.274741e-16 3.697473e-09 -2.344066e-09 4.173837e-01
1.138764e+01 1.650820e-01 5.273495e-16 3.692794e-09 -2.335621e-09 4.173855e-01
1.138964e+01 1.650821e-01 5.272257e-16 3.688131e-09 -2.327189e-09 4.173874e-01
1.139164e+01 1.650822e-01 5.271027e-16 3.683485e-09 -2.318769e-09 4.173892e-01
1.139364e+01 1.650823e-01 5.269807e-16 3.678856e-09 -2.310362e-09 4.173911e-01
1.139564e+01 1.650824e-01 5.268595e-16 3.674244e-09 -2.301968e-09 4.173929e-01
1.139764e+01 1.650825e-01 5.267391e-16 3.669648e-09 -2.293587e-09 4.173948e-01
1.139964e+01 1.650826e-01 5.266196e-16 3.665069e-09 -2.285218e-09 4.173966e-01
1.140164e+01 1.650827e-01 5.265010e-16 3.660507e-09 -2.276862e-09 4.173985e-01
1.140364e+01 1.650828e-01 5.263832e-16 3.655962e-09 -2.268518e-09 4.174003e-01
1.140564e+01 1.650829e-01 5.262662e-16 3.651433e-09 -2.260187e-09 4.174021e-01
1.140764e+01 1.650831e-01 5.261501e-16 3.646921e-09 -2.251868e-09 4.174040e-01
1.140964e+01 1.650832e-01 5.260349e-16 3.642426e-09 -2.243562e-09 4.174058e-01
1.141164e+01 1.650833e-01 5.259204e-16 3.637947e-09 -2.235268e-09 4.174077e-01
1.141364e+01 1.650834e-01 5.258068e-16 3.633484e-09 -2.226987e-09 4.174095e-01
1.141564e+01 1.650835e-01 5.256940e-16 3.629039e-09 -2.218717e-09 4.174114e-01
1.141764e+01 1.650836e-01 5.255820e-16 3.624610e-09 -2.210460e-09 4.174132e-01
1.141964e+01 1.650837e-01 5.254708e-16 3.620197e-09 -2.202216e-09 4.174150e-01
1.142164e+01 1.650838e-01 5.253605e-16 3.615801e-09 -2.193983e-09 4.174169e-01
1.142364e+01 1.650839e-01 5.252509e-16 3.611421e-09 -2.185762e-09 4.174187e-01
1.142564e+01 1.650841e-01 5.251422e-16 3.607058e-09 -2.177554e-09 4.174206e-01
1.142764e+01 1.650842e-01 5.250342e-16 3.602711e-09 -2.169358e-09 4.174224e-01
1.142964e+01 1.650843e-01 5.249270e-16 3.598380e-09 -2.161173e-09 4.174242e-01
1.143164e+01 1.650844e-01 5.248207e-16 3.594066e-09 -2.153001e-09 4.174261e-01
1.143364e+01 1.650845e-01 5.247151e-16 3.589768e-09 -2.144841e-09 4.174279e-01
1.143564e+01 1.650846e-01 5.246103e-16 3.585487e-09 -2.136692e-09 4.174297e-01
1.143764e+01 1.650847e-01 5.245062e-16 3.581221e-09 -2.128555e-09 4.174316e-01
1.143964e+01 1.650848e-01 5.244030e-16 3.576972e-09 -2.120431e-09 4.174334e-01
1.144164e+01 1.650849e-01 5.243005e-16 3.572740e-09 -2.112318e-09 4.174352e-01
1.144364e+01 1.650850e-01 5.241988e-16 3.568523e-09 -2.104216e-09 4.174371e-01
1.144564e+01 1.650852e-01 5.240978e-16 3.564323e-09 -2.096127e-09 4.174389e-01
1.144764e+01 1.650853e-01 5.239976e-16 3.560139e-09 -2.088049e-09 4.174407e-01
1.144964e+01 1.650854e-01 5.238982e-16 3.555971e-09 -2.079983e-09 4.174426e-01
1.145164e+01 1.650855e-01 5.237995e-16 3.551819e-09 -2.071928e-09 4.174444e-01
1.145364e+01 1.650856e-01 5.237015e-16 3.547683e-09 -2.063885e-09 4.174462e-01
1.145564e+01 1.650857e-01 5.236043e-16 3.543563e-09 -2.055853e-09 4.174481e-01
1.145764e+01 1.650858e-01 5.235079e-16 3.539459e-09 -2.047833e-09 4.174499e-01
1.145964e+01 1.650859e-01 5.234121e-16 3.535372e-09 -2.039824e-09 4.174517e-01
1.146164e+01 1.650860e-01 5.233171e-16 3.531300e-09 -2.031827e-09 4.174535e-01
1.146364e+01 1.650861e-01 5.232229e-16 3.527245e-09 -2.023841e-09 4.174554e-01
1.146564e+01 1.650863e-01 5.231293e-16 3.523205e-09 -2.015867e-09 4.174572e-01
1.146764e+01 1.650864e-01 5.230365e-16 3.519181e-09 -2.007903e-09 4.174590e-01
1.146964e+01 1.650865e-01 5.229444e-16 3.515173e-09 -1.999951e-09 4.174608e-01
1.147164e+01 1.650866e-01 5.228530e-16 3.511181e-09 -1.992011e-09 4.174627e-01
1.147364e+01 1.650867e-01 5.227623e-16 3.507205e-09 -1.984081e-09 4.174645e-01
1.147564e+01 1.650868e-01 5.226723e-16 3.503245e-09 -1.976162e-09 4.174663e-01
1.147764e+01 1.650869e-01 5.225830e-16 3.499300e-09 -1.968255e-09 4.174681e-01
1.147964e+01 1.650870e-01 5.224945e-16 3.495372e-09 -1.960359e-09 4.174700e-01
1.148164e+01 1.650871e-01 5.224066e-16 3.491459e-09 -1.952473e-09 4.174718e-01
1.148364e+01 1.650872e-01 5.223194e-16 3.487562e-09 -1.944599e-09 4.174736e-01
1.148564e+01 1.650873e-01 5.222329e-16 3.483681e-09 -1.936735e-09 4.174754e-01
1.148764e+01 1.650875e-01 5.221470e-16 3.479815e-09 -1.928883e-09 4.174772e-01
1.148964e+01 1.650876e-01 5.220619e-16 3.475965e-09 -1.921041e-09 4.174791e-01
1.149164e+01 1.650877e-01 5.219774e-16 3.472131e-09 -1.913210e-09 4.174809e-01
1.149364e+01 1.650878e-01 5.218936e-16 3.468312e-09 -1.905390e-09 4.174827e-01
1.149564e+01 1.650879e-01 5.218105e-16 3.464509e-09 -1.897581e-09 4.174845e-01
1.149764e+01 1.650880e-01 5.217281e-16 3.460722e-09 -1.889783e-09 4.174863e-01
1.149964e+01 1.650881e-01 5.216463e-16 3.456950e-09 -1.881995e-09 4.174881e-01
1.150164e+01 1.650882e-01 5.215651e-16 3.453194e-09 -1.874218e-09 4.174900e-01
1.150364e+01 1.650883e-01 5.214847e-16 3.449453e-09 -1.866451e-09 4.174918e-01
1.150564e+01 1.650884e-01 5.214048e-16 3.445728e-09 -1.858695e-09 4.174936e-01
1.150764e+01 1.650885e-01 5.213257e-16 3.442018e-09 -1.850950e-09 4.174954e-01
1.150964e+01 1.650887e-01 5.212471e-16 3.438324e-09 -1.843215e-09 4.174972e-01
1.151164e+01 1.650888e-01 5.211693e-16 3.434646e-09 -1.835490e-09 4.174990e-01
1.151364e+01 1.650889e-01 5.210920e-16 3.430982e-09 -1.827776e-09 4.175008e-01
1.151564e+01 1.650890e-01 5.210154e-16 3.427334e-09 -1.820073e-09 4.175026e-01
1.151764e+01 1.650891e-01 5.209394e-16 3.423702e-09 -1.812379e-09 4.175045e-01
1.151964e+01 1.650892e-01 5.208641e-16 3.420085e-09 -1.804696e-09 4.175063e-01
1.152164e+01 1.650893e-01 5.207893e-16 3.416483e-09 -1.797024e-09 4.175081e-01
1.152364e+01 1.650894e-01 5.207152e-16 3.412897e-09 -1.789361e-09 4.175099e-01
1.152564e+01 1.650895e-01 5.206418e-16 3.409326e-09 -1.781709e-09 4.175117e-01
1.152764e+01 1.650896e-01 5.205689e-16 3.405770e-09 -1.774067e-09 4.175135e-01
1.152964e+01 1.650897e-01 5.204966e-16 3.402230e-09 -1.766435e-09 4.175153e-01
1.153164e+01 1.650898e-01 5.204250e-16 3.398704e-09 -1.758813e-09 4.175171e-01
1.153364e+01 1.650900e-01 5.203539e-16 3.395194e-09 -1.751202e-09 4.175189e-01
1.153564e+01 1.650901e-01 5.202835e-16 3.391699e-09 -1.743600e-09 4.175207e-01
1.153764e+01 1.650902e-01 5.202137e-16 3.388220e-09 -1.736008e-09 4.175225e-01
1.153964e+01 1.650903e-01 5.201444e-16 3.384755e-09 -1.728427e-09 4.175243e-01
1.154164e+01 1.650904e-01 5.200758e-16 3.381306e-09 -1.720855e-09 4.175261e-01
1.154364e+01 1.650905e-01 5.200077e-16 3.377872e-09 -1.713293e-09 4.175279e-01
1.154564e+01 1.650906e-01 5.199402e-16 3.374453e-09 -1.705741e-09 4.175297e-01
1.154764e+01 1.650907e-01 5.198733e-16 3.371049e-09 -1.698198e-09 4.175315e-01
1.154964e+01 1.650908e-01 5.198070e-16 3.367660e-09 -1.690666e-09 4.175333e-01
1.155164e+01 1.650909e-01 5.197413e-16 3.364286e-09 -1.683143e-09 4.175351e-01
1.155364e+01 1.650910e-01 5.196761e-16 3.360928e-09 -1.675630e-09 4.175369e-01
1.155564e+01 1.650911e-01 5.196115e-16 3.357584e-09 -1.668127e-09 4.175387e-01
1.155764e+01 1.650913e-01 5.195475e-16 3.354255e-09 -1.660633e-09 4.175405e-01
1.155964e+01 1.650914e-01 5.194840e-16 3.350941e-09 -1.653149e-09 4.175423e-01
1.156164e+01 1.650915e-01 5.194211e-16 3.347642e-09 -1.645675e-09 4.175441e-01
1.156364e+01 1.650916e-01 5.193588e-16 3.344359e-09 -1.638210e-09 4.175459e-01
1.156564e+01 1.650917e-01 5.192970e-16 3.341090e-09 -1.630754e-09 4.175477e-01
1.156764e+01 1.650918e-01 5.192357e-16 3.337836e-09 -1.623308e-09 4.175495e-01
1.156964e+01 1.650919e-01 5.191751e-16 3.334596e-09 -1.615872e-09 4.175513e-01
1.157164e+01 1.650920e-01 5.191149e-16 3.331372e-09 -1.608444e-09 4.175531e-01
1.157364e+01 1.650921e-01 5.190553e-16 3.328163e-09 -1.601026e-09 4.175549e-01
1.157564e+01 1.650922e-01 5.189962e-16 3.324968e-09 -1.593618e-09 4.175567e-01
1.157764e+01 1.650923e-01 5.189377e-16 3.321788e-09 -1.586219e-09 4.175584e-01
1.157964e+01 1.650924e-01 5.188797e-16 3.318623e-09 -1.578829e-09 4.175602e-01
1.158164e+01 1.650925e-01 5.188223e-16 3.315473e-09 -1.571448e-09 4.175620e-01
1.158364e+01 1.650926e-01 5.187653e-16 3.312337e-09 -1.564076e-09 4.175638e-01
1.158564e+01 1.650928e-01 5.187089e-16 3.309216e-09 -1.556714e-09 4.175656e-01
1.158764e+01 1.650929e-01 5.186530e-16 3.306110e-09 -1.549361e-09 4.175674e-01
1.158964e+01 1.650930e-01 5.185976e-16 3.303019e-09 -1.542016e-09 4.175692e-01
1.159164e+01 1.650931e-01 5.185428e-16 3.299942e-09 -1.534681e-09 4.175710e-01
1.159364e+01 1.650932e-01 5.184884e-16 3.296880e-09 -1.527355e-09 4.175728e-01
1.159564e+01 1.650933e-01 5.184346e-16 3.293833e-09 -1.520038e-09 4.175745e-01
1.159764e+01 1.650934e-01 5.183813e-16 3.290800e-09 -1.512730e-09 4.175763e-01
1.159964e+01 1.650935e-01 5.183284e-16 3.287782e-09 -1.505430e-09 4.175781e-01
1.160164e+01 1.650936e-01 5.182761e-16 3.284778e-09 -1.498140e-09 4.175799e-01
1.160364e+01 1.650937e-01 5.182243e-16 3.281789e-09 -1.490858e-09 4.175817e-01
1.160564e+01 1.650938e-01 5.181729e-16 3.278815e-09 -1.483586e-09 4.175835e-01
1.160764e+01 1.650939e-01 5.181221e-16 3.275855e-09 -1.476322e-09 4.175852e-01
1.160964e+01 1.650940e-01 5.180717e-16 3.272910e-09 -1.469066e-09 4.175870e-01
1.161164e+01 1.650941e-01 5.180219e-16 3.269979e-09 -1.461820e-09 4.175888e-01
1.161364e+01 1.650943e-01 5.179725e-16 3.267062e-09 -1.454582e-09 4.175906e-01
1.161564e+01 1.650944e-01 5.179236e-16 3.264160e-09 -1.447353e-09 4.175924e-01
1.161764e+01 1.650945e-01 5.178752e-16 3.261273e-09 -1.440132e-09 4.175941e-01
1.161964e+01 1.650946e-01 5.178272e-16 3.258400e-09 -1.432920e-09 4.175959e-01
1.162164e+01 1.650947e-01 5.177797e-16 3.255541e-09 -1.425716e-09 4.175977e-01
1.162364e+01 1.650948e-01 5.177327e-16 3.252697e-09 -1.418521e-09 4.175995e-01
1.162564e+01 1.650949e-01 5.176862e-16 3.249867e-09 -1.411335e-09 4.176012e-01
1.162764e+01 1.650950e-01 5.176401e-16 3.247052e-09 -1.404157e-09 4.176030e-01
1.162964e+01 1.650951e-01 5.175945e-16 3.244251e-09 -1.396987e-09 4.176048e-01
1.163164e+01 1.650952e-01 5.175493e-16 3.241464e-09 -1.389825e-09 4.176066e-01
1.163364e+01 1.650953e-01 5.175046e-16 3.238691e-09 -1.382672e-09 4.176083e-01
1.163564e+01 1.650954e-01 5.174603e-16 3.235933e-09 -1.375528e-09 4.176101e-01
1.163764e+01 1.650955e-01 5.174165e-16 3.233189e-09 -1.368391e-09 4.176119e-01
1.163964e+01 1.650956e-01 5.173732e-16 3.230460e-09 -1.361263e-09 4.176137e-01
1.164164e+01 1.650957e-01 5.173303e-16 3.227744e-09 -1.354143e-09 4.176154e-01
1.164364e+01 1.650959e-01 5.172878e-16 3.225043e-09 -1.347031e-09 4.176172e-01
1.164564e+01 1.650960e-01 5.172457e-16 3.222356e-09 -1.339928e-09 4.176190e-01
1.164764e+01 1.650961e-01 5.172041e-16 3.219683e-09 -1.332832e-09 4.176207e-01
1.164964e+01 1.650962e-01 5.171630e-16 3.217025e-09 -1.325744e-09 4.176225e-01
1.165164e+01 1.650963e-01 5.171222e-16 3.214380e-09 -1.318665e-09 4.176243e-01
1.165364e+01 1.650964e-01 5.170819e-16 3.211750e-09 -1.311593e-09 4.176260e-01
1.165564e+01 1.650965e-01 5.170421e-16 3.209134e-09 -1.304530e-09 4.176278e-01
1.165764e+01 1.650966e-01 5.170026e-16 3.206532e-09 -1.297474e-09 4.176296e-01
1.165964e+01 1.650967e-01 5.169635e-16 3.203944e-09 -1.290427e-09 4.176313e-01
1.166164e+01 1.650968e-01 5.169249e-16 3.201370e-09 -1.283387e-09 4.176331e-01
1.166364e+01 1.650969e-01 5.168867e-16 3.198810e-09 -1.276355e-09 4.176349e-01
1.166564e+01 1.650970e-01 5.168489e-16 3.196265e-09 -1.269331e-09 4.176366e-01
1.166764e+01 1.650971e-01 5.168115e-16 3.193733e-09 -1.262314e-09 4.176384e-01
1.166964e+01 1.650972e-01 5.167746e-16 3.191215e-09 -1.255306e-09 4.176402e-01
1.167164e+01 1.650973e-01 5.167380e-16 3.188712e-09 -1.248305e-09 4.176419e-01
1.167364e+01 1.650974e-01 5.167018e-16 3.186222e-09 -1.241312e-09 4.176437e-01
1.167564e+01 1.650975e-01 5.166660e-16 3.183747e-09 -1.234326e-09 4.176454e-01
1.167764e+01 1.650977e-01 5.166306e-16 3.181285e-09 -1.227348e-09 4.176472e-01
1.167964e+01 1.650978e-01 5.165957e-16 3.178837e-09 -1.220378e-09 4.176490e-01
1.168164e+01 1.650979e-01 5.165611e-16 3.176403e-09 -1.213415e-09 4.176507e-01
1.168364e+01 1.650980e-01 5.165269e-16 3.173984e-09 -1.206460e-09 4.176525e-01
1.168564e+01 1.650981e-01 5.164930e-16 3.171578e-09 -1.199512e-09 4.176542e-01
1.168764e+01 1.650982e-01 5.164596e-16 3.169185e-09 -1.192571e-09 4.176560e-01
1.168964e+01 1.650983e-01 5.164266e-16 3.166807e-09 -1.185639e-09 4.176578e-01
1.169164e+01 1.650984e-01 5.163939e-16 3.164443e-09 -1.178713e-09 4.176595e-01
1.169364e+01 1.650985e-01 5.163616e-16 3.162092e-09 -1.171795e-09 4.176613e-01
1.169564e+01 1.650986e-01 5.163296e-16 3.159756e-09 -1.164884e-09 4.176630e-01
1.169764e+01 1.650987e-01 5.162981e-16 3.157433e-09 -1.157980e-09 4.176648e-01
1.169964e+01 1.650988e-01 5.162669e-16 3.155124e-09 -1.151084e-09 4.176665e-01
1.170164e+01 1.650989e-01 5.162361e-16 3.152829e-09 -1.144195e-09 4.176683e-01
1.170364e+01 1.650990e-01 5.162056e-16 3.150547e-09 -1.137313e-09 4.176700e-01
1.170564e+01 1.650991e-01 5.161755e-16 3.148279e-09 -1.130438e-09 4.176718e-01
1.170764e+01 1.650992e-01 5.161458e-16 3.146025e-09 -1.123571e-09 4.176735e-01
1.170964e+01 1.650993e-01 5.161164e-16 3.143785e-09 -1.116710e-09 4.176753e-01
1.171164e+01 1.650994e-01 5.160874e-16 3.141558e-09 -1.109857e-09 4.176770e-01
1.171364e+01 1.650995e-01 5.160587e-16 3.139346e-09 -1.103010e-09 4.176788e-01
1.171564e+01 1.650997e-01 5.160304e-16 3.137146e-09 -1.096171e-09 4.176805e-01
1.171764e+01 1.650998e-01 5.160024e-16 3.134961e-09 -1.089339e-09 4.176823e-01
1.171964e+01 1.650999e-01 5.159748e-16 3.132789e-09 -1.082513e-09 4.176840e-01
1.172164e+01 1.651000e-01 5.159475e-16 3.130631e-09 -1.075695e-09 4.176858e-01
1.172364e+01 1.651001e-01 5.159205e-16 3.128486e-09 -1.068883e-09 4.176875e-01
1.172564e+01 1.651002e-01 5.158939e-16 3.126355e-09 -1.062078e-09 4.176893e-01
1.172764e+01 1.651003e-01 5.158676e-16 3.124238e-09 -1.055280e-09 4.176910e-01
1.172964e+01 1.651004e-01 5.158416e-16 3.122134e-09 -1.048489e-09 4.176928e-01
1.173164e+01 1.651005e-01 5.158160e-16 3.120044e-09 -1.041705e-09 4.176945e-01
1.173364e+01 1.651006e-01 5.157907e-16 3.117967e-09 -1.034927e-09 4.176962e-01
1.173564e+01 1.651007e-01 5.157657e-16 3.115904e-09 -1.028156e-09 4.176980e-01
1.173764e+01 1.651008e-01 5.157411e-16 3.113855e-09 -1.021392e-09 4.176997e-01
1.173964e+01 1.651009e-01 5.157168e-16 3.111819e-09 -1.014634e-09 4.177015e-01
1.174164e+01 1.651010e-01 5.156927e-16 3.109796e-09 -1.007883e-09 4.177032e-01
1.174364e+01 1.651011e-01 5.156691e-16 3.107787e-09 -1.001138e-09 4.177050e-01
1.174564e+01 1.651012e-01 5.156457e-16 3.105792e-09 -9.944002e-10 4.177067e-01
1.174764e+01 1.651013e-01 5.156226e-16 3.103810e-09 -9.876687e-10 4.177084e-01
1.174964e+01 1.651014e-01 5.155998e-16 3.101841e-09 -9.809437e-10 4.177102e-01
1.175164e+01 1.651015e-01 5.155774e-16 3.099886e-09 -9.742251e-10 4.177119e-01
1.175364e+01 1.651016e-01 5.155552e-16 3.097944e-09 -9.675130e-10 4.177136e-01
1.175564e+01 1.651017e-01 5.155334e-16 3.096016e-09 -9.608072e-10 4.177154e-01
1.175764e+01 1.651018e-01 5.155118e-16 3.094101e-09 -9.541078e-10 4.177171e-01
1.175964e+01 1.651020e-01 5.154905e-16 3.092199e-09 -9.474148e-10 4.177189e-01
1.176164e+01 1.651021e-01 5.154696e-16 3.090311e-09 -9.407280e-10 4.177206e-01
1.176364e+01 1.651022e-01 5.154489e-16 3.088436e-09 -9.340475e-10 4.177223e-01
1.176564e+01 1.651023e-01 5.154285e-16 3.086575e-09 -9.273732e-10 4.177241e-01
1.176764e+01 1.651024e-01 5.154084e-16 3.084727e-09 -9.207051e-10 4.177258e-01
1.176964e+01 1.651025e-01 5.153886e-16 3.082892e-09 -9.140432e-10 4.177275e-01
1.177164e+01 1.651026e-01 5.153691e-16 3.081071e-09 -9.073875e-10 4.177293e-01
1.177364e+01 1.651027e-01 5.153499e-16 3.079263e-09 -9.007378e-10 4.177310e-01
1.177564e+01 1.651028e-01 5.153309e-16 3.077468e-09 -8.940942e-10 4.177327e-01
1.177764e+01 1.651029e-01 5.153122e-16 3.075686e-09 -8.874567e-10 4.177345e-01
1.177964e+01 1.651030e-01 5.152938e-16 3.073918e-09 -8.808252e-10 4.177362e-01
1.178164e+01 1.651031e-01 5.152756e-16 3.072163e-09 -8.741997e-10 4.177379e-01
1.178364e+01 1.651032e-01 5.152578e-16 3.070421e-09 -8.675802e-10 4.177396e-01
1.178564e+01 1.651033e-01 5.152402e-16 3.068693e-09 -8.609666e-10 4.177414e-01
1.178764e+01 1.651034e-01 5.152228e-16 3.066977e-09 -8.543589e-10 4.177431e-01
1.178964e+01 1.651035e-01 5.152057e-16 3.065275e-09 -8.477570e-10 4.177448e-01
1.179164e+01 1.651036e-01 5.151889e-16 3.063586e-09 -8.411610e-10 4.177466e-01
1.179364e+01 1.651037e-01 5.151724e-16 3.061910e-09 -8.345708e-10 4.177483e-01
1.179564e+01 1.651038e-01 5.151561e-16 3.060248e-09 -8.279864e-10 4.177500e-01
1.179764e+01 1.651039e-01 5.151400e-16 3.058599e-09 -8.214078e-10 4.177517e-01
1.179964e+01 1.651040e-01 5.151242e-16 3.056962e-09 -8.148348e-10 4.177535e-01
1.180164e+01 1.651041e-01 5.151087e-16 3.055339e-09 -8.082676e-10 4.177552e-01
1.180364e+01 1.651042e-01 5.150934e-16 3.053729e-09 -8.017060e-10 4.177569e-01
1.180564e+01 1.651043e-01 5.150783e-16 3.052132e-09 -7.951501e-10 4.177586e-01
1.180764e+01 1.651044e-01 5.150635e-16 3.050549e-09 -7.885997e-10 4.177603e-01
1.180964e+01 1.651045e-01 5.150490e-16 3.048978e-09 -7.820549e-10 4.177621e-01
1.181164e+01 1.651046e-01 5.150346e-16 3.047420e-09 -7.755157e-10 4.177638e-01
1.181364e+01 1.651048e-01 5.150206e-16 3.045876e-09 -7.689820e-10 4.177655e-01
1.181564e+01 1.651049e-01 5.150067e-16 3.044344e-09 -7.624537e-10 4.177672e-01
1.181764e+01 1.651050e-01 5.149931e-16 3.042826e-09 -7.559310e-10 4.177689e-01
1.181964e+01 1.651051e-01 5.149797e-16 3.041321e-09 -7.494136e-10 4.177707e-01
1.182164e+01 1.651052e-01 5.149665e-16 3.039828e-09 -7.429016e-10 4.177724e-01
1.182364e+01 1.651053e-01 5.149536e-16 3.038349e-09 -7.363950e-10 4.177741e-01
1.182564e+01 1.651054e-01 5.149409e-16 3.036883e-09 -7.298938e-10 4.177758e-01
1.182764e+01 1.651055e-01 5.149284e-16 3.035430e-09 -7.233978e-10 4.177775e-01
1.182964e+01 1.651056e-01 5.149161e-16 3.033989e-09 -7.169071e-10 4.177792e-01
1.183164e+01 1.651057e-01 5.149041e-16 3.032562e-09 -7.104217e-10 4.177810e-01
1.183364e+01 1.651058e-01 5.148922e-16 3.031148e-09 -7.039415e-10 4.177827e-01
1.183564e+01 1.651059e-01 5.148806e-16 3.029746e-09 -6.974664e-10 4.177844e-01
1.183764e+01 1.651060e-01 5.148692e-16 3.028358e-09 -6.909966e-10 4.177861e-01
1.183964e+01 1.651061e-01 5.148580e-16 3.026982e-09 -6.845318e-10 4.177878e-01
1.184164e+01 1.651062e-01 5.148470e-16 3.025620e-09 -6.780722e-10 4.177895e-01
1.184364e+01 1.651063e-01 5.148362e-16 3.024270e-09 -6.716176e-10 4.177912e-01
1.184564e+01 1.651064e-01 5.148256e-16 3.022933e-09 -6.651681e-10 4.177929e-01
1.184764e+01 1.651065e-01 5.148153e-16 3.021609e-09 -6.587236e-10 4.177947e-01
1.184964e+01 1.651066e-01 5.148051e-16 3.020298e-09 -6.522841e-10 4.177964e-01
1.185164e+01 1.651067e-01 5.147951e-16 3.019000e-09 -6.458495e-10 4.177981e-01
1.185364e+01 1.651068e-01 5.147853e-16 3.017715e-09 -6.394199e-10 4.177998e-01
1.185564e+01 1.651069e-01 5.147757e-16 3.016442e-09 -6.329951e-10 4.178015e-01
1.185764e+01 1.651070e-01 5.147663e-16 3.015183e-09 -6.265752e-10 4.178032e-01
1.185964e+01 1.651071e-01 5.147571e-16 3.013936e-09 -6.201602e-10 4.178049e-01
1.186164e+01 1.651072e-01 5.147480e-16 3.012702e-09 -6.137500e-10 4.178066e-01
1.186364e+01 1.651073e-01 5.147392e-16 3.011481e-09 -6.073446e-10 4.178083e-01
1.186564e+01 1.651074e-01 5.147305e-16 3.010273e-09 -6.009439e-10 4.178100e-01
1.186764e+01 1.651075e-01 5.147221e-16 3.009077e-09 -5.945479e-10 4.178117e-01
1.186964e+01 1.651076e-01 5.147138e-16 3.007895e-09 -5.881566e-10 4.178134e-01
1.187164e+01 1.651077e-01 5.147056e-16 3.006725e-09 -5.817700e-10 4.178151e-01
1.187364e+01 1.651078e-01 5.146977e-16 3.005567e-09 -5.753881e-10 4.178168e-01
1.187564e+01 1.651079e-01 5.146899e-16 3.004423e-09 -5.690107e-10 4.178185e-01
1.187764e+01 1.651080e-01 5.146823e-16 3.003291e-09 -5.626380e-10 4.178202e-01
1.187964e+01 1.651081e-01 5.146749e-16 3.002173e-09 -5.562698e-10 4.178219e-01
1.188164e+01 1.651082e-01 5.146676e-16 3.001066e-09 -5.499061e-10 4.178236e-01
1.188364e+01 1.651083e-01 5.146605e-16 2.999973e-09 -5.435469e-10 4.178253e-01
1.188564e+01 1.651084e-01 5.146536e-16 2.998892e-09 -5.371922e-10 4.178270e-01
1.188764e+01 1.651085e-01 5.146468e-16 2.997824e-09 -5.308419e-10 4.178287e-01
1.188964e+01 1.651086e-01 5.146402e-16 2.996769e-09 -5.244960e-10 4.178304e-01
1.189164e+01 1.651087e-01 5.146337e-16 2.995726e-09 -5.181545e-10 4.178321e-01
1.189364e+01 1.651088e-01 5.146274e-16 2.994696e-09 -5.118174e-10 4.178338e-01
1.189564e+01 1.651090e-01 5.146212e-16 2.993679e-09 -5.054846e-10 4.178355e-01
1.189764e+01 1.651091e-01 5.146152e-16 2.992674e-09 -4.991561e-10 4.178372e-01
1.189964e+01 1.651092e-01 5.146094e-16 2.991682e-09 -4.928318e-10 4.178389e-01
1.190164e+01 1.651093e-01 5.146037e-16 2.990703e-09 -4.865118e-10 4.178406e-01
1.190364e+01 1.651094e-01 5.145981e-16 2.989736e-09 -4.801960e-10 4.178423e-01
1.190564e+01 1.651095e-01 5.145927e-16 2.988782e-09 -4.738844e-10 4.178440e-01
1.190764e+01 1.651096e-01 5.145874e-16 2.987841e-09 -4.675770e-10 4.178457e-01
1.190964e+01 1.651097e-01 5.145823e-16 2.986912e-09 -4.612737e-10 4.178474e-01
1.191164e+01 1.651098e-01 5.145773e-16 2.985996e-09 -4.549744e-10 4.178491e-01
1.191364e+01 1.651099e-01 5.145724e-16 2.985092e-09 -4.486793e-10 4.178508e-01
1.191564e+01 1.651100e-01 5.145677e-16 2.984201e-09 -4.423882e-10 4.178525e-01
1.191764e+01 1.651101e-01 5.145631e-16 2.983322e-09 -4.361011e-10 4.178541e-01
1.191964e+01 1.651102e-01 5.145586e-16 2.982456e-09 -4.298180e-10 4.178558e-01
1.192164e+01 1.651103e-01 5.145543e-16 2.981603e-09 -4.235389e-10 4.178575e-01
1.192364e+01 1.651104e-01 5.145501e-16 2.980762e-09 -4.172637e-10 4.178592e-01
1.192564e+01 1.651105e-01 5.145460e-16 2.979934e-09 -4.109924e-10 4.178609e-01
1.192764e+01 1.651106e-01 5.145420e-16 2.979118e-09 -4.047249e-10 4.178626e-01
1.192964e+01 1.651107e-01 5.145382e-16 2.978315e-09 -3.984614e-10 4.178643e-01
1.193164e+01 1.651108e-01 5.145344e-16 2.977524e-09 -3.922016e-10 4.178660e-01
1.193364e+01 1.651109e-01 5.145308e-16 2.976746e-09 -3.859456e-10 4.178676e-01
1.193564e+01 1.651110e-01 5.145273e-16 2.975981e-09 -3.796934e-10 4.178693e-01
1.193764e+01 1.651111e-01 5.145239e-16 2.975228e-09 -3.734450e-10 4.178710e-01
1.193964e+01 1.651112e-01 5.145207e-16 2.974487e-09 -3.672002e-10 4.178727e-01
1.194164e+01 1.651113e-01 5.145175e-16 2.973759e-09 -3.609591e-10 4.178744e-01
1.194364e+01 1.651114e-01 5.145144e-16 2.973043e-09 -3.547217e-10 4.178761e-01
1.194564e+01 1.651115e-01 5.145115e-16 2.972340e-09 -3.484879e-10 4.178777e-01
1.194764e+01 1.651116e-01 5.145086e-16 2.971649e-09 -3.422577e-10 4.178794e-01
1.194964e+01 1.651117e-01 5.145059e-16 2.970971e-09 -3.360311e-10 4.178811e-01
1.195164e+01 1.651118e-01 5.145032e-16 2.970305e-09 -3.298081e-10 4.178828e-01
1.195364e+01 1.651119e-01 5.145007e-16 2.969652e-09 -3.235885e-10 4.178845e-01
1.195564e+01 1.651120e-01 5.144982e-16 2.969011e-09 -3.173724e-10 4.178861e-01
1.195764e+01 1.651121e-01 5.144959e-16 2.968382e-09 -3.111598e-10 4.178878e-01
1.195964e+01 1.651122e-01 5.144936e-16 2.967766e-09 -3.049506e-10 4.178895e-01
1.196164e+01 1.651123e-01 5.144914e-16 2.967162e-09 -2.987449e-10 4.178912e-01
1.196364e+01 1.651124e-01 5.144893e-16 2.966571e-09 -2.925425e-10 4.178929e-01
1.196564e+01 1.651125e-01 5.144873e-16 2.965992e-09 -2.863434e-10 4.178945e-01
1.196764e+01 1.651126e-01 5.144854e-16 2.965426e-09 -2.801477e-10 4.178962e-01
1.196964e+01 1.651127e-01 5.144836e-16 2.964871e-09 -2.739553e-10 4.178979e-01
1.197164e+01 1.651128e-01 5.144818e-16 2.964330e-09 -2.677662e-10 4.178996e-01
1.197364e+01 1.651129e-01 5.144801e-16 2.963800e-09 -2.615802e-10 4.179012e-01
1.197564e+01 1.651130e-01 5.144785e-16 2.963283e-09 -2.553976e-10 4.179029e-01
1.197764e+01 1.651131e-01 5.144770e-16 2.962779e-09 -2.492181e-10 4.179046e-01
1.197964e+01 1.651132e-01 5.144755e-16 2.962287e-09 -2.430417e-10 4.179063e-01
1.198164e+01 1.651133e-01 5.144742e-16 2.961807e-09 -2.368685e-10 4.179079e-01
1.198364e+01 1.651134e-01 5.144729e-16 2.961339e-09 -2.306984e-10 4.179096e-01
1.198564e+01 1.651135e-01 5.144716e-16 2.960884e-09 -2.245314e-10 4.179113e-01
1.198764e+01 1.651136e-01 5.144704e-16 2.960441e-09 -2.183674e-10 4.179129e-01
1.198964e+01 1.651137e-01 5.144693e-16 2.960010e-09 -2.122064e-10 4.179146e-01
1.199164e+01 1.651138e-01 5.144683e-16 2.959592e-09 -2.060485e-10 4.179163e-01
1.199364e+01 1.651139e-01 5.144673e-16 2.959186e-09 -1.998935e-10 4.179179e-01
1.199564e+01 1.651140e-01 5.144664e-16 2.958793e-09 -1.937415e-10 4.179196e-01
1.199764e+01 1.651141e-01 5.144655e-16 2.958411e-09 -1.875924e-10 4.179213e-01
1.199964e+01 1.651142e-01 5.144647e-16 2.958042e-09 -1.814461e-10 4.179230e-01
1.200164e+01 1.651143e-01 5.144639e-16 2.957685e-09 -1.753028e-10 4.179246e-01
1.200364e+01 1.651144e-01 5.144632e-16 2.957341e-09 -1.691622e-10 4.179263e-01
1.200564e+01 1.651145e-01 5.144625e-16 2.957009e-09 -1.630245e-10 4.179280e-01
1.200764e+01 1.651146e-01 5.144619e-16 2.956689e-09 -1.568896e-10 4.179296e-01
1.200964e+01 1.651147e-01 5.144613e-16 2.956381e-09 -1.507574e-10 4.179313e-01
1.201164e+01 1.651148e-01 5.144608e-16 2.956086e-09 -1.446279e-10 4.179329e-01
1.201364e+01 1.651149e-01 5.144603e-16 2.955803e-09 -1.385011e-10 4.179346e-01
1.201564e+01 1.651150e-01 5.144599e-16 2.955532e-09 -1.323771e-10 4.179363e-01
1.201764e+01 1.651151e-01 5.144595e-16 2.955273e-09 -1.262556e-10 4.179379e-01
1.201964e+01 1.651152e-01 5.144591e-16 2.955027e-09 -1.201368e-10 4.179396e-01
1.202164e+01 1.651153e-01 5.144588e-16 2.954793e-09 -1.140206e-10 4.179413e-01
1.202364e+01 1.651154e-01 5.144585e-16 2.954571e-09 -1.079069e-10 4.179429e-01
1.202564e+01 1.651155e-01 5.144582e-16 2.954361e-09 -1.017958e-10 4.179446e-01
1.202764e+01 1.651156e-01 5.144580e-16 2.954164e-09 -9.568721e-11 4.179462e-01
1.202964e+01 1.651157e-01 5.144578e-16 2.953978e-09 -8.958109e-11 4.179479e-01
1.203164e+01 1.651158e-01 5.144576e-16 2.953805e-09 -8.347744e-11 4.179495e-01
1.203364e+01 1.651159e-01 5.144575e-16 2.953644e-09 -7.737622e-11 4.179512e-01
1.203564e+01 1.651160e-01 5.144573e-16 2.953496e-09 -7.127740e-11 4.179529e-01
1.203764e+01 1.651161e-01 5.144572e-16 2.953359e-09 -6.518097e-11 4.179545e-01
1.203964e+01 1.651162e-01 5.144571e-16 2.953235e-09 -5.908689e-11 4.179562e-01
1.204164e+01 1.651163e-01 5.144571e-16 2.953123e-09 -5.299514e-11 4.179578e-01
1.204364e+01 1.651164e-01 5.144570e-16 2.953023e-09 -4.690569e-11 4.179595e-01
1.204564e+01 1.651165e-01 5.144569e-16 2.952935e-09 -4.081851e-11 4.179611e-01
1.204764e+01 1.651166e-01 5.144569e-16 2.952860e-09 -3.473358e-11 4.179628e-01
1.204964e+01 1.651167e-01 5.144569e-16 2.952796e-09 -2.865088e-11 4.179644e-01
1.205164e+01 1.651168e-01 5.144569e-16 2.952745e-09 -2.257036e-11 4.179661e-01
1.205364e+01 1.651169e-01 5.144569e-16 2.952706e-09 -1.649202e-11 4.179678e-01
1.205564e+01 1.651170e-01 5.144569e-16 2.952679e-09 -1.041582e-11 4.179694e-01
1.205764e+01 1.651171e-01 5.144569e-16 2.952664e-09 -4.341732e-12 4.179711e-01
1.205964e+01 1.651172e-01 5.144569e-16 2.952662e-09 1.730265e-12 4.179727e-01
1.206164e+01 1.651173e-01 5.144569e-16 2.952671e-09 7.800199e-12 4.179744e-01
1.206364e+01 1.651174e-01 5.144569e-16 2.952693e-09 1.386810e-11 4.179760e-01
1.206564e+01 1.651175e-01 5.144568e-16 2.952727e-09 1.993398e-11 4.179777e-01
1.206764e+01 1.651176e-01 5.144568e-16 2.952773e-09 2.599789e-11 4.179793e-01
1.206964e+01 1.651177e-01 5.144568e-16 2.952831e-09 3.205983e-11 4.179810e-01
1.207164e+01 1.651178e-01 5.144568e-16 2.952901e-09 3.811985e-11 4.179826e-01
1.207364e+01 1.651179e-01 5.144567e-16 2.952983e-09 4.417796e-11 4.179842e-01
1.207564e+01 1.651180e-01 5.144567e-16 2.953078e-09 5.023419e-11 4.179859e-01
1.207764e+01 1.651181e-01 5.144566e-16 2.953184e-09 5.628857e-11 4.179875e-01
1.207964e+01 1.651182e-01 5.144565e-16 2.953303e-09 6.234112e-11 4.179892e-01
1.208164e+01 1.651183e-01 5.144564e-16 2.953434e-09 6.839187e-11 4.179908e-01
1.208364e+01 1.651184e-01 5.144563e-16 2.953576e-09 7.444085e-11 4.179925e-01
1.208564e+01 1.651185e-01 5.144562e-16 2.953731e-09 8.048807e-11 4.179941e-01
1.208764e+01 1.651186e-01 5.144560e-16 2.953898e-09 8.653358e-11 4.179958e-01
1.208964e+01 1.651187e-01 5.144558e-16 2.954077e-09 9.257739e-11 4.179974e-01
1.209164e+01 1.651188e-01 5.144556e-16 2.954269e-09 9.861954e-11 4.179990e-01
1.209364e+01 1.651189e-01 5.144553e-16 2.954472e-09 1.046600e-10 4.180007e-01
1.209564e+01 1.651190e-01 5.144551e-16 2.954687e-09 1.106989e-10 4.180023e-01
1.209764e+01 1.651191e-01 5.144547e-16 2.954915e-09 1.167362e-10 4.180040e-01
1.209964e+01 1.651192e-01 5.144544e-16 2.955154e-09 1.227719e-10 4.180056e-01
1.210164e+01 1.651193e-01 5.144540e-16 2.955406e-09 1.288061e-10 4.180072e-01
1.210364e+01 1.651194e-01 5.144536e-16 2.955669e-09 1.348388e-10 4.180089e-01
1.210564e+01 1.651195e-01 5.144531e-16 2.955945e-09 1.408700e-10 4.180105e-01
1.210764e+01 1.651195e-01 5.144526e-16 2.956233e-09 1.468997e-10 4.180122e-01
1.210964e+01 1.651196e-01 5.144521e-16 2.956533e-09 1.529280e-10 4.180138e-01
1.211164e+01 1.651197e-01 5.144515e-16 2.956845e-09 1.589549e-10 4.180154e-01
1.211364e+01 1.651198e-01 5.144509e-16 2.957169e-09 1.649804e-10 4.180171e-01
1.211564e+01 1.651199e-01 5.144502e-16 2.957505e-09 1.710045e-10 4.180187e-01
1.211764e+01 1.651200e-01 5.144494e-16 2.957853e-09 1.770273e-10 4.180203e-01
1.211964e+01 1.651201e-01 5.144487e-16 2.958213e-09 1.830488e-10 4.180220e-01
1.212164e+01 1.651202e-01 5.144478e-16 2.958585e-09 1.890690e-10 4.180236e-01
1.212364e+01 1.651203e-01 5.144469e-16 2.958969e-09 1.950880e-10 4.180252e-01
1.212564e+01 1.651204e-01 5.144460e-16 2.959365e-09 2.011057e-10 4.180269e-01
1.212764e+01 1.651205e-01 5.144450e-16 2.959773e-09 2.071223e-10 4.180285e-01
1.212964e+01 1.651206e-01 5.144439e-16 2.960194e-09 2.131376e-10 4.180301e-01
1.213164e+01 1.651207e-01 5.144428e-16 2.960626e-09 2.191518e-10 4.180318e-01
1.213364e+01 1.651208e-01 5.144416e-16 2.961070e-09 2.251649e-10 4.180334e-01
1.213564e+01 1.651209e-01 5.144403e-16 2.961527e-09 2.311769e-10 4.180350e-01
1.213764e+01 1.651210e-01 5.144390e-16 2.961995e-09 2.371878e-10 4.180367e-01
1.213964e+01 1.651211e-01 5.144376e-16 2.962475e-09 2.431977e-10 4.180383e-01
1.214164e+01 1.651212e-01 5.144361e-16 2.962968e-09 2.492065e-10 4.180399e-01
1.214364e+01 1.651213e-01 5.144345e-16 2.963472e-09 2.552144e-10 4.180415e-01
1.214564e+01 1.651214e-01 5.144329e-16 2.963989e-09 2.612212e-10 4.180432e-01
1.214764e+01 1.651215e-01 5.144312e-16 2.964517e-09 2.672272e-10 4.180448e-01
1.214964e+01 1.651216e-01 5.144295e-16 2.965057e-09 2.732322e-10 4.180464e-01
1.215164e+01 1.651217e-01 5.144276e-16 2.965610e-09 2.792363e-10 4.180480e-01
1.215364e+01 1.651218e-01 5.144257e-16 2.966174e-09 2.852395e-10 4.180497e-01
1.215564e+01 1.651219e-01 5.144236e-16 2.966751e-09 2.912420e-10 4.180513e-01
1.215764e+01 1.651220e-01 5.144215e-16 2.967339e-09 2.972435e-10 4.180529e-01
1.215964e+01 1.651221e-01 5.144193e-16 2.967940e-09 3.032443e-10 4.180545e-01
1.216164e+01 1.651222e-01 5.144171e-16 2.968552e-09 3.092444e-10 4.180562e-01
1.216364e+01 1.651223e-01 5.144147e-16 2.969177e-09 3.152437e-10 4.180578e-01
1.216564e+01 1.651224e-01 5.144122e-16 2.969813e-09 3.212422e-10 4.180594e-01
1.216764e+01 1.651225e-01 5.144097e-16 2.970462e-09 3.272401e-10 4.180610e-01
1.216964e+01 1.651226e-01 5.144070e-16 2.971122e-09 3.332374e-10 4.180626e-01
1.217164e+01 1.651227e-01 5.144043e-16 2.971795e-09 3.392339e-10 4.180643e-01
1.217364e+01 1.651228e-01 5.144014e-16 2.972479e-09 3.452299e-10 4.180659e-01
1.217564e+01 1.651229e-01 5.143985e-16 2.973176e-09 3.512253e-10 4.180675e-01
1.217764e+01 1.651230e-01 5.143954e-16 2.973884e-09 3.572201e-10 4.180691e-01
1.217964e+01 1.651231e-01 5.143922e-16 2.974605e-09 3.632144e-10 4.180707e-01
1.218164e+01 1.651232e-01 5.143890e-16 2.975337e-09 3.692082e-10 4.180724e-01
1.218364e+01 1.651233e-01 5.143856e-16 2.976081e-09 3.752015e-10 4.180740e-01
1.218564e+01 1.651234e-01 5.143821e-16 2.976838e-09 3.811944e-10 4.180756e-01
1.218764e+01 1.651235e-01 5.143785e-16 2.977606e-09 3.871868e-10 4.180772e-01
1.218964e+01 1.651235e-01 5.143748e-16 2.978387e-09 3.931788e-10 4.180788e-01
1.219164e+01 1.651236e-01 5.143710e-16 2.979179e-09 3.991704e-10 4.180804e-01
1.219364e+01 1.651237e-01 5.143670e-16 2.979983e-09 4.051616e-10 4.180821e-01
1.219564e+01 1.651238e-01 5.143630e-16 2.980800e-09 4.111525e-10 4.180837e-01
1.219764e+01 1.651239e-01 5.143588e-16 2.981628e-09 4.171432e-10 4.180853e-01
1.219964e+01 1.651240e-01 5.143545e-16 2.982468e-09 4.231335e-10 4.180869e-01
1.220164e+01 1.651241e-01 5.143500e-16 2.983320e-09 4.291236e-10 4.180885e-01
1.220364e+01 1.651242e-01 5.143455e-16 2.984185e-09 4.351134e-10 4.180901e-01
1.220564e+01 1.651243e-01 5.143408e-16 2.985061e-09 4.411031e-10 4.180917e-01
1.220764e+01 1.651244e-01 5.143360e-16 2.985949e-09 4.470925e-10 4.180933e-01
1.220964e+01 1.651245e-01 5.143310e-16 2.986849e-09 4.530818e-10 4.180950e-01
1.221164e+01 1.651246e-01 5.143260e-16 2.987761e-09 4.590710e-10 4.180966e-01
1.221364e+01 1.651247e-01 5.143208e-16 2.988685e-09 4.650601e-10 4.180982e-01
1.221564e+01 1.651248e-01 5.143154e-16 2.989622e-09 4.710491e-10 4.180998e-01
1.221764e+01 1.651249e-01 5.143099e-16 2.990570e-09 4.770380e-10 4.181014e-01
1.221964e+01 1.651250e-01 5.143043e-16 2.991530e-09 4.830269e-10 4.181030e-01
1.222164e+01 1.651251e-01 5.142985e-16 2.992502e-09 4.890158e-10 4.181046e-01
1.222364e+01 1.651252e-01 5.142926e-16 2.993486e-09 4.950048e-10 4.181062e-01
1.222564e+01 1.651253e-01 5.142865e-16 2.994482e-09 5.009938e-10 4.181078e-01
1.222764e+01 1.651254e-01 5.142803e-16 2.995490e-09 5.069828e-10 4.181094e-01
1.222964e+01 1.651255e-01 5.142739e-16 2.996510e-09 5.129720e-10 4.181110e-01
1.223164e+01 1.651256e-01 5.142674e-16 2.997542e-09 5.189612e-10 4.181126e-01
1.223364e+01 1.651257e-01 5.142608e-16 2.998586e-09 5.249507e-10 4.181142e-01
1.223564e+01 1.651258e-01 5.142540e-16 2.999641e-09 5.309402e-10 4.181158e-01
1.223764e+01 1.651259e-01 5.142470e-16 3.000709e-09 5.369300e-10 4.181174e-01
1.223964e+01 1.651260e-01 5.142398e-16 3.001789e-09 5.429201e-10 4.181190e-01
1.224164e+01 1.651261e-01 5.142325e-16 3.002881e-09 5.489103e-10 4.181206e-01
1.224364e+01 1.651262e-01 5.142251e-16 3.003985e-09 5.549009e-10 4.181222e-01
1.224564e+01 1.651263e-01 5.142175e-16 3.005101e-09 5.608917e-10 4.181238e-01
1.224764e+01 1.651263e-01 5.142097e-16 3.006228e-09 5.668829e-10 4.181254e-01
1.224964e+01 1.651264e-01 5.142017e-16 3.007368e-09 5.728744e-10 4.181270e-01
1.225164e+01 1.651265e-01 5.141936e-16 3.008520e-09 5.788663e-10 4.181286e-01
1.225364e+01 1.651266e-01 5.141853e-16 3.009684e-09 5.848586e-10 4.181302e-01
1.225564e+01 1.651267e-01 5.141768e-16 3.010859e-09 5.908513e-10 4.181318e-01
1.225764e+01 1.651268e-01 5.141682e-16 3.012047e-09 5.968445e-10 4.181334e-01
1.225964e+01 1.651269e-01 5.141594e-16 3.013247e-09 6.028381e-10 4.181350e-01
1.226164e+01 1.651270e-01 5.141504e-16 3.014458e-09 6.088322e-10 4.181366e-01
1.226364e+01 1.651271e-01 5.141412e-16 3.015682e-09 6.148269e-10 4.181382e-01
1.226564e+01 1.651272e-01 5.141318e-16 3.016918e-09 6.208221e-10 4.181398e-01
1.226764e+01 1.651273e-01 5.141223e-16 3.018165e-09 6.268179e-10 4.181414e-01
1.226964e+01 1.651274e-01 5.141125e-16 3.019425e-09 6.328143e-10 4.181430e-01
1.227164e+01 1.651275e-01 5.141026e-16 3.020697e-09 6.388114e-10 4.181446e-01
1.227364e+01 1.651276e-01 5.140925e-16 3.021980e-09 6.448090e-10 4.181462e-01
1.227564e+01 1.651277e-01 5.140822e-16 3.023276e-09 6.508074e-10 4.181478e-01
1.227764e+01 1.651278e-01 5.140717e-16 3.024583e-09 6.568064e-10 4.181494e-01
1.227964e+01 1.651279e-01 5.140610e-16 3.025903e-09 6.628062e-10 4.181510e-01
1.228164e+01 1.651280e-01 5.140501e-16 3.027235e-09 6.688067e-10 4.181526e-01
1.228364e+01 1.651281e-01 5.140390e-16 3.028578e-09 6.748080e-10 4.181542e-01
1.228564e+01 1.651282e-01 5.140278e-16 3.029934e-09 6.808101e-10 4.181558e-01
1.228764e+01 1.651283e-01 5.140163e-16 3.031302e-09 6.868131e-10 4.181573e-01
1.228964e+01 1.651284e-01 5.140046e-16 3.032681e-09 6.928169e-10 4.181589e-01
1.229164e+01 1.651285e-01 5.139927e-16 3.034073e-09 6.988215e-10 4.181605e-01
1.229364e+01 1.651285e-01 5.139806e-16 3.035476e-09 7.048271e-10 4.181621e-01
1.229564e+01 1.651286e-01 5.139682e-16 3.036892e-09 7.108336e-10 4.181637e-01
1.229764e+01 1.651287e-01 5.139557e-16 3.038320e-09 7.168410e-10 4.181653e-01
1.229964e+01 1.651288e-01 5.139430e-16 3.039759e-09 7.228494e-10 4.181669e-01
1.230164e+01 1.651289e-01 5.139300e-16 3.041211e-09 7.288588e-10 4.181685e-01
1.230364e+01 1.651290e-01 5.139168e-16 3.042675e-09 7.348693e-10 4.181700e-01
1.230564e+01 1.651291e-01 5.139034e-16 3.044151e-09 7.408808e-10 4.181716e-01
1.230764e+01 1.651292e-01 5.138898e-16 3.045638e-09 7.468934e-10 4.181732e-01
1.230964e+01 1.651293e-01 5.138760e-16 3.047138e-09 7.529070e-10 4.181748e-01
1.231164e+01 1.651294e-01 5.138619e-16 3.048650e-09 7.589218e-10 4.181764e-01
1.231364e+01 1.651295e-01 5.138476e-16 3.050174e-09 7.649378e-10 4.181780e-01
1.231564e+01 1.651296e-01 5.138331e-16 3.051710e-09 7.709549e-10 4.181795e-01
1.231764e+01 1.651297e-01 5.138183e-16 3.053258e-09 7.769732e-10 4.181811e-01
1.231964e+01 1.651298e-01 5.138033e-16 3.054818e-09 7.829928e-10 4.181827e-01
1.232164e+01 1.651299e-01 5.137881e-16 3.056390e-09 7.890136e-10 4.181843e-01
1.232364e+01 1.651300e-01 5.137726e-16 3.057974e-09 7.950357e-10 4.181859e-01
1.232564e+01 1.651301e-01 5.137569e-16 3.059570e-09 8.010591e-10 4.181874e-01
1.232764e+01 1.651302e-01 5.137410e-16 3.061178e-09 8.070838e-10 4.181890e-01
1.232964e+01 1.651303e-01 5.137248e-16 3.062798e-09 8.131098e-10 4.181906e-01
1.233164e+01 1.651304e-01 5.137084e-16 3.064430e-09 8.191373e-10 4.181922e-01
1.233364e+01 1.651304e-01 5.136917e-16 3.066075e-09 8.251661e-10 4.181938e-01
1.233564e+01 1.651305e-01 5.136748e-16 3.067731e-09 8.311964e-10 4.181953e-01
1.233764e+01 1.651306e-01 5.136576e-16 3.069400e-09 8.372281e-10 4.181969e-01
1.233964e+01 1.651307e-01 5.136402e-16 3.071080e-09 8.432613e-10 4.181985e-01
1.234164e+01 1.651308e-01 5.136225e-16 3.072773e-09 8.492960e-10 4.182001e-01
1.234364e+01 1.651309e-01 5.136046e-16 3.074477e-09 8.553322e-10 4.182016e-01
1.234564e+01 1.651310e-01 5.135864e-16 3.076194e-09 8.613700e-10 4.182032e-01
1.234764e+01 1.651311e-01 5.135680e-16 3.077923e-09 8.674093e-10 4.182048e-01
1.234964e+01 1.651312e-01 5.135492e-16 3.079664e-09 8.734502e-10 4.182064e-01
1.235164e+01 1.651313e-01 5.135303e-16 3.081416e-09 8.794928e-10 4.182079e-01
1.235364e+01 1.651314e-01 5.135110e-16 3.083182e-09 8.855370e-10 4.182095e-01
1.235564e+01 1.651315e-01 5.134915e-16 3.084959e-09 8.915829e-10 4.182111e-01
1.235764e+01 1.651316e-01 5.134717e-16 3.086748e-09 8.976305e-10 4.182127e-01
1.235964e+01 1.651317e-01 5.134517e-16 3.088549e-09 9.036798e-10 4.182142e-01
1.236164e+01 1.651318e-01 5.134314e-16 3.090363e-09 9.097309e-10 4.182158e-01
1.236364e+01 1.651319e-01 5.134108e-16 3.092188e-09 9.157837e-10 4.182174e-01
1.236564e+01 1.651320e-01 5.133899e-16 3.094026e-09 9.218384e-10 4.182189e-01
1.236764e+01 1.651321e-01 5.133687e-16 3.095875e-09 9.278948e-10 4.182205e-01
1.236964e+01 1.651321e-01 5.133473e-16 3.097737e-09 9.339532e-10 4.182221e-01
1.237164e+01 1.651322e-01 5.133256e-16 3.099611e-09 9.400134e-10 4.182236e-01
1.237364e+01 1.651323e-01 5.133036e-16 3.101497e-09 9.460754e-10 4.182252e-01
1.237564e+01 1.651324e-01 5.132813e-16 3.103396e-09 9.521395e-10 4.182268e-01
1.237764e+01 1.651325e-01 5.132587e-16 3.105306e-09 9.582054e-10 4.182284e-01
1.237964e+01 1.651326e-01 5.132358e-16 3.107228e-09 9.642733e-10 4.182299e-01
1.238164e+01 1.651327e-01 5.132126e-16 3.109163e-09 9.703433e-10 4.182315e-01
1.238364e+01 1.651328e-01 5.131892e-16 3.111110e-09 9.764152e-10 4.182330e-01
1.238564e+01 1.651329e-01 5.131654e-16 3.113069e-09 9.824892e-10 4.182346e-01
1.238764e+01 1.651330e-01 5.131414e-16 3.115040e-09 9.885653e-10 4.182362e-01
1.238964e+01 1.651331e-01 5.131170e-16 3.117023e-09 9.946435e-10 4.182377e-01
1.239164e+01 1.651332e-01 5.130923e-16 3.119018e-09 1.000724e-09 4.182393e-01
1.239364e+01 1.651333e-01 5.130674e-16 3.121026e-09 1.006806e-09 4.182409e-01
1.239564e+01 1.651334e-01 5.130421e-16 3.123046e-09 1.012891e-09 4.182424e-01
1.239764e+01 1.651335e-01 5.130165e-16 3.125077e-09 1.018978e-09 4.182440e-01
1.239964e+01 1.651336e-01 5.129906e-16 3.127121e-09 1.025067e-09 4.182456e-01
1.240164e+01 1.651336e-01 5.129644e-16 3.129178e-09 1.031158e-09 4.182471e-01
1.240364e+01 1.651337e-01 5.129378e-16 3.131246e-09 1.037252e-09 4.182487e-01
1.240564e+01 1.651338e-01 5.129110e-16 3.133327e-09 1.043347e-09 4.182502e-01
1.240764e+01 1.651339e-01 5.128838e-16 3.135419e-09 1.049446e-09 4.182518e-01
1.240964e+01 1.651340e-01 5.128563e-16 3.137524e-09 1.055546e-09 4.182534e-01
1.241164e+01 1.651341e-01 5.128285e-16 3.139642e-09 1.061649e-09 4.182549e-01
1.241364e+01 1.651342e-01 5.128004e-16 3.141771e-09 1.067754e-09 4.182565e-01
1.241564e+01 1.651343e-01 5.127719e-16 3.143913e-09 1.073862e-09 4.182580e-01
1.241764e+01 1.651344e-01 5.127431e-16 3.146066e-09 1.079972e-09 4.182596e-01
1.241964e+01 1.651345e-01 5.127140e-16 3.148233e-09 1.086085e-09 4.182611e-01
1.242164e+01 1.651346e-01 5.126845e-16 3.150411e-09 1.092200e-09 4.182627e-01
1.242364e+01 1.651347e-01 5.126547e-16 3.152601e-09 1.098318e-09 4.182642e-01
1.242564e+01 1.651348e-01 5.126246e-16 3.154804e-09 1.104438e-09 4.182658e-01
1.242764e+01 1.651349e-01 5.125941e-16 3.157019e-09 1.110561e-09 4.182674e-01
1.242964e+01 1.651350e-01 5.125632e-16 3.159246e-09 1.116686e-09 4.182689e-01
1.243164e+01 1.651350e-01 5.125321e-16 3.161486e-09 1.122814e-09 4.182705e-01
1.243364e+01 1.651351e-01 5.125005e-16 3.163738e-09 1.128945e-09 4.182720e-01
1.243564e+01 1.651352e-01 5.124687e-16 3.166002e-09 1.135078e-09 4.182736e-01
1.243764e+01 1.651353e-01 5.124365e-16 3.168278e-09 1.141214e-09 4.182751e-01
1.243964e+01 1.651354e-01 5.124039e-16 3.170566e-09 1.147353e-09 4.182767e-01
1.244164e+01 1.651355e-01 5.123710e-16 3.172867e-09 1.153494e-09 4.182782e-01
1.244364e+01 1.651356e-01 5.123377e-16 3.175180e-09 1.159638e-09 4.182798e-01
1.244564e+01 1.651357e-01 5.123040e-16 3.177506e-09 1.165785e-09 4.182813e-01
1.244764e+01 1.651358e-01 5.122700e-16 3.179844e-09 1.171935e-09 4.182829e-01
1.244964e+01 1.651359e-01 5.122356e-16 3.182194e-09 1.178088e-09 4.182844e-01
1.245164e+01 1.651360e-01 5.122009e-16 3.184556e-09 1.184244e-09 4.182860e-01
1.245364e+01 1.651361e-01 5.121658e-16 3.186931e-09 1.190402e-09 4.182875e-01
1.245564e+01 1.651362e-01 5.121303e-16 3.189318e-09 1.196563e-09 4.182891e-01
1.245764e+01 1.651363e-01 5.120944e-16 3.191717e-09 1.202728e-09 4.182906e-01
1.245964e+01 1.651363e-01 5.120582e-16 3.194128e-09 1.208895e-09 4.182922e-01
1.246164e+01 1.651364e-01 5.120216e-16 3.196552e-09 1.215065e-09 4.182937e-01
1.246364e+01 1.651365e-01 5.119846e-16 3.198989e-09 1.221239e-09 4.182952e-01
1.246564e+01 1.651366e-01 5.119473e-16 3.201437e-09 1.227415e-09 4.182968e-01
1.246764e+01 1.651367e-01 5.119095e-16 3.203898e-09 1.233594e-09 4.182983e-01
1.246964e+01 1.651368e-01 5.118714e-16 3.206372e-09 1.239777e-09 4.182999e-01
1.247164e+01 1.651369e-01 5.118328e-16 3.208858e-09 1.245963e-09 4.183014e-01
1.247364e+01 1.651370e-01 5.117939e-16 3.211356e-09 1.252151e-09 4.183030e-01
1.247564e+01 1.651371e-01 5.117546e-16 3.213866e-09 1.258343e-09 4.183045e-01
1.247764e+01 1.651372e-01 5.117149e-16 3.216389e-09 1.264539e-09 4.183060e-01
1.247964e+01 1.651373e-01 5.116748e-16 3.218924e-09 1.270737e-09 4.183076e-01
1.248164e+01 1.651374e-01 5.116343e-16 3.221472e-09 1.276939e-09 4.183091e-01
1.248364e+01 1.651375e-01 5.115934e-16 3.224032e-09 1.283144e-09 4.183107e-01
1.248564e+01 1.651376e-01 5.115521e-16 3.226605e-09 1.289352e-09 4.183122e-01
1.248764e+01 1.651376e-01 5.115104e-16 3.229189e-09 1.295563e-09 4.183138e-01
1.248964e+01 1.651377e-01 5.114682e-16 3.231787e-09 1.301778e-09 4.183153e-01
1.249164e+01 1.651378e-01 5.114257e-16 3.234397e-09 1.307996e-09 4.183168e-01
1.249364e+01 1.651379e-01 5.113828e-16 3.237019e-09 1.314218e-09 4.183184e-01
1.249564e+01 1.651380e-01 5.113394e-16 3.239653e-09 1.320443e-09 4.183199e-01
1.249764e+01 1.651381e-01 5.112956e-16 3.242301e-09 1.326671e-09 4.183214e-01
1.249964e+01 1.651382e-01 5.112514e-16 3.244960e-09 1.332903e-09 4.183230e-01
1.250164e+01 1.651383e-01 5.112068e-16 3.247632e-09 1.339139e-09 4.183245e-01
1.250364e+01 1.651384e-01 5.111617e-16 3.250317e-09 1.345378e-09 4.183260e-01
1.250564e+01 1.651385e-01 5.111162e-16 3.253014e-09 1.351620e-09 4.183276e-01
1.250764e+01 1.651386e-01 5.110703e-16 3.255723e-09 1.357867e-09 4.183291e-01
1.250964e+01 1.651387e-01 5.110240e-16 3.258445e-09 1.364116e-09 4.183307e-01
1.251164e+01 1.651388e-01 5.109772e-16 3.261180e-09 1.370370e-09 4.183322e-01
1.251364e+01 1.651388e-01 5.109300e-16 3.263927e-09 1.376626e-09 4.183337e-01
1.251564e+01 1.651389e-01 5.108824e-16 3.266686e-09 1.382887e-09 4.183352e-01
1.251764e+01 1.651390e-01 5.108343e-16 3.269458e-09 1.389151e-09 4.183368e-01
1.251964e+01 1.651391e-01 5.107857e-16 3.272243e-09 1.395419e-09 4.183383e-01
1.252164e+01 1.651392e-01 5.107368e-16 3.275040e-09 1.401691e-09 4.183398e-01
1.252364e+01 1.651393e-01 5.106873e-16 3.277850e-09 1.407967e-09 4.183414e-01
1.252564e+01 1.651394e-01 5.106375e-16 3.280672e-09 1.414246e-09 4.183429e-01
1.252764e+01 1.651395e-01 5.105871e-16 3.283507e-09 1.420529e-09 4.183444e-01
1.252964e+01 1.651396e-01 5.105363e-16 3.286354e-09 1.426816e-09 4.183460e-01
1.253164e+01 1.651397e-01 5.104851e-16 3.289214e-09 1.433107e-09 4.183475e-01
1.253364e+01 1.651398e-01 5.104334e-16 3.292086e-09 1.439402e-09 4.183490e-01
1.253564e+01 1.651399e-01 5.103812e-16 3.294971e-09 1.445701e-09 4.183505e-01
1.253764e+01 1.651399e-01 5.103286e-16 3.297869e-09 1.452004e-09 4.183521e-01
1.253964e+01 1.651400e-01 5.102755e-16 3.300779e-09 1.458310e-09 4.183536e-01
1.254164e+01 1.651401e-01 5.102219e-16 3.303702e-09 1.464621e-09 4.183551e-01
1.254364e+01 1.651402e-01 5.101679e-16 3.306638e-09 1.470936e-09 4.183567e-01
1.254564e+01 1.651403e-01 5.101133e-16 3.309586e-09 1.477254e-09 4.183582e-01
1.254764e+01 1.651404e-01 5.100584e-16 3.312547e-09 1.483577e-09 4.183597e-01
1.254964e+01 1.651405e-01 5.100029e-16 3.315520e-09 1.489904e-09 4.183612e-01
1.255164e+01 1.651406e-01 5.099469e-16 3.318507e-09 1.496235e-09 4.183627e-01
1.255364e+01 1.651407e-01 5.098905e-16 3.321505e-09 1.502570e-09 4.183643e-01
1.255564e+01 1.651408e-01 5.098336e-16 3.324517e-09 1.508910e-09 4.183658e-01
1.255764e+01 1.651409e-01 5.097761e-16 3.327541e-09 1.515253e-09 4.183673e-01
1.255964e+01 1.651410e-01 5.097182e-16 3.330578e-09 1.521601e-09 4.183688e-01
1.256164e+01 1.651410e-01 5.096598e-16 3.333627e-09 1.527953e-09 4.183704e-01
1.256364e+01 1.651411e-01 5.096009e-16 3.336690e-09 1.534309e-09 4.183719e-01
1.256564e+01 1.651412e-01 5.095415e-16 3.339765e-09 1.540670e-09 4.183734e-01
1.256764e+01 1.651413e-01 5.094816e-16 3.342852e-09 1.547035e-09 4.183749e-01
1.256964e+01 1.651414e-01 5.094212e-16 3.345953e-09 1.553404e-09 4.183764e-01
1.257164e+01 1.651415e-01 5.093603e-16 3.349066e-09 1.559778e-09 4.183780e-01
1.257364e+01 1.651416e-01 5.092989e-16 3.352192e-09 1.566156e-09 4.183795e-01
1.257564e+01 1.651417e-01 5.092369e-16 3.355331e-09 1.572538e-09 4.183810e-01
1.257764e+01 1.651418e-01 5.091745e-16 3.358482e-09 1.578925e-09 4.183825e-01
1.257964e+01 1.651419e-01 5.091115e-16 3.361646e-09 1.585317e-09 4.183840e-01
1.258164e+01 1.651420e-01 5.090480e-16 3.364823e-09 1.591712e-09 4.183855e-01
1.258364e+01 1.651420e-01 5.089840e-16 3.368013e-09 1.598113e-09 4.183871e-01
1.258564e+01 1.651421e-01 5.089194e-16 3.371216e-09 1.604518e-09 4.183886e-01
1.258764e+01 1.651422e-01 5.088544e-16 3.374431e-09 1.610928e-09 4.183901e-01
1.258964e+01 1.651423e-01 5.087888e-16 3.377659e-09 1.617342e-09 4.183916e-01
1.259164e+01 1.651424e-01 5.087226e-16 3.380901e-09 1.623761e-09 4.183931e-01
1.259364e+01 1.651425e-01 5.086560e-16 3.384155e-09 1.630184e-09 4.183946e-01
1.259564e+01 1.651426e-01 5.085888e-16 3.387421e-09 1.636612e-09 4.183961e-01
1.259764e+01 1.651427e-01 5.085210e-16 3.390701e-09 1.643045e-09 4.183977e-01
1.259964e+01 1.651428e-01 5.084527e-16 3.393993e-09 1.649483e-09 4.183992e-01
1.260164e+01 1.651429e-01 5.083839e-16 3.397299e-09 1.655925e-09 4.184007e-01
1.260364e+01 1.651430e-01 5.083145e-16 3.400617e-09 1.662372e-09 4.184022e-01
1.260564e+01 1.651430e-01 5.082446e-16 3.403948e-09 1.668824e-09 4.184037e-01
1.260764e+01 1.651431e-01 5.081741e-16 3.407292e-09 1.675281e-09 4.184052e-01
1.260964e+01 1.651432e-01 5.081030e-16 3.410650e-09 1.681743e-09 4.184067e-01
1.261164e+01 1.651433e-01 5.080314e-16 3.414019e-09 1.688209e-09 4.184082e-01
1.261364e+01 1.651434e-01 5.079593e-16 3.417402e-09 1.694681e-09 4.184097e-01
1.261564e+01 1.651435e-01 5.078865e-16 3.420798e-09 1.701157e-09 4.184113e-01
1.261764e+01 1.651436e-01 5.078132e-16 3.424207e-09 1.707639e-09 4.184128e-01
1.261964e+01 1.651437e-01 5.077394e-16 3.427629e-09 1.714125e-09 4.184143e-01
1.262164e+01 1.651438e-01 5.076649e-16 3.431063e-09 1.720616e-09 4.184158e-01
1.262364e+01 1.651439e-01 5.075899e-16 3.434511e-09 1.727113e-09 4.184173e-01
1.262564e+01 1.651439e-01 5.075143e-16 3.437972e-09 1.733614e-09 4.184188e-01
1.262764e+01 1.651440e-01 5.074381e-16 3.441446e-09 1.740121e-09 4.184203e-01
1.262964e+01 1.651441e-01 5.073613e-16 3.444932e-09 1.746632e-09 4.184218e-01
1.263164e+01 1.651442e-01 5.072840e-16 3.448432e-09 1.753149e-09 4.184233e-01
1.263364e+01 1.651443e-01 5.072060e-16 3.451945e-09 1.759671e-09 4.184248e-01
1.263564e+01 1.651444e-01 5.071275e-16 3.455471e-09 1.766198e-09 4.184263e-01
1.263764e+01 1.651445e-01 5.070484e-16 3.459010e-09 1.772731e-09 4.184278e-01
1.263964e+01 1.651446e-01 5.069687e-16 3.462562e-09 1.779269e-09 4.184293e-01
1.264164e+01 1.651447e-01 5.068883e-16 3.466127e-09 1.785812e-09 4.184308e-01
1.264364e+01 1.651448e-01 5.068074e-16 3.469705e-09 1.792360e-09 4.184323e-01
1.264564e+01 1.651448e-01 5.067258e-16 3.473296e-09 1.798913e-09 4.184338e-01
1.264764e+01 1.651449e-01 5.066437e-16 3.476901e-09 1.805472e-09 4.184353e-01
1.264964e+01 1.651450e-01 5.065609e-16 3.480518e-09 1.812036e-09 4.184368e-01
1.265164e+01 1.651451e-01 5.064776e-16 3.484149e-09 1.818606e-09 4.184383e-01
1.265364e+01 1.651452e-01 5.063936e-16 3.487793e-09 1.825181e-09 4.184398e-01
1.265564e+01 1.651453e-01 5.063089e-16 3.491450e-09 1.831762e-09 4.184413e-01
1.265764e+01 1.651454e-01 5.062237e-16 3.495120e-09 1.838348e-09 4.184428e-01
1.265964e+01 1.651455e-01 5.061378e-16 3.498803e-09 1.844939e-09 4.184443e-01
1.266164e+01 1.651456e-01 5.060513e-16 3.502499e-09 1.851537e-09 4.184458e-01
1.266364e+01 1.651457e-01 5.059642e-16 3.506209e-09 1.858139e-09 4.184473e-01
1.266564e+01 1.651457e-01 5.058764e-16 3.509932e-09 1.864747e-09 4.184488e-01
1.266764e+01 1.651458e-01 5.057880e-16 3.513668e-09 1.871361e-09 4.184503e-01
1.266964e+01 1.651459e-01 5.056990e-16 3.517417e-09 1.877981e-09 4.184518e-01
1.267164e+01 1.651460e-01 5.056093e-16 3.521180e-09 1.884606e-09 4.184533e-01
1.267364e+01 1.651461e-01 5.055190e-16 3.524956e-09 1.891237e-09 4.184548e-01
1.267564e+01 1.651462e-01 5.054280e-16 3.528745e-09 1.897873e-09 4.184563e-01
1.267764e+01 1.651463e-01 5.053363e-16 3.532547e-09 1.904515e-09 4.184578e-01
1.267964e+01 1.651464e-01 5.052440e-16 3.536363e-09 1.911163e-09 4.184593e-01
1.268164e+01 1.651465e-01 5.051511e-16 3.540192e-09 1.917817e-09 4.184608e-01
1.268364e+01 1.651466e-01 5.050575e-16 3.544034e-09 1.924477e-09 4.184622e-01
1.268564e+01 1.651466e-01 5.049632e-16 3.547890e-09 1.931142e-09 4.184637e-01
1.268764e+01 1.651467e-01 5.048682e-16 3.551759e-09 1.937814e-09 4.184652e-01
1.268964e+01 1.651468e-01 5.047726e-16 3.555641e-09 1.944491e-09 4.184667e-01
1.269164e+01 1.651469e-01 5.046763e-16 3.559537e-09 1.951174e-09 4.184682e-01
1.269364e+01 1.651470e-01 5.045793e-16 3.563446e-09 1.957863e-09 4.184697e-01
1.269564e+01 1.651471e-01 5.044817e-16 3.567368e-09 1.964558e-09 4.184712e-01
1.269764e+01 1.651472e-01 5.043833e-16 3.571304e-09 1.971259e-09 4.184727e-01
1.269964e+01 1.651473e-01 5.042843e-16 3.575253e-09 1.977966e-09 4.184742e-01
1.270164e+01 1.651474e-01 5.041846e-16 3.579216e-09 1.984679e-09 4.184757e-01
1.270364e+01 1.651474e-01 5.040842e-16 3.583192e-09 1.991399e-09 4.184771e-01
1.270564e+01 1.651475e-01 5.039831e-16 3.587182e-09 1.998124e-09 4.184786e-01
1.270764e+01 1.651476e-01 5.038813e-16 3.591185e-09 2.004855e-09 4.184801e-01
1.270964e+01 1.651477e-01 5.037788e-16 3.595201e-09 2.011593e-09 4.184816e-01
1.271164e+01 1.651478e-01 5.036756e-16 3.599231e-09 2.018337e-09 4.184831e-01
1.271364e+01 1.651479e-01 5.035716e-16 3.603274e-09 2.025087e-09 4.184846e-01
1.271564e+01 1.651480e-01 5.034670e-16 3.607331e-09 2.031843e-09 4.184861e-01
1.271764e+01 1.651481e-01 5.033617e-16 3.611402e-09 2.038606e-09 4.184875e-01
1.271964e+01 1.651482e-01 5.032556e-16 3.615486e-09 2.045374e-09 4.184890e-01
1.272164e+01 1.651483e-01 5.031488e-16 3.619583e-09 2.052150e-09 4.184905e-01
1.272364e+01 1.651483e-01 5.030413e-16 3.623694e-09 2.058931e-09 4.184920e-01
1.272564e+01 1.651484e-01 5.029331e-16 3.627819e-09 2.065719e-09 4.184935e-01
1.272764e+01 1.651485e-01 5.028241e-16 3.631957e-09 2.072513e-09 4.184950e-01
1.272964e+01 1.651486e-01 5.027144e-16 3.636109e-09 2.079314e-09 4.184964e-01
1.273164e+01 1.651487e-01 5.026039e-16 3.640275e-09 2.086121e-09 4.184979e-01
1.273364e+01 1.651488e-01 5.024927e-16 3.644454e-09 2.092934e-09 4.184994e-01
1.273564e+01 1.651489e-01 5.023808e-16 3.648646e-09 2.099754e-09 4.185009e-01
1.273764e+01 1.651490e-01 5.022681e-16 3.652853e-09 2.106581e-09 4.185024e-01
1.273964e+01 1.651491e-01 5.021547e-16 3.657073e-09 2.113414e-09 4.185038e-01
1.274164e+01 1.651491e-01 5.020405e-16 3.661306e-09 2.120254e-09 4.185053e-01
1.274364e+01 1.651492e-01 5.019256e-16 3.665554e-09 2.127100e-09 4.185068e-01
1.274564e+01 1.651493e-01 5.018099e-16 3.669815e-09 2.133953e-09 4.185083e-01
1.274764e+01 1.651494e-01 5.016934e-16 3.674089e-09 2.140813e-09 4.185097e-01
1.274964e+01 1.651495e-01 5.015762e-16 3.678378e-09 2.147679e-09 4.185112e-01
1.275164e+01 1.651496e-01 5.014582e-16 3.682680e-09 2.154552e-09 4.185127e-01
1.275364e+01 1.651497e-01 5.013394e-16 3.686996e-09 2.161432e-09 4.185142e-01
1.275564e+01 1.651498e-01 5.012199e-16 3.691326e-09 2.168318e-09 4.185156e-01
1.275764e+01 1.651498e-01 5.010995e-16 3.695669e-09 2.175211e-09 4.185171e-01
1.275964e+01 1.651499e-01 5.009784e-16 3.700027e-09 2.182112e-09 4.185186e-01
1.276164e+01 1.651500e-01 5.008565e-16 3.704398e-09 2.189018e-09 4.185201e-01
1.276364e+01 1.651501e-01 5.007338e-16 3.708783e-09 2.195932e-09 4.185215e-01
1.276564e+01 1.651502e-01 5.006103e-16 3.713182e-09 2.202853e-09 4.185230e-01
1.276764e+01 1.651503e-01 5.004860e-16 3.717594e-09 2.209781e-09 4.185245e-01
1.276964e+01 1.651504e-01 5.003609e-16 3.722021e-09 2.216715e-09 4.185260e-01
1.277164e+01 1.651505e-01 5.002350e-16 3.726461e-09 2.223657e-09 4.185274e-01
1.277364e+01 1.651506e-01 5.001083e-16 3.730915e-09 2.230606e-09 4.185289e-01
1.277564e+01 1.651506e-01 4.999808e-16 3.735384e-09 2.237561e-09 4.185304e-01
1.277764e+01 1.651507e-01 4.998525e-16 3.739866e-09 2.244524e-09 4.185318e-01
1.277964e+01 1.651508e-01 4.997233e-16 3.744362e-09 2.251494e-09 4.185333e-01
1.278164e+01 1.651509e-01 4.995933e-16 3.748872e-09 2.258471e-09 4.185348e-01
1.278364e+01 1.651510e-01 4.994625e-16 3.753396e-09 2.265455e-09 4.185363e-01
1.278564e+01 1.651511e-01 4.993309e-16 3.757933e-09 2.272446e-09 4.185377e-01
1.278764e+01 1.651512e-01 4.991984e-16 3.762485e-09 2.279444e-09 4.185392e-01
1.278964e+01 1.651513e-01 4.990651e-16 3.767051e-09 2.286450e-09 4.185407e-01
1.279164e+01 1.651513e-01 4.989310e-16 3.771631e-09 2.293463e-09 4.185421e-01
1.279364e+01 1.651514e-01 4.987960e-16 3.776225e-09 2.300483e-09 4.185436e-01
1.279564e+01 1.651515e-01 4.986601e-16 3.780833e-09 2.307510e-09 4.185451e-01
1.279764e+01 1.651516e-01 4.985235e-16 3.785455e-09 2.314545e-09 4.185465e-01
1.279964e+01 1.651517e-01 4.983859e-16 3.790091e-09 2.321587e-09 4.185480e-01
1.280164e+01 1.651518e-01 4.982475e-16 3.794741e-09 2.328637e-09 4.185495e-01
1.280364e+01 1.651519e-01 4.981082e-16 3.799406e-09 2.335694e-09 4.185509e-01
1.280564e+01 1.651520e-01 4.979681e-16 3.804084e-09 2.342758e-09 4.185524e-01
1.280764e+01 1.651521e-01 4.978271e-16 3.808777e-09 2.349830e-09 4.185538e-01
1.280964e+01 1.651521e-01 4.976852e-16 3.813484e-09 2.356909e-09 4.185553e-01
1.281164e+01 1.651522e-01 4.975425e-16 3.818204e-09 2.363996e-09 4.185568e-01
1.281364e+01 1.651523e-01 4.973988e-16 3.822940e-09 2.371091e-09 4.185582e-01
1.281564e+01 1.651524e-01 4.972543e-16 3.827689e-09 2.378193e-09 4.185597e-01
1.281764e+01 1.651525e-01 4.971089e-16 3.832452e-09 2.385302e-09 4.185612e-01
1.281964e+01 1.651526e-01 4.969626e-16 3.837230e-09 2.392420e-09 4.185626e-01
1.282164e+01 1.651527e-01 4.968154e-16 3.842022e-09 2.399544e-09 4.185641e-01
1.282364e+01 1.651528e-01 4.966673e-16 3.846828e-09 2.406677e-09 4.185655e-01
1.282564e+01 1.651528e-01 4.965183e-16 3.851649e-09 2.413817e-09 4.185670e-01
1.282764e+01 1.651529e-01 4.963684e-16 3.856483e-09 2.420965e-09 4.185685e-01
1.282964e+01 1.651530e-01 4.962176e-16 3.861333e-09 2.428121e-09 4.185699e-01
1.283164e+01 1.651531e-01 4.960658e-16 3.866196e-09 2.435285e-09 4.185714e-01
1.283364e+01 1.651532e-01 4.959132e-16 3.871074e-09 2.442456e-09 4.185728e-01
1.283564e+01 1.651533e-01 4.957596e-16 3.875966e-09 2.449635e-09 4.185743e-01
1.283764e+01 1.651534e-01 4.956051e-16 3.880872e-09 2.456823e-09 4.185757e-01
1.283964e+01 1.651535e-01 4.954496e-16 3.885793e-09 2.464018e-09 4.185772e-01
1.284164e+01 1.651535e-01 4.952932e-16 3.890728e-09 2.471221e-09 4.185787e-01
1.284364e+01 1.651536e-01 4.951359e-16 3.895678e-09 2.478432e-09 4.185801e-01
1.284564e+01 1.651537e-01 4.949777e-16 3.900642e-09 2.485651e-09 4.185816e-01
1.284764e+01 1.651538e-01 4.948185e-16 3.905621e-09 2.492878e-09 4.185830e-01
1.284964e+01 1.651539e-01 4.946583e-16 3.910614e-09 2.500113e-09 4.185845e-01
1.285164e+01 1.651540e-01 4.944972e-16 3.915621e-09 2.507356e-09 4.185859e-01
1.285364e+01 1.651541e-01 4.943351e-16 3.920643e-09 2.514607e-09 4.185874e-01
1.285564e+01 1.651542e-01 4.941721e-16 3.925679e-09 2.521866e-09 4.185888e-01
1.285764e+01 1.651542e-01 4.940081e-16 3.930730e-09 2.529134e-09 4.185903e-01
1.285964e+01 1.651543e-01 4.938431e-16 3.935796e-09 2.536409e-09 4.185917e-01
1.286164e+01 1.651544e-01 4.936772e-16 3.940876e-09 2.543693e-09 4.185932e-01
1.286364e+01 1.651545e-01 4.935102e-16 3.945971e-09 2.550985e-09 4.185946e-01
1.286564e+01 1.651546e-01 4.933423e-16 3.951080e-09 2.558286e-09 4.185961e-01
1.286764e+01 1.651547e-01 4.931734e-16 3.956204e-09 2.565594e-09 4.185975e-01
1.286964e+01 1.651548e-01 4.930035e-16 3.961342e-09 2.572911e-09 4.185990e-01
1.287164e+01 1.651548e-01 4.928326e-16 3.966496e-09 2.580237e-09 4.186004e-01
1.287364e+01 1.651549e-01 4.926607e-16 3.971663e-09 2.587570e-09 4.186019e-01
1.287564e+01 1.651550e-01 4.924878e-16 3.976846e-09 2.594912e-09 4.186033e-01
1.287764e+01 1.651551e-01 4.923139e-16 3.982043e-09 2.602263e-09 4.186048e-01
1.287964e+01 1.651552e-01 4.921390e-16 3.987255e-09 2.609622e-09 4.186062e-01
1.288164e+01 1.651553e-01 4.919631e-16 3.992482e-09 2.616990e-09 4.186077e-01
1.288364e+01 1.651554e-01 4.917861e-16 3.997723e-09 2.624366e-09 4.186091e-01
1.288564e+01 1.651555e-01 4.916082e-16 4.002979e-09 2.631750e-09 4.186106e-01
1.288764e+01 1.651555e-01 4.914291e-16 4.008250e-09 2.639143e-09 4.186120e-01
1.288964e+01 1.651556e-01 4.912491e-16 4.013536e-09 2.646545e-09 4.186135e-01
1.289164e+01 1.651557e-01 4.910680e-16 4.018836e-09 2.653955e-09 4.186149e-01
1.289364e+01 1.651558e-01 4.908859e-16 4.024151e-09 2.661375e-09 4.186163e-01
1.289564e+01 1.651559e-01 4.907027e-16 4.029482e-09 2.668802e-09 4.186178e-01
1.289764e+01 1.651560e-01 4.905185e-16 4.034827e-09 2.676239e-09 4.186192e-01
1.289964e+01 1.651561e-01 4.903332e-16 4.040187e-09 2.683684e-09 4.186207e-01
1.290164e+01 1.651561e-01 4.901469e-16 4.045561e-09 2.691138e-09 4.186221e-01
1.290364e+01 1.651562e-01 4.899595e-16 4.050951e-09 2.698601e-09 4.186236e-01
1.290564e+01 1.651563e-01 4.897710e-16 4.056356e-09 2.706072e-09 4.186250e-01
1.290764e+01 1.651564e-01 4.895814e-16 4.061775e-09 2.713553e-09 4.186264e-01
1.290964e+01 1.651565e-01 4.893908e-16 4.067210e-09 2.721042e-09 4.186279e-01
1.291164e+01 1.651566e-01 4.891991e-16 4.072660e-09 2.728541e-09 4.186293e-01
1.291364e+01 1.651567e-01 4.890063e-16 4.078124e-09 2.736048e-09 4.186308e-01
1.291564e+01 1.651568e-01 4.888124e-16 4.083604e-09 2.743564e-09 4.186322e-01
1.291764e+01 1.651568e-01 4.886174e-16 4.089098e-09 2.751089e-09 4.186336e-01
1.291964e+01 1.651569e-01 4.884214e-16 4.094608e-09 2.758624e-09 4.186351e-01
1.292164e+01 1.651570e-01 4.882242e-16 4.100133e-09 2.766167e-09 4.186365e-01
1.292364e+01 1.651571e-01 4.880259e-16 4.105673e-09 2.773719e-09 4.186379e-01
1.292564e+01 1.651572e-01 4.878264e-16 4.111228e-09 2.781281e-09 4.186394e-01
1.292764e+01 1.651573e-01 4.876259e-16 4.116798e-09 2.788852e-09 4.186408e-01
1.292964e+01 1.651574e-01 4.874243e-16 4.122383e-09 2.796431e-09 4.186423e-01
1.293164e+01 1.651574e-01 4.872215e-16 4.127984e-09 2.804020e-09 4.186437e-01
1.293364e+01 1.651575e-01 4.870176e-16 4.133599e-09 2.811619e-09 4.186451e-01
1.293564e+01 1.651576e-01 4.868125e-16 4.139230e-09 2.819226e-09 4.186466e-01
1.293764e+01 1.651577e-01 4.866063e-16 4.144876e-09 2.826843e-09 4.186480e-01
1.293964e+01 1.651578e-01 4.863990e-16 4.150538e-09 2.834469e-09 4.186494e-01
1.294164e+01 1.651579e-01 4.861905e-16 4.156214e-09 2.842105e-09 4.186509e-01
1.294364e+01 1.651580e-01 4.859808e-16 4.161906e-09 2.849750e-09 4.186523e-01
1.294564e+01 1.651580e-01 4.857700e-16 4.167613e-09 2.857404e-09 4.186537e-01
1.294764e+01 1.651581e-01 4.855580e-16 4.173336e-09 2.865068e-09 4.186552e-01
1.294964e+01 1.651582e-01 4.853449e-16 4.179073e-09 2.872741e-09 4.186566e-01
1.295164e+01 1.651583e-01 4.851305e-16 4.184827e-09 2.880424e-09 4.186580e-01
1.295364e+01 1.651584e-01 4.849150e-16 4.190595e-09 2.888116e-09 4.186594e-01
1.295564e+01 1.651585e-01 4.846983e-16 4.196379e-09 2.895818e-09 4.186609e-01
1.295764e+01 1.651586e-01 4.844805e-16 4.202178e-09 2.903529e-09 4.186623e-01
1.295964e+01 1.651586e-01 4.842614e-16 4.207993e-09 2.911250e-09 4.186637e-01
1.296164e+01 1.651587e-01 4.840411e-16 4.213823e-09 2.918981e-09 4.186652e-01
1.296364e+01 1.651588e-01 4.838196e-16 4.219669e-09 2.926721e-09 4.186666e-01
1.296564e+01 1.651589e-01 4.835969e-16 4.225530e-09 2.934471e-09 4.186680e-01
1.296764e+01 1.651590e-01 4.833730e-16 4.231407e-09 2.942231e-09 4.186694e-01
1.296964e+01 1.651591e-01 4.831479e-16 4.237299e-09 2.950000e-09 4.186709e-01
1.297164e+01 1.651592e-01 4.829216e-16 4.243207e-09 2.957779e-09 4.186723e-01
1.297364e+01 1.651592e-01 4.826940e-16 4.249130e-09 2.965568e-09 4.186737e-01
1.297564e+01 1.651593e-01 4.824652e-16 4.255069e-09 2.973367e-09 4.186752e-01
1.297764e+01 1.651594e-01 4.822351e-16 4.261024e-09 2.981176e-09 4.186766e-01
1.297964e+01 1.651595e-01 4.820038e-16 4.266994e-09 2.988995e-09 4.186780e-01
1.298164e+01 1.651596e-01 4.817713e-16 4.272980e-09 2.996824e-09 4.186794e-01
1.298364e+01 1.651597e-01 4.815375e-16 4.278981e-09 3.004662e-09 4.186809e-01
1.298564e+01 1.651598e-01 4.813024e-16 4.284998e-09 3.012511e-09 4.186823e-01
1.298764e+01 1.651598e-01 4.810661e-16 4.291031e-09 3.020369e-09 4.186837e-01
1.298964e+01 1.651599e-01 4.808285e-16 4.297080e-09 3.028238e-09 4.186851e-01
1.299164e+01 1.651600e-01 4.805896e-16 4.303144e-09 3.036117e-09 4.186865e-01
1.299364e+01 1.651601e-01 4.803494e-16 4.309224e-09 3.044006e-09 4.186880e-01
1.299564e+01 1.651602e-01 4.801080e-16 4.315320e-09 3.051905e-09 4.186894e-01
1.299764e+01 1.651603e-01 4.798653e-16 4.321432e-09 3.059814e-09 4.186908e-01
1.299964e+01 1.651604e-01 4.796212e-16 4.327560e-09 3.067733e-09 4.186922e-01
1.300164e+01 1.651604e-01 4.793759e-16 4.333703e-09 3.075663e-09 4.186936e-01
1.300364e+01 1.651605e-01 4.791293e-16 4.339862e-09 3.083603e-09 4.186951e-01
1.300564e+01 1.651606e-01 4.788813e-16 4.346037e-09 3.091553e-09 4.186965e-01
1.300764e+01 1.651607e-01 4.786320e-16 4.352228e-09 3.099514e-09 4.186979e-01
1.300964e+01 1.651608e-01 4.783815e-16 4.358435e-09 3.107485e-09 4.186993e-01
1.301164e+01 1.651609e-01 4.781295e-16 4.364658e-09 3.115466e-09 4.187007e-01
1.301364e+01 1.651609e-01 4.778763e-16 4.370897e-09 3.123458e-09 4.187022e-01
1.301564e+01 1.651610e-01 4.776217e-16 4.377152e-09 3.131460e-09 4.187036e-01
1.301764e+01 1.651611e-01 4.773658e-16 4.383423e-09 3.139472e-09 4.187050e-01
1.301964e+01 1.651612e-01 4.771085e-16 4.389710e-09 3.147495e-09 4.187064e-01
1.302164e+01 1.651613e-01 4.768498e-16 4.396013e-09 3.155529e-09 4.187078e-01
1.302364e+01 1.651614e-01 4.765898e-16 4.402332e-09 3.163573e-09 4.187092e-01
1.302564e+01 1.651615e-01 4.763284e-16 4.408667e-09 3.171628e-09 4.187107e-01
1.302764e+01 1.651615e-01 4.760657e-16 4.415019e-09 3.179693e-09 4.187121e-01
1.302964e+01 1.651616e-01 4.758016e-16 4.421386e-09 3.187770e-09 4.187135e-01
1.303164e+01 1.651617e-01 4.755361e-16 4.427770e-09 3.195856e-09 4.187149e-01
1.303364e+01 1.651618e-01 4.752692e-16 4.434170e-09 3.203954e-09 4.187163e-01
1.303564e+01 1.651619e-01 4.750009e-16 4.440586e-09 3.212062e-09 4.187177e-01
1.303764e+01 1.651620e-01 4.747312e-16 4.447018e-09 3.220181e-09 4.187191e-01
1.303964e+01 1.651621e-01 4.744601e-16 4.453466e-09 3.228311e-09 4.187205e-01
1.304164e+01 1.651621e-01 4.741876e-16 4.459931e-09 3.236452e-09 4.187220e-01
1.304364e+01 1.651622e-01 4.739137e-16 4.466412e-09 3.244603e-09 4.187234e-01
1.304564e+01 1.651623e-01 4.736383e-16 4.472910e-09 3.252766e-09 4.187248e-01
1.304764e+01 1.651624e-01 4.733616e-16 4.479423e-09 3.260939e-09 4.187262e-01
1.304964e+01 1.651625e-01 4.730834e-16 4.485953e-09 3.269123e-09 4.187276e-01
1.305164e+01 1.651626e-01 4.728037e-16 4.492500e-09 3.277319e-09 4.187290e-01
1.305364e+01 1.651626e-01 4.725226e-16 4.499063e-09 3.285525e-09 4.187304e-01
1.305564e+01 1.651627e-01 4.722401e-16 4.505642e-09 3.293742e-09 4.187318e-01
1.305764e+01 1.651628e-01 4.719561e-16 4.512238e-09 3.301971e-09 4.187332e-01
1.305964e+01 1.651629e-01 4.716706e-16 4.518850e-09 3.310211e-09 4.187346e-01
1.306164e+01 1.651630e-01 4.713837e-16 4.525478e-09 3.318461e-09 4.187360e-01
1.306364e+01 1.651631e-01 4.710953e-16 4.532124e-09 3.326723e-09 4.187375e-01
1.306564e+01 1.651632e-01 4.708054e-16 4.538785e-09 3.334997e-09 4.187389e-01
1.306764e+01 1.651632e-01 4.705140e-16 4.545464e-09 3.343281e-09 4.187403e-01
1.306964e+01 1.651633e-01 4.702211e-16 4.552159e-09 3.351577e-09 4.187417e-01
1.307164e+01 1.651634e-01 4.699267e-16 4.558870e-09 3.359884e-09 4.187431e-01
1.307364e+01 1.651635e-01 4.696308e-16 4.565598e-09 3.368202e-09 4.187445e-01
1.307564e+01 1.651636e-01 4.693335e-16 4.572343e-09 3.376532e-09 4.187459e-01
1.307764e+01 1.651637e-01 4.690345e-16 4.579104e-09 3.384873e-09 4.187473e-01
1.307964e+01 1.651637e-01 4.687341e-16 4.585882e-09 3.393225e-09 4.187487e-01
1.308164e+01 1.651638e-01 4.684321e-16 4.592677e-09 3.401589e-09 4.187501e-01
1.308364e+01 1.651639e-01 4.681286e-16 4.599489e-09 3.409965e-09 4.187515e-01
1.308564e+01 1.651640e-01 4.678236e-16 4.606317e-09 3.418352e-09 4.187529e-01
1.308764e+01 1.651641e-01 4.675170e-16 4.613162e-09 3.426750e-09 4.187543e-01
1.308964e+01 1.651642e-01 4.672089e-16 4.620024e-09 3.435160e-09 4.187557e-01
1.309164e+01 1.651642e-01 4.668992e-16 4.626903e-09 3.443582e-09 4.187571e-01
1.309364e+01 1.651643e-01 4.665879e-16 4.633798e-09 3.452016e-09 4.187585e-01
1.309564e+01 1.651644e-01 4.662750e-16 4.640711e-09 3.460461e-09 4.187599e-01
1.309764e+01 1.651645e-01 4.659606e-16 4.647640e-09 3.468917e-09 4.187613e-01
1.309964e+01 1.651646e-01 4.656446e-16 4.654586e-09 3.477386e-09 4.187627e-01
1.310164e+01 1.651647e-01 4.653270e-16 4.661550e-09 3.485866e-09 4.187641e-01
1.310364e+01 1.651647e-01 4.650078e-16 4.668530e-09 3.494358e-09 4.187655e-01
1.310564e+01 1.651648e-01 4.646870e-16 4.675527e-09 3.502862e-09 4.187669e-01
1.310764e+01 1.651649e-01 4.643646e-16 4.682541e-09 3.511378e-09 4.187683e-01
1.310964e+01 1.651650e-01 4.640405e-16 4.689573e-09 3.519906e-09 4.187697e-01
1.311164e+01 1.651651e-01 4.637149e-16 4.696621e-09 3.528446e-09 4.187711e-01
1.311364e+01 1.651652e-01 4.633876e-16 4.703686e-09 3.536997e-09 4.187725e-01
1.311564e+01 1.651653e-01 4.630586e-16 4.710769e-09 3.545561e-09 4.187739e-01
1.311764e+01 1.651653e-01 4.627281e-16 4.717869e-09 3.554137e-09 4.187753e-01
1.311964e+01 1.651654e-01 4.623958e-16 4.724986e-09 3.562724e-09 4.187767e-01
1.312164e+01 1.651655e-01 4.620620e-16 4.732120e-09 3.571324e-09 4.187781e-01
1.312364e+01 1.651656e-01 4.617264e-16 4.739271e-09 3.579936e-09 4.187794e-01
1.312564e+01 1.651657e-01 4.613892e-16 4.746439e-09 3.588560e-09 4.187808e-01
1.312764e+01 1.651658e-01 4.610503e-16 4.753625e-09 3.597197e-09 4.187822e-01
1.312964e+01 1.651658e-01 4.607097e-16 4.760828e-09 3.605845e-09 4.187836e-01
1.313164e+01 1.651659e-01 4.603674e-16 4.768049e-09 3.614506e-09 4.187850e-01
1.313364e+01 1.651660e-01 4.600235e-16 4.775286e-09 3.623179e-09 4.187864e-01
1.313564e+01 1.651661e-01 4.596778e-16 4.782541e-09 3.631865e-09 4.187878e-01
1.313764e+01 1.651662e-01 4.593304e-16 4.789814e-09 3.640562e-09 4.187892e-01
1.313964e+01 1.651663e-01 4.589813e-16 4.797103e-09 3.649273e-09 4.187906e-01
1.314164e+01 1.651663e-01 4.586305e-16 4.804411e-09 3.657995e-09 4.187920e-01
1.314364e+01 1.651664e-01 4.582779e-16 4.811735e-09 3.666730e-09 4.187934e-01
1.314564e+01 1.651665e-01 4.579236e-16 4.819078e-09 3.675478e-09 4.187948e-01
1.314764e+01 1.651666e-01 4.575676e-16 4.826437e-09 3.684238e-09 4.187961e-01
1.314964e+01 1.651667e-01 4.572098e-16 4.833815e-09 3.693010e-09 4.187975e-01
1.315164e+01 1.651668e-01 4.568502e-16 4.841209e-09 3.701796e-09 4.187989e-01
1.315364e+01 1.651668e-01 4.564889e-16 4.848622e-09 3.710593e-09 4.188003e-01
1.315564e+01 1.651669e-01 4.561258e-16 4.856052e-09 3.719404e-09 4.188017e-01
1.315764e+01 1.651670e-01 4.557609e-16 4.863499e-09 3.728227e-09 4.188031e-01
1.315964e+01 1.651671e-01 4.553942e-16 4.870965e-09 3.737063e-09 4.188045e-01
1.316164e+01 1.651672e-01 4.550258e-16 4.878448e-09 3.745912e-09 4.188058e-01
1.316364e+01 1.651673e-01 4.546555e-16 4.885948e-09 3.754773e-09 4.188072e-01
1.316564e+01 1.651673e-01 4.542834e-16 4.893467e-09 3.763647e-09 4.188086e-01
1.316764e+01 1.651674e-01 4.539095e-16 4.901003e-09 3.772534e-09 4.188100e-01
1.316964e+01 1.651675e-01 4.535338e-16 4.908557e-09 3.781434e-09 4.188114e-01
1.317164e+01 1.651676e-01 4.531563e-16 4.916129e-09 3.790347e-09 4.188128e-01
1.317364e+01 1.651677e-01 4.527769e-16 4.923718e-09 3.799273e-09 4.188142e-01
1.317564e+01 1.651678e-01 4.523956e-16 4.931326e-09 3.808212e-09 4.188155e-01
1.317764e+01 1.651678e-01 4.520125e-16 4.938951e-09 3.817163e-09 4.188169e-01
1.317964e+01 1.651679e-01 4.516276e-16 4.946595e-09 3.826128e-09 4.188183e-01
1.318164e+01 1.651680e-01 4.512408e-16 4.954256e-09 3.835106e-09 4.188197e-01
1.318364e+01 1.651681e-01 4.508521e-16 4.961935e-09 3.844097e-09 4.188211e-01
1.318564e+01 1.651682e-01 4.504615e-16 4.969632e-09 3.853101e-09 4.188224e-01
1.318764e+01 1.651682e-01 4.500691e-16 4.977347e-09 3.862119e-09 4.188238e-01
1.318964e+01 1.651683e-01 4.496747e-16 4.985081e-09 3.871149e-09 4.188252e-01
1.319164e+01 1.651684e-01 4.492784e-16 4.992832e-09 3.880193e-09 4.188266e-01
1.319364e+01 1.651685e-01 4.488802e-16 5.000601e-09 3.889250e-09 4.188280e-01
1.319564e+01 1.651686e-01 4.484801e-16 5.008389e-09 3.898321e-09 4.188293e-01
1.319764e+01 1.651687e-01 4.480781e-16 5.016195e-09 3.907404e-09 4.188307e-01
1.319964e+01 1.651687e-01 4.476741e-16 5.024019e-09 3.916502e-09 4.188321e-01
1.320164e+01 1.651688e-01 4.472682e-16 5.031861e-09 3.925612e-09 4.188335e-01
1.320364e+01 1.651689e-01 4.468604e-16 5.039721e-09 3.934736e-09 4.188348e-01
1.320564e+01 1.651690e-01 4.464505e-16 5.047600e-09 3.943874e-09 4.188362e-01
1.320764e+01 1.651691e-01 4.460387e-16 5.055497e-09 3.953025e-09 4.188376e-01
1.320964e+01 1.651692e-01 4.456250e-16 5.063412e-09 3.962189e-09 4.188390e-01
1.321164e+01 1.651692e-01 4.452092e-16 5.071345e-09 3.971368e-09 4.188404e-01
1.321364e+01 1.651693e-01 4.447915e-16 5.079297e-09 3.980559e-09 4.188417e-01
1.321564e+01 1.651694e-01 4.443718e-16 5.087268e-09 3.989765e-09 4.188431e-01
1.321764e+01 1.651695e-01 4.439500e-16 5.095256e-09 3.998984e-09 4.188445e-01
1.321964e+01 1.651696e-01 4.435263e-16 5.103264e-09 4.008217e-09 4.188458e-01
1.322164e+01 1.651697e-01 4.431005e-16 5.111289e-09 4.017464e-09 4.188472e-01
1.322364e+01 1.651697e-01 4.426727e-16 5.119333e-09 4.026724e-09 4.188486e-01
1.322564e+01 1.651698e-01 4.422428e-16 5.127396e-09 4.035998e-09 4.188500e-01
1.322764e+01 1.651699e-01 4.418109e-16 5.135477e-09 4.045287e-09 4.188513e-01
1.322964e+01 1.651700e-01 4.413770e-16 5.143577e-09 4.054589e-09 4.188527e-01
1.323164e+01 1.651701e-01 4.409410e-16 5.151696e-09 4.063904e-09 4.188541e-01
1.323364e+01 1.651701e-01 4.405029e-16 5.159833e-09 4.073234e-09 4.188555e-01
1.323564e+01 1.651702e-01 4.400627e-16 5.167989e-09 4.082578e-09 4.188568e-01
1.323764e+01 1.651703e-01 4.396204e-16 5.176163e-09 4.091936e-09 4.188582e-01
1.323964e+01 1.651704e-01 4.391761e-16 5.184356e-09 4.101308e-09 4.188596e-01
1.324164e+01 1.651705e-01 4.387296e-16 5.192568e-09 4.110695e-09 4.188609e-01
1.324364e+01 1.651706e-01 4.382811e-16 5.200799e-09 4.120095e-09 4.188623e-01
1.324564e+01 1.651706e-01 4.378304e-16 5.209049e-09 4.129509e-09 4.188637e-01
1.324764e+01 1.651707e-01 4.373776e-16 5.217317e-09 4.138938e-09 4.188650e-01
1.324964e+01 1.651708e-01 4.369226e-16 5.225605e-09 4.148381e-09 4.188664e-01
1.325164e+01 1.651709e-01 4.364655e-16 5.233911e-09 4.157838e-09 4.188678e-01
1.325364e+01 1.651710e-01 4.360063e-16 5.242236e-09 4.167310e-09 4.188691e-01
1.325564e+01 1.651711e-01 4.355448e-16 5.250580e-09 4.176795e-09 4.188705e-01
1.325764e+01 1.651711e-01 4.350812e-16 5.258943e-09 4.186296e-09 4.188719e-01
1.325964e+01 1.651712e-01 4.346155e-16 5.267325e-09 4.195810e-09 4.188732e-01
1.326164e+01 1.651713e-01 4.341475e-16 5.275726e-09 4.205340e-09 4.188746e-01
1.326364e+01 1.651714e-01 4.336773e-16 5.284147e-09 4.214883e-09 4.188760e-01
1.326564e+01 1.651715e-01 4.332050e-16 5.292586e-09 4.224441e-09 4.188773e-01
1.326764e+01 1.651715e-01 4.327304e-16 5.301044e-09 4.234014e-09 4.188787e-01
1.326964e+01 1.651716e-01 4.322536e-16 5.309522e-09 4.243601e-09 4.188801e-01
1.327164e+01 1.651717e-01 4.317745e-16 5.318019e-09 4.253203e-09 4.188814e-01
1.327364e+01 1.651718e-01 4.312933e-16 5.326535e-09 4.262820e-09 4.188828e-01
1.327564e+01 1.651719e-01 4.308097e-16 5.335070e-09 4.272451e-09 4.188841e-01
1.327764e+01 1.651720e-01 4.303239e-16 5.343625e-09 4.282097e-09 4.188855e-01
1.327964e+01 1.651720e-01 4.298359e-16 5.352199e-09 4.291758e-09 4.188869e-01
1.328164e+01 1.651721e-01 4.293455e-16 5.360792e-09 4.301434e-09 4.188882e-01
1.328364e+01 1.651722e-01 4.288529e-16 5.369404e-09 4.311124e-09 4.188896e-01
1.328564e+01 1.651723e-01 4.283580e-16 5.378036e-09 4.320830e-09 4.188909e-01
1.328764e+01 1.651724e-01 4.278607e-16 5.386688e-09 4.330550e-09 4.188923e-01
1.328964e+01 1.651724e-01 4.273612e-16 5.395358e-09 4.340285e-09 4.188937e-01
1.329164e+01 1.651725e-01 4.268593e-16 5.404049e-09 4.350036e-09 4.188950e-01
1.329364e+01 1.651726e-01 4.263551e-16 5.412759e-09 4.359801e-09 4.188964e-01
1.329564e+01 1.651727e-01 4.258486e-16 5.421488e-09 4.369581e-09 4.188977e-01
1.329764e+01 1.651728e-01 4.253397e-16 5.430237e-09 4.379377e-09 4.188991e-01
1.329964e+01 1.651728e-01 4.248285e-16 5.439005e-09 4.389187e-09 4.189005e-01
1.330164e+01 1.651729e-01 4.243148e-16 5.447794e-09 4.399013e-09 4.189018e-01
1.330364e+01 1.651730e-01 4.237988e-16 5.456602e-09 4.408854e-09 4.189032e-01
1.330564e+01 1.651731e-01 4.232804e-16 5.465429e-09 4.418710e-09 4.189045e-01
1.330764e+01 1.651732e-01 4.227597e-16 5.474276e-09 4.428582e-09 4.189059e-01
1.330964e+01 1.651733e-01 4.222365e-16 5.483143e-09 4.438469e-09 4.189072e-01
1.331164e+01 1.651733e-01 4.217109e-16 5.492030e-09 4.448371e-09 4.189086e-01
1.331364e+01 1.651734e-01 4.211828e-16 5.500937e-09 4.458289e-09 4.189099e-01
1.331564e+01 1.651735e-01 4.206523e-16 5.509863e-09 4.468222e-09 4.189113e-01
1.331764e+01 1.651736e-01 4.201194e-16 5.518810e-09 4.478170e-09 4.189126e-01
1.331964e+01 1.651737e-01 4.195841e-16 5.527776e-09 4.488134e-09 4.189140e-01
1.332164e+01 1.651737e-01 4.190462e-16 5.536762e-09 4.498114e-09 4.189154e-01
1.332364e+01 1.651738e-01 4.185059e-16 5.545769e-09 4.508109e-09 4.189167e-01
1.332564e+01 1.651739e-01 4.179631e-16 5.554795e-09 4.518120e-09 4.189181e-01
1.332764e+01 1.651740e-01 4.174178e-16 5.563841e-09 4.528146e-09 4.189194e-01
1.332964e+01 1.651741e-01 4.168700e-16 5.572907e-09 4.538188e-09 4.189208e-01
1.333164e+01 1.651741e-01 4.163197e-16 5.581994e-09 4.548246e-09 4.189221e-01
1.333364e+01 1.651742e-01 4.157669e-16 5.591100e-09 4.558319e-09 4.189235e-01
1.333564e+01 1.651743e-01 4.152115e-16 5.600227e-09 4.568409e-09 4.189248e-01
1.333764e+01 1.651744e-01 4.146536e-16 5.609374e-09 4.578514e-09 4.189262e-01
1.333964e+01 1.651745e-01 4.140931e-16 5.618541e-09 4.588635e-09 4.189275e-01
1.334164e+01 1.651746e-01 4.135301e-16 5.627729e-09 4.598772e-09 4.189289e-01
1.334364e+01 1.651746e-01 4.129645e-16 5.636936e-09 4.608925e-09 4.189302e-01
1.334564e+01 1.651747e-01 4.123963e-16 5.646164e-09 4.619094e-09 4.189316e-01
1.334764e+01 1.651748e-01 4.118255e-16 5.655413e-09 4.629279e-09 4.189329e-01
1.334964e+01 1.651749e-01 4.112521e-16 5.664681e-09 4.639480e-09 4.189342e-01
1.335164e+01 1.651750e-01 4.106761e-16 5.673971e-09 4.649697e-09 4.189356e-01
1.335364e+01 1.651750e-01 4.100975e-16 5.683280e-09 4.659930e-09 4.189369e-01
1.335564e+01 1.651751e-01 4.095162e-16 5.692610e-09 4.670180e-09 4.189383e-01
1.335764e+01 1.651752e-01 4.089323e-16 5.701961e-09 4.680445e-09 4.189396e-01
1.335964e+01 1.651753e-01 4.083457e-16 5.711332e-09 4.690727e-09 4.189410e-01
1.336164e+01 1.651754e-01 4.077565e-16 5.720724e-09 4.701025e-09 4.189423e-01
1.336364e+01 1.651754e-01 4.071646e-16 5.730136e-09 4.711340e-09 4.189437e-01
1.336564e+01 1.651755e-01 4.065700e-16 5.739569e-09 4.721671e-09 4.189450e-01
1.336764e+01 1.651756e-01 4.059727e-16 5.749023e-09 4.732018e-09 4.189464e-01
1.336964e+01 1.651757e-01 4.053727e-16 5.758497e-09 4.742382e-09 4.189477e-01
1.337164e+01 1.651758e-01 4.047699e-16 5.767992e-09 4.752762e-09 4.189490e-01
1.337364e+01 1.651758e-01 4.041645e-16 5.777508e-09 4.763159e-09 4.189504e-01
1.337564e+01 1.651759e-01 4.035563e-16 5.787045e-09 4.773572e-09 4.189517e-01
1.337764e+01 1.651760e-01 4.029453e-16 5.796603e-09 4.784002e-09 4.189531e-01
1.337964e+01 1.651761e-01 4.023316e-16 5.806181e-09 4.794448e-09 4.189544e-01
1.338164e+01 1.651762e-01 4.017151e-16 5.815780e-09 4.804911e-09 4.189557e-01
1.338364e+01 1.651762e-01 4.010958e-16 5.825401e-09 4.815391e-09 4.189571e-01
1.338564e+01 1.651763e-01 4.004737e-16 5.835042e-09 4.825888e-09 4.189584e-01
1.338764e+01 1.651764e-01 3.998488e-16 5.844704e-09 4.836401e-09 4.189598e-01
1.338964e+01 1.651765e-01 3.992211e-16 5.854388e-09 4.846932e-09 4.189611e-01
1.339164e+01 1.651766e-01 3.985906e-16 5.864092e-09 4.857479e-09 4.189624e-01
1.339364e+01 1.651766e-01 3.979572e-16 5.873818e-09 4.868043e-09 4.189638e-01
1.339564e+01 1.651767e-01 3.973210e-16 5.883564e-09 4.878624e-09 4.189651e-01
1.339764e+01 1.651768e-01 3.966819e-16 5.893332e-09 4.889222e-09 4.189665e-01
1.339964e+01 1.651769e-01 3.960399e-16 5.903121e-09 4.899837e-09 4.189678e-01
1.340164e+01 1.651770e-01 3.953951e-16 5.912931e-09 4.910469e-09 4.189691e-01
1.340364e+01 1.651770e-01 3.947473e-16 5.922763e-09 4.921118e-09 4.189705e-01
1.340564e+01 1.651771e-01 3.940967e-16 5.932616e-09 4.931784e-09 4.189718e-01
1.340764e+01 1.651772e-01 3.934431e-16 5.942490e-09 4.942468e-09 4.189731e-01
1.340964e+01 1.651773e-01 3.927866e-16 5.952386e-09 4.953168e-09 4.189745e-01
1.341164e+01 1.651774e-01 3.921271e-16 5.962303e-09 4.963886e-09 4.189758e-01
1.341364e+01 1.651774e-01 3.914647e-16 5.972241e-09 4.974622e-09 4.189771e-01
1.341564e+01 1.651775e-01 3.907993e-16 5.982201e-09 4.985374e-09 4.189785e-01
1.341764e+01 1.651776e-01 3.901310e-16 5.992183e-09 4.996144e-09 4.189798e-01
1.341964e+01 1.651777e-01 3.894596e-16 6.002186e-09 5.006932e-09 4.189811e-01
1.342164e+01 1.651778e-01 3.887853e-16 6.012211e-09 5.017736e-09 4.189825e-01
1.342364e+01 1.651778e-01 3.881079e-16 6.022257e-09 5.028559e-09 4.189838e-01
1.342564e+01 1.651779e-01 3.874275e-16 6.032325e-09 5.039399e-09 4.189851e-01
1.342764e+01 1.651780e-01 3.867441e-16 6.042415e-09 5.050256e-09 4.189865e-01
1.342964e+01 1.651781e-01 3.860576e-16 6.052526e-09 5.061131e-09 4.189878e-01
1.343164e+01 1.651782e-01 3.853681e-16 6.062659e-09 5.072024e-09 4.189891e-01
1.343364e+01 1.651782e-01 3.846755e-16 6.072814e-09 5.082934e-09 4.189905e-01
1.343564e+01 1.651783e-01 3.839798e-16 6.082991e-09 5.093862e-09 4.189918e-01
1.343764e+01 1.651784e-01 3.832810e-16 6.093190e-09 5.104808e-09 4.189931e-01
1.343964e+01 1.651785e-01 3.825791e-16 6.103410e-09 5.115772e-09 4.189944e-01
1.344164e+01 1.651786e-01 3.818741e-16 6.113653e-09 5.126754e-09 4.189958e-01
1.344364e+01 1.651786e-01 3.811659e-16 6.123917e-09 5.137753e-09 4.189971e-01
1.344564e+01 1.651787e-01 3.804546e-16 6.134204e-09 5.148771e-09 4.189984e-01
1.344764e+01 1.651788e-01 3.797402e-16 6.144512e-09 5.159806e-09 4.189998e-01
1.344964e+01 1.651789e-01 3.790225e-16 6.154843e-09 5.170859e-09 4.190011e-01
1.345164e+01 1.651790e-01 3.783017e-16 6.165196e-09 5.181931e-09 4.190024e-01
1.345364e+01 1.651790e-01 3.775777e-16 6.175571e-09 5.193021e-09 4.190037e-01
1.345564e+01 1.651791e-01 3.768505e-16 6.185968e-09 5.204128e-09 4.190051e-01
1.345764e+01 1.651792e-01 3.761200e-16 6.196387e-09 5.215254e-09 4.190064e-01
1.345964e+01 1.651793e-01 3.753863e-16 6.206829e-09 5.226398e-09 4.190077e-01
1.346164e+01 1.651794e-01 3.746494e-16 6.217293e-09 5.237561e-09 4.190090e-01
1.346364e+01 1.651794e-01 3.739092e-16 6.227779e-09 5.248742e-09 4.190104e-01
1.346564e+01 1.651795e-01 3.731657e-16 6.238288e-09 5.259941e-09 4.190117e-01
1.346764e+01 1.651796e-01 3.724190e-16 6.248819e-09 5.271158e-09 4.190130e-01
1.346964e+01 1.651797e-01 3.716689e-16 6.259372e-09 5.282394e-09 4.190143e-01
1.347164e+01 1.651798e-01 3.709156e-16 6.269948e-09 5.293648e-09 4.190157e-01
1.347364e+01 1.651798e-01 3.701589e-16 6.280547e-09 5.304921e-09 4.190170e-01
1.347564e+01 1.651799e-01 3.693988e-16 6.291168e-09 5.316213e-09 4.190183e-01
1.347764e+01 1.651800e-01 3.686355e-16 6.301812e-09 5.327523e-09 4.190196e-01
1.347964e+01 1.651801e-01 3.678687e-16 6.312478e-09 5.338851e-09 4.190209e-01
1.348164e+01 1.651802e-01 3.670986e-16 6.323167e-09 5.350199e-09 4.190223e-01
1.348364e+01 1.651802e-01 3.663251e-16 6.333879e-09 5.361565e-09 4.190236e-01
1.348564e+01 1.651803e-01 3.655482e-16 6.344614e-09 5.372949e-09 4.190249e-01
1.348764e+01 1.651804e-01 3.647678e-16 6.355371e-09 5.384353e-09 4.190262e-01
1.348964e+01 1.651805e-01 3.639841e-16 6.366151e-09 5.395775e-09 4.190275e-01
1.349164e+01 1.651806e-01 3.631969e-16 6.376954e-09 5.407217e-09 4.190289e-01
1.349364e+01 1.651806e-01 3.624062e-16 6.387780e-09 5.418677e-09 4.190302e-01
1.349564e+01 1.651807e-01 3.616121e-16 6.398629e-09 5.430156e-09 4.190315e-01
1.349764e+01 1.651808e-01 3.608144e-16 6.409500e-09 5.441655e-09 4.190328e-01
1.349964e+01 1.651809e-01 3.600133e-16 6.420395e-09 5.453172e-09 4.190341e-01
1.350164e+01 1.651809e-01 3.592087e-16 6.431313e-09 5.464708e-09 4.190354e-01
1.350364e+01 1.651810e-01 3.584005e-16 6.442254e-09 5.476264e-09 4.190368e-01
1.350564e+01 1.651811e-01 3.575888e-16 6.453218e-09 5.487839e-09 4.190381e-01
1.350764e+01 1.651812e-01 3.567735e-16 6.464205e-09 5.499433e-09 4.190394e-01
1.350964e+01 1.651813e-01 3.559547e-16 6.475216e-09 5.511046e-09 4.190407e-01
1.351164e+01 1.651813e-01 3.551323e-16 6.486250e-09 5.522678e-09 4.190420e-01
1.351364e+01 1.651814e-01 3.543063e-16 6.497307e-09 5.534330e-09 4.190433e-01
1.351564e+01 1.651815e-01 3.534767e-16 6.508387e-09 5.546001e-09 4.190446e-01
1.351764e+01 1.651816e-01 3.526434e-16 6.519491e-09 5.557692e-09 4.190460e-01
1.351964e+01 1.651817e-01 3.518065e-16 6.530618e-09 5.569402e-09 4.190473e-01
1.352164e+01 1.651817e-01 3.509660e-16 6.541768e-09 5.581132e-09 4.190486e-01
1.352364e+01 1.651818e-01 3.501218e-16 6.552942e-09 5.592881e-09 4.190499e-01
1.352564e+01 1.651819e-01 3.492739e-16 6.564140e-09 5.604650e-09 4.190512e-01
1.352764e+01 1.651820e-01 3.484223e-16 6.575361e-09 5.616439e-09 4.190525e-01
1.352964e+01 1.651821e-01 3.475670e-16 6.586606e-09 5.628247e-09 4.190538e-01
1.353164e+01 1.651821e-01 3.467080e-16 6.597874e-09 5.640075e-09 4.190551e-01
1.353364e+01 1.651822e-01 3.458452e-16 6.609166e-09 5.651923e-09 4.190565e-01
1.353564e+01 1.651823e-01 3.449787e-16 6.620482e-09 5.663791e-09 4.190578e-01
1.353764e+01 1.651824e-01 3.441084e-16 6.631821e-09 5.675678e-09 4.190591e-01
1.353964e+01 1.651824e-01 3.432343e-16 6.643184e-09 5.687586e-09 4.190604e-01
1.354164e+01 1.651825e-01 3.423564e-16 6.654571e-09 5.699513e-09 4.190617e-01
1.354364e+01 1.651826e-01 3.414747e-16 6.665982e-09 5.711460e-09 4.190630e-01
1.354564e+01 1.651827e-01 3.405892e-16 6.677417e-09 5.723428e-09 4.190643e-01
1.354764e+01 1.651828e-01 3.396998e-16 6.688876e-09 5.735415e-09 4.190656e-01
1.354964e+01 1.651828e-01 3.388066e-16 6.700359e-09 5.747423e-09 4.190669e-01
1.355164e+01 1.651829e-01 3.379095e-16 6.711866e-09 5.759451e-09 4.190682e-01
1.355364e+01 1.651830e-01 3.370085e-16 6.723397e-09 5.771499e-09 4.190695e-01
1.355564e+01 1.651831e-01 3.361036e-16 6.734952e-09 5.783567e-09 4.190708e-01
1.355764e+01 1.651831e-01 3.351948e-16 6.746531e-09 5.795656e-09 4.190722e-01
1.355964e+01 1.651832e-01 3.342820e-16 6.758135e-09 5.807765e-09 4.190735e-01
1.356164e+01 1.651833e-01 3.333653e-16 6.769762e-09 5.819894e-09 4.190748e-01
1.356364e+01 1.651834e-01 3.324446e-16 6.781414e-09 5.832044e-09 4.190761e-01
1.356564e+01 1.651835e-01 3.315199e-16 6.793090e-09 5.844214e-09 4.190774e-01
1.356764e+01 1.651835e-01 3.305913e-16 6.804791e-09 5.856405e-09 4.190787e-01
1.356964e+01 1.651836e-01 3.296586e-16 6.816516e-09 5.868616e-09 4.190800e-01
1.357164e+01 1.651837e-01 3.287219e-16 6.828265e-09 5.880848e-09 4.190813e-01
1.357364e+01 1.651838e-01 3.277811e-16 6.840039e-09 5.893101e-09 4.190826e-01
1.357564e+01 1.651839e-01 3.268363e-16 6.851838e-09 5.905375e-09 4.190839e-01
1.357764e+01 1.651839e-01 3.258874e-16 6.863661e-09 5.917669e-09 4.190852e-01
1.357964e+01 1.651840e-01 3.249344e-16 6.875509e-09 5.929984e-09 4.190865e-01
1.358164e+01 1.651841e-01 3.239773e-16 6.887381e-09 5.942320e-09 4.190878e-01
1.358364e+01 1.651842e-01 3.230161e-16 6.899278e-09 5.954676e-09 4.190891e-01
1.358564e+01 1.651842e-01 3.220507e-16 6.911200e-09 5.967054e-09 4.190904e-01
1.358764e+01 1.651843e-01 3.210811e-16 6.923146e-09 5.979453e-09 4.190917e-01
1.358964e+01 1.651844e-01 3.201074e-16 6.935117e-09 5.991872e-09 4.190930e-01
1.359164e+01 1.651845e-01 3.191295e-16 6.947114e-09 6.004313e-09 4.190943e-01
1.359364e+01 1.651846e-01 3.181474e-16 6.959135e-09 6.016775e-09 4.190956e-01
1.359564e+01 1.651846e-01 3.171611e-16 6.971181e-09 6.029258e-09 4.190969e-01
1.359764e+01 1.651847e-01 3.161705e-16 6.983252e-09 6.041762e-09 4.190982e-01
1.359964e+01 1.651848e-01 3.151757e-16 6.995348e-09 6.054288e-09 4.190995e-01
1.360164e+01 1.651849e-01 3.141765e-16 7.007469e-09 6.066835e-09 4.191008e-01
1.360364e+01 1.651849e-01 3.131731e-16 7.019615e-09 6.079403e-09 4.191021e-01
1.360564e+01 1.651850e-01 3.121654e-16 7.031787e-09 6.091992e-09 4.191034e-01
1.360764e+01 1.651851e-01 3.111534e-16 7.043983e-09 6.104603e-09 4.191047e-01
1.360964e+01 1.651852e-01 3.101370e-16 7.056205e-09 6.117236e-09 4.191060e-01
1.361164e+01 1.651853e-01 3.091163e-16 7.068452e-09 6.129890e-09 4.191073e-01
1.361364e+01 1.651853e-01 3.080911e-16 7.080725e-09 6.142565e-09 4.191086e-01
1.361564e+01 1.651854e-01 3.070616e-16 7.093022e-09 6.155263e-09 4.191099e-01
1.361764e+01 1.651855e-01 3.060277e-16 7.105346e-09 6.167981e-09 4.191112e-01
1.361964e+01 1.651856e-01 3.049893e-16 7.117694e-09 6.180722e-09 4.191124e-01
1.362164e+01 1.651856e-01 3.039465e-16 7.130068e-09 6.193484e-09 4.191137e-01
1.362364e+01 1.651857e-01 3.028993e-16 7.142468e-09 6.206269e-09 4.191150e-01
1.362564e+01 1.651858e-01 3.018475e-16 7.154894e-09 6.219075e-09 4.191163e-01
1.362764e+01 1.651859e-01 3.007913e-16 7.167345e-09 6.231903e-09 4.191176e-01
1.362964e+01 1.651860e-01 2.997305e-16 7.179821e-09 6.244753e-09 4.191189e-01
1.363164e+01 1.651860e-01 2.986652e-16 7.192324e-09 6.257624e-09 4.191202e-01
1.363364e+01 1.651861e-01 2.975954e-16 7.204852e-09 6.270518e-09 4.191215e-01
1.363564e+01 1.651862e-01 2.965209e-16 7.217406e-09 6.283434e-09 4.191228e-01
1.363764e+01 1.651863e-01 2.954419e-16 7.229985e-09 6.296373e-09 4.191241e-01
1.363964e+01 1.651863e-01 2.943583e-16 7.242591e-09 6.309333e-09 4.191254e-01
1.364164e+01 1.651864e-01 2.932701e-16 7.255223e-09 6.322316e-09 4.191267e-01
1.364364e+01 1.651865e-01 2.921772e-16 7.267880e-09 6.335321e-09 4.191279e-01
1.364564e+01 1.651866e-01 2.910796e-16 7.280564e-09 6.348348e-09 4.191292e-01
1.364764e+01 1.651867e-01 2.899774e-16 7.293274e-09 6.361397e-09 4.191305e-01
1.364964e+01 1.651867e-01 2.888705e-16 7.306010e-09 6.374470e-09 4.191318e-01
1.365164e+01 1.651868e-01 2.877589e-16 7.318772e-09 6.387564e-09 4.191331e-01
1.365364e+01 1.651869e-01 2.866425e-16 7.331560e-09 6.400681e-09 4.191344e-01
1.365564e+01 1.651870e-01 2.855214e-16 7.344374e-09 6.413821e-09 4.191357e-01
1.365764e+01 1.651870e-01 2.843955e-16 7.357215e-09 6.426983e-09 4.191370e-01
1.365964e+01 1.651871e-01 2.832648e-16 7.370082e-09 6.440168e-09 4.191382e-01
1.366164e+01 1.651872e-01 2.821293e-16 7.382976e-09 6.453375e-09 4.191395e-01
1.366364e+01 1.651873e-01 2.809890e-16 7.395896e-09 6.466606e-09 4.191408e-01
1.366564e+01 1.651873e-01 2.798438e-16 7.408842e-09 6.479859e-09 4.191421e-01
1.366764e+01 1.651874e-01 2.786938e-16 7.421815e-09 6.493135e-09 4.191434e-01
1.366964e+01 1.651875e-01 2.775388e-16 7.434815e-09 6.506434e-09 4.191447e-01
1.367164e+01 1.651876e-01 2.763790e-16 7.447841e-09 6.519756e-09 4.191460e-01
1.367364e+01 1.651877e-01 2.752143e-16 7.460894e-09 6.533101e-09 4.191472e-01
1.367564e+01 1.651877e-01 2.740446e-16 7.473974e-09 6.546469e-09 4.191485e-01
1.367764e+01 1.651878e-01 2.728699e-16 7.487080e-09 6.559860e-09 4.191498e-01
1.367964e+01 1.651879e-01 2.716903e-16 7.500213e-09 6.573274e-09 4.191511e-01
1.368164e+01 1.651880e-01 2.705056e-16 7.513373e-09 6.586712e-09 4.191524e-01
1.368364e+01 1.651880e-01 2.693160e-16 7.526560e-09 6.600172e-09 4.191537e-01
1.368564e+01 1.651881e-01 2.681212e-16 7.539774e-09 6.613656e-09 4.191549e-01
1.368764e+01 1.651882e-01 2.669215e-16 7.553015e-09 6.627164e-09 4.191562e-01
1.368964e+01 1.651883e-01 2.657166e-16 7.566282e-09 6.640694e-09 4.191575e-01
1.369164e+01 1.651883e-01 2.645067e-16 7.579577e-09 6.654249e-09 4.191588e-01
1.369364e+01 1.651884e-01 2.632916e-16 7.592899e-09 6.667826e-09 4.191601e-01
1.369564e+01 1.651885e-01 2.620714e-16 7.606249e-09 6.681428e-09 4.191613e-01
1.369764e+01 1.651886e-01 2.608460e-16 7.619625e-09 6.695052e-09 4.191626e-01
1.369964e+01 1.651887e-01 2.596155e-16 7.633029e-09 6.708701e-09 4.191639e-01
1.370164e+01 1.651887e-01 2.583797e-16 7.646460e-09 6.722373e-09 4.191652e-01
1.370364e+01 1.651888e-01 2.571388e-16 7.659918e-09 6.736069e-09 4.191665e-01
1.370564e+01 1.651889e-01 2.558925e-16 7.673404e-09 6.749789e-09 4.191677e-01
1.370764e+01 1.651890e-01 2.546410e-16 7.686918e-09 6.763532e-09 4.191690e-01
1.370964e+01 1.651890e-01 2.533843e-16 7.700458e-09 6.777300e-09 4.191703e-01
1.371164e+01 1.651891e-01 2.521222e-16 7.714027e-09 6.791091e-09 4.191716e-01
1.371364e+01 1.651892e-01 2.508548e-16 7.727623e-09 6.804907e-09 4.191728e-01
1.371564e+01 1.651893e-01 2.495821e-16 7.741246e-09 6.818746e-09 4.191741e-01
1.371764e+01 1.651893e-01 2.483040e-16 7.754898e-09 6.832610e-09 4.191754e-01
1.371964e+01 1.651894e-01 2.470204e-16 7.768577e-09 6.846497e-09 4.191767e-01
1.372164e+01 1.651895e-01 2.457315e-16 7.782284e-09 6.860409e-09 4.191779e-01
1.372364e+01 1.651896e-01 2.444372e-16 7.796019e-09 6.874345e-09 4.191792e-01
1.372564e+01 1.651896e-01 2.431374e-16 7.809781e-09 6.888306e-09 4.191805e-01
1.372764e+01 1.651897e-01 2.418321e-16 7.823572e-09 6.902291e-09 4.191818e-01
1.372964e+01 1.651898e-01 2.405214e-16 7.837390e-09 6.916300e-09 4.191830e-01
1.373164e+01 1.651899e-01 2.392051e-16 7.851237e-09 6.930334e-09 4.191843e-01
1.373364e+01 1.651900e-01 2.378833e-16 7.865112e-09 6.944392e-09 4.191856e-01
1.373564e+01 1.651900e-01 2.365559e-16 7.879015e-09 6.958474e-09 4.191869e-01
1.373764e+01 1.651901e-01 2.352229e-16 7.892946e-09 6.972582e-09 4.191881e-01
1.373964e+01 1.651902e-01 2.338843e-16 7.906905e-09 6.986714e-09 4.191894e-01
1.374164e+01 1.651903e-01 2.325402e-16 7.920892e-09 7.000871e-09 4.191907e-01
1.374364e+01 1.651903e-01 2.311903e-16 7.934908e-09 7.015052e-09 4.191919e-01
1.374564e+01 1.651904e-01 2.298348e-16 7.948953e-09 7.029258e-09 4.191932e-01
1.374764e+01 1.651905e-01 2.284736e-16 7.963025e-09 7.043490e-09 4.191945e-01
1.374964e+01 1.651906e-01 2.271067e-16 7.977127e-09 7.057746e-09 4.191958e-01
1.375164e+01 1.651906e-01 2.257340e-16 7.991256e-09 7.072027e-09 4.191970e-01
1.375364e+01 1.651907e-01 2.243556e-16 8.005415e-09 7.086333e-09 4.191983e-01
1.375564e+01 1.651908e-01 2.229714e-16 8.019602e-09 7.100664e-09 4.191996e-01
1.375764e+01 1.651909e-01 2.215814e-16 8.033817e-09 7.115020e-09 4.192008e-01
1.375964e+01 1.651909e-01 2.201855e-16 8.048062e-09 7.129402e-09 4.192021e-01
1.376164e+01 1.651910e-01 2.187838e-16 8.062335e-09 7.143808e-09 4.192034e-01
1.376364e+01 1.651911e-01 2.173763e-16 8.076637e-09 7.158240e-09 4.192046e-01
1.376564e+01 1.651912e-01 2.159628e-16 8.090968e-09 7.172698e-09 4.192059e-01
1.376764e+01 1.651913e-01 2.145434e-16 8.105328e-09 7.187180e-09 4.192072e-01
1.376964e+01 1.651913e-01 2.131181e-16 8.119717e-09 7.201689e-09 4.192084e-01
1.377164e+01 1.651914e-01 2.116868e-16 8.134135e-09 7.216222e-09 4.192097e-01
1.377364e+01 1.651915e-01 2.102495e-16 8.148582e-09 7.230782e-09 4.192110e-01
1.377564e+01 1.651916e-01 2.088062e-16 8.163058e-09 7.245366e-09 4.192122e-01
1.377764e+01 1.651916e-01 2.073569e-16 8.177563e-09 7.259977e-09 4.192135e-01
1.377964e+01 1.651917e-01 2.059015e-16 8.192098e-09 7.274613e-09 4.192148e-01
1.378164e+01 1.651918e-01 2.044400e-16 8.206662e-09 7.289275e-09 4.192160e-01
1.378364e+01 1.651919e-01 2.029724e-16 8.221255e-09 7.303963e-09 4.192173e-01
1.378564e+01 1.651919e-01 2.014987e-16 8.235878e-09 7.318676e-09 4.192185e-01
1.378764e+01 1.651920e-01 2.000188e-16 8.250530e-09 7.333416e-09 4.192198e-01
1.378964e+01 1.651921e-01 1.985327e-16 8.265211e-09 7.348181e-09 4.192211e-01
1.379164e+01 1.651922e-01 1.970405e-16 8.279922e-09 7.362973e-09 4.192223e-01
1.379364e+01 1.651922e-01 1.955420e-16 8.294663e-09 7.377791e-09 4.192236e-01
1.379564e+01 1.651923e-01 1.940372e-16 8.309434e-09 7.392634e-09 4.192249e-01
1.379764e+01 1.651924e-01 1.925262e-16 8.324234e-09 7.407504e-09 4.192261e-01
1.379964e+01 1.651925e-01 1.910088e-16 8.339064e-09 7.422401e-09 4.192274e-01
1.380164e+01 1.651925e-01 1.894852e-16 8.353923e-09 7.437323e-09 4.192286e-01
1.380364e+01 1.651926e-01 1.879551e-16 8.368813e-09 7.452272e-09 4.192299e-01
1.380564e+01 1.651927e-01 1.864187e-16 8.383732e-09 7.467247e-09 4.192312e-01
1.380764e+01 1.651928e-01 1.848759e-16 8.398682e-09 7.482249e-09 4.192324e-01
1.380964e+01 1.651928e-01 1.833267e-16 8.413661e-09 7.497277e-09 4.192337e-01
1.381164e+01 1.651929e-01 1.817710e-16 8.428671e-09 7.512332e-09 4.192349e-01
1.381364e+01 1.651930e-01 1.802088e-16 8.443711e-09 7.527414e-09 4.192362e-01
1.381564e+01 1.651931e-01 1.786402e-16 8.458781e-09 7.542522e-09 4.192374e-01
1.381764e+01 1.651931e-01 1.770650e-16 8.473881e-09 7.557657e-09 4.192387e-01
1.381964e+01 1.651932e-01 1.754832e-16 8.489011e-09 7.572819e-09 4.192400e-01
1.382164e+01 1.651933e-01 1.738949e-16 8.504172e-09 7.588007e-09 4.192412e-01
1.382364e+01 1.651934e-01 1.722999e-16 8.519363e-09 7.603223e-09 4.192425e-01
1.382564e+01 1.651934e-01 1.706983e-16 8.534585e-09 7.618465e-09 4.192437e-01
1.382764e+01 1.651935e-01 1.690901e-16 8.549837e-09 7.633735e-09 4.192450e-01
1.382964e+01 1.651936e-01 1.674752e-16 8.565120e-09 7.649031e-09 4.192462e-01
1.383164e+01 1.651937e-01 1.658535e-16 8.580433e-09 7.664355e-09 4.192475e-01
1.383364e+01 1.651937e-01 1.642251e-16 8.595777e-09 7.679706e-09 4.192487e-01
1.383564e+01 1.651938e-01 1.625900e-16 8.611152e-09 7.695084e-09 4.192500e-01
1.383764e+01 1.651939e-01 1.609481e-16 8.626558e-09 7.710489e-09 4.192513e-01
1.383964e+01 1.651940e-01 1.592993e-16 8.641994e-09 7.725922e-09 4.192525e-01
1.384164e+01 1.651940e-01 1.576437e-16 8.657462e-09 7.741382e-09 4.192538e-01
1.384364e+01 1.651941e-01 1.559812e-16 8.672960e-09 7.756869e-09 4.192550e-01
1.384564e+01 1.651942e-01 1.543119e-16 8.688489e-09 7.772385e-09 4.192563e-01
1.384764e+01 1.651943e-01 1.526356e-16 8.704049e-09 7.787927e-09 4.192575e-01
1.384964e+01 1.651943e-01 1.509523e-16 8.719641e-09 7.803498e-09 4.192588e-01
1.385164e+01 1.651944e-01 1.492621e-16 8.735263e-09 7.819096e-09 4.192600e-01
1.385364e+01 1.651945e-01 1.475649e-16 8.750917e-09 7.834721e-09 4.192613e-01
1.385564e+01 1.651946e-01 1.458606e-16 8.766602e-09 7.850375e-09 4.192625e-01
1.385764e+01 1.651946e-01 1.441492e-16 8.782319e-09 7.866056e-09 4.192638e-01
1.385964e+01 1.651947e-01 1.424308e-16 8.798066e-09 7.881766e-09 4.192650e-01
1.386164e+01 1.651948e-01 1.407053e-16 8.813846e-09 7.897503e-09 4.192663e-01
1.386364e+01 1.651949e-01 1.389726e-16 8.829657e-09 7.913268e-09 4.192675e-01
1.386564e+01 1.651949e-01 1.372327e-16 8.845499e-09 7.929062e-09 4.192688e-01
1.386764e+01 1.651950e-01 1.354856e-16 8.861373e-09 7.944884e-09 4.192700e-01
1.386964e+01 1.651951e-01 1.337313e-16 8.877278e-09 7.960733e-09 4.192713e-01
1.387164e+01 1.651952e-01 1.319698e-16 8.893216e-09 7.976611e-09 4.192725e-01
1.387364e+01 1.651952e-01 1.302009e-16 8.909185e-09 7.992518e-09 4.192738e-01
1.387564e+01 1.651953e-01 1.284247e-16 8.925186e-09 8.008453e-09 4.192750e-01
1.387764e+01 1.651954e-01 1.266412e-16 8.941219e-09 8.024416e-09 4.192762e-01
1.387964e+01 1.651955e-01 1.248503e-16 8.957284e-09 8.040408e-09 4.192775e-01
1.388164e+01 1.651955e-01 1.230520e-16 8.973380e-09 8.056428e-09 4.192787e-01
1.388364e+01 1.651956e-01 1.212463e-16 8.989509e-09 8.072477e-09 4.192800e-01
1.388564e+01 1.651957e-01 1.194331e-16 9.005670e-09 8.088554e-09 4.192812e-01
1.388764e+01 1.651958e-01 1.176125e-16 9.021863e-09 8.104661e-09 4.192825e-01
1.388964e+01 1.651958e-01 1.157843e-16 9.038089e-09 8.120796e-09 4.192837e-01
1.389164e+01 1.651959e-01 1.139485e-16 9.054347e-09 8.136960e-09 4.192850e-01
1.389364e+01 1.651960e-01 1.121052e-16 9.070637e-09 8.153152e-09 4.192862e-01
1.389564e+01 1.651961e-01 1.102542e-16 9.086959e-09 8.169374e-09 4.192875e-01
1.389764e+01 1.651961e-01 1.083957e-16 9.103314e-09 8.185625e-09 4.192887e-01
1.389964e+01 1.651962e-01 1.065294e-16 9.119702e-09 8.201905e-09 4.192899e-01
1.390164e+01 1.651963e-01 1.046555e-16 9.136122e-09 8.218214e-09 4.192912e-01
1.390364e+01 1.651964e-01 1.027738e-16 9.152575e-09 8.234552e-09 4.192924e-01
1.390564e+01 1.651964e-01 1.008844e-16 9.169060e-09 8.250920e-09 4.192937e-01
1.390764e+01 1.651965e-01 9.898713e-17 9.185578e-09 8.267317e-09 4.192949e-01
1.390964e+01 1.651966e-01 9.708208e-17 9.202129e-09 8.283743e-09 4.192961e-01
1.391164e+01 1.651967e-01 9.516917e-17 9.218713e-09 8.300199e-09 4.192974e-01
1.391364e+01 1.651967e-01 9.324839e-17 9.235330e-09 8.316684e-09 4.192986e-01
1.391564e+01 1.651968e-01 9.131969e-17 9.251980e-09 8.333198e-09 4.192999e-01
1.391764e+01 1.651969e-01 8.938305e-17 9.268663e-09 8.349743e-09 4.193011e-01
1.391964e+01 1.651970e-01 8.743843e-17 9.285379e-09 8.366317e-09 4.193023e-01
1.392164e+01 1.651970e-01 8.548580e-17 9.302128e-09 8.382921e-09 4.193036e-01
1.392364e+01 1.651971e-01 8.352514e-17 9.318911e-09 8.399554e-09 4.193048e-01
1.392564e+01 1.651972e-01 8.155640e-17 9.335727e-09 8.416218e-09 4.193061e-01
1.392764e+01 1.651973e-01 7.957956e-17 9.352576e-09 8.432911e-09 4.193073e-01
1.392964e+01 1.651973e-01 7.759459e-17 9.369458e-09 8.449634e-09 4.193085e-01
1.393164e+01 1.651974e-01 7.560145e-17 9.386374e-09 8.466388e-09 4.193098e-01
1.393364e+01 1.651975e-01 7.360012e-17 9.403324e-09 8.483171e-09 4.193110e-01
1.393564e+01 1.651976e-01 7.159055e-17 9.420307e-09 8.499985e-09 4.193122e-01
1.393764e+01 1.651976e-01 6.957272e-17 9.437324e-09 8.516829e-09 4.193135e-01
1.393964e+01 1.651977e-01 6.754660e-17 9.454374e-09 8.533703e-09 4.193147e-01
1.394164e+01 1.651978e-01 6.551214e-17 9.471459e-09 8.550607e-09 4.193159e-01
1.394364e+01 1.651979e-01 6.346933e-17 9.488577e-09 8.567542e-09 4.193172e-01
1.394564e+01 1.651979e-01 6.141813e-17 9.505729e-09 8.584508e-09 4.193184e-01
1.394764e+01 1.651980e-01 5.935849e-17 9.522915e-09 8.601504e-09 4.193196e-01
1.394964e+01 1.651981e-01 5.729040e-17 9.540135e-09 8.618530e-09 4.193209e-01
1.395164e+01 1.651981e-01 5.521382e-17 9.557389e-09 8.635587e-09 4.193221e-01
1.395364e+01 1.651982e-01 5.312871e-17 9.574677e-09 8.652675e-09 4.193233e-01
1.395564e+01 1.651983e-01 5.103504e-17 9.592000e-09 8.669794e-09 4.193246e-01
1.395764e+01 1.651984e-01 4.893278e-17 9.609356e-09 8.686944e-09 4.193258e-01
1.395964e+01 1.651984e-01 4.682189e-17 9.626747e-09 8.704124e-09 4.193270e-01
1.396164e+01 1.651985e-01 4.470234e-17 9.644173e-09 8.721335e-09 4.193283e-01
1.396364e+01 1.651986e-01 4.257409e-17 9.661633e-09 8.738578e-09 4.193295e-01
1.396564e+01 1.651987e-01 4.043712e-17 9.679127e-09 8.755851e-09 4.193307e-01
1.396764e+01 1.651987e-01 3.829138e-17 9.696656e-09 8.773156e-09 4.193320e-01
1.396964e+01 1.651988e-01 3.613684e-17 9.714220e-09 8.790492e-09 4.193332e-01
1.397164e+01 1.651989e-01 3.397348e-17 9.731818e-09 8.807859e-09 4.193344e-01
1.397364e+01 1.651990e-01 3.180124e-17 9.749451e-09 8.825258e-09 4.193357e-01
1.397564e+01 1.651990e-01 2.962011e-17 9.767119e-09 8.842688e-09 4.193369e-01
1.397764e+01 1.651991e-01 2.743004e-17 9.784822e-09 8.860149e-09 4.193381e-01
1.397964e+01 1.651992e-01 2.523099e-17 9.802560e-09 8.877642e-09 4.193393e-01
1.398164e+01 1.651993e-01 2.302294e-17 9.820333e-09 8.895167e-09 4.193406e-01
1.398364e+01 1.651993e-01 2.080585e-17 9.838141e-09 8.912723e-09 4.193418e-01
1.398564e+01 1.651994e-01 1.857968e-17 9.855984e-09 8.930311e-09 4.193430e-01
1.398764e+01 1.651995e-01 1.634439e-17 9.873862e-09 8.947931e-09 4.193443e-01
1.398964e+01 1.651995e-01 1.409996e-17 9.891775e-09 8.965583e-09 4.193455e-01
1.399164e+01 1.651996e-01 1.184634e-17 9.909724e-09 8.983266e-09 4.193467e-01
1.399364e+01 1.651997e-01 9.583494e-18 9.927708e-09 9.000982e-09 4.193479e-01
1.399564e+01 1.651998e-01 7.311395e-18 9.945728e-09 9.018730e-09 4.193492e-01
1.399764e+01 1.651998e-01 5.030001e-18 9.963783e-09 9.036509e-09 4.193504e-01
1.399964e+01 1.651999e-01 2.739277e-18 9.981874e-09 9.054321e-09 4.193516e-01


==> Imagens/Profile_u/u=1.0/aux1.txt <==
0.28  -0.3
0.28   0.1
0.28   0.8




==> Imagens/Profile_u/u=1.0/plot.txt <==
reset

set out 'ProfileE1.eps' 
set term postscript eps enhanced color 

# set multiplot

 
set style line  1 linetype   1 linewidth 3 lc rgb "red"
set style line  13 linetype   1 linewidth 3 lc rgb "green"
# dotted green 
set style line  2 linetype  2 linewidth 3 
# dotted blue
set style line  3 linetype  3 linewidth 3
set style line  4 linetype  4 linewidth 3
set style line  5 linetype  5 linewidth 3
set style line  6 linetype  6 linewidth 3
set style line  7 linetype  7 linewidth 3
set style line  8 linetype  8 linewidth 3
set style line  81 linetype  1 linewidth 3  lc rgb "black"
set style line  81 linetype  1 linewidth 3  lc rgb "black" 
set style line  9 linetype  9 linewidth 3
set style line 10 linetype 10 dashtype '.' lc rgb "black"
set style line 13 linetype   1 linewidth 3 lc rgb "blue"
set style line 14 linetype   1 linewidth 3 lc rgb "red"

# set style line 10 lt 1 lw 5

#pi=3.1412

#  set  label "{/Symbol m}={/Symbol l}=1" at -0.3,180  font "Times-Roman,24"
 

#  set ylabel "A_H" font "Times-Roman,26"
   set xlabel "log_{10}(r)" font "Times-Roman,26"
 
 
           set xtics 0.5 font "Times-Roman,22"
           set ytics 0.15 font "Times-Roman,22" 
#

    set xrange [ -0.7 : 1 ]
   set yrange [-0.03 :0.45 ] 

 # set  label "{/Symbol a}=-10" at 1.5 ,0.93  font "Times-Roman,22"


 
#  set label  'event horizon RN'   at  -1.03, 0.0  rotate font "Times-Italic,22"
  set label  'event horizon'   at  -0.63, 0.25  rotate font "Times-Italic,22"


#  set  label "r^2V'_{(RN)}" at  1.  ,0.42  font "Times-Italic,22"
#  set  label "m^{(RN)}" at   0.  ,0.36  font "Times-Italic,22"


# 1  2   3     4  5   6
# r, m, delta, Z, Z', V 
 
#	 

plot  "Solution.dat"   using (  log10($1)  ) :(   ($2) )   notitle with line ls 81,\
"Solution.dat"   using (  log10($1)  ) :(   ($3) )   notitle with line ls 81 lc rgb "green" ,\
"Solution.dat"   using (  log10($1)  ) :(   ($4) )   notitle with line ls 14,\
"Solution.dat"   using (  log10($1)  ) :(  ($6)  )   notitle with line ls 13,\
"aux1.txt"   using (  log10($1)  ) :(   ($2) )   notitle with line ls 10


 

